Stability and convergence of a conservative finite difference scheme for the modified Hunter--Saxton equation

The modified Hunter--Saxton equation models the propagation of short capillary-gravity waves. As it involves a mixed derivative, its initial value problem on the periodic domain is much more complicated than the standard evolutionary equations. Although its local well-posedness has recently been proved, the behavior of its solution is yet to be investigated. In this paper, to develop a reliable numerical method for this problem, we derive a conservative finite difference scheme. Then, we rigorously prove not only its stability in the sense of the uniform norm but also its uniform convergence to sufficiently smooth exact solutions. Discrete conservation laws are used to overcome the difficulty due to the mixed derivative.

==> data/BUSineA10K2048M80kstep1.dat <==
0.000000 0.000000 -0.098696 
0.000488 0.000000 -0.098389 
0.000977 0.000000 -0.098082 
0.001465 0.000000 -0.097776 
0.001953 0.000000 -0.097469 
0.002441 0.000000 -0.097162 
0.002930 0.000000 -0.096855 
0.003418 0.000000 -0.096549 
0.003906 0.000000 -0.096242 
0.004395 0.000000 -0.095935 
0.004883 0.000000 -0.095629 
0.005371 0.000000 -0.095322 
0.005859 0.000000 -0.095015 
0.006348 0.000000 -0.094709 
0.006836 0.000000 -0.094402 
0.007324 0.000000 -0.094096 
0.007812 0.000000 -0.093789 
0.008301 0.000000 -0.093483 
0.008789 0.000000 -0.093177 
0.009277 0.000000 -0.092870 
0.009766 0.000000 -0.092564 
0.010254 0.000000 -0.092258 
0.010742 0.000000 -0.091952 
0.011230 0.000000 -0.091646 
0.011719 0.000000 -0.091340 
0.012207 0.000000 -0.091034 
0.012695 0.000000 -0.090728 
0.013184 0.000000 -0.090422 
0.013672 0.000000 -0.090116 
0.014160 0.000000 -0.089811 
0.014648 0.000000 -0.089505 
0.015137 0.000000 -0.089200 
0.015625 0.000000 -0.088894 
0.016113 0.000000 -0.088589 
0.016602 0.000000 -0.088284 
0.017090 0.000000 -0.087979 
0.017578 0.000000 -0.087674 
0.018066 0.000000 -0.087369 
0.018555 0.000000 -0.087064 
0.019043 0.000000 -0.086760 
0.019531 0.000000 -0.086455 
0.020020 0.000000 -0.086151 
0.020508 0.000000 -0.085846 
0.020996 0.000000 -0.085542 
0.021484 0.000000 -0.085238 
0.021973 0.000000 -0.084934 
0.022461 0.000000 -0.084630 
0.022949 0.000000 -0.084327 
0.023438 0.000000 -0.084023 
0.023926 0.000000 -0.083720 
0.024414 0.000000 -0.083416 
0.024902 0.000000 -0.083113 
0.025391 0.000000 -0.082810 
0.025879 0.000000 -0.082507 
0.026367 0.000000 -0.082205 
0.026855 0.000000 -0.081902 
0.027344 0.000000 -0.081600 
0.027832 0.000000 -0.081298 
0.028320 0.000000 -0.080996 
0.028809 0.000000 -0.080694 
0.029297 0.000000 -0.080392 
0.029785 0.000000 -0.080091 
0.030273 0.000000 -0.079789 
0.030762 0.000000 -0.079488 
0.031250 0.000000 -0.079187 
0.031738 0.000000 -0.078886 
0.032227 0.000000 -0.078586 
0.032715 0.000000 -0.078285 
0.033203 0.000000 -0.077985 
0.033691 0.000000 -0.077685 
0.034180 0.000000 -0.077385 
0.034668 0.000000 -0.077085 
0.035156 0.000000 -0.076786 
0.035645 0.000000 -0.076487 
0.036133 0.000000 -0.076188 
0.036621 0.000000 -0.075889 
0.037109 0.000000 -0.075590 
0.037598 0.000000 -0.075292 
0.038086 0.000000 -0.074994 
0.038574 0.000000 -0.074696 
0.039062 0.000000 -0.074398 
0.039551 0.000000 -0.074101 
0.040039 0.000000 -0.073803 
0.040527 0.000000 -0.073506 
0.041016 0.000000 -0.073209 
0.041504 0.000000 -0.072913 
0.041992 0.000000 -0.072617 
0.042480 0.000000 -0.072321 
0.042969 0.000000 -0.072025 
0.043457 0.000000 -0.071729 
0.043945 0.000000 -0.071434 
0.044434 0.000000 -0.071139 
0.044922 0.000000 -0.070844 
0.045410 0.000000 -0.070550 
0.045898 0.000000 -0.070255 
0.046387 0.000000 -0.069961 
0.046875 0.000000 -0.069668 
0.047363 0.000000 -0.069374 
0.047852 0.000000 -0.069081 
0.048340 0.000000 -0.068788 
0.048828 0.000000 -0.068495 
0.049316 0.000000 -0.068203 
0.049805 0.000000 -0.067911 
0.050293 0.000000 -0.067619 
0.050781 0.000000 -0.067328 
0.051270 0.000000 -0.067037 
0.051758 0.000000 -0.066746 
0.052246 0.000000 -0.066455 
0.052734 0.000000 -0.066165 
0.053223 0.000000 -0.065875 
0.053711 0.000000 -0.065585 
0.054199 0.000000 -0.065296 
0.054688 0.000000 -0.065007 
0.055176 0.000000 -0.064718 
0.055664 0.000000 -0.064430 
0.056152 0.000000 -0.064142 
0.056641 0.000000 -0.063854 
0.057129 0.000000 -0.063567 
0.057617 0.000000 -0.063280 
0.058105 0.000000 -0.062993 
0.058594 0.000000 -0.062707 
0.059082 0.000000 -0.062420 
0.059570 0.000000 -0.062135 
0.060059 0.000000 -0.061849 
0.060547 0.000000 -0.061564 
0.061035 0.000000 -0.061280 
0.061523 0.000000 -0.060995 
0.062012 0.000000 -0.060711 
0.062500 0.000000 -0.060428 
0.062988 0.000000 -0.060144 
0.063477 0.000000 -0.059862 
0.063965 0.000000 -0.059579 
0.064453 0.000000 -0.059297 
0.064941 0.000000 -0.059015 
0.065430 0.000000 -0.058734 
0.065918 0.000000 -0.058453 
0.066406 0.000000 -0.058172 
0.066895 0.000000 -0.057892 
0.067383 0.000000 -0.057612 
0.067871 0.000000 -0.057332 
0.068359 0.000000 -0.057053 
0.068848 0.000000 -0.056774 
0.069336 0.000000 -0.056496 
0.069824 0.000000 -0.056218 
0.070312 0.000000 -0.055941 
0.070801 0.000000 -0.055663 
0.071289 0.000000 -0.055387 
0.071777 0.000000 -0.055110 
0.072266 0.000000 -0.054834 
0.072754 0.000000 -0.054559 
0.073242 0.000000 -0.054284 
0.073730 0.000000 -0.054009 
0.074219 0.000000 -0.053735 
0.074707 0.000000 -0.053461 
0.075195 0.000000 -0.053188 
0.075684 0.000000 -0.052915 
0.076172 0.000000 -0.052642 
0.076660 0.000000 -0.052370 
0.077148 0.000000 -0.052098 
0.077637 0.000000 -0.051827 
0.078125 0.000000 -0.051556 
0.078613 0.000000 -0.051286 
0.079102 0.000000 -0.051016 
0.079590 0.000000 -0.050747 
0.080078 0.000000 -0.050478 
0.080566 0.000000 -0.050209 
0.081055 0.000000 -0.049941 
0.081543 0.000000 -0.049673 
0.082031 0.000000 -0.049406 
0.082520 0.000000 -0.049140 
0.083008 0.000000 -0.048873 
0.083496 0.000000 -0.048608 
0.083984 0.000000 -0.048342 
0.084473 0.000000 -0.048077 
0.084961 0.000000 -0.047813 
0.085449 0.000000 -0.047549 
0.085938 0.000000 -0.047286 
0.086426 0.000000 -0.047023 
0.086914 0.000000 -0.046760 
0.087402 0.000000 -0.046499 
0.087891 0.000000 -0.046237 
0.088379 0.000000 -0.045976 
0.088867 0.000000 -0.045716 
0.089355 0.000000 -0.045456 
0.089844 0.000000 -0.045196 
0.090332 0.000000 -0.044937 
0.090820 0.000000 -0.044679 
0.091309 0.000000 -0.044421 
0.091797 0.000000 -0.044164 
0.092285 0.000000 -0.043907 
0.092773 0.000000 -0.043650 
0.093262 0.000000 -0.043394 
0.093750 0.000000 -0.043139 
0.094238 0.000000 -0.042884 
0.094727 0.000000 -0.042630 
0.095215 0.000000 -0.042376 
0.095703 0.000000 -0.042123 
0.096191 0.000000 -0.041870 
0.096680 0.000000 -0.041618 
0.097168 0.000000 -0.041366 
0.097656 0.000000 -0.041115 
0.098145 0.000000 -0.040865 
0.098633 0.000000 -0.040615 
0.099121 0.000000 -0.040365 
0.099609 0.000000 -0.040116 
0.100098 0.000000 -0.039868 
0.100586 0.000000 -0.039620 
0.101074 0.000000 -0.039373 
0.101562 0.000000 -0.039126 
0.102051 0.000000 -0.038880 
0.102539 0.000000 -0.038634 
0.103027 0.000000 -0.038389 
0.103516 0.000000 -0.038145 
0.104004 0.000000 -0.037901 
0.104492 0.000000 -0.037658 
0.104980 0.000000 -0.037415 
0.105469 0.000000 -0.037173 
0.105957 0.000000 -0.036931 
0.106445 0.000000 -0.036690 
0.106934 0.000000 -0.036450 
0.107422 0.000000 -0.036210 
0.107910 0.000000 -0.035971 
0.108398 0.000000 -0.035732 
0.108887 0.000000 -0.035494 
0.109375 0.000000 -0.035257 
0.109863 0.000000 -0.035020 
0.110352 0.000000 -0.034784 
0.110840 0.000000 -0.034548 
0.111328 0.000000 -0.034313 
0.111816 0.000000 -0.034078 
0.112305 0.000000 -0.033845 
0.112793 0.000000 -0.033611 
0.113281 0.000000 -0.033379 
0.113770 0.000000 -0.033147 
0.114258 0.000000 -0.032915 
0.114746 0.000000 -0.032685 
0.115234 0.000000 -0.032454 
0.115723 0.000000 -0.032225 
0.116211 0.000000 -0.031996 
0.116699 0.000000 -0.031768 
0.117188 0.000000 -0.031540 
0.117676 0.000000 -0.031313 
0.118164 0.000000 -0.031087 
0.118652 0.000000 -0.030861 
0.119141 0.000000 -0.030636 
0.119629 0.000000 -0.030411 
0.120117 0.000000 -0.030188 
0.120605 0.000000 -0.029965 
0.121094 0.000000 -0.029742 
0.121582 0.000000 -0.029520 
0.122070 0.000000 -0.029299 
0.122559 0.000000 -0.029078 
0.123047 0.000000 -0.028858 
0.123535 0.000000 -0.028639 
0.124023 0.000000 -0.028421 
0.124512 0.000000 -0.028203 
0.125000 0.000000 -0.027985 
0.125488 0.000000 -0.027769 
0.125977 0.000000 -0.027553 
0.126465 0.000000 -0.027338 
0.126953 0.000000 -0.027123 
0.127441 0.000000 -0.026909 
0.127930 0.000000 -0.026696 
0.128418 0.000000 -0.026483 
0.128906 0.000000 -0.026271 
0.129395 0.000000 -0.026060 
0.129883 0.000000 -0.025850 
0.130371 0.000000 -0.025640 
0.130859 0.000000 -0.025431 
0.131348 0.000000 -0.025222 
0.131836 0.000000 -0.025014 
0.132324 0.000000 -0.024807 
0.132812 0.000000 -0.024601 
0.133301 0.000000 -0.024395 
0.133789 0.000000 -0.024190 
0.134277 0.000000 -0.023986 
0.134766 0.000000 -0.023782 
0.135254 0.000000 -0.023580 
0.135742 0.000000 -0.023377 
0.136230 0.000000 -0.023176 
0.136719 0.000000 -0.022975 
0.137207 0.000000 -0.022775 
0.137695 0.000000 -0.022576 
0.138184 0.000000 -0.022377 
0.138672 0.000000 -0.022179 
0.139160 0.000000 -0.021982 
0.139648 0.000000 -0.021786 
0.140137 0.000000 -0.021590 
0.140625 0.000000 -0.021395 
0.141113 0.000000 -0.021201 
0.141602 0.000000 -0.021007 
0.142090 0.000000 -0.020814 
0.142578 0.000000 -0.020622 
0.143066 0.000000 -0.020431 
0.143555 0.000000 -0.020240 
0.144043 0.000000 -0.020051 
0.144531 0.000000 -0.019861 
0.145020 0.000000 -0.019673 
0.145508 0.000000 -0.019485 
0.145996 0.000000 -0.019298 
0.146484 0.000000 -0.019112 
0.146973 0.000000 -0.018927 
0.147461 0.000000 -0.018742 
0.147949 0.000000 -0.018558 
0.148438 0.000000 -0.018375 
0.148926 0.000000 -0.018193 
0.149414 0.000000 -0.018011 
0.149902 0.000000 -0.017830 
0.150391 0.000000 -0.017650 
0.150879 0.000000 -0.017471 
0.151367 0.000000 -0.017292 
0.151855 0.000000 -0.017115 
0.152344 0.000000 -0.016938 
0.152832 0.000000 -0.016761 
0.153320 0.000000 -0.016586 
0.153809 0.000000 -0.016411 
0.154297 0.000000 -0.016237 
0.154785 0.000000 -0.016064 
0.155273 0.000000 -0.015892 
0.155762 0.000000 -0.015720 
0.156250 0.000000 -0.015549 
0.156738 0.000000 -0.015379 
0.157227 0.000000 -0.015210 
0.157715 0.000000 -0.015041 
0.158203 0.000000 -0.014874 
0.158691 0.000000 -0.014707 
0.159180 0.000000 -0.014541 
0.159668 0.000000 -0.014375 
0.160156 0.000000 -0.014211 
0.160645 0.000000 -0.014047 
0.161133 0.000000 -0.013884 
0.161621 0.000000 -0.013722 
0.162109 0.000000 -0.013561 
0.162598 0.000000 -0.013400 
0.163086 0.000000 -0.013240 
0.163574 0.000000 -0.013081 
0.164062 0.000000 -0.012923 
0.164551 0.000000 -0.012766 
0.165039 0.000000 -0.012609 
0.165527 0.000000 -0.012454 
0.166016 0.000000 -0.012299 
0.166504 0.000000 -0.012145 
0.166992 0.000000 -0.011991 
0.167480 0.000000 -0.011839 
0.167969 0.000000 -0.011687 
0.168457 0.000000 -0.011537 
0.168945 0.000000 -0.011387 
0.169434 0.000000 -0.011237 
0.169922 0.000000 -0.011089 
0.170410 0.000000 -0.010942 
0.170898 0.000000 -0.010795 
0.171387 0.000000 -0.010649 
0.171875 0.000000 -0.010504 
0.172363 0.000000 -0.010360 
0.172852 0.000000 -0.010216 
0.173340 0.000000 -0.010074 
0.173828 0.000000 -0.009932 
0.174316 0.000000 -0.009791 
0.174805 0.000000 -0.009651 
0.175293 0.000000 -0.009512 
0.175781 0.000000 -0.009374 
0.176270 0.000000 -0.009236 
0.176758 0.000000 -0.009099 
0.177246 0.000000 -0.008964 
0.177734 0.000000 -0.008829 
0.178223 0.000000 -0.008694 
0.178711 0.000000 -0.008561 
0.179199 0.000000 -0.008429 
0.179688 0.000000 -0.008297 
0.180176 0.000000 -0.008166 
0.180664 0.000000 -0.008036 
0.181152 0.000000 -0.007907 
0.181641 0.000000 -0.007779 
0.182129 0.000000 -0.007652 
0.182617 0.000000 -0.007525 
0.183105 0.000000 -0.007400 
0.183594 0.000000 -0.007275 
0.184082 0.000000 -0.007151 
0.184570 0.000000 -0.007028 
0.185059 0.000000 -0.006906 
0.185547 0.000000 -0.006785 
0.186035 0.000000 -0.006664 
0.186523 0.000000 -0.006545 
0.187012 0.000000 -0.006426 
0.187500 0.000000 -0.006308 
0.187988 0.000000 -0.006191 
0.188477 0.000000 -0.006075 
0.188965 0.000000 -0.005960 
0.189453 0.000000 -0.005845 
0.189941 0.000000 -0.005732 
0.190430 0.000000 -0.005619 
0.190918 0.000000 -0.005508 
0.191406 0.000000 -0.005397 
0.191895 0.000000 -0.005287 
0.192383 0.000000 -0.005178 
0.192871 0.000000 -0.005069 
0.193359 0.000000 -0.004962 
0.193848 0.000000 -0.004856 
0.194336 0.000000 -0.004750 
0.194824 0.000000 -0.004645 
0.195312 0.000000 -0.004542 
0.195801 0.000000 -0.004439 
0.196289 0.000000 -0.004337 
0.196777 0.000000 -0.004236 
0.197266 0.000000 -0.004135 
0.197754 0.000000 -0.004036 
0.198242 0.000000 -0.003937 
0.198730 0.000000 -0.003840 
0.199219 0.000000 -0.003743 
0.199707 0.000000 -0.003647 
0.200195 0.000000 -0.003553 
0.200684 0.000000 -0.003459 
0.201172 0.000000 -0.003365 
0.201660 0.000000 -0.003273 
0.202148 0.000000 -0.003182 
0.202637 0.000000 -0.003092 
0.203125 0.000000 -0.003002 
0.203613 0.000000 -0.002913 
0.204102 0.000000 -0.002826 
0.204590 0.000000 -0.002739 
0.205078 0.000000 -0.002653 
0.205566 0.000000 -0.002568 
0.206055 0.000000 -0.002484 
0.206543 0.000000 -0.002401 
0.207031 0.000000 -0.002318 
0.207520 0.000000 -0.002237 
0.208008 0.000000 -0.002157 
0.208496 0.000000 -0.002077 
0.208984 0.000000 -0.001998 
0.209473 0.000000 -0.001921 
0.209961 0.000000 -0.001844 
0.210449 0.000000 -0.001768 
0.210938 0.000000 -0.001693 
0.211426 0.000000 -0.001619 
0.211914 0.000000 -0.001546 
0.212402 0.000000 -0.001473 
0.212891 0.000000 -0.001402 
0.213379 0.000000 -0.001332 
0.213867 0.000000 -0.001262 
0.214355 0.000000 -0.001194 
0.214844 0.000000 -0.001126 
0.215332 0.000000 -0.001059 
0.215820 0.000000 -0.000993 
0.216309 0.000000 -0.000928 
0.216797 0.000000 -0.000864 
0.217285 0.000000 -0.000801 
0.217773 0.000000 -0.000739 
0.218262 0.000000 -0.000678 
0.218750 0.000000 -0.000618 
0.219238 0.000000 -0.000558 
0.219727 0.000000 -0.000500 
0.220215 0.000000 -0.000442 
0.220703 0.000000 -0.000385 
0.221191 0.000000 -0.000330 
0.221680 0.000000 -0.000275 
0.222168 0.000000 -0.000221 
0.222656 0.000000 -0.000168 
0.223145 0.000000 -0.000116 
0.223633 0.000000 -0.000065 
0.224121 0.000000 -0.000015 
0.224609 0.000000 0.000034 
0.225098 0.000000 0.000082 
0.225586 0.000000 0.000130 
0.226074 0.000000 0.000176 
0.226562 0.000000 0.000222 
0.227051 0.000000 0.000266 
0.227539 0.000000 0.000310 
0.228027 0.000000 0.000352 
0.228516 0.000000 0.000394 
0.229004 0.000000 0.000435 
0.229492 0.000000 0.000475 
0.229980 0.000000 0.000514 
0.230469 0.000000 0.000552 
0.230957 0.000000 0.000589 
0.231445 0.000000 0.000625 
0.231934 0.000000 0.000660 
0.232422 0.000000 0.000695 
0.232910 0.000000 0.000728 
0.233398 0.000000 0.000760 
0.233887 0.000000 0.000792 
0.234375 0.000000 0.000822 
0.234863 0.000000 0.000852 
0.235352 0.000000 0.000881 
0.235840 0.000000 0.000908 
0.236328 0.000000 0.000935 
0.236816 0.000000 0.000961 
0.237305 0.000000 0.000986 
0.237793 0.000000 0.001010 
0.238281 0.000000 0.001033 
0.238770 0.000000 0.001055 
0.239258 0.000000 0.001076 
0.239746 0.000000 0.001096 
0.240234 0.000000 0.001116 
0.240723 0.000000 0.001134 
0.241211 0.000000 0.001152 
0.241699 0.000000 0.001168 
0.242188 0.000000 0.001184 
0.242676 0.000000 0.001198 
0.243164 0.000000 0.001212 
0.243652 0.000000 0.001224 
0.244141 0.000000 0.001236 
0.244629 0.000000 0.001247 
0.245117 0.000000 0.001257 
0.245605 0.000000 0.001266 
0.246094 0.000000 0.001274 
0.246582 0.000000 0.001281 
0.247070 0.000000 0.001287 
0.247559 0.000000 0.001292 
0.248047 0.000000 0.001296 
0.248535 0.000000 0.001300 
0.249023 0.000000 0.001302 
0.249512 0.000000 0.001303 
0.250000 0.000000 0.001304 
0.250488 0.000000 0.001303 
0.250977 0.000000 0.001302 
0.251465 0.000000 0.001300 
0.251953 0.000000 0.001296 
0.252441 0.000000 0.001292 
0.252930 0.000000 0.001287 
0.253418 0.000000 0.001281 
0.253906 0.000000 0.001274 
0.254395 0.000000 0.001266 
0.254883 0.000000 0.001257 
0.255371 0.000000 0.001247 
0.255859 0.000000 0.001236 
0.256348 0.000000 0.001224 
0.256836 0.000000 0.001212 
0.257324 0.000000 0.001198 
0.257812 0.000000 0.001184 
0.258301 0.000000 0.001168 
0.258789 0.000000 0.001152 
0.259277 0.000000 0.001134 
0.259766 0.000000 0.001116 
0.260254 0.000000 0.001096 
0.260742 0.000000 0.001076 
0.261230 0.000000 0.001055 
0.261719 0.000000 0.001033 
0.262207 0.000000 0.001010 
0.262695 0.000000 0.000986 
0.263184 0.000000 0.000961 
0.263672 0.000000 0.000935 
0.264160 0.000000 0.000908 
0.264648 0.000000 0.000881 
0.265137 0.000000 0.000852 
0.265625 0.000000 0.000822 
0.266113 0.000000 0.000792 
0.266602 0.000000 0.000760 
0.267090 0.000000 0.000728 
0.267578 0.000000 0.000695 
0.268066 0.000000 0.000660 
0.268555 0.000000 0.000625 
0.269043 0.000000 0.000589 
0.269531 0.000000 0.000552 
0.270020 0.000000 0.000514 
0.270508 0.000000 0.000475 
0.270996 0.000000 0.000435 
0.271484 0.000000 0.000394 
0.271973 0.000000 0.000352 
0.272461 0.000000 0.000310 
0.272949 0.000000 0.000266 
0.273438 0.000000 0.000222 
0.273926 0.000000 0.000176 
0.274414 0.000000 0.000130 
0.274902 0.000000 0.000082 
0.275391 0.000000 0.000034 
0.275879 0.000000 -0.000015 
0.276367 0.000000 -0.000065 
0.276855 0.000000 -0.000116 
0.277344 0.000000 -0.000168 
0.277832 0.000000 -0.000221 
0.278320 0.000000 -0.000275 
0.278809 0.000000 -0.000330 
0.279297 0.000000 -0.000385 
0.279785 0.000000 -0.000442 
0.280273 0.000000 -0.000500 
0.280762 0.000000 -0.000558 
0.281250 0.000000 -0.000618 
0.281738 0.000000 -0.000678 
0.282227 0.000000 -0.000739 
0.282715 0.000000 -0.000801 
0.283203 0.000000 -0.000864 
0.283691 0.000000 -0.000928 
0.284180 0.000000 -0.000993 
0.284668 0.000000 -0.001059 
0.285156 0.000000 -0.001126 
0.285645 0.000000 -0.001194 
0.286133 0.000000 -0.001262 
0.286621 0.000000 -0.001332 
0.287109 0.000000 -0.001402 
0.287598 0.000000 -0.001473 
0.288086 0.000000 -0.001546 
0.288574 0.000000 -0.001619 
0.289062 0.000000 -0.001693 
0.289551 0.000000 -0.001768 
0.290039 0.000000 -0.001844 
0.290527 0.000000 -0.001921 
0.291016 0.000000 -0.001998 
0.291504 0.000000 -0.002077 
0.291992 0.000000 -0.002157 
0.292480 0.000000 -0.002237 
0.292969 0.000000 -0.002318 
0.293457 0.000000 -0.002401 
0.293945 0.000000 -0.002484 
0.294434 0.000000 -0.002568 
0.294922 0.000000 -0.002653 
0.295410 0.000000 -0.002739 
0.295898 0.000000 -0.002826 
0.296387 0.000000 -0.002913 
0.296875 0.000000 -0.003002 
0.297363 0.000000 -0.003092 
0.297852 0.000000 -0.003182 
0.298340 0.000000 -0.003273 
0.298828 0.000000 -0.003365 
0.299316 0.000000 -0.003459 
0.299805 0.000000 -0.003553 
0.300293 0.000000 -0.003647 
0.300781 0.000000 -0.003743 
0.301270 0.000000 -0.003840 
0.301758 0.000000 -0.003937 
0.302246 0.000000 -0.004036 
0.302734 0.000000 -0.004135 
0.303223 0.000000 -0.004236 
0.303711 0.000000 -0.004337 
0.304199 0.000000 -0.004439 
0.304688 0.000000 -0.004542 
0.305176 0.000000 -0.004645 
0.305664 0.000000 -0.004750 
0.306152 0.000000 -0.004856 
0.306641 0.000000 -0.004962 
0.307129 0.000000 -0.005069 
0.307617 0.000000 -0.005178 
0.308105 0.000000 -0.005287 
0.308594 0.000000 -0.005397 
0.309082 0.000000 -0.005508 
0.309570 0.000000 -0.005619 
0.310059 0.000000 -0.005732 
0.310547 0.000000 -0.005845 
0.311035 0.000000 -0.005960 
0.311523 0.000000 -0.006075 
0.312012 0.000000 -0.006191 
0.312500 0.000000 -0.006308 
0.312988 0.000000 -0.006426 
0.313477 0.000000 -0.006545 
0.313965 0.000000 -0.006664 
0.314453 0.000000 -0.006785 
0.314941 0.000000 -0.006906 
0.315430 0.000000 -0.007028 
0.315918 0.000000 -0.007151 
0.316406 0.000000 -0.007275 
0.316895 0.000000 -0.007400 
0.317383 0.000000 -0.007525 
0.317871 0.000000 -0.007652 
0.318359 0.000000 -0.007779 
0.318848 0.000000 -0.007907 
0.319336 0.000000 -0.008036 
0.319824 0.000000 -0.008166 
0.320312 0.000000 -0.008297 
0.320801 0.000000 -0.008429 
0.321289 0.000000 -0.008561 
0.321777 0.000000 -0.008694 
0.322266 0.000000 -0.008829 
0.322754 0.000000 -0.008964 
0.323242 0.000000 -0.009099 
0.323730 0.000000 -0.009236 
0.324219 0.000000 -0.009374 
0.324707 0.000000 -0.009512 
0.325195 0.000000 -0.009651 
0.325684 0.000000 -0.009791 
0.326172 0.000000 -0.009932 
0.326660 0.000000 -0.010074 
0.327148 0.000000 -0.010216 
0.327637 0.000000 -0.010360 
0.328125 0.000000 -0.010504 
0.328613 0.000000 -0.010649 
0.329102 0.000000 -0.010795 
0.329590 0.000000 -0.010942 
0.330078 0.000000 -0.011089 
0.330566 0.000000 -0.011237 
0.331055 0.000000 -0.011387 
0.331543 0.000000 -0.011537 
0.332031 0.000000 -0.011687 
0.332520 0.000000 -0.011839 
0.333008 0.000000 -0.011991 
0.333496 0.000000 -0.012145 
0.333984 0.000000 -0.012299 
0.334473 0.000000 -0.012454 
0.334961 0.000000 -0.012609 
0.335449 0.000000 -0.012766 
0.335938 0.000000 -0.012923 
0.336426 0.000000 -0.013081 
0.336914 0.000000 -0.013240 
0.337402 0.000000 -0.013400 
0.337891 0.000000 -0.013561 
0.338379 0.000000 -0.013722 
0.338867 0.000000 -0.013884 
0.339355 0.000000 -0.014047 
0.339844 0.000000 -0.014211 
0.340332 0.000000 -0.014375 
0.340820 0.000000 -0.014541 
0.341309 0.000000 -0.014707 
0.341797 0.000000 -0.014874 
0.342285 0.000000 -0.015041 
0.342773 0.000000 -0.015210 
0.343262 0.000000 -0.015379 
0.343750 0.000000 -0.015549 
0.344238 0.000000 -0.015720 
0.344727 0.000000 -0.015892 
0.345215 0.000000 -0.016064 
0.345703 0.000000 -0.016237 
0.346191 0.000000 -0.016411 
0.346680 0.000000 -0.016586 
0.347168 0.000000 -0.016761 
0.347656 0.000000 -0.016938 
0.348145 0.000000 -0.017115 
0.348633 0.000000 -0.017292 
0.349121 0.000000 -0.017471 
0.349609 0.000000 -0.017650 
0.350098 0.000000 -0.017830 
0.350586 0.000000 -0.018011 
0.351074 0.000000 -0.018193 
0.351562 0.000000 -0.018375 
0.352051 0.000000 -0.018558 
0.352539 0.000000 -0.018742 
0.353027 0.000000 -0.018927 
0.353516 0.000000 -0.019112 
0.354004 0.000000 -0.019298 
0.354492 0.000000 -0.019485 
0.354980 0.000000 -0.019673 
0.355469 0.000000 -0.019861 
0.355957 0.000000 -0.020051 
0.356445 0.000000 -0.020240 
0.356934 0.000000 -0.020431 
0.357422 0.000000 -0.020622 
0.357910 0.000000 -0.020814 
0.358398 0.000000 -0.021007 
0.358887 0.000000 -0.021201 
0.359375 0.000000 -0.021395 
0.359863 0.000000 -0.021590 
0.360352 0.000000 -0.021786 
0.360840 0.000000 -0.021982 
0.361328 0.000000 -0.022179 
0.361816 0.000000 -0.022377 
0.362305 0.000000 -0.022576 
0.362793 0.000000 -0.022775 
0.363281 0.000000 -0.022975 
0.363770 0.000000 -0.023176 
0.364258 0.000000 -0.023377 
0.364746 0.000000 -0.023580 
0.365234 0.000000 -0.023782 
0.365723 0.000000 -0.023986 
0.366211 0.000000 -0.024190 
0.366699 0.000000 -0.024395 
0.367188 0.000000 -0.024601 
0.367676 0.000000 -0.024807 
0.368164 0.000000 -0.025014 
0.368652 0.000000 -0.025222 
0.369141 0.000000 -0.025431 
0.369629 0.000000 -0.025640 
0.370117 0.000000 -0.025850 
0.370605 0.000000 -0.026060 
0.371094 0.000000 -0.026271 
0.371582 0.000000 -0.026483 
0.372070 0.000000 -0.026696 
0.372559 0.000000 -0.026909 
0.373047 0.000000 -0.027123 
0.373535 0.000000 -0.027338 
0.374023 0.000000 -0.027553 
0.374512 0.000000 -0.027769 
0.375000 0.000000 -0.027985 
0.375488 0.000000 -0.028203 
0.375977 0.000000 -0.028421 
0.376465 0.000000 -0.028639 
0.376953 0.000000 -0.028858 
0.377441 0.000000 -0.029078 
0.377930 0.000000 -0.029299 
0.378418 0.000000 -0.029520 
0.378906 0.000000 -0.029742 
0.379395 0.000000 -0.029965 
0.379883 0.000000 -0.030188 
0.380371 0.000000 -0.030411 
0.380859 0.000000 -0.030636 
0.381348 0.000000 -0.030861 
0.381836 0.000000 -0.031087 
0.382324 0.000000 -0.031313 
0.382812 0.000000 -0.031540 
0.383301 0.000000 -0.031768 
0.383789 0.000000 -0.031996 
0.384277 0.000000 -0.032225 
0.384766 0.000000 -0.032454 
0.385254 0.000000 -0.032685 
0.385742 0.000000 -0.032915 
0.386230 0.000000 -0.033147 
0.386719 0.000000 -0.033379 
0.387207 0.000000 -0.033611 
0.387695 0.000000 -0.033845 
0.388184 0.000000 -0.034078 
0.388672 0.000000 -0.034313 
0.389160 0.000000 -0.034548 
0.389648 0.000000 -0.034784 
0.390137 0.000000 -0.035020 
0.390625 0.000000 -0.035257 
0.391113 0.000000 -0.035494 
0.391602 0.000000 -0.035732 
0.392090 0.000000 -0.035971 
0.392578 0.000000 -0.036210 
0.393066 0.000000 -0.036450 
0.393555 0.000000 -0.036690 
0.394043 0.000000 -0.036931 
0.394531 0.000000 -0.037173 
0.395020 0.000000 -0.037415 
0.395508 0.000000 -0.037658 
0.395996 0.000000 -0.037901 
0.396484 0.000000 -0.038145 
0.396973 0.000000 -0.038389 
0.397461 0.000000 -0.038634 
0.397949 0.000000 -0.038880 
0.398438 0.000000 -0.039126 
0.398926 0.000000 -0.039373 
0.399414 0.000000 -0.039620 
0.399902 0.000000 -0.039868 
0.400391 0.000000 -0.040116 
0.400879 0.000000 -0.040365 
0.401367 0.000000 -0.040615 
0.401855 0.000000 -0.040865 
0.402344 0.000000 -0.041115 
0.402832 0.000000 -0.041366 
0.403320 0.000000 -0.041618 
0.403809 0.000000 -0.041870 
0.404297 0.000000 -0.042123 
0.404785 0.000000 -0.042376 
0.405273 0.000000 -0.042630 
0.405762 0.000000 -0.042884 
0.406250 0.000000 -0.043139 
0.406738 0.000000 -0.043394 
0.407227 0.000000 -0.043650 
0.407715 0.000000 -0.043907 
0.408203 0.000000 -0.044164 
0.408691 0.000000 -0.044421 
0.409180 0.000000 -0.044679 
0.409668 0.000000 -0.044937 
0.410156 0.000000 -0.045196 
0.410645 0.000000 -0.045456 
0.411133 0.000000 -0.045716 
0.411621 0.000000 -0.045976 
0.412109 0.000000 -0.046237 
0.412598 0.000000 -0.046499 
0.413086 0.000000 -0.046760 
0.413574 0.000000 -0.047023 
0.414062 0.000000 -0.047286 
0.414551 0.000000 -0.047549 
0.415039 0.000000 -0.047813 
0.415527 0.000000 -0.048077 
0.416016 0.000000 -0.048342 
0.416504 0.000000 -0.048608 
0.416992 0.000000 -0.048873 
0.417480 0.000000 -0.049140 
0.417969 0.000000 -0.049406 
0.418457 0.000000 -0.049673 
0.418945 0.000000 -0.049941 
0.419434 0.000000 -0.050209 
0.419922 0.000000 -0.050478 
0.420410 0.000000 -0.050747 
0.420898 0.000000 -0.051016 
0.421387 0.000000 -0.051286 
0.421875 0.000000 -0.051556 
0.422363 0.000000 -0.051827 
0.422852 0.000000 -0.052098 
0.423340 0.000000 -0.052370 
0.423828 0.000000 -0.052642 
0.424316 0.000000 -0.052915 
0.424805 0.000000 -0.053188 
0.425293 0.000000 -0.053461 
0.425781 0.000000 -0.053735 
0.426270 0.000000 -0.054009 
0.426758 0.000000 -0.054284 
0.427246 0.000000 -0.054559 
0.427734 0.000000 -0.054834 
0.428223 0.000000 -0.055110 
0.428711 0.000000 -0.055387 
0.429199 0.000000 -0.055663 
0.429688 0.000000 -0.055941 
0.430176 0.000000 -0.056218 
0.430664 0.000000 -0.056496 
0.431152 0.000000 -0.056774 
0.431641 0.000000 -0.057053 
0.432129 0.000000 -0.057332 
0.432617 0.000000 -0.057612 
0.433105 0.000000 -0.057892 
0.433594 0.000000 -0.058172 
0.434082 0.000000 -0.058453 
0.434570 0.000000 -0.058734 
0.435059 0.000000 -0.059015 
0.435547 0.000000 -0.059297 
0.436035 0.000000 -0.059579 
0.436523 0.000000 -0.059862 
0.437012 0.000000 -0.060144 
0.437500 0.000000 -0.060428 
0.437988 0.000000 -0.060711 
0.438477 0.000000 -0.060995 
0.438965 0.000000 -0.061280 
0.439453 0.000000 -0.061564 
0.439941 0.000000 -0.061849 
0.440430 0.000000 -0.062135 
0.440918 0.000000 -0.062420 
0.441406 0.000000 -0.062707 
0.441895 0.000000 -0.062993 
0.442383 0.000000 -0.063280 
0.442871 0.000000 -0.063567 
0.443359 0.000000 -0.063854 
0.443848 0.000000 -0.064142 
0.444336 0.000000 -0.064430 
0.444824 0.000000 -0.064718 
0.445312 0.000000 -0.065007 
0.445801 0.000000 -0.065296 
0.446289 0.000000 -0.065585 
0.446777 0.000000 -0.065875 
0.447266 0.000000 -0.066165 
0.447754 0.000000 -0.066455 
0.448242 0.000000 -0.066746 
0.448730 0.000000 -0.067037 
0.449219 0.000000 -0.067328 
0.449707 0.000000 -0.067619 
0.450195 0.000000 -0.067911 
0.450684 0.000000 -0.068203 
0.451172 0.000000 -0.068495 
0.451660 0.000000 -0.068788 
0.452148 0.000000 -0.069081 
0.452637 0.000000 -0.069374 
0.453125 0.000000 -0.069668 
0.453613 0.000000 -0.069961 
0.454102 0.000000 -0.070255 
0.454590 0.000000 -0.070550 
0.455078 0.000000 -0.070844 
0.455566 0.000000 -0.071139 
0.456055 0.000000 -0.071434 
0.456543 0.000000 -0.071729 
0.457031 0.000000 -0.072025 
0.457520 0.000000 -0.072321 
0.458008 0.000000 -0.072617 
0.458496 0.000000 -0.072913 
0.458984 0.000000 -0.073209 
0.459473 0.000000 -0.073506 
0.459961 0.000000 -0.073803 
0.460449 0.000000 -0.074101 
0.460938 0.000000 -0.074398 
0.461426 0.000000 -0.074696 
0.461914 0.000000 -0.074994 
0.462402 0.000000 -0.075292 
0.462891 0.000000 -0.075590 
0.463379 0.000000 -0.075889 
0.463867 0.000000 -0.076188 
0.464355 0.000000 -0.076487 
0.464844 0.000000 -0.076786 
0.465332 0.000000 -0.077085 
0.465820 0.000000 -0.077385 
0.466309 0.000000 -0.077685 
0.466797 0.000000 -0.077985 
0.467285 0.000000 -0.078285 
0.467773 0.000000 -0.078586 
0.468262 0.000000 -0.078886 
0.468750 0.000000 -0.079187 
0.469238 0.000000 -0.079488 
0.469727 0.000000 -0.079789 
0.470215 0.000000 -0.080091 
0.470703 0.000000 -0.080392 
0.471191 0.000000 -0.080694 
0.471680 0.000000 -0.080996 
0.472168 0.000000 -0.081298 
0.472656 0.000000 -0.081600 
0.473145 0.000000 -0.081902 
0.473633 0.000000 -0.082205 
0.474121 0.000000 -0.082507 
0.474609 0.000000 -0.082810 
0.475098 0.000000 -0.083113 
0.475586 0.000000 -0.083416 
0.476074 0.000000 -0.083720 
0.476562 0.000000 -0.084023 
0.477051 0.000000 -0.084327 
0.477539 0.000000 -0.084630 
0.478027 0.000000 -0.084934 
0.478516 0.000000 -0.085238 
0.479004 0.000000 -0.085542 
0.479492 0.000000 -0.085846 
0.479980 0.000000 -0.086151 
0.480469 0.000000 -0.086455 
0.480957 0.000000 -0.086760 
0.481445 0.000000 -0.087064 
0.481934 0.000000 -0.087369 
0.482422 0.000000 -0.087674 
0.482910 0.000000 -0.087979 
0.483398 0.000000 -0.088284 
0.483887 0.000000 -0.088589 
0.484375 0.000000 -0.088894 
0.484863 0.000000 -0.089200 
0.485352 0.000000 -0.089505 
0.485840 0.000000 -0.089811 
0.486328 0.000000 -0.090116 
0.486816 0.000000 -0.090422 
0.487305 0.000000 -0.090728 
0.487793 0.000000 -0.091034 
0.488281 0.000000 -0.091340 
0.488770 0.000000 -0.091646 
0.489258 0.000000 -0.091952 
0.489746 0.000000 -0.092258 
0.490234 0.000000 -0.092564 
0.490723 0.000000 -0.092870 
0.491211 0.000000 -0.093177 
0.491699 0.000000 -0.093483 
0.492188 0.000000 -0.093789 
0.492676 0.000000 -0.094096 
0.493164 0.000000 -0.094402 
0.493652 0.000000 -0.094709 
0.494141 0.000000 -0.095015 
0.494629 0.000000 -0.095322 
0.495117 0.000000 -0.095629 
0.495605 0.000000 -0.095935 
0.496094 0.000000 -0.096242 
0.496582 0.000000 -0.096549 
0.497070 0.000000 -0.096855 
0.497559 0.000000 -0.097162 
0.498047 0.000000 -0.097469 
0.498535 0.000000 -0.097776 
0.499023 0.000000 -0.098082 
0.499512 0.000000 -0.098389 
0.500000 0.000000 -0.098696 
0.500488 0.000000 -0.099003 
0.500977 0.000000 -0.099310 
0.501465 0.000000 -0.099616 
0.501953 0.000000 -0.099923 
0.502441 0.000000 -0.100230 
0.502930 0.000000 -0.100537 
0.503418 0.000000 -0.100843 
0.503906 0.000000 -0.101150 
0.504395 0.000000 -0.101457 
0.504883 0.000000 -0.101764 
0.505371 0.000000 -0.102070 
0.505859 0.000000 -0.102377 
0.506348 0.000000 -0.102683 
0.506836 0.000000 -0.102990 
0.507324 0.000000 -0.103296 
0.507812 0.000000 -0.103603 
0.508301 0.000000 -0.103909 
0.508789 0.000000 -0.104216 
0.509277 0.000000 -0.104522 
0.509766 0.000000 -0.104828 
0.510254 0.000000 -0.105134 
0.510742 0.000000 -0.105440 
0.511230 0.000000 -0.105747 
0.511719 0.000000 -0.106053 
0.512207 0.000000 -0.106358 
0.512695 0.000000 -0.106664 
0.513184 0.000000 -0.106970 
0.513672 0.000000 -0.107276 
0.514160 0.000000 -0.107581 
0.514648 0.000000 -0.107887 
0.515137 0.000000 -0.108192 
0.515625 0.000000 -0.108498 
0.516113 0.000000 -0.108803 
0.516602 0.000000 -0.109108 
0.517090 0.000000 -0.109413 
0.517578 0.000000 -0.109718 
0.518066 0.000000 -0.110023 
0.518555 0.000000 -0.110328 
0.519043 0.000000 -0.110633 
0.519531 0.000000 -0.110937 
0.520020 0.000000 -0.111242 
0.520508 0.000000 -0.111546 
0.520996 0.000000 -0.111850 
0.521484 0.000000 -0.112154 
0.521973 0.000000 -0.112458 
0.522461 0.000000 -0.112762 
0.522949 0.000000 -0.113066 
0.523438 0.000000 -0.113369 
0.523926 0.000000 -0.113672 
0.524414 0.000000 -0.113976 
0.524902 0.000000 -0.114279 
0.525391 0.000000 -0.114582 
0.525879 0.000000 -0.114885 
0.526367 0.000000 -0.115187 
0.526855 0.000000 -0.115490 
0.527344 0.000000 -0.115792 
0.527832 0.000000 -0.116094 
0.528320 0.000000 -0.116396 
0.528809 0.000000 -0.116698 
0.529297 0.000000 -0.117000 
0.529785 0.000000 -0.117302 
0.530273 0.000000 -0.117603 
0.530762 0.000000 -0.117904 
0.531250 0.000000 -0.118205 
0.531738 0.000000 -0.118506 
0.532227 0.000000 -0.118807 
0.532715 0.000000 -0.119107 
0.533203 0.000000 -0.119407 
0.533691 0.000000 -0.119707 
0.534180 0.000000 -0.120007 
0.534668 0.000000 -0.120307 
0.535156 0.000000 -0.120606 
0.535645 0.000000 -0.120905 
0.536133 0.000000 -0.121204 
0.536621 0.000000 -0.121503 
0.537109 0.000000 -0.121802 
0.537598 0.000000 -0.122100 
0.538086 0.000000 -0.122398 
0.538574 0.000000 -0.122696 
0.539062 0.000000 -0.122994 
0.539551 0.000000 -0.123292 
0.540039 0.000000 -0.123589 
0.540527 0.000000 -0.123886 
0.541016 0.000000 -0.124183 
0.541504 0.000000 -0.124479 
0.541992 0.000000 -0.124775 
0.542480 0.000000 -0.125072 
0.542969 0.000000 -0.125367 
0.543457 0.000000 -0.125663 
0.543945 0.000000 -0.125958 
0.544434 0.000000 -0.126253 
0.544922 0.000000 -0.126548 
0.545410 0.000000 -0.126843 
0.545898 0.000000 -0.127137 
0.546387 0.000000 -0.127431 
0.546875 0.000000 -0.127725 
0.547363 0.000000 -0.128018 
0.547852 0.000000 -0.128311 
0.548340 0.000000 -0.128604 
0.548828 0.000000 -0.128897 
0.549316 0.000000 -0.129189 
0.549805 0.000000 -0.129481 
0.550293 0.000000 -0.129773 
0.550781 0.000000 -0.130064 
0.551270 0.000000 -0.130355 
0.551758 0.000000 -0.130646 
0.552246 0.000000 -0.130937 
0.552734 0.000000 -0.131227 
0.553223 0.000000 -0.131517 
0.553711 0.000000 -0.131807 
0.554199 0.000000 -0.132096 
0.554688 0.000000 -0.132385 
0.555176 0.000000 -0.132674 
0.555664 0.000000 -0.132962 
0.556152 0.000000 -0.133250 
0.556641 0.000000 -0.133538 
0.557129 0.000000 -0.133825 
0.557617 0.000000 -0.134112 
0.558105 0.000000 -0.134399 
0.558594 0.000000 -0.134686 
0.559082 0.000000 -0.134972 
0.559570 0.000000 -0.135257 
0.560059 0.000000 -0.135543 
0.560547 0.000000 -0.135828 
0.561035 0.000000 -0.136112 
0.561523 0.000000 -0.136397 
0.562012 0.000000 -0.136681 
0.562500 0.000000 -0.136964 
0.562988 0.000000 -0.137248 
0.563477 0.000000 -0.137531 
0.563965 0.000000 -0.137813 
0.564453 0.000000 -0.138095 
0.564941 0.000000 -0.138377 
0.565430 0.000000 -0.138658 
0.565918 0.000000 -0.138940 
0.566406 0.000000 -0.139220 
0.566895 0.000000 -0.139500 
0.567383 0.000000 -0.139780 
0.567871 0.000000 -0.140060 
0.568359 0.000000 -0.140339 
0.568848 0.000000 -0.140618 
0.569336 0.000000 -0.140896 
0.569824 0.000000 -0.141174 
0.570312 0.000000 -0.141452 
0.570801 0.000000 -0.141729 
0.571289 0.000000 -0.142005 
0.571777 0.000000 -0.142282 
0.572266 0.000000 -0.142558 
0.572754 0.000000 -0.142833 
0.573242 0.000000 -0.143108 
0.573730 0.000000 -0.143383 
0.574219 0.000000 -0.143657 
0.574707 0.000000 -0.143931 
0.575195 0.000000 -0.144204 
0.575684 0.000000 -0.144477 
0.576172 0.000000 -0.144750 
0.576660 0.000000 -0.145022 
0.577148 0.000000 -0.145294 
0.577637 0.000000 -0.145565 
0.578125 0.000000 -0.145836 
0.578613 0.000000 -0.146106 
0.579102 0.000000 -0.146376 
0.579590 0.000000 -0.146645 
0.580078 0.000000 -0.146914 
0.580566 0.000000 -0.147183 
0.581055 0.000000 -0.147451 
0.581543 0.000000 -0.147719 
0.582031 0.000000 -0.147986 
0.582520 0.000000 -0.148253 
0.583008 0.000000 -0.148519 
0.583496 0.000000 -0.148785 
0.583984 0.000000 -0.149050 
0.584473 0.000000 -0.149315 
0.584961 0.000000 -0.149579 
0.585449 0.000000 -0.149843 
0.585938 0.000000 -0.150106 
0.586426 0.000000 -0.150369 
0.586914 0.000000 -0.150632 
0.587402 0.000000 -0.150894 
0.587891 0.000000 -0.151155 
0.588379 0.000000 -0.151416 
0.588867 0.000000 -0.151676 
0.589355 0.000000 -0.151936 
0.589844 0.000000 -0.152196 
0.590332 0.000000 -0.152455 
0.590820 0.000000 -0.152713 
0.591309 0.000000 -0.152971 
0.591797 0.000000 -0.153229 
0.592285 0.000000 -0.153485 
0.592773 0.000000 -0.153742 
0.593262 0.000000 -0.153998 
0.593750 0.000000 -0.154253 
0.594238 0.000000 -0.154508 
0.594727 0.000000 -0.154762 
0.595215 0.000000 -0.155016 
0.595703 0.000000 -0.155269 
0.596191 0.000000 -0.155522 
0.596680 0.000000 -0.155774 
0.597168 0.000000 -0.156026 
0.597656 0.000000 -0.156277 
0.598145 0.000000 -0.156527 
0.598633 0.000000 -0.156777 
0.599121 0.000000 -0.157027 
0.599609 0.000000 -0.157276 
0.600098 0.000000 -0.157524 
0.600586 0.000000 -0.157772 
0.601074 0.000000 -0.158019 
0.601562 0.000000 -0.158266 
0.602051 0.000000 -0.158512 
0.602539 0.000000 -0.158758 
0.603027 0.000000 -0.159003 
0.603516 0.000000 -0.159247 
0.604004 0.000000 -0.159491 
0.604492 0.000000 -0.159734 
0.604980 0.000000 -0.159977 
0.605469 0.000000 -0.160219 
0.605957 0.000000 -0.160461 
0.606445 0.000000 -0.160702 
0.606934 0.000000 -0.160942 
0.607422 0.000000 -0.161182 
0.607910 0.000000 -0.161421 
0.608398 0.000000 -0.161660 
0.608887 0.000000 -0.161898 
0.609375 0.000000 -0.162135 
0.609863 0.000000 -0.162372 
0.610352 0.000000 -0.162608 
0.610840 0.000000 -0.162844 
0.611328 0.000000 -0.163079 
0.611816 0.000000 -0.163314 
0.612305 0.000000 -0.163547 
0.612793 0.000000 -0.163781 
0.613281 0.000000 -0.164013 
0.613770 0.000000 -0.164245 
0.614258 0.000000 -0.164477 
0.614746 0.000000 -0.164707 
0.615234 0.000000 -0.164938 
0.615723 0.000000 -0.165167 
0.616211 0.000000 -0.165396 
0.616699 0.000000 -0.165624 
0.617188 0.000000 -0.165852 
0.617676 0.000000 -0.166079 
0.618164 0.000000 -0.166305 
0.618652 0.000000 -0.166531 
0.619141 0.000000 -0.166756 
0.619629 0.000000 -0.166981 
0.620117 0.000000 -0.167204 
0.620605 0.000000 -0.167428 
0.621094 0.000000 -0.167650 
0.621582 0.000000 -0.167872 
0.622070 0.000000 -0.168093 
0.622559 0.000000 -0.168314 
0.623047 0.000000 -0.168534 
0.623535 0.000000 -0.168753 
0.624023 0.000000 -0.168972 
0.624512 0.000000 -0.169189 
0.625000 0.000000 -0.169407 
0.625488 0.000000 -0.169623 
0.625977 0.000000 -0.169839 
0.626465 0.000000 -0.170055 
0.626953 0.000000 -0.170269 
0.627441 0.000000 -0.170483 
0.627930 0.000000 -0.170696 
0.628418 0.000000 -0.170909 
0.628906 0.000000 -0.171121 
0.629395 0.000000 -0.171332 
0.629883 0.000000 -0.171542 
0.630371 0.000000 -0.171752 
0.630859 0.000000 -0.171961 
0.631348 0.000000 -0.172170 
0.631836 0.000000 -0.172378 
0.632324 0.000000 -0.172585 
0.632812 0.000000 -0.172791 
0.633301 0.000000 -0.172997 
0.633789 0.000000 -0.173202 
0.634277 0.000000 -0.173406 
0.634766 0.000000 -0.173610 
0.635254 0.000000 -0.173813 
0.635742 0.000000 -0.174015 
0.636230 0.000000 -0.174216 
0.636719 0.000000 -0.174417 
0.637207 0.000000 -0.174617 
0.637695 0.000000 -0.174816 
0.638184 0.000000 -0.175015 
0.638672 0.000000 -0.175213 
0.639160 0.000000 -0.175410 
0.639648 0.000000 -0.175606 
0.640137 0.000000 -0.175802 
0.640625 0.000000 -0.175997 
0.641113 0.000000 -0.176191 
0.641602 0.000000 -0.176385 
0.642090 0.000000 -0.176578 
0.642578 0.000000 -0.176770 
0.643066 0.000000 -0.176961 
0.643555 0.000000 -0.177152 
0.644043 0.000000 -0.177342 
0.644531 0.000000 -0.177531 
0.645020 0.000000 -0.177719 
0.645508 0.000000 -0.177907 
0.645996 0.000000 -0.178094 
0.646484 0.000000 -0.178280 
0.646973 0.000000 -0.178465 
0.647461 0.000000 -0.178650 
0.647949 0.000000 -0.178834 
0.648438 0.000000 -0.179017 
0.648926 0.000000 -0.179199 
0.649414 0.000000 -0.179381 
0.649902 0.000000 -0.179562 
0.650391 0.000000 -0.179742 
0.650879 0.000000 -0.179921 
0.651367 0.000000 -0.180100 
0.651855 0.000000 -0.180277 
0.652344 0.000000 -0.180455 
0.652832 0.000000 -0.180631 
0.653320 0.000000 -0.180806 
0.653809 0.000000 -0.180981 
0.654297 0.000000 -0.181155 
0.654785 0.000000 -0.181328 
0.655273 0.000000 -0.181501 
0.655762 0.000000 -0.181672 
0.656250 0.000000 -0.181843 
0.656738 0.000000 -0.182013 
0.657227 0.000000 -0.182182 
0.657715 0.000000 -0.182351 
0.658203 0.000000 -0.182519 
0.658691 0.000000 -0.182685 
0.659180 0.000000 -0.182852 
0.659668 0.000000 -0.183017 
0.660156 0.000000 -0.183181 
0.660645 0.000000 -0.183345 
0.661133 0.000000 -0.183508 
0.661621 0.000000 -0.183670 
0.662109 0.000000 -0.183832 
0.662598 0.000000 -0.183992 
0.663086 0.000000 -0.184152 
0.663574 0.000000 -0.184311 
0.664062 0.000000 -0.184469 
0.664551 0.000000 -0.184626 
0.665039 0.000000 -0.184783 
0.665527 0.000000 -0.184938 
0.666016 0.000000 -0.185093 
0.666504 0.000000 -0.185247 
0.666992 0.000000 -0.185401 
0.667480 0.000000 -0.185553 
0.667969 0.000000 -0.185705 
0.668457 0.000000 -0.185856 
0.668945 0.000000 -0.186006 
0.669434 0.000000 -0.186155 
0.669922 0.000000 -0.186303 
0.670410 0.000000 -0.186451 
0.670898 0.000000 -0.186597 
0.671387 0.000000 -0.186743 
0.671875 0.000000 -0.186888 
0.672363 0.000000 -0.187032 
0.672852 0.000000 -0.187176 
0.673340 0.000000 -0.187318 
0.673828 0.000000 -0.187460 
0.674316 0.000000 -0.187601 
0.674805 0.000000 -0.187741 
0.675293 0.000000 -0.187880 
0.675781 0.000000 -0.188018 
0.676270 0.000000 -0.188156 
0.676758 0.000000 -0.188293 
0.677246 0.000000 -0.188429 
0.677734 0.000000 -0.188563 
0.678223 0.000000 -0.188698 
0.678711 0.000000 -0.188831 
0.679199 0.000000 -0.188963 
0.679688 0.000000 -0.189095 
0.680176 0.000000 -0.189226 
0.680664 0.000000 -0.189356 
0.681152 0.000000 -0.189485 
0.681641 0.000000 -0.189613 
0.682129 0.000000 -0.189740 
0.682617 0.000000 -0.189867 
0.683105 0.000000 -0.189992 
0.683594 0.000000 -0.190117 
0.684082 0.000000 -0.190241 
0.684570 0.000000 -0.190364 
0.685059 0.000000 -0.190486 
0.685547 0.000000 -0.190607 
0.686035 0.000000 -0.190728 
0.686523 0.000000 -0.190847 
0.687012 0.000000 -0.190966 
0.687500 0.000000 -0.191084 
0.687988 0.000000 -0.191201 
0.688477 0.000000 -0.191317 
0.688965 0.000000 -0.191432 
0.689453 0.000000 -0.191547 
0.689941 0.000000 -0.191660 
0.690430 0.000000 -0.191773 
0.690918 0.000000 -0.191884 
0.691406 0.000000 -0.191995 
0.691895 0.000000 -0.192105 
0.692383 0.000000 -0.192214 
0.692871 0.000000 -0.192323 
0.693359 0.000000 -0.192430 
0.693848 0.000000 -0.192536 
0.694336 0.000000 -0.192642 
0.694824 0.000000 -0.192747 
0.695312 0.000000 -0.192850 
0.695801 0.000000 -0.192953 
0.696289 0.000000 -0.193055 
0.696777 0.000000 -0.193157 
0.697266 0.000000 -0.193257 
0.697754 0.000000 -0.193356 
0.698242 0.000000 -0.193455 
0.698730 0.000000 -0.193552 
0.699219 0.000000 -0.193649 
0.699707 0.000000 -0.193745 
0.700195 0.000000 -0.193840 
0.700684 0.000000 -0.193934 
0.701172 0.000000 -0.194027 
0.701660 0.000000 -0.194119 
0.702148 0.000000 -0.194210 
0.702637 0.000000 -0.194301 
0.703125 0.000000 -0.194390 
0.703613 0.000000 -0.194479 
0.704102 0.000000 -0.194566 
0.704590 0.000000 -0.194653 
0.705078 0.000000 -0.194739 
0.705566 0.000000 -0.194824 
0.706055 0.000000 -0.194908 
0.706543 0.000000 -0.194991 
0.707031 0.000000 -0.195074 
0.707520 0.000000 -0.195155 
0.708008 0.000000 -0.195235 
0.708496 0.000000 -0.195315 
0.708984 0.000000 -0.195394 
0.709473 0.000000 -0.195471 
0.709961 0.000000 -0.195548 
0.710449 0.000000 -0.195624 
0.710938 0.000000 -0.195699 
0.711426 0.000000 -0.195773 
0.711914 0.000000 -0.195846 
0.712402 0.000000 -0.195919 
0.712891 0.000000 -0.195990 
0.713379 0.000000 -0.196060 
0.713867 0.000000 -0.196130 
0.714355 0.000000 -0.196199 
0.714844 0.000000 -0.196266 
0.715332 0.000000 -0.196333 
0.715820 0.000000 -0.196399 
0.716309 0.000000 -0.196464 
0.716797 0.000000 -0.196528 
0.717285 0.000000 -0.196591 
0.717773 0.000000 -0.196653 
0.718262 0.000000 -0.196714 
0.718750 0.000000 -0.196775 
0.719238 0.000000 -0.196834 
0.719727 0.000000 -0.196892 
0.720215 0.000000 -0.196950 
0.720703 0.000000 -0.197007 
0.721191 0.000000 -0.197062 
0.721680 0.000000 -0.197117 
0.722168 0.000000 -0.197171 
0.722656 0.000000 -0.197224 
0.723145 0.000000 -0.197276 
0.723633 0.000000 -0.197327 
0.724121 0.000000 -0.197377 
0.724609 0.000000 -0.197426 
0.725098 0.000000 -0.197474 
0.725586 0.000000 -0.197522 
0.726074 0.000000 -0.197568 
0.726562 0.000000 -0.197614 
0.727051 0.000000 -0.197658 
0.727539 0.000000 -0.197702 
0.728027 0.000000 -0.197745 
0.728516 0.000000 -0.197786 
0.729004 0.000000 -0.197827 
0.729492 0.000000 -0.197867 
0.729980 0.000000 -0.197906 
0.730469 0.000000 -0.197944 
0.730957 0.000000 -0.197981 
0.731445 0.000000 -0.198017 
0.731934 0.000000 -0.198052 
0.732422 0.000000 -0.198087 
0.732910 0.000000 -0.198120 
0.733398 0.000000 -0.198153 
0.733887 0.000000 -0.198184 
0.734375 0.000000 -0.198215 
0.734863 0.000000 -0.198244 
0.735352 0.000000 -0.198273 
0.735840 0.000000 -0.198301 
0.736328 0.000000 -0.198327 
0.736816 0.000000 -0.198353 
0.737305 0.000000 -0.198378 
0.737793 0.000000 -0.198402 
0.738281 0.000000 -0.198425 
0.738770 0.000000 -0.198447 
0.739258 0.000000 -0.198468 
0.739746 0.000000 -0.198489 
0.740234 0.000000 -0.198508 
0.740723 0.000000 -0.198526 
0.741211 0.000000 -0.198544 
0.741699 0.000000 -0.198560 
0.742188 0.000000 -0.198576 
0.742676 0.000000 -0.198590 
0.743164 0.000000 -0.198604 
0.743652 0.000000 -0.198617 
0.744141 0.000000 -0.198628 
0.744629 0.000000 -0.198639 
0.745117 0.000000 -0.198649 
0.745605 0.000000 -0.198658 
0.746094 0.000000 -0.198666 
0.746582 0.000000 -0.198673 
0.747070 0.000000 -0.198679 
0.747559 0.000000 -0.198684 
0.748047 0.000000 -0.198689 
0.748535 0.000000 -0.198692 
0.749023 0.000000 -0.198694 
0.749512 0.000000 -0.198696 
0.750000 0.000000 -0.198696 
0.750488 0.000000 -0.198696 
0.750977 0.000000 -0.198694 
0.751465 0.000000 -0.198692 
0.751953 0.000000 -0.198689 
0.752441 0.000000 -0.198684 
0.752930 0.000000 -0.198679 
0.753418 0.000000 -0.198673 
0.753906 0.000000 -0.198666 
0.754395 0.000000 -0.198658 
0.754883 0.000000 -0.198649 
0.755371 0.000000 -0.198639 
0.755859 0.000000 -0.198628 
0.756348 0.000000 -0.198617 
0.756836 0.000000 -0.198604 
0.757324 0.000000 -0.198590 
0.757812 0.000000 -0.198576 
0.758301 0.000000 -0.198560 
0.758789 0.000000 -0.198544 
0.759277 0.000000 -0.198526 
0.759766 0.000000 -0.198508 
0.760254 0.000000 -0.198489 
0.760742 0.000000 -0.198468 
0.761230 0.000000 -0.198447 
0.761719 0.000000 -0.198425 
0.762207 0.000000 -0.198402 
0.762695 0.000000 -0.198378 
0.763184 0.000000 -0.198353 
0.763672 0.000000 -0.198327 
0.764160 0.000000 -0.198301 
0.764648 0.000000 -0.198273 
0.765137 0.000000 -0.198244 
0.765625 0.000000 -0.198215 
0.766113 0.000000 -0.198184 
0.766602 0.000000 -0.198153 
0.767090 0.000000 -0.198120 
0.767578 0.000000 -0.198087 
0.768066 0.000000 -0.198052 
0.768555 0.000000 -0.198017 
0.769043 0.000000 -0.197981 
0.769531 0.000000 -0.197944 
0.770020 0.000000 -0.197906 
0.770508 0.000000 -0.197867 
0.770996 0.000000 -0.197827 
0.771484 0.000000 -0.197786 
0.771973 0.000000 -0.197745 
0.772461 0.000000 -0.197702 
0.772949 0.000000 -0.197658 
0.773438 0.000000 -0.197614 
0.773926 0.000000 -0.197568 
0.774414 0.000000 -0.197522 
0.774902 0.000000 -0.197474 
0.775391 0.000000 -0.197426 
0.775879 0.000000 -0.197377 
0.776367 0.000000 -0.197327 
0.776855 0.000000 -0.197276 
0.777344 0.000000 -0.197224 
0.777832 0.000000 -0.197171 
0.778320 0.000000 -0.197117 
0.778809 0.000000 -0.197062 
0.779297 0.000000 -0.197007 
0.779785 0.000000 -0.196950 
0.780273 0.000000 -0.196892 
0.780762 0.000000 -0.196834 
0.781250 0.000000 -0.196775 
0.781738 0.000000 -0.196714 
0.782227 0.000000 -0.196653 
0.782715 0.000000 -0.196591 
0.783203 0.000000 -0.196528 
0.783691 0.000000 -0.196464 
0.784180 0.000000 -0.196399 
0.784668 0.000000 -0.196333 
0.785156 0.000000 -0.196266 
0.785645 0.000000 -0.196199 
0.786133 0.000000 -0.196130 
0.786621 0.000000 -0.196060 
0.787109 0.000000 -0.195990 
0.787598 0.000000 -0.195919 
0.788086 0.000000 -0.195846 
0.788574 0.000000 -0.195773 
0.789062 0.000000 -0.195699 
0.789551 0.000000 -0.195624 
0.790039 0.000000 -0.195548 
0.790527 0.000000 -0.195471 
0.791016 0.000000 -0.195394 
0.791504 0.000000 -0.195315 
0.791992 0.000000 -0.195235 
0.792480 0.000000 -0.195155 
0.792969 0.000000 -0.195074 
0.793457 0.000000 -0.194991 
0.793945 0.000000 -0.194908 
0.794434 0.000000 -0.194824 
0.794922 0.000000 -0.194739 
0.795410 0.000000 -0.194653 
0.795898 0.000000 -0.194566 
0.796387 0.000000 -0.194479 
0.796875 0.000000 -0.194390 
0.797363 0.000000 -0.194301 
0.797852 0.000000 -0.194210 
0.798340 0.000000 -0.194119 
0.798828 0.000000 -0.194027 
0.799316 0.000000 -0.193934 
0.799805 0.000000 -0.193840 
0.800293 0.000000 -0.193745 
0.800781 0.000000 -0.193649 
0.801270 0.000000 -0.193552 
0.801758 0.000000 -0.193455 
0.802246 0.000000 -0.193356 
0.802734 0.000000 -0.193257 
0.803223 0.000000 -0.193157 
0.803711 0.000000 -0.193055 
0.804199 0.000000 -0.192953 
0.804688 0.000000 -0.192850 
0.805176 0.000000 -0.192747 
0.805664 0.000000 -0.192642 
0.806152 0.000000 -0.192536 
0.806641 0.000000 -0.192430 
0.807129 0.000000 -0.192323 
0.807617 0.000000 -0.192214 
0.808105 0.000000 -0.192105 
0.808594 0.000000 -0.191995 
0.809082 0.000000 -0.191884 
0.809570 0.000000 -0.191773 
0.810059 0.000000 -0.191660 
0.810547 0.000000 -0.191547 
0.811035 0.000000 -0.191432 
0.811523 0.000000 -0.191317 
0.812012 0.000000 -0.191201 
0.812500 0.000000 -0.191084 
0.812988 0.000000 -0.190966 
0.813477 0.000000 -0.190847 
0.813965 0.000000 -0.190728 
0.814453 0.000000 -0.190607 
0.814941 0.000000 -0.190486 
0.815430 0.000000 -0.190364 
0.815918 0.000000 -0.190241 
0.816406 0.000000 -0.190117 
0.816895 0.000000 -0.189992 
0.817383 0.000000 -0.189867 
0.817871 0.000000 -0.189740 
0.818359 0.000000 -0.189613 
0.818848 0.000000 -0.189485 
0.819336 0.000000 -0.189356 
0.819824 0.000000 -0.189226 
0.820312 0.000000 -0.189095 
0.820801 0.000000 -0.188963 
0.821289 0.000000 -0.188831 
0.821777 0.000000 -0.188698 
0.822266 0.000000 -0.188563 
0.822754 0.000000 -0.188429 
0.823242 0.000000 -0.188293 
0.823730 0.000000 -0.188156 
0.824219 0.000000 -0.188018 
0.824707 0.000000 -0.187880 
0.825195 0.000000 -0.187741 
0.825684 0.000000 -0.187601 
0.826172 0.000000 -0.187460 
0.826660 0.000000 -0.187318 
0.827148 0.000000 -0.187176 
0.827637 0.000000 -0.187032 
0.828125 0.000000 -0.186888 
0.828613 0.000000 -0.186743 
0.829102 0.000000 -0.186597 
0.829590 0.000000 -0.186451 
0.830078 0.000000 -0.186303 
0.830566 0.000000 -0.186155 
0.831055 0.000000 -0.186006 
0.831543 0.000000 -0.185856 
0.832031 0.000000 -0.185705 
0.832520 0.000000 -0.185553 
0.833008 0.000000 -0.185401 
0.833496 0.000000 -0.185247 
0.833984 0.000000 -0.185093 
0.834473 0.000000 -0.184938 
0.834961 0.000000 -0.184783 
0.835449 0.000000 -0.184626 
0.835938 0.000000 -0.184469 
0.836426 0.000000 -0.184311 
0.836914 0.000000 -0.184152 
0.837402 0.000000 -0.183992 
0.837891 0.000000 -0.183832 
0.838379 0.000000 -0.183670 
0.838867 0.000000 -0.183508 
0.839355 0.000000 -0.183345 
0.839844 0.000000 -0.183181 
0.840332 0.000000 -0.183017 
0.840820 0.000000 -0.182852 
0.841309 0.000000 -0.182685 
0.841797 0.000000 -0.182519 
0.842285 0.000000 -0.182351 
0.842773 0.000000 -0.182182 
0.843262 0.000000 -0.182013 
0.843750 0.000000 -0.181843 
0.844238 0.000000 -0.181672 
0.844727 0.000000 -0.181501 
0.845215 0.000000 -0.181328 
0.845703 0.000000 -0.181155 
0.846191 0.000000 -0.180981 
0.846680 0.000000 -0.180806 
0.847168 0.000000 -0.180631 
0.847656 0.000000 -0.180455 
0.848145 0.000000 -0.180277 
0.848633 0.000000 -0.180100 
0.849121 0.000000 -0.179921 
0.849609 0.000000 -0.179742 
0.850098 0.000000 -0.179562 
0.850586 0.000000 -0.179381 
0.851074 0.000000 -0.179199 
0.851562 0.000000 -0.179017 
0.852051 0.000000 -0.178834 
0.852539 0.000000 -0.178650 
0.853027 0.000000 -0.178465 
0.853516 0.000000 -0.178280 
0.854004 0.000000 -0.178094 
0.854492 0.000000 -0.177907 
0.854980 0.000000 -0.177719 
0.855469 0.000000 -0.177531 
0.855957 0.000000 -0.177342 
0.856445 0.000000 -0.177152 
0.856934 0.000000 -0.176961 
0.857422 0.000000 -0.176770 
0.857910 0.000000 -0.176578 
0.858398 0.000000 -0.176385 
0.858887 0.000000 -0.176191 
0.859375 0.000000 -0.175997 
0.859863 0.000000 -0.175802 
0.860352 0.000000 -0.175606 
0.860840 0.000000 -0.175410 
0.861328 0.000000 -0.175213 
0.861816 0.000000 -0.175015 
0.862305 0.000000 -0.174816 
0.862793 0.000000 -0.174617 
0.863281 0.000000 -0.174417 
0.863770 0.000000 -0.174216 
0.864258 0.000000 -0.174015 
0.864746 0.000000 -0.173813 
0.865234 0.000000 -0.173610 
0.865723 0.000000 -0.173406 
0.866211 0.000000 -0.173202 
0.866699 0.000000 -0.172997 
0.867188 0.000000 -0.172791 
0.867676 0.000000 -0.172585 
0.868164 0.000000 -0.172378 
0.868652 0.000000 -0.172170 
0.869141 0.000000 -0.171961 
0.869629 0.000000 -0.171752 
0.870117 0.000000 -0.171542 
0.870605 0.000000 -0.171332 
0.871094 0.000000 -0.171121 
0.871582 0.000000 -0.170909 
0.872070 0.000000 -0.170696 
0.872559 0.000000 -0.170483 
0.873047 0.000000 -0.170269 
0.873535 0.000000 -0.170055 
0.874023 0.000000 -0.169839 
0.874512 0.000000 -0.169623 
0.875000 0.000000 -0.169407 
0.875488 0.000000 -0.169189 
0.875977 0.000000 -0.168972 
0.876465 0.000000 -0.168753 
0.876953 0.000000 -0.168534 
0.877441 0.000000 -0.168314 
0.877930 0.000000 -0.168093 
0.878418 0.000000 -0.167872 
0.878906 0.000000 -0.167650 
0.879395 0.000000 -0.167428 
0.879883 0.000000 -0.167204 
0.880371 0.000000 -0.166981 
0.880859 0.000000 -0.166756 
0.881348 0.000000 -0.166531 
0.881836 0.000000 -0.166305 
0.882324 0.000000 -0.166079 
0.882812 0.000000 -0.165852 
0.883301 0.000000 -0.165624 
0.883789 0.000000 -0.165396 
0.884277 0.000000 -0.165167 
0.884766 0.000000 -0.164938 
0.885254 0.000000 -0.164707 
0.885742 0.000000 -0.164477 
0.886230 0.000000 -0.164245 
0.886719 0.000000 -0.164013 
0.887207 0.000000 -0.163781 
0.887695 0.000000 -0.163547 
0.888184 0.000000 -0.163314 
0.888672 0.000000 -0.163079 
0.889160 0.000000 -0.162844 
0.889648 0.000000 -0.162608 
0.890137 0.000000 -0.162372 
0.890625 0.000000 -0.162135 
0.891113 0.000000 -0.161898 
0.891602 0.000000 -0.161660 
0.892090 0.000000 -0.161421 
0.892578 0.000000 -0.161182 
0.893066 0.000000 -0.160942 
0.893555 0.000000 -0.160702 
0.894043 0.000000 -0.160461 
0.894531 0.000000 -0.160219 
0.895020 0.000000 -0.159977 
0.895508 0.000000 -0.159734 
0.895996 0.000000 -0.159491 
0.896484 0.000000 -0.159247 
0.896973 0.000000 -0.159003 
0.897461 0.000000 -0.158758 
0.897949 0.000000 -0.158512 
0.898438 0.000000 -0.158266 
0.898926 0.000000 -0.158019 
0.899414 0.000000 -0.157772 
0.899902 0.000000 -0.157524 
0.900391 0.000000 -0.157276 
0.900879 0.000000 -0.157027 
0.901367 0.000000 -0.156777 
0.901855 0.000000 -0.156527 
0.902344 0.000000 -0.156277 
0.902832 0.000000 -0.156026 
0.903320 0.000000 -0.155774 
0.903809 0.000000 -0.155522 
0.904297 0.000000 -0.155269 
0.904785 0.000000 -0.155016 
0.905273 0.000000 -0.154762 
0.905762 0.000000 -0.154508 
0.906250 0.000000 -0.154253 
0.906738 0.000000 -0.153998 
0.907227 0.000000 -0.153742 
0.907715 0.000000 -0.153485 
0.908203 0.000000 -0.153229 
0.908691 0.000000 -0.152971 
0.909180 0.000000 -0.152713 
0.909668 0.000000 -0.152455 
0.910156 0.000000 -0.152196 
0.910645 0.000000 -0.151936 
0.911133 0.000000 -0.151676 
0.911621 0.000000 -0.151416 
0.912109 0.000000 -0.151155 
0.912598 0.000000 -0.150894 
0.913086 0.000000 -0.150632 
0.913574 0.000000 -0.150369 
0.914062 0.000000 -0.150106 
0.914551 0.000000 -0.149843 
0.915039 0.000000 -0.149579 
0.915527 0.000000 -0.149315 
0.916016 0.000000 -0.149050 
0.916504 0.000000 -0.148785 
0.916992 0.000000 -0.148519 
0.917480 0.000000 -0.148253 
0.917969 0.000000 -0.147986 
0.918457 0.000000 -0.147719 
0.918945 0.000000 -0.147451 
0.919434 0.000000 -0.147183 
0.919922 0.000000 -0.146914 
0.920410 0.000000 -0.146645 
0.920898 0.000000 -0.146376 
0.921387 0.000000 -0.146106 
0.921875 0.000000 -0.145836 
0.922363 0.000000 -0.145565 
0.922852 0.000000 -0.145294 
0.923340 0.000000 -0.145022 
0.923828 0.000000 -0.144750 
0.924316 0.000000 -0.144477 
0.924805 0.000000 -0.144204 
0.925293 0.000000 -0.143931 
0.925781 0.000000 -0.143657 
0.926270 0.000000 -0.143383 
0.926758 0.000000 -0.143108 
0.927246 0.000000 -0.142833 
0.927734 0.000000 -0.142558 
0.928223 0.000000 -0.142282 
0.928711 0.000000 -0.142005 
0.929199 0.000000 -0.141729 
0.929688 0.000000 -0.141452 
0.930176 0.000000 -0.141174 
0.930664 0.000000 -0.140896 
0.931152 0.000000 -0.140618 
0.931641 0.000000 -0.140339 
0.932129 0.000000 -0.140060 
0.932617 0.000000 -0.139780 
0.933105 0.000000 -0.139500 
0.933594 0.000000 -0.139220 
0.934082 0.000000 -0.138940 
0.934570 0.000000 -0.138658 
0.935059 0.000000 -0.138377 
0.935547 0.000000 -0.138095 
0.936035 0.000000 -0.137813 
0.936523 0.000000 -0.137531 
0.937012 0.000000 -0.137248 
0.937500 0.000000 -0.136964 
0.937988 0.000000 -0.136681 
0.938477 0.000000 -0.136397 
0.938965 0.000000 -0.136112 
0.939453 0.000000 -0.135828 
0.939941 0.000000 -0.135543 
0.940430 0.000000 -0.135257 
0.940918 0.000000 -0.134972 
0.941406 0.000000 -0.134686 
0.941895 0.000000 -0.134399 
0.942383 0.000000 -0.134112 
0.942871 0.000000 -0.133825 
0.943359 0.000000 -0.133538 
0.943848 0.000000 -0.133250 
0.944336 0.000000 -0.132962 
0.944824 0.000000 -0.132674 
0.945312 0.000000 -0.132385 
0.945801 0.000000 -0.132096 
0.946289 0.000000 -0.131807 
0.946777 0.000000 -0.131517 
0.947266 0.000000 -0.131227 
0.947754 0.000000 -0.130937 
0.948242 0.000000 -0.130646 
0.948730 0.000000 -0.130355 
0.949219 0.000000 -0.130064 
0.949707 0.000000 -0.129773 
0.950195 0.000000 -0.129481 
0.950684 0.000000 -0.129189 
0.951172 0.000000 -0.128897 
0.951660 0.000000 -0.128604 
0.952148 0.000000 -0.128311 
0.952637 0.000000 -0.128018 
0.953125 0.000000 -0.127725 
0.953613 0.000000 -0.127431 
0.954102 0.000000 -0.127137 
0.954590 0.000000 -0.126843 
0.955078 0.000000 -0.126548 
0.955566 0.000000 -0.126253 
0.956055 0.000000 -0.125958 
0.956543 0.000000 -0.125663 
0.957031 0.000000 -0.125367 
0.957520 0.000000 -0.125072 
0.958008 0.000000 -0.124775 
0.958496 0.000000 -0.124479 
0.958984 0.000000 -0.124183 
0.959473 0.000000 -0.123886 
0.959961 0.000000 -0.123589 
0.960449 0.000000 -0.123292 
0.960938 0.000000 -0.122994 
0.961426 0.000000 -0.122696 
0.961914 0.000000 -0.122398 
0.962402 0.000000 -0.122100 
0.962891 0.000000 -0.121802 
0.963379 0.000000 -0.121503 
0.963867 0.000000 -0.121204 
0.964355 0.000000 -0.120905 
0.964844 0.000000 -0.120606 
0.965332 0.000000 -0.120307 
0.965820 0.000000 -0.120007 
0.966309 0.000000 -0.119707 
0.966797 0.000000 -0.119407 
0.967285 0.000000 -0.119107 
0.967773 0.000000 -0.118807 
0.968262 0.000000 -0.118506 
0.968750 0.000000 -0.118205 
0.969238 0.000000 -0.117904 
0.969727 0.000000 -0.117603 
0.970215 0.000000 -0.117302 
0.970703 0.000000 -0.117000 
0.971191 0.000000 -0.116698 
0.971680 0.000000 -0.116396 
0.972168 0.000000 -0.116094 
0.972656 0.000000 -0.115792 
0.973145 0.000000 -0.115490 
0.973633 0.000000 -0.115187 
0.974121 0.000000 -0.114885 
0.974609 0.000000 -0.114582 
0.975098 0.000000 -0.114279 
0.975586 0.000000 -0.113976 
0.976074 0.000000 -0.113672 
0.976562 0.000000 -0.113369 
0.977051 0.000000 -0.113066 
0.977539 0.000000 -0.112762 
0.978027 0.000000 -0.112458 
0.978516 0.000000 -0.112154 
0.979004 0.000000 -0.111850 
0.979492 0.000000 -0.111546 
0.979980 0.000000 -0.111242 
0.980469 0.000000 -0.110937 
0.980957 0.000000 -0.110633 
0.981445 0.000000 -0.110328 
0.981934 0.000000 -0.110023 
0.982422 0.000000 -0.109718 
0.982910 0.000000 -0.109413 
0.983398 0.000000 -0.109108 
0.983887 0.000000 -0.108803 
0.984375 0.000000 -0.108498 
0.984863 0.000000 -0.108192 
0.985352 0.000000 -0.107887 
0.985840 0.000000 -0.107581 
0.986328 0.000000 -0.107276 
0.986816 0.000000 -0.106970 
0.987305 0.000000 -0.106664 
0.987793 0.000000 -0.106358 
0.988281 0.000000 -0.106053 
0.988770 0.000000 -0.105747 
0.989258 0.000000 -0.105440 
0.989746 0.000000 -0.105134 
0.990234 0.000000 -0.104828 
0.990723 0.000000 -0.104522 
0.991211 0.000000 -0.104216 
0.991699 0.000000 -0.103909 
0.992188 0.000000 -0.103603 
0.992676 0.000000 -0.103296 
0.993164 0.000000 -0.102990 
0.993652 0.000000 -0.102683 
0.994141 0.000000 -0.102377 
0.994629 0.000000 -0.102070 
0.995117 0.000000 -0.101764 
0.995605 0.000000 -0.101457 
0.996094 0.000000 -0.101150 
0.996582 0.000000 -0.100843 
0.997070 0.000000 -0.100537 
0.997559 0.000000 -0.100230 
0.998047 0.000000 -0.099923 
0.998535 0.000000 -0.099616 
0.999023 0.000000 -0.099310 
0.999512 0.000000 -0.099003 


==> data/BUSineA10K2048M80kstep10.dat <==
0.000000 2.018510 -0.066254 
0.000488 2.018510 -0.066127 
0.000977 2.018510 -0.066001 
0.001465 2.018510 -0.065874 
0.001953 2.018510 -0.065748 
0.002441 2.018510 -0.065621 
0.002930 2.018510 -0.065495 
0.003418 2.018510 -0.065369 
0.003906 2.018510 -0.065243 
0.004395 2.018510 -0.065116 
0.004883 2.018510 -0.064990 
0.005371 2.018510 -0.064864 
0.005859 2.018510 -0.064738 
0.006348 2.018510 -0.064612 
0.006836 2.018510 -0.064486 
0.007324 2.018510 -0.064360 
0.007812 2.018510 -0.064234 
0.008301 2.018510 -0.064108 
0.008789 2.018510 -0.063982 
0.009277 2.018510 -0.063856 
0.009766 2.018510 -0.063730 
0.010254 2.018510 -0.063604 
0.010742 2.018510 -0.063479 
0.011230 2.018510 -0.063353 
0.011719 2.018510 -0.063227 
0.012207 2.018510 -0.063102 
0.012695 2.018510 -0.062976 
0.013184 2.018510 -0.062851 
0.013672 2.018510 -0.062725 
0.014160 2.018510 -0.062600 
0.014648 2.018510 -0.062474 
0.015137 2.018510 -0.062349 
0.015625 2.018510 -0.062224 
0.016113 2.018510 -0.062098 
0.016602 2.018510 -0.061973 
0.017090 2.018510 -0.061848 
0.017578 2.018510 -0.061723 
0.018066 2.018510 -0.061598 
0.018555 2.018510 -0.061473 
0.019043 2.018510 -0.061348 
0.019531 2.018510 -0.061223 
0.020020 2.018510 -0.061098 
0.020508 2.018510 -0.060973 
0.020996 2.018510 -0.060849 
0.021484 2.018510 -0.060724 
0.021973 2.018510 -0.060599 
0.022461 2.018510 -0.060475 
0.022949 2.018510 -0.060350 
0.023438 2.018510 -0.060226 
0.023926 2.018510 -0.060101 
0.024414 2.018510 -0.059977 
0.024902 2.018510 -0.059852 
0.025391 2.018510 -0.059728 
0.025879 2.018510 -0.059604 
0.026367 2.018510 -0.059480 
0.026855 2.018510 -0.059356 
0.027344 2.018510 -0.059232 
0.027832 2.018510 -0.059108 
0.028320 2.018510 -0.058984 
0.028809 2.018510 -0.058860 
0.029297 2.018510 -0.058736 
0.029785 2.018510 -0.058612 
0.030273 2.018510 -0.058489 
0.030762 2.018510 -0.058365 
0.031250 2.018510 -0.058241 
0.031738 2.018510 -0.058118 
0.032227 2.018510 -0.057994 
0.032715 2.018510 -0.057871 
0.033203 2.018510 -0.057748 
0.033691 2.018510 -0.057624 
0.034180 2.018510 -0.057501 
0.034668 2.018510 -0.057378 
0.035156 2.018510 -0.057255 
0.035645 2.018510 -0.057132 
0.036133 2.018510 -0.057009 
0.036621 2.018510 -0.056886 
0.037109 2.018510 -0.056763 
0.037598 2.018510 -0.056641 
0.038086 2.018510 -0.056518 
0.038574 2.018510 -0.056395 
0.039062 2.018510 -0.056273 
0.039551 2.018510 -0.056150 
0.040039 2.018510 -0.056028 
0.040527 2.018510 -0.055906 
0.041016 2.018510 -0.055783 
0.041504 2.018510 -0.055661 
0.041992 2.018510 -0.055539 
0.042480 2.018510 -0.055417 
0.042969 2.018510 -0.055295 
0.043457 2.018510 -0.055173 
0.043945 2.018510 -0.055051 
0.044434 2.018510 -0.054930 
0.044922 2.018510 -0.054808 
0.045410 2.018510 -0.054686 
0.045898 2.018510 -0.054565 
0.046387 2.018510 -0.054443 
0.046875 2.018510 -0.054322 
0.047363 2.018510 -0.054201 
0.047852 2.018510 -0.054080 
0.048340 2.018510 -0.053958 
0.048828 2.018510 -0.053837 
0.049316 2.018510 -0.053716 
0.049805 2.018510 -0.053596 
0.050293 2.018510 -0.053475 
0.050781 2.018510 -0.053354 
0.051270 2.018510 -0.053233 
0.051758 2.018510 -0.053113 
0.052246 2.018510 -0.052992 
0.052734 2.018510 -0.052872 
0.053223 2.018510 -0.052752 
0.053711 2.018510 -0.052632 
0.054199 2.018510 -0.052511 
0.054688 2.018510 -0.052391 
0.055176 2.018510 -0.052271 
0.055664 2.018510 -0.052152 
0.056152 2.018510 -0.052032 
0.056641 2.018510 -0.051912 
0.057129 2.018510 -0.051793 
0.057617 2.018510 -0.051673 
0.058105 2.018510 -0.051554 
0.058594 2.018510 -0.051434 
0.059082 2.018510 -0.051315 
0.059570 2.018510 -0.051196 
0.060059 2.018510 -0.051077 
0.060547 2.018510 -0.050958 
0.061035 2.018510 -0.050839 
0.061523 2.018510 -0.050721 
0.062012 2.018510 -0.050602 
0.062500 2.018510 -0.050483 
0.062988 2.018510 -0.050365 
0.063477 2.018510 -0.050247 
0.063965 2.018510 -0.050128 
0.064453 2.018510 -0.050010 
0.064941 2.018510 -0.049892 
0.065430 2.018510 -0.049774 
0.065918 2.018510 -0.049656 
0.066406 2.018510 -0.049539 
0.066895 2.018510 -0.049421 
0.067383 2.018510 -0.049303 
0.067871 2.018510 -0.049186 
0.068359 2.018510 -0.049069 
0.068848 2.018510 -0.048951 
0.069336 2.018510 -0.048834 
0.069824 2.018510 -0.048717 
0.070312 2.018510 -0.048600 
0.070801 2.018510 -0.048484 
0.071289 2.018510 -0.048367 
0.071777 2.018510 -0.048250 
0.072266 2.018510 -0.048134 
0.072754 2.018510 -0.048018 
0.073242 2.018510 -0.047901 
0.073730 2.018510 -0.047785 
0.074219 2.018510 -0.047669 
0.074707 2.018510 -0.047553 
0.075195 2.018510 -0.047437 
0.075684 2.018510 -0.047322 
0.076172 2.018510 -0.047206 
0.076660 2.018510 -0.047091 
0.077148 2.018510 -0.046976 
0.077637 2.018510 -0.046860 
0.078125 2.018510 -0.046745 
0.078613 2.018510 -0.046630 
0.079102 2.018510 -0.046515 
0.079590 2.018510 -0.046401 
0.080078 2.018510 -0.046286 
0.080566 2.018510 -0.046172 
0.081055 2.018510 -0.046057 
0.081543 2.018510 -0.045943 
0.082031 2.018510 -0.045829 
0.082520 2.018510 -0.045715 
0.083008 2.018510 -0.045601 
0.083496 2.018510 -0.045487 
0.083984 2.018510 -0.045374 
0.084473 2.018510 -0.045260 
0.084961 2.018510 -0.045147 
0.085449 2.018510 -0.045034 
0.085938 2.018510 -0.044921 
0.086426 2.018510 -0.044808 
0.086914 2.018510 -0.044695 
0.087402 2.018510 -0.044582 
0.087891 2.018510 -0.044470 
0.088379 2.018510 -0.044357 
0.088867 2.018510 -0.044245 
0.089355 2.018510 -0.044133 
0.089844 2.018510 -0.044021 
0.090332 2.018510 -0.043909 
0.090820 2.018510 -0.043797 
0.091309 2.018510 -0.043686 
0.091797 2.018510 -0.043574 
0.092285 2.018510 -0.043463 
0.092773 2.018510 -0.043352 
0.093262 2.018510 -0.043241 
0.093750 2.018510 -0.043130 
0.094238 2.018510 -0.043019 
0.094727 2.018510 -0.042909 
0.095215 2.018510 -0.042798 
0.095703 2.018510 -0.042688 
0.096191 2.018510 -0.042578 
0.096680 2.018510 -0.042468 
0.097168 2.018510 -0.042358 
0.097656 2.018510 -0.042249 
0.098145 2.018510 -0.042139 
0.098633 2.018510 -0.042030 
0.099121 2.018510 -0.041920 
0.099609 2.018510 -0.041811 
0.100098 2.018510 -0.041703 
0.100586 2.018510 -0.041594 
0.101074 2.018510 -0.041485 
0.101562 2.018510 -0.041377 
0.102051 2.018510 -0.041268 
0.102539 2.018510 -0.041160 
0.103027 2.018510 -0.041052 
0.103516 2.018510 -0.040945 
0.104004 2.018510 -0.040837 
0.104492 2.018510 -0.040730 
0.104980 2.018510 -0.040622 
0.105469 2.018510 -0.040515 
0.105957 2.018510 -0.040408 
0.106445 2.018510 -0.040301 
0.106934 2.018510 -0.040195 
0.107422 2.018510 -0.040088 
0.107910 2.018510 -0.039982 
0.108398 2.018510 -0.039876 
0.108887 2.018510 -0.039770 
0.109375 2.018510 -0.039664 
0.109863 2.018510 -0.039559 
0.110352 2.018510 -0.039453 
0.110840 2.018510 -0.039348 
0.111328 2.018510 -0.039243 
0.111816 2.018510 -0.039138 
0.112305 2.018510 -0.039033 
0.112793 2.018510 -0.038929 
0.113281 2.018510 -0.038825 
0.113770 2.018510 -0.038720 
0.114258 2.018510 -0.038616 
0.114746 2.018510 -0.038513 
0.115234 2.018510 -0.038409 
0.115723 2.018510 -0.038306 
0.116211 2.018510 -0.038202 
0.116699 2.018510 -0.038099 
0.117188 2.018510 -0.037997 
0.117676 2.018510 -0.037894 
0.118164 2.018510 -0.037791 
0.118652 2.018510 -0.037689 
0.119141 2.018510 -0.037587 
0.119629 2.018510 -0.037485 
0.120117 2.018510 -0.037384 
0.120605 2.018510 -0.037282 
0.121094 2.018510 -0.037181 
0.121582 2.018510 -0.037080 
0.122070 2.018510 -0.036979 
0.122559 2.018510 -0.036878 
0.123047 2.018510 -0.036778 
0.123535 2.018510 -0.036678 
0.124023 2.018510 -0.036578 
0.124512 2.018510 -0.036478 
0.125000 2.018510 -0.036378 
0.125488 2.018510 -0.036279 
0.125977 2.018510 -0.036179 
0.126465 2.018510 -0.036080 
0.126953 2.018510 -0.035982 
0.127441 2.018510 -0.035883 
0.127930 2.018510 -0.035785 
0.128418 2.018510 -0.035687 
0.128906 2.018510 -0.035589 
0.129395 2.018510 -0.035491 
0.129883 2.018510 -0.035394 
0.130371 2.018510 -0.035296 
0.130859 2.018510 -0.035199 
0.131348 2.018510 -0.035102 
0.131836 2.018510 -0.035006 
0.132324 2.018510 -0.034910 
0.132812 2.018510 -0.034813 
0.133301 2.018510 -0.034718 
0.133789 2.018510 -0.034622 
0.134277 2.018510 -0.034526 
0.134766 2.018510 -0.034431 
0.135254 2.018510 -0.034336 
0.135742 2.018510 -0.034242 
0.136230 2.018510 -0.034147 
0.136719 2.018510 -0.034053 
0.137207 2.018510 -0.033959 
0.137695 2.018510 -0.033865 
0.138184 2.018510 -0.033772 
0.138672 2.018510 -0.033678 
0.139160 2.018510 -0.033585 
0.139648 2.018510 -0.033493 
0.140137 2.018510 -0.033400 
0.140625 2.018510 -0.033308 
0.141113 2.018510 -0.033216 
0.141602 2.018510 -0.033124 
0.142090 2.018510 -0.033033 
0.142578 2.018510 -0.032941 
0.143066 2.018510 -0.032850 
0.143555 2.018510 -0.032760 
0.144043 2.018510 -0.032669 
0.144531 2.018510 -0.032579 
0.145020 2.018510 -0.032489 
0.145508 2.018510 -0.032399 
0.145996 2.018510 -0.032310 
0.146484 2.018510 -0.032221 
0.146973 2.018510 -0.032132 
0.147461 2.018510 -0.032043 
0.147949 2.018510 -0.031955 
0.148438 2.018510 -0.031867 
0.148926 2.018510 -0.031779 
0.149414 2.018510 -0.031692 
0.149902 2.018510 -0.031604 
0.150391 2.018510 -0.031517 
0.150879 2.018510 -0.031431 
0.151367 2.018510 -0.031344 
0.151855 2.018510 -0.031258 
0.152344 2.018510 -0.031173 
0.152832 2.018510 -0.031087 
0.153320 2.018510 -0.031002 
0.153809 2.018510 -0.030917 
0.154297 2.018510 -0.030832 
0.154785 2.018510 -0.030748 
0.155273 2.018510 -0.030664 
0.155762 2.018510 -0.030580 
0.156250 2.018510 -0.030497 
0.156738 2.018510 -0.030414 
0.157227 2.018510 -0.030331 
0.157715 2.018510 -0.030249 
0.158203 2.018510 -0.030166 
0.158691 2.018510 -0.030085 
0.159180 2.018510 -0.030003 
0.159668 2.018510 -0.029922 
0.160156 2.018510 -0.029841 
0.160645 2.018510 -0.029760 
0.161133 2.018510 -0.029680 
0.161621 2.018510 -0.029600 
0.162109 2.018510 -0.029520 
0.162598 2.018510 -0.029441 
0.163086 2.018510 -0.029362 
0.163574 2.018510 -0.029283 
0.164062 2.018510 -0.029205 
0.164551 2.018510 -0.029127 
0.165039 2.018510 -0.029049 
0.165527 2.018510 -0.028972 
0.166016 2.018510 -0.028895 
0.166504 2.018510 -0.028818 
0.166992 2.018510 -0.028742 
0.167480 2.018510 -0.028666 
0.167969 2.018510 -0.028591 
0.168457 2.018510 -0.028515 
0.168945 2.018510 -0.028441 
0.169434 2.018510 -0.028366 
0.169922 2.018510 -0.028292 
0.170410 2.018510 -0.028218 
0.170898 2.018510 -0.028145 
0.171387 2.018510 -0.028072 
0.171875 2.018510 -0.027999 
0.172363 2.018510 -0.027926 
0.172852 2.018510 -0.027855 
0.173340 2.018510 -0.027783 
0.173828 2.018510 -0.027712 
0.174316 2.018510 -0.027641 
0.174805 2.018510 -0.027570 
0.175293 2.018510 -0.027500 
0.175781 2.018510 -0.027431 
0.176270 2.018510 -0.027361 
0.176758 2.018510 -0.027292 
0.177246 2.018510 -0.027224 
0.177734 2.018510 -0.027156 
0.178223 2.018510 -0.027088 
0.178711 2.018510 -0.027021 
0.179199 2.018510 -0.026954 
0.179688 2.018510 -0.026887 
0.180176 2.018510 -0.026821 
0.180664 2.018510 -0.026755 
0.181152 2.018510 -0.026690 
0.181641 2.018510 -0.026625 
0.182129 2.018510 -0.026561 
0.182617 2.018510 -0.026497 
0.183105 2.018510 -0.026433 
0.183594 2.018510 -0.026370 
0.184082 2.018510 -0.026307 
0.184570 2.018510 -0.026245 
0.185059 2.018510 -0.026183 
0.185547 2.018510 -0.026121 
0.186035 2.018510 -0.026060 
0.186523 2.018510 -0.026000 
0.187012 2.018510 -0.025940 
0.187500 2.018510 -0.025880 
0.187988 2.018510 -0.025821 
0.188477 2.018510 -0.025762 
0.188965 2.018510 -0.025704 
0.189453 2.018510 -0.025646 
0.189941 2.018510 -0.025588 
0.190430 2.018510 -0.025531 
0.190918 2.018510 -0.025475 
0.191406 2.018510 -0.025419 
0.191895 2.018510 -0.025363 
0.192383 2.018510 -0.025308 
0.192871 2.018510 -0.025254 
0.193359 2.018510 -0.025200 
0.193848 2.018510 -0.025146 
0.194336 2.018510 -0.025093 
0.194824 2.018510 -0.025040 
0.195312 2.018510 -0.024988 
0.195801 2.018510 -0.024937 
0.196289 2.018510 -0.024886 
0.196777 2.018510 -0.024835 
0.197266 2.018510 -0.024785 
0.197754 2.018510 -0.024735 
0.198242 2.018510 -0.024686 
0.198730 2.018510 -0.024638 
0.199219 2.018510 -0.024590 
0.199707 2.018510 -0.024542 
0.200195 2.018510 -0.024495 
0.200684 2.018510 -0.024449 
0.201172 2.018510 -0.024403 
0.201660 2.018510 -0.024358 
0.202148 2.018510 -0.024313 
0.202637 2.018510 -0.024269 
0.203125 2.018510 -0.024225 
0.203613 2.018510 -0.024182 
0.204102 2.018510 -0.024140 
0.204590 2.018510 -0.024098 
0.205078 2.018510 -0.024056 
0.205566 2.018510 -0.024015 
0.206055 2.018510 -0.023975 
0.206543 2.018510 -0.023936 
0.207031 2.018510 -0.023896 
0.207520 2.018510 -0.023858 
0.208008 2.018510 -0.023820 
0.208496 2.018510 -0.023783 
0.208984 2.018510 -0.023746 
0.209473 2.018510 -0.023710 
0.209961 2.018510 -0.023675 
0.210449 2.018510 -0.023640 
0.210938 2.018510 -0.023606 
0.211426 2.018510 -0.023572 
0.211914 2.018510 -0.023539 
0.212402 2.018510 -0.023507 
0.212891 2.018510 -0.023475 
0.213379 2.018510 -0.023444 
0.213867 2.018510 -0.023414 
0.214355 2.018510 -0.023384 
0.214844 2.018510 -0.023355 
0.215332 2.018510 -0.023327 
0.215820 2.018510 -0.023299 
0.216309 2.018510 -0.023272 
0.216797 2.018510 -0.023245 
0.217285 2.018510 -0.023220 
0.217773 2.018510 -0.023195 
0.218262 2.018510 -0.023171 
0.218750 2.018510 -0.023147 
0.219238 2.018510 -0.023124 
0.219727 2.018510 -0.023102 
0.220215 2.018510 -0.023080 
0.220703 2.018510 -0.023060 
0.221191 2.018510 -0.023040 
0.221680 2.018510 -0.023020 
0.222168 2.018510 -0.023002 
0.222656 2.018510 -0.022984 
0.223145 2.018510 -0.022967 
0.223633 2.018510 -0.022951 
0.224121 2.018510 -0.022935 
0.224609 2.018510 -0.022921 
0.225098 2.018510 -0.022907 
0.225586 2.018510 -0.022894 
0.226074 2.018510 -0.022881 
0.226562 2.018510 -0.022870 
0.227051 2.018510 -0.022859 
0.227539 2.018510 -0.022849 
0.228027 2.018510 -0.022840 
0.228516 2.018510 -0.022831 
0.229004 2.018510 -0.022824 
0.229492 2.018510 -0.022817 
0.229980 2.018510 -0.022811 
0.230469 2.018510 -0.022806 
0.230957 2.018510 -0.022802 
0.231445 2.018510 -0.022799 
0.231934 2.018510 -0.022797 
0.232422 2.018510 -0.022795 
0.232910 2.018510 -0.022794 
0.233398 2.018510 -0.022795 
0.233887 2.018510 -0.022796 
0.234375 2.018510 -0.022798 
0.234863 2.018510 -0.022801 
0.235352 2.018510 -0.022805 
0.235840 2.018510 -0.022810 
0.236328 2.018510 -0.022816 
0.236816 2.018510 -0.022822 
0.237305 2.018510 -0.022830 
0.237793 2.018510 -0.022839 
0.238281 2.018510 -0.022848 
0.238770 2.018510 -0.022859 
0.239258 2.018510 -0.022871 
0.239746 2.018510 -0.022883 
0.240234 2.018510 -0.022897 
0.240723 2.018510 -0.022912 
0.241211 2.018510 -0.022927 
0.241699 2.018510 -0.022944 
0.242188 2.018510 -0.022962 
0.242676 2.018510 -0.022981 
0.243164 2.018510 -0.023001 
0.243652 2.018510 -0.023022 
0.244141 2.018510 -0.023044 
0.244629 2.018510 -0.023067 
0.245117 2.018510 -0.023091 
0.245605 2.018510 -0.023117 
0.246094 2.018510 -0.023143 
0.246582 2.018510 -0.023171 
0.247070 2.018510 -0.023200 
0.247559 2.018510 -0.023230 
0.248047 2.018510 -0.023261 
0.248535 2.018510 -0.023293 
0.249023 2.018510 -0.023327 
0.249512 2.018510 -0.023362 
0.250000 2.018510 -0.023398 
0.250488 2.018510 -0.023435 
0.250977 2.018510 -0.023473 
0.251465 2.018510 -0.023513 
0.251953 2.018510 -0.023554 
0.252441 2.018510 -0.023596 
0.252930 2.018510 -0.023640 
0.253418 2.018510 -0.023685 
0.253906 2.018510 -0.023731 
0.254395 2.018510 -0.023779 
0.254883 2.018510 -0.023828 
0.255371 2.018510 -0.023878 
0.255859 2.018510 -0.023930 
0.256348 2.018510 -0.023983 
0.256836 2.018510 -0.024037 
0.257324 2.018510 -0.024093 
0.257812 2.018510 -0.024151 
0.258301 2.018510 -0.024210 
0.258789 2.018510 -0.024270 
0.259277 2.018510 -0.024332 
0.259766 2.018510 -0.024395 
0.260254 2.018510 -0.024460 
0.260742 2.018510 -0.024526 
0.261230 2.018510 -0.024594 
0.261719 2.018510 -0.024664 
0.262207 2.018510 -0.024735 
0.262695 2.018510 -0.024808 
0.263184 2.018510 -0.024882 
0.263672 2.018510 -0.024958 
0.264160 2.018510 -0.025036 
0.264648 2.018510 -0.025116 
0.265137 2.018510 -0.025197 
0.265625 2.018510 -0.025280 
0.266113 2.018510 -0.025364 
0.266602 2.018510 -0.025451 
0.267090 2.018510 -0.025539 
0.267578 2.018510 -0.025629 
0.268066 2.018510 -0.025721 
0.268555 2.018510 -0.025815 
0.269043 2.018510 -0.025911 
0.269531 2.018510 -0.026008 
0.270020 2.018510 -0.026108 
0.270508 2.018510 -0.026209 
0.270996 2.018510 -0.026313 
0.271484 2.018510 -0.026418 
0.271973 2.018510 -0.026526 
0.272461 2.018510 -0.026636 
0.272949 2.018510 -0.026748 
0.273438 2.018510 -0.026861 
0.273926 2.018510 -0.026978 
0.274414 2.018510 -0.027096 
0.274902 2.018510 -0.027216 
0.275391 2.018510 -0.027339 
0.275879 2.018510 -0.027464 
0.276367 2.018510 -0.027592 
0.276855 2.018510 -0.027721 
0.277344 2.018510 -0.027853 
0.277832 2.018510 -0.027988 
0.278320 2.018510 -0.028125 
0.278809 2.018510 -0.028264 
0.279297 2.018510 -0.028407 
0.279785 2.018510 -0.028551 
0.280273 2.018510 -0.028698 
0.280762 2.018510 -0.028848 
0.281250 2.018510 -0.029001 
0.281738 2.018510 -0.029156 
0.282227 2.018510 -0.029314 
0.282715 2.018510 -0.029475 
0.283203 2.018510 -0.029639 
0.283691 2.018510 -0.029806 
0.284180 2.018510 -0.029975 
0.284668 2.018510 -0.030148 
0.285156 2.018510 -0.030324 
0.285645 2.018510 -0.030503 
0.286133 2.018510 -0.030685 
0.286621 2.018510 -0.030870 
0.287109 2.018510 -0.031059 
0.287598 2.018510 -0.031250 
0.288086 2.018510 -0.031446 
0.288574 2.018510 -0.031645 
0.289062 2.018510 -0.031847 
0.289551 2.018510 -0.032053 
0.290039 2.018510 -0.032262 
0.290527 2.018510 -0.032476 
0.291016 2.018510 -0.032693 
0.291504 2.018510 -0.032914 
0.291992 2.018510 -0.033139 
0.292480 2.018510 -0.033368 
0.292969 2.018510 -0.033601 
0.293457 2.018510 -0.033838 
0.293945 2.018510 -0.034079 
0.294434 2.018510 -0.034325 
0.294922 2.018510 -0.034576 
0.295410 2.018510 -0.034831 
0.295898 2.018510 -0.035090 
0.296387 2.018510 -0.035354 
0.296875 2.018510 -0.035624 
0.297363 2.018510 -0.035898 
0.297852 2.018510 -0.036177 
0.298340 2.018510 -0.036461 
0.298828 2.018510 -0.036751 
0.299316 2.018510 -0.037046 
0.299805 2.018510 -0.037347 
0.300293 2.018510 -0.037654 
0.300781 2.018510 -0.037966 
0.301270 2.018510 -0.038284 
0.301758 2.018510 -0.038609 
0.302246 2.018510 -0.038939 
0.302734 2.018510 -0.039277 
0.303223 2.018510 -0.039621 
0.303711 2.018510 -0.039971 
0.304199 2.018510 -0.040329 
0.304688 2.018510 -0.040694 
0.305176 2.018510 -0.041066 
0.305664 2.018510 -0.041446 
0.306152 2.018510 -0.041834 
0.306641 2.018510 -0.042230 
0.307129 2.018510 -0.042634 
0.307617 2.018510 -0.043047 
0.308105 2.018510 -0.043468 
0.308594 2.018510 -0.043899 
0.309082 2.018510 -0.044339 
0.309570 2.018510 -0.044788 
0.310059 2.018510 -0.045248 
0.310547 2.018510 -0.045718 
0.311035 2.018510 -0.046199 
0.311523 2.018510 -0.046691 
0.312012 2.018510 -0.047194 
0.312500 2.018510 -0.047709 
0.312988 2.018510 -0.048237 
0.313477 2.018510 -0.048777 
0.313965 2.018510 -0.049330 
0.314453 2.018510 -0.049898 
0.314941 2.018510 -0.050479 
0.315430 2.018510 -0.051075 
0.315918 2.018510 -0.051687 
0.316406 2.018510 -0.052315 
0.316895 2.018510 -0.052959 
0.317383 2.018510 -0.053621 
0.317871 2.018510 -0.054301 
0.318359 2.018510 -0.054999 
0.318848 2.018510 -0.055718 
0.319336 2.018510 -0.056457 
0.319824 2.018510 -0.057217 
0.320312 2.018510 -0.057999 
0.320801 2.018510 -0.058804 
0.321289 2.018510 -0.059633 
0.321777 2.018510 -0.060487 
0.322266 2.018510 -0.061366 
0.322754 2.018510 -0.062272 
0.323242 2.018510 -0.063206 
0.323730 2.018510 -0.064167 
0.324219 2.018510 -0.065158 
0.324707 2.018510 -0.066177 
0.325195 2.018510 -0.067225 
0.325684 2.018510 -0.068302 
0.326172 2.018510 -0.069408 
0.326660 2.018510 -0.070542 
0.327148 2.018510 -0.071702 
0.327637 2.018510 -0.072886 
0.328125 2.018510 -0.074092 
0.328613 2.018510 -0.075317 
0.329102 2.018510 -0.076558 
0.329590 2.018510 -0.077810 
0.330078 2.018510 -0.079068 
0.330566 2.018510 -0.080329 
0.331055 2.018510 -0.081588 
0.331543 2.018510 -0.082839 
0.332031 2.018510 -0.084080 
0.332520 2.018510 -0.085305 
0.333008 2.018510 -0.086512 
0.333496 2.018510 -0.087699 
0.333984 2.018510 -0.088862 
0.334473 2.018510 -0.090001 
0.334961 2.018510 -0.091114 
0.335449 2.018510 -0.092201 
0.335938 2.018510 -0.093262 
0.336426 2.018510 -0.094297 
0.336914 2.018510 -0.095306 
0.337402 2.018510 -0.096289 
0.337891 2.018510 -0.097248 
0.338379 2.018510 -0.098183 
0.338867 2.018510 -0.099094 
0.339355 2.018510 -0.099982 
0.339844 2.018510 -0.100849 
0.340332 2.018510 -0.101695 
0.340820 2.018510 -0.102520 
0.341309 2.018510 -0.103326 
0.341797 2.018510 -0.104113 
0.342285 2.018510 -0.104882 
0.342773 2.018510 -0.105634 
0.343262 2.018510 -0.106369 
0.343750 2.018510 -0.107088 
0.344238 2.018510 -0.107792 
0.344727 2.018510 -0.108480 
0.345215 2.018510 -0.109155 
0.345703 2.018510 -0.109815 
0.346191 2.018510 -0.110463 
0.346680 2.018510 -0.111098 
0.347168 2.018510 -0.111720 
0.347656 2.018510 -0.112330 
0.348145 2.018510 -0.112929 
0.348633 2.018510 -0.113517 
0.349121 2.018510 -0.114094 
0.349609 2.018510 -0.114661 
0.350098 2.018510 -0.115217 
0.350586 2.018510 -0.115764 
0.351074 2.018510 -0.116302 
0.351562 2.018510 -0.116830 
0.352051 2.018510 -0.117350 
0.352539 2.018510 -0.117861 
0.353027 2.018510 -0.118364 
0.353516 2.018510 -0.118858 
0.354004 2.018510 -0.119345 
0.354492 2.018510 -0.119824 
0.354980 2.018510 -0.120296 
0.355469 2.018510 -0.120760 
0.355957 2.018510 -0.121217 
0.356445 2.018510 -0.121668 
0.356934 2.018510 -0.122112 
0.357422 2.018510 -0.122549 
0.357910 2.018510 -0.122980 
0.358398 2.018510 -0.123405 
0.358887 2.018510 -0.123824 
0.359375 2.018510 -0.124237 
0.359863 2.018510 -0.124645 
0.360352 2.018510 -0.125046 
0.360840 2.018510 -0.125443 
0.361328 2.018510 -0.125834 
0.361816 2.018510 -0.126219 
0.362305 2.018510 -0.126600 
0.362793 2.018510 -0.126976 
0.363281 2.018510 -0.127346 
0.363770 2.018510 -0.127712 
0.364258 2.018510 -0.128074 
0.364746 2.018510 -0.128430 
0.365234 2.018510 -0.128783 
0.365723 2.018510 -0.129131 
0.366211 2.018510 -0.129474 
0.366699 2.018510 -0.129814 
0.367188 2.018510 -0.130149 
0.367676 2.018510 -0.130480 
0.368164 2.018510 -0.130807 
0.368652 2.018510 -0.131131 
0.369141 2.018510 -0.131450 
0.369629 2.018510 -0.131766 
0.370117 2.018510 -0.132078 
0.370605 2.018510 -0.132386 
0.371094 2.018510 -0.132691 
0.371582 2.018510 -0.132993 
0.372070 2.018510 -0.133291 
0.372559 2.018510 -0.133585 
0.373047 2.018510 -0.133877 
0.373535 2.018510 -0.134165 
0.374023 2.018510 -0.134450 
0.374512 2.018510 -0.134731 
0.375000 2.018510 -0.135010 
0.375488 2.018510 -0.135286 
0.375977 2.018510 -0.135558 
0.376465 2.018510 -0.135828 
0.376953 2.018510 -0.136094 
0.377441 2.018510 -0.136358 
0.377930 2.018510 -0.136619 
0.378418 2.018510 -0.136878 
0.378906 2.018510 -0.137133 
0.379395 2.018510 -0.137386 
0.379883 2.018510 -0.137636 
0.380371 2.018510 -0.137884 
0.380859 2.018510 -0.138129 
0.381348 2.018510 -0.138372 
0.381836 2.018510 -0.138612 
0.382324 2.018510 -0.138849 
0.382812 2.018510 -0.139084 
0.383301 2.018510 -0.139317 
0.383789 2.018510 -0.139548 
0.384277 2.018510 -0.139776 
0.384766 2.018510 -0.140001 
0.385254 2.018510 -0.140225 
0.385742 2.018510 -0.140446 
0.386230 2.018510 -0.140665 
0.386719 2.018510 -0.140882 
0.387207 2.018510 -0.141097 
0.387695 2.018510 -0.141310 
0.388184 2.018510 -0.141520 
0.388672 2.018510 -0.141729 
0.389160 2.018510 -0.141935 
0.389648 2.018510 -0.142139 
0.390137 2.018510 -0.142342 
0.390625 2.018510 -0.142542 
0.391113 2.018510 -0.142741 
0.391602 2.018510 -0.142937 
0.392090 2.018510 -0.143132 
0.392578 2.018510 -0.143325 
0.393066 2.018510 -0.143516 
0.393555 2.018510 -0.143705 
0.394043 2.018510 -0.143892 
0.394531 2.018510 -0.144078 
0.395020 2.018510 -0.144262 
0.395508 2.018510 -0.144444 
0.395996 2.018510 -0.144624 
0.396484 2.018510 -0.144803 
0.396973 2.018510 -0.144980 
0.397461 2.018510 -0.145155 
0.397949 2.018510 -0.145328 
0.398438 2.018510 -0.145500 
0.398926 2.018510 -0.145671 
0.399414 2.018510 -0.145839 
0.399902 2.018510 -0.146006 
0.400391 2.018510 -0.146172 
0.400879 2.018510 -0.146336 
0.401367 2.018510 -0.146499 
0.401855 2.018510 -0.146660 
0.402344 2.018510 -0.146819 
0.402832 2.018510 -0.146977 
0.403320 2.018510 -0.147134 
0.403809 2.018510 -0.147289 
0.404297 2.018510 -0.147442 
0.404785 2.018510 -0.147594 
0.405273 2.018510 -0.147745 
0.405762 2.018510 -0.147894 
0.406250 2.018510 -0.148042 
0.406738 2.018510 -0.148189 
0.407227 2.018510 -0.148334 
0.407715 2.018510 -0.148478 
0.408203 2.018510 -0.148621 
0.408691 2.018510 -0.148762 
0.409180 2.018510 -0.148902 
0.409668 2.018510 -0.149040 
0.410156 2.018510 -0.149178 
0.410645 2.018510 -0.149314 
0.411133 2.018510 -0.149449 
0.411621 2.018510 -0.149582 
0.412109 2.018510 -0.149715 
0.412598 2.018510 -0.149846 
0.413086 2.018510 -0.149975 
0.413574 2.018510 -0.150104 
0.414062 2.018510 -0.150232 
0.414551 2.018510 -0.150358 
0.415039 2.018510 -0.150483 
0.415527 2.018510 -0.150607 
0.416016 2.018510 -0.150730 
0.416504 2.018510 -0.150851 
0.416992 2.018510 -0.150972 
0.417480 2.018510 -0.151091 
0.417969 2.018510 -0.151209 
0.418457 2.018510 -0.151326 
0.418945 2.018510 -0.151442 
0.419434 2.018510 -0.151557 
0.419922 2.018510 -0.151671 
0.420410 2.018510 -0.151784 
0.420898 2.018510 -0.151896 
0.421387 2.018510 -0.152006 
0.421875 2.018510 -0.152116 
0.422363 2.018510 -0.152224 
0.422852 2.018510 -0.152332 
0.423340 2.018510 -0.152438 
0.423828 2.018510 -0.152544 
0.424316 2.018510 -0.152648 
0.424805 2.018510 -0.152752 
0.425293 2.018510 -0.152854 
0.425781 2.018510 -0.152956 
0.426270 2.018510 -0.153056 
0.426758 2.018510 -0.153156 
0.427246 2.018510 -0.153255 
0.427734 2.018510 -0.153352 
0.428223 2.018510 -0.153449 
0.428711 2.018510 -0.153545 
0.429199 2.018510 -0.153640 
0.429688 2.018510 -0.153733 
0.430176 2.018510 -0.153826 
0.430664 2.018510 -0.153918 
0.431152 2.018510 -0.154010 
0.431641 2.018510 -0.154100 
0.432129 2.018510 -0.154189 
0.432617 2.018510 -0.154278 
0.433105 2.018510 -0.154365 
0.433594 2.018510 -0.154452 
0.434082 2.018510 -0.154538 
0.434570 2.018510 -0.154623 
0.435059 2.018510 -0.154707 
0.435547 2.018510 -0.154790 
0.436035 2.018510 -0.154873 
0.436523 2.018510 -0.154954 
0.437012 2.018510 -0.155035 
0.437500 2.018510 -0.155115 
0.437988 2.018510 -0.155194 
0.438477 2.018510 -0.155272 
0.438965 2.018510 -0.155350 
0.439453 2.018510 -0.155426 
0.439941 2.018510 -0.155502 
0.440430 2.018510 -0.155577 
0.440918 2.018510 -0.155652 
0.441406 2.018510 -0.155725 
0.441895 2.018510 -0.155798 
0.442383 2.018510 -0.155870 
0.442871 2.018510 -0.155941 
0.443359 2.018510 -0.156011 
0.443848 2.018510 -0.156081 
0.444336 2.018510 -0.156150 
0.444824 2.018510 -0.156218 
0.445312 2.018510 -0.156285 
0.445801 2.018510 -0.156352 
0.446289 2.018510 -0.156418 
0.446777 2.018510 -0.156483 
0.447266 2.018510 -0.156548 
0.447754 2.018510 -0.156611 
0.448242 2.018510 -0.156674 
0.448730 2.018510 -0.156737 
0.449219 2.018510 -0.156798 
0.449707 2.018510 -0.156859 
0.450195 2.018510 -0.156919 
0.450684 2.018510 -0.156979 
0.451172 2.018510 -0.157037 
0.451660 2.018510 -0.157095 
0.452148 2.018510 -0.157153 
0.452637 2.018510 -0.157210 
0.453125 2.018510 -0.157266 
0.453613 2.018510 -0.157321 
0.454102 2.018510 -0.157376 
0.454590 2.018510 -0.157430 
0.455078 2.018510 -0.157483 
0.455566 2.018510 -0.157536 
0.456055 2.018510 -0.157588 
0.456543 2.018510 -0.157639 
0.457031 2.018510 -0.157690 
0.457520 2.018510 -0.157740 
0.458008 2.018510 -0.157790 
0.458496 2.018510 -0.157838 
0.458984 2.018510 -0.157887 
0.459473 2.018510 -0.157934 
0.459961 2.018510 -0.157981 
0.460449 2.018510 -0.158028 
0.460938 2.018510 -0.158073 
0.461426 2.018510 -0.158118 
0.461914 2.018510 -0.158163 
0.462402 2.018510 -0.158207 
0.462891 2.018510 -0.158250 
0.463379 2.018510 -0.158293 
0.463867 2.018510 -0.158335 
0.464355 2.018510 -0.158376 
0.464844 2.018510 -0.158417 
0.465332 2.018510 -0.158457 
0.465820 2.018510 -0.158497 
0.466309 2.018510 -0.158536 
0.466797 2.018510 -0.158575 
0.467285 2.018510 -0.158613 
0.467773 2.018510 -0.158650 
0.468262 2.018510 -0.158687 
0.468750 2.018510 -0.158723 
0.469238 2.018510 -0.158759 
0.469727 2.018510 -0.158794 
0.470215 2.018510 -0.158828 
0.470703 2.018510 -0.158862 
0.471191 2.018510 -0.158896 
0.471680 2.018510 -0.158929 
0.472168 2.018510 -0.158961 
0.472656 2.018510 -0.158993 
0.473145 2.018510 -0.159024 
0.473633 2.018510 -0.159055 
0.474121 2.018510 -0.159085 
0.474609 2.018510 -0.159115 
0.475098 2.018510 -0.159144 
0.475586 2.018510 -0.159172 
0.476074 2.018510 -0.159200 
0.476562 2.018510 -0.159228 
0.477051 2.018510 -0.159255 
0.477539 2.018510 -0.159281 
0.478027 2.018510 -0.159307 
0.478516 2.018510 -0.159333 
0.479004 2.018510 -0.159358 
0.479492 2.018510 -0.159382 
0.479980 2.018510 -0.159406 
0.480469 2.018510 -0.159430 
0.480957 2.018510 -0.159453 
0.481445 2.018510 -0.159475 
0.481934 2.018510 -0.159497 
0.482422 2.018510 -0.159518 
0.482910 2.018510 -0.159539 
0.483398 2.018510 -0.159560 
0.483887 2.018510 -0.159580 
0.484375 2.018510 -0.159599 
0.484863 2.018510 -0.159618 
0.485352 2.018510 -0.159637 
0.485840 2.018510 -0.159655 
0.486328 2.018510 -0.159672 
0.486816 2.018510 -0.159689 
0.487305 2.018510 -0.159706 
0.487793 2.018510 -0.159722 
0.488281 2.018510 -0.159737 
0.488770 2.018510 -0.159753 
0.489258 2.018510 -0.159767 
0.489746 2.018510 -0.159782 
0.490234 2.018510 -0.159795 
0.490723 2.018510 -0.159809 
0.491211 2.018510 -0.159822 
0.491699 2.018510 -0.159834 
0.492188 2.018510 -0.159846 
0.492676 2.018510 -0.159858 
0.493164 2.018510 -0.159869 
0.493652 2.018510 -0.159879 
0.494141 2.018510 -0.159889 
0.494629 2.018510 -0.159899 
0.495117 2.018510 -0.159908 
0.495605 2.018510 -0.159917 
0.496094 2.018510 -0.159926 
0.496582 2.018510 -0.159934 
0.497070 2.018510 -0.159941 
0.497559 2.018510 -0.159948 
0.498047 2.018510 -0.159955 
0.498535 2.018510 -0.159961 
0.499023 2.018510 -0.159967 
0.499512 2.018510 -0.159972 
0.500000 2.018510 -0.159977 
0.500488 2.018510 -0.159982 
0.500977 2.018510 -0.159986 
0.501465 2.018510 -0.159990 
0.501953 2.018510 -0.159993 
0.502441 2.018510 -0.159996 
0.502930 2.018510 -0.159998 
0.503418 2.018510 -0.160000 
0.503906 2.018510 -0.160002 
0.504395 2.018510 -0.160003 
0.504883 2.018510 -0.160004 
0.505371 2.018510 -0.160005 
0.505859 2.018510 -0.160005 
0.506348 2.018510 -0.160004 
0.506836 2.018510 -0.160003 
0.507324 2.018510 -0.160002 
0.507812 2.018510 -0.160001 
0.508301 2.018510 -0.159999 
0.508789 2.018510 -0.159996 
0.509277 2.018510 -0.159994 
0.509766 2.018510 -0.159990 
0.510254 2.018510 -0.159987 
0.510742 2.018510 -0.159983 
0.511230 2.018510 -0.159979 
0.511719 2.018510 -0.159974 
0.512207 2.018510 -0.159969 
0.512695 2.018510 -0.159963 
0.513184 2.018510 -0.159958 
0.513672 2.018510 -0.159951 
0.514160 2.018510 -0.159945 
0.514648 2.018510 -0.159938 
0.515137 2.018510 -0.159931 
0.515625 2.018510 -0.159923 
0.516113 2.018510 -0.159915 
0.516602 2.018510 -0.159906 
0.517090 2.018510 -0.159897 
0.517578 2.018510 -0.159888 
0.518066 2.018510 -0.159879 
0.518555 2.018510 -0.159869 
0.519043 2.018510 -0.159858 
0.519531 2.018510 -0.159848 
0.520020 2.018510 -0.159837 
0.520508 2.018510 -0.159825 
0.520996 2.018510 -0.159814 
0.521484 2.018510 -0.159802 
0.521973 2.018510 -0.159789 
0.522461 2.018510 -0.159776 
0.522949 2.018510 -0.159763 
0.523438 2.018510 -0.159750 
0.523926 2.018510 -0.159736 
0.524414 2.018510 -0.159722 
0.524902 2.018510 -0.159707 
0.525391 2.018510 -0.159692 
0.525879 2.018510 -0.159677 
0.526367 2.018510 -0.159661 
0.526855 2.018510 -0.159645 
0.527344 2.018510 -0.159629 
0.527832 2.018510 -0.159612 
0.528320 2.018510 -0.159595 
0.528809 2.018510 -0.159578 
0.529297 2.018510 -0.159561 
0.529785 2.018510 -0.159543 
0.530273 2.018510 -0.159524 
0.530762 2.018510 -0.159506 
0.531250 2.018510 -0.159487 
0.531738 2.018510 -0.159467 
0.532227 2.018510 -0.159448 
0.532715 2.018510 -0.159428 
0.533203 2.018510 -0.159408 
0.533691 2.018510 -0.159387 
0.534180 2.018510 -0.159366 
0.534668 2.018510 -0.159345 
0.535156 2.018510 -0.159323 
0.535645 2.018510 -0.159301 
0.536133 2.018510 -0.159279 
0.536621 2.018510 -0.159256 
0.537109 2.018510 -0.159234 
0.537598 2.018510 -0.159210 
0.538086 2.018510 -0.159187 
0.538574 2.018510 -0.159163 
0.539062 2.018510 -0.159139 
0.539551 2.018510 -0.159114 
0.540039 2.018510 -0.159090 
0.540527 2.018510 -0.159065 
0.541016 2.018510 -0.159039 
0.541504 2.018510 -0.159013 
0.541992 2.018510 -0.158987 
0.542480 2.018510 -0.158961 
0.542969 2.018510 -0.158935 
0.543457 2.018510 -0.158908 
0.543945 2.018510 -0.158880 
0.544434 2.018510 -0.158853 
0.544922 2.018510 -0.158825 
0.545410 2.018510 -0.158797 
0.545898 2.018510 -0.158768 
0.546387 2.018510 -0.158740 
0.546875 2.018510 -0.158711 
0.547363 2.018510 -0.158681 
0.547852 2.018510 -0.158652 
0.548340 2.018510 -0.158622 
0.548828 2.018510 -0.158592 
0.549316 2.018510 -0.158561 
0.549805 2.018510 -0.158530 
0.550293 2.018510 -0.158499 
0.550781 2.018510 -0.158468 
0.551270 2.018510 -0.158436 
0.551758 2.018510 -0.158404 
0.552246 2.018510 -0.158372 
0.552734 2.018510 -0.158339 
0.553223 2.018510 -0.158306 
0.553711 2.018510 -0.158273 
0.554199 2.018510 -0.158240 
0.554688 2.018510 -0.158206 
0.555176 2.018510 -0.158172 
0.555664 2.018510 -0.158138 
0.556152 2.018510 -0.158103 
0.556641 2.018510 -0.158069 
0.557129 2.018510 -0.158033 
0.557617 2.018510 -0.157998 
0.558105 2.018510 -0.157962 
0.558594 2.018510 -0.157926 
0.559082 2.018510 -0.157890 
0.559570 2.018510 -0.157854 
0.560059 2.018510 -0.157817 
0.560547 2.018510 -0.157780 
0.561035 2.018510 -0.157743 
0.561523 2.018510 -0.157705 
0.562012 2.018510 -0.157667 
0.562500 2.018510 -0.157629 
0.562988 2.018510 -0.157591 
0.563477 2.018510 -0.157552 
0.563965 2.018510 -0.157513 
0.564453 2.018510 -0.157474 
0.564941 2.018510 -0.157434 
0.565430 2.018510 -0.157395 
0.565918 2.018510 -0.157355 
0.566406 2.018510 -0.157314 
0.566895 2.018510 -0.157274 
0.567383 2.018510 -0.157233 
0.567871 2.018510 -0.157192 
0.568359 2.018510 -0.157151 
0.568848 2.018510 -0.157109 
0.569336 2.018510 -0.157067 
0.569824 2.018510 -0.157025 
0.570312 2.018510 -0.156983 
0.570801 2.018510 -0.156940 
0.571289 2.018510 -0.156897 
0.571777 2.018510 -0.156854 
0.572266 2.018510 -0.156811 
0.572754 2.018510 -0.156767 
0.573242 2.018510 -0.156723 
0.573730 2.018510 -0.156679 
0.574219 2.018510 -0.156635 
0.574707 2.018510 -0.156590 
0.575195 2.018510 -0.156545 
0.575684 2.018510 -0.156500 
0.576172 2.018510 -0.156455 
0.576660 2.018510 -0.156409 
0.577148 2.018510 -0.156363 
0.577637 2.018510 -0.156317 
0.578125 2.018510 -0.156271 
0.578613 2.018510 -0.156224 
0.579102 2.018510 -0.156177 
0.579590 2.018510 -0.156130 
0.580078 2.018510 -0.156083 
0.580566 2.018510 -0.156035 
0.581055 2.018510 -0.155987 
0.581543 2.018510 -0.155939 
0.582031 2.018510 -0.155891 
0.582520 2.018510 -0.155842 
0.583008 2.018510 -0.155793 
0.583496 2.018510 -0.155744 
0.583984 2.018510 -0.155695 
0.584473 2.018510 -0.155645 
0.584961 2.018510 -0.155596 
0.585449 2.018510 -0.155546 
0.585938 2.018510 -0.155495 
0.586426 2.018510 -0.155445 
0.586914 2.018510 -0.155394 
0.587402 2.018510 -0.155343 
0.587891 2.018510 -0.155292 
0.588379 2.018510 -0.155241 
0.588867 2.018510 -0.155189 
0.589355 2.018510 -0.155137 
0.589844 2.018510 -0.155085 
0.590332 2.018510 -0.155033 
0.590820 2.018510 -0.154980 
0.591309 2.018510 -0.154927 
0.591797 2.018510 -0.154874 
0.592285 2.018510 -0.154821 
0.592773 2.018510 -0.154767 
0.593262 2.018510 -0.154714 
0.593750 2.018510 -0.154660 
0.594238 2.018510 -0.154606 
0.594727 2.018510 -0.154551 
0.595215 2.018510 -0.154497 
0.595703 2.018510 -0.154442 
0.596191 2.018510 -0.154387 
0.596680 2.018510 -0.154331 
0.597168 2.018510 -0.154276 
0.597656 2.018510 -0.154220 
0.598145 2.018510 -0.154164 
0.598633 2.018510 -0.154108 
0.599121 2.018510 -0.154052 
0.599609 2.018510 -0.153995 
0.600098 2.018510 -0.153938 
0.600586 2.018510 -0.153881 
0.601074 2.018510 -0.153824 
0.601562 2.018510 -0.153766 
0.602051 2.018510 -0.153709 
0.602539 2.018510 -0.153651 
0.603027 2.018510 -0.153593 
0.603516 2.018510 -0.153534 
0.604004 2.018510 -0.153476 
0.604492 2.018510 -0.153417 
0.604980 2.018510 -0.153358 
0.605469 2.018510 -0.153299 
0.605957 2.018510 -0.153240 
0.606445 2.018510 -0.153180 
0.606934 2.018510 -0.153120 
0.607422 2.018510 -0.153060 
0.607910 2.018510 -0.153000 
0.608398 2.018510 -0.152939 
0.608887 2.018510 -0.152879 
0.609375 2.018510 -0.152818 
0.609863 2.018510 -0.152757 
0.610352 2.018510 -0.152695 
0.610840 2.018510 -0.152634 
0.611328 2.018510 -0.152572 
0.611816 2.018510 -0.152510 
0.612305 2.018510 -0.152448 
0.612793 2.018510 -0.152386 
0.613281 2.018510 -0.152323 
0.613770 2.018510 -0.152261 
0.614258 2.018510 -0.152198 
0.614746 2.018510 -0.152135 
0.615234 2.018510 -0.152071 
0.615723 2.018510 -0.152008 
0.616211 2.018510 -0.151944 
0.616699 2.018510 -0.151880 
0.617188 2.018510 -0.151816 
0.617676 2.018510 -0.151752 
0.618164 2.018510 -0.151687 
0.618652 2.018510 -0.151622 
0.619141 2.018510 -0.151557 
0.619629 2.018510 -0.151492 
0.620117 2.018510 -0.151427 
0.620605 2.018510 -0.151361 
0.621094 2.018510 -0.151296 
0.621582 2.018510 -0.151230 
0.622070 2.018510 -0.151164 
0.622559 2.018510 -0.151097 
0.623047 2.018510 -0.151031 
0.623535 2.018510 -0.150964 
0.624023 2.018510 -0.150897 
0.624512 2.018510 -0.150830 
0.625000 2.018510 -0.150763 
0.625488 2.018510 -0.150696 
0.625977 2.018510 -0.150628 
0.626465 2.018510 -0.150560 
0.626953 2.018510 -0.150492 
0.627441 2.018510 -0.150424 
0.627930 2.018510 -0.150355 
0.628418 2.018510 -0.150287 
0.628906 2.018510 -0.150218 
0.629395 2.018510 -0.150149 
0.629883 2.018510 -0.150080 
0.630371 2.018510 -0.150010 
0.630859 2.018510 -0.149941 
0.631348 2.018510 -0.149871 
0.631836 2.018510 -0.149801 
0.632324 2.018510 -0.149731 
0.632812 2.018510 -0.149661 
0.633301 2.018510 -0.149590 
0.633789 2.018510 -0.149520 
0.634277 2.018510 -0.149449 
0.634766 2.018510 -0.149378 
0.635254 2.018510 -0.149307 
0.635742 2.018510 -0.149235 
0.636230 2.018510 -0.149164 
0.636719 2.018510 -0.149092 
0.637207 2.018510 -0.149020 
0.637695 2.018510 -0.148948 
0.638184 2.018510 -0.148876 
0.638672 2.018510 -0.148803 
0.639160 2.018510 -0.148731 
0.639648 2.018510 -0.148658 
0.640137 2.018510 -0.148585 
0.640625 2.018510 -0.148512 
0.641113 2.018510 -0.148438 
0.641602 2.018510 -0.148365 
0.642090 2.018510 -0.148291 
0.642578 2.018510 -0.148217 
0.643066 2.018510 -0.148143 
0.643555 2.018510 -0.148069 
0.644043 2.018510 -0.147994 
0.644531 2.018510 -0.147920 
0.645020 2.018510 -0.147845 
0.645508 2.018510 -0.147770 
0.645996 2.018510 -0.147695 
0.646484 2.018510 -0.147620 
0.646973 2.018510 -0.147544 
0.647461 2.018510 -0.147469 
0.647949 2.018510 -0.147393 
0.648438 2.018510 -0.147317 
0.648926 2.018510 -0.147241 
0.649414 2.018510 -0.147164 
0.649902 2.018510 -0.147088 
0.650391 2.018510 -0.147011 
0.650879 2.018510 -0.146934 
0.651367 2.018510 -0.146857 
0.651855 2.018510 -0.146780 
0.652344 2.018510 -0.146703 
0.652832 2.018510 -0.146625 
0.653320 2.018510 -0.146548 
0.653809 2.018510 -0.146470 
0.654297 2.018510 -0.146392 
0.654785 2.018510 -0.146314 
0.655273 2.018510 -0.146235 
0.655762 2.018510 -0.146157 
0.656250 2.018510 -0.146078 
0.656738 2.018510 -0.145999 
0.657227 2.018510 -0.145920 
0.657715 2.018510 -0.145841 
0.658203 2.018510 -0.145762 
0.658691 2.018510 -0.145682 
0.659180 2.018510 -0.145603 
0.659668 2.018510 -0.145523 
0.660156 2.018510 -0.145443 
0.660645 2.018510 -0.145363 
0.661133 2.018510 -0.145282 
0.661621 2.018510 -0.145202 
0.662109 2.018510 -0.145121 
0.662598 2.018510 -0.145041 
0.663086 2.018510 -0.144960 
0.663574 2.018510 -0.144878 
0.664062 2.018510 -0.144797 
0.664551 2.018510 -0.144716 
0.665039 2.018510 -0.144634 
0.665527 2.018510 -0.144552 
0.666016 2.018510 -0.144471 
0.666504 2.018510 -0.144389 
0.666992 2.018510 -0.144306 
0.667480 2.018510 -0.144224 
0.667969 2.018510 -0.144141 
0.668457 2.018510 -0.144059 
0.668945 2.018510 -0.143976 
0.669434 2.018510 -0.143893 
0.669922 2.018510 -0.143810 
0.670410 2.018510 -0.143726 
0.670898 2.018510 -0.143643 
0.671387 2.018510 -0.143559 
0.671875 2.018510 -0.143476 
0.672363 2.018510 -0.143392 
0.672852 2.018510 -0.143308 
0.673340 2.018510 -0.143223 
0.673828 2.018510 -0.143139 
0.674316 2.018510 -0.143054 
0.674805 2.018510 -0.142970 
0.675293 2.018510 -0.142885 
0.675781 2.018510 -0.142800 
0.676270 2.018510 -0.142715 
0.676758 2.018510 -0.142630 
0.677246 2.018510 -0.142544 
0.677734 2.018510 -0.142458 
0.678223 2.018510 -0.142373 
0.678711 2.018510 -0.142287 
0.679199 2.018510 -0.142201 
0.679688 2.018510 -0.142115 
0.680176 2.018510 -0.142028 
0.680664 2.018510 -0.141942 
0.681152 2.018510 -0.141855 
0.681641 2.018510 -0.141768 
0.682129 2.018510 -0.141682 
0.682617 2.018510 -0.141594 
0.683105 2.018510 -0.141507 
0.683594 2.018510 -0.141420 
0.684082 2.018510 -0.141332 
0.684570 2.018510 -0.141245 
0.685059 2.018510 -0.141157 
0.685547 2.018510 -0.141069 
0.686035 2.018510 -0.140981 
0.686523 2.018510 -0.140893 
0.687012 2.018510 -0.140804 
0.687500 2.018510 -0.140716 
0.687988 2.018510 -0.140627 
0.688477 2.018510 -0.140538 
0.688965 2.018510 -0.140449 
0.689453 2.018510 -0.140360 
0.689941 2.018510 -0.140271 
0.690430 2.018510 -0.140182 
0.690918 2.018510 -0.140092 
0.691406 2.018510 -0.140003 
0.691895 2.018510 -0.139913 
0.692383 2.018510 -0.139823 
0.692871 2.018510 -0.139733 
0.693359 2.018510 -0.139643 
0.693848 2.018510 -0.139552 
0.694336 2.018510 -0.139462 
0.694824 2.018510 -0.139371 
0.695312 2.018510 -0.139280 
0.695801 2.018510 -0.139190 
0.696289 2.018510 -0.139098 
0.696777 2.018510 -0.139007 
0.697266 2.018510 -0.138916 
0.697754 2.018510 -0.138825 
0.698242 2.018510 -0.138733 
0.698730 2.018510 -0.138641 
0.699219 2.018510 -0.138549 
0.699707 2.018510 -0.138457 
0.700195 2.018510 -0.138365 
0.700684 2.018510 -0.138273 
0.701172 2.018510 -0.138181 
0.701660 2.018510 -0.138088 
0.702148 2.018510 -0.137995 
0.702637 2.018510 -0.137903 
0.703125 2.018510 -0.137810 
0.703613 2.018510 -0.137717 
0.704102 2.018510 -0.137624 
0.704590 2.018510 -0.137530 
0.705078 2.018510 -0.137437 
0.705566 2.018510 -0.137343 
0.706055 2.018510 -0.137249 
0.706543 2.018510 -0.137156 
0.707031 2.018510 -0.137062 
0.707520 2.018510 -0.136967 
0.708008 2.018510 -0.136873 
0.708496 2.018510 -0.136779 
0.708984 2.018510 -0.136684 
0.709473 2.018510 -0.136590 
0.709961 2.018510 -0.136495 
0.710449 2.018510 -0.136400 
0.710938 2.018510 -0.136305 
0.711426 2.018510 -0.136210 
0.711914 2.018510 -0.136115 
0.712402 2.018510 -0.136019 
0.712891 2.018510 -0.135924 
0.713379 2.018510 -0.135828 
0.713867 2.018510 -0.135732 
0.714355 2.018510 -0.135636 
0.714844 2.018510 -0.135540 
0.715332 2.018510 -0.135444 
0.715820 2.018510 -0.135348 
0.716309 2.018510 -0.135251 
0.716797 2.018510 -0.135155 
0.717285 2.018510 -0.135058 
0.717773 2.018510 -0.134961 
0.718262 2.018510 -0.134864 
0.718750 2.018510 -0.134767 
0.719238 2.018510 -0.134670 
0.719727 2.018510 -0.134573 
0.720215 2.018510 -0.134476 
0.720703 2.018510 -0.134378 
0.721191 2.018510 -0.134280 
0.721680 2.018510 -0.134183 
0.722168 2.018510 -0.134085 
0.722656 2.018510 -0.133987 
0.723145 2.018510 -0.133889 
0.723633 2.018510 -0.133790 
0.724121 2.018510 -0.133692 
0.724609 2.018510 -0.133593 
0.725098 2.018510 -0.133495 
0.725586 2.018510 -0.133396 
0.726074 2.018510 -0.133297 
0.726562 2.018510 -0.133198 
0.727051 2.018510 -0.133099 
0.727539 2.018510 -0.133000 
0.728027 2.018510 -0.132901 
0.728516 2.018510 -0.132801 
0.729004 2.018510 -0.132701 
0.729492 2.018510 -0.132602 
0.729980 2.018510 -0.132502 
0.730469 2.018510 -0.132402 
0.730957 2.018510 -0.132302 
0.731445 2.018510 -0.132202 
0.731934 2.018510 -0.132102 
0.732422 2.018510 -0.132001 
0.732910 2.018510 -0.131901 
0.733398 2.018510 -0.131800 
0.733887 2.018510 -0.131699 
0.734375 2.018510 -0.131598 
0.734863 2.018510 -0.131497 
0.735352 2.018510 -0.131396 
0.735840 2.018510 -0.131295 
0.736328 2.018510 -0.131194 
0.736816 2.018510 -0.131092 
0.737305 2.018510 -0.130991 
0.737793 2.018510 -0.130889 
0.738281 2.018510 -0.130787 
0.738770 2.018510 -0.130685 
0.739258 2.018510 -0.130583 
0.739746 2.018510 -0.130481 
0.740234 2.018510 -0.130379 
0.740723 2.018510 -0.130277 
0.741211 2.018510 -0.130174 
0.741699 2.018510 -0.130072 
0.742188 2.018510 -0.129969 
0.742676 2.018510 -0.129866 
0.743164 2.018510 -0.129763 
0.743652 2.018510 -0.129660 
0.744141 2.018510 -0.129557 
0.744629 2.018510 -0.129454 
0.745117 2.018510 -0.129351 
0.745605 2.018510 -0.129247 
0.746094 2.018510 -0.129144 
0.746582 2.018510 -0.129040 
0.747070 2.018510 -0.128936 
0.747559 2.018510 -0.128832 
0.748047 2.018510 -0.128728 
0.748535 2.018510 -0.128624 
0.749023 2.018510 -0.128520 
0.749512 2.018510 -0.128416 
0.750000 2.018510 -0.128311 
0.750488 2.018510 -0.128207 
0.750977 2.018510 -0.128102 
0.751465 2.018510 -0.127997 
0.751953 2.018510 -0.127893 
0.752441 2.018510 -0.127788 
0.752930 2.018510 -0.127683 
0.753418 2.018510 -0.127577 
0.753906 2.018510 -0.127472 
0.754395 2.018510 -0.127367 
0.754883 2.018510 -0.127261 
0.755371 2.018510 -0.127156 
0.755859 2.018510 -0.127050 
0.756348 2.018510 -0.126944 
0.756836 2.018510 -0.126838 
0.757324 2.018510 -0.126732 
0.757812 2.018510 -0.126626 
0.758301 2.018510 -0.126520 
0.758789 2.018510 -0.126414 
0.759277 2.018510 -0.126307 
0.759766 2.018510 -0.126201 
0.760254 2.018510 -0.126094 
0.760742 2.018510 -0.125988 
0.761230 2.018510 -0.125881 
0.761719 2.018510 -0.125774 
0.762207 2.018510 -0.125667 
0.762695 2.018510 -0.125560 
0.763184 2.018510 -0.125453 
0.763672 2.018510 -0.125345 
0.764160 2.018510 -0.125238 
0.764648 2.018510 -0.125130 
0.765137 2.018510 -0.125023 
0.765625 2.018510 -0.124915 
0.766113 2.018510 -0.124807 
0.766602 2.018510 -0.124699 
0.767090 2.018510 -0.124591 
0.767578 2.018510 -0.124483 
0.768066 2.018510 -0.124375 
0.768555 2.018510 -0.124267 
0.769043 2.018510 -0.124158 
0.769531 2.018510 -0.124050 
0.770020 2.018510 -0.123941 
0.770508 2.018510 -0.123833 
0.770996 2.018510 -0.123724 
0.771484 2.018510 -0.123615 
0.771973 2.018510 -0.123506 
0.772461 2.018510 -0.123397 
0.772949 2.018510 -0.123288 
0.773438 2.018510 -0.123178 
0.773926 2.018510 -0.123069 
0.774414 2.018510 -0.122960 
0.774902 2.018510 -0.122850 
0.775391 2.018510 -0.122740 
0.775879 2.018510 -0.122631 
0.776367 2.018510 -0.122521 
0.776855 2.018510 -0.122411 
0.777344 2.018510 -0.122301 
0.777832 2.018510 -0.122191 
0.778320 2.018510 -0.122081 
0.778809 2.018510 -0.121970 
0.779297 2.018510 -0.121860 
0.779785 2.018510 -0.121749 
0.780273 2.018510 -0.121639 
0.780762 2.018510 -0.121528 
0.781250 2.018510 -0.121417 
0.781738 2.018510 -0.121307 
0.782227 2.018510 -0.121196 
0.782715 2.018510 -0.121085 
0.783203 2.018510 -0.120973 
0.783691 2.018510 -0.120862 
0.784180 2.018510 -0.120751 
0.784668 2.018510 -0.120640 
0.785156 2.018510 -0.120528 
0.785645 2.018510 -0.120417 
0.786133 2.018510 -0.120305 
0.786621 2.018510 -0.120193 
0.787109 2.018510 -0.120081 
0.787598 2.018510 -0.119969 
0.788086 2.018510 -0.119857 
0.788574 2.018510 -0.119745 
0.789062 2.018510 -0.119633 
0.789551 2.018510 -0.119521 
0.790039 2.018510 -0.119408 
0.790527 2.018510 -0.119296 
0.791016 2.018510 -0.119183 
0.791504 2.018510 -0.119071 
0.791992 2.018510 -0.118958 
0.792480 2.018510 -0.118845 
0.792969 2.018510 -0.118732 
0.793457 2.018510 -0.118620 
0.793945 2.018510 -0.118506 
0.794434 2.018510 -0.118393 
0.794922 2.018510 -0.118280 
0.795410 2.018510 -0.118167 
0.795898 2.018510 -0.118053 
0.796387 2.018510 -0.117940 
0.796875 2.018510 -0.117826 
0.797363 2.018510 -0.117713 
0.797852 2.018510 -0.117599 
0.798340 2.018510 -0.117485 
0.798828 2.018510 -0.117371 
0.799316 2.018510 -0.117257 
0.799805 2.018510 -0.117143 
0.800293 2.018510 -0.117029 
0.800781 2.018510 -0.116915 
0.801270 2.018510 -0.116801 
0.801758 2.018510 -0.116686 
0.802246 2.018510 -0.116572 
0.802734 2.018510 -0.116457 
0.803223 2.018510 -0.116343 
0.803711 2.018510 -0.116228 
0.804199 2.018510 -0.116113 
0.804688 2.018510 -0.115998 
0.805176 2.018510 -0.115883 
0.805664 2.018510 -0.115768 
0.806152 2.018510 -0.115653 
0.806641 2.018510 -0.115538 
0.807129 2.018510 -0.115423 
0.807617 2.018510 -0.115308 
0.808105 2.018510 -0.115192 
0.808594 2.018510 -0.115077 
0.809082 2.018510 -0.114961 
0.809570 2.018510 -0.114845 
0.810059 2.018510 -0.114730 
0.810547 2.018510 -0.114614 
0.811035 2.018510 -0.114498 
0.811523 2.018510 -0.114382 
0.812012 2.018510 -0.114266 
0.812500 2.018510 -0.114150 
0.812988 2.018510 -0.114034 
0.813477 2.018510 -0.113917 
0.813965 2.018510 -0.113801 
0.814453 2.018510 -0.113685 
0.814941 2.018510 -0.113568 
0.815430 2.018510 -0.113452 
0.815918 2.018510 -0.113335 
0.816406 2.018510 -0.113218 
0.816895 2.018510 -0.113102 
0.817383 2.018510 -0.112985 
0.817871 2.018510 -0.112868 
0.818359 2.018510 -0.112751 
0.818848 2.018510 -0.112634 
0.819336 2.018510 -0.112516 
0.819824 2.018510 -0.112399 
0.820312 2.018510 -0.112282 
0.820801 2.018510 -0.112165 
0.821289 2.018510 -0.112047 
0.821777 2.018510 -0.111930 
0.822266 2.018510 -0.111812 
0.822754 2.018510 -0.111694 
0.823242 2.018510 -0.111577 
0.823730 2.018510 -0.111459 
0.824219 2.018510 -0.111341 
0.824707 2.018510 -0.111223 
0.825195 2.018510 -0.111105 
0.825684 2.018510 -0.110987 
0.826172 2.018510 -0.110869 
0.826660 2.018510 -0.110751 
0.827148 2.018510 -0.110632 
0.827637 2.018510 -0.110514 
0.828125 2.018510 -0.110395 
0.828613 2.018510 -0.110277 
0.829102 2.018510 -0.110158 
0.829590 2.018510 -0.110040 
0.830078 2.018510 -0.109921 
0.830566 2.018510 -0.109802 
0.831055 2.018510 -0.109683 
0.831543 2.018510 -0.109565 
0.832031 2.018510 -0.109446 
0.832520 2.018510 -0.109326 
0.833008 2.018510 -0.109207 
0.833496 2.018510 -0.109088 
0.833984 2.018510 -0.108969 
0.834473 2.018510 -0.108850 
0.834961 2.018510 -0.108730 
0.835449 2.018510 -0.108611 
0.835938 2.018510 -0.108491 
0.836426 2.018510 -0.108372 
0.836914 2.018510 -0.108252 
0.837402 2.018510 -0.108132 
0.837891 2.018510 -0.108013 
0.838379 2.018510 -0.107893 
0.838867 2.018510 -0.107773 
0.839355 2.018510 -0.107653 
0.839844 2.018510 -0.107533 
0.840332 2.018510 -0.107413 
0.840820 2.018510 -0.107293 
0.841309 2.018510 -0.107173 
0.841797 2.018510 -0.107052 
0.842285 2.018510 -0.106932 
0.842773 2.018510 -0.106812 
0.843262 2.018510 -0.106691 
0.843750 2.018510 -0.106571 
0.844238 2.018510 -0.106450 
0.844727 2.018510 -0.106329 
0.845215 2.018510 -0.106209 
0.845703 2.018510 -0.106088 
0.846191 2.018510 -0.105967 
0.846680 2.018510 -0.105846 
0.847168 2.018510 -0.105725 
0.847656 2.018510 -0.105604 
0.848145 2.018510 -0.105483 
0.848633 2.018510 -0.105362 
0.849121 2.018510 -0.105241 
0.849609 2.018510 -0.105120 
0.850098 2.018510 -0.104999 
0.850586 2.018510 -0.104877 
0.851074 2.018510 -0.104756 
0.851562 2.018510 -0.104634 
0.852051 2.018510 -0.104513 
0.852539 2.018510 -0.104391 
0.853027 2.018510 -0.104270 
0.853516 2.018510 -0.104148 
0.854004 2.018510 -0.104026 
0.854492 2.018510 -0.103904 
0.854980 2.018510 -0.103782 
0.855469 2.018510 -0.103661 
0.855957 2.018510 -0.103539 
0.856445 2.018510 -0.103417 
0.856934 2.018510 -0.103294 
0.857422 2.018510 -0.103172 
0.857910 2.018510 -0.103050 
0.858398 2.018510 -0.102928 
0.858887 2.018510 -0.102806 
0.859375 2.018510 -0.102683 
0.859863 2.018510 -0.102561 
0.860352 2.018510 -0.102438 
0.860840 2.018510 -0.102316 
0.861328 2.018510 -0.102193 
0.861816 2.018510 -0.102071 
0.862305 2.018510 -0.101948 
0.862793 2.018510 -0.101825 
0.863281 2.018510 -0.101702 
0.863770 2.018510 -0.101580 
0.864258 2.018510 -0.101457 
0.864746 2.018510 -0.101334 
0.865234 2.018510 -0.101211 
0.865723 2.018510 -0.101088 
0.866211 2.018510 -0.100965 
0.866699 2.018510 -0.100842 
0.867188 2.018510 -0.100718 
0.867676 2.018510 -0.100595 
0.868164 2.018510 -0.100472 
0.868652 2.018510 -0.100349 
0.869141 2.018510 -0.100225 
0.869629 2.018510 -0.100102 
0.870117 2.018510 -0.099978 
0.870605 2.018510 -0.099855 
0.871094 2.018510 -0.099731 
0.871582 2.018510 -0.099608 
0.872070 2.018510 -0.099484 
0.872559 2.018510 -0.099360 
0.873047 2.018510 -0.099236 
0.873535 2.018510 -0.099113 
0.874023 2.018510 -0.098989 
0.874512 2.018510 -0.098865 
0.875000 2.018510 -0.098741 
0.875488 2.018510 -0.098617 
0.875977 2.018510 -0.098493 
0.876465 2.018510 -0.098369 
0.876953 2.018510 -0.098245 
0.877441 2.018510 -0.098120 
0.877930 2.018510 -0.097996 
0.878418 2.018510 -0.097872 
0.878906 2.018510 -0.097748 
0.879395 2.018510 -0.097623 
0.879883 2.018510 -0.097499 
0.880371 2.018510 -0.097375 
0.880859 2.018510 -0.097250 
0.881348 2.018510 -0.097125 
0.881836 2.018510 -0.097001 
0.882324 2.018510 -0.096876 
0.882812 2.018510 -0.096752 
0.883301 2.018510 -0.096627 
0.883789 2.018510 -0.096502 
0.884277 2.018510 -0.096377 
0.884766 2.018510 -0.096253 
0.885254 2.018510 -0.096128 
0.885742 2.018510 -0.096003 
0.886230 2.018510 -0.095878 
0.886719 2.018510 -0.095753 
0.887207 2.018510 -0.095628 
0.887695 2.018510 -0.095503 
0.888184 2.018510 -0.095378 
0.888672 2.018510 -0.095253 
0.889160 2.018510 -0.095127 
0.889648 2.018510 -0.095002 
0.890137 2.018510 -0.094877 
0.890625 2.018510 -0.094752 
0.891113 2.018510 -0.094626 
0.891602 2.018510 -0.094501 
0.892090 2.018510 -0.094376 
0.892578 2.018510 -0.094250 
0.893066 2.018510 -0.094125 
0.893555 2.018510 -0.093999 
0.894043 2.018510 -0.093874 
0.894531 2.018510 -0.093748 
0.895020 2.018510 -0.093622 
0.895508 2.018510 -0.093497 
0.895996 2.018510 -0.093371 
0.896484 2.018510 -0.093245 
0.896973 2.018510 -0.093119 
0.897461 2.018510 -0.092994 
0.897949 2.018510 -0.092868 
0.898438 2.018510 -0.092742 
0.898926 2.018510 -0.092616 
0.899414 2.018510 -0.092490 
0.899902 2.018510 -0.092364 
0.900391 2.018510 -0.092238 
0.900879 2.018510 -0.092112 
0.901367 2.018510 -0.091986 
0.901855 2.018510 -0.091860 
0.902344 2.018510 -0.091734 
0.902832 2.018510 -0.091608 
0.903320 2.018510 -0.091481 
0.903809 2.018510 -0.091355 
0.904297 2.018510 -0.091229 
0.904785 2.018510 -0.091103 
0.905273 2.018510 -0.090976 
0.905762 2.018510 -0.090850 
0.906250 2.018510 -0.090724 
0.906738 2.018510 -0.090597 
0.907227 2.018510 -0.090471 
0.907715 2.018510 -0.090344 
0.908203 2.018510 -0.090218 
0.908691 2.018510 -0.090091 
0.909180 2.018510 -0.089965 
0.909668 2.018510 -0.089838 
0.910156 2.018510 -0.089712 
0.910645 2.018510 -0.089585 
0.911133 2.018510 -0.089458 
0.911621 2.018510 -0.089332 
0.912109 2.018510 -0.089205 
0.912598 2.018510 -0.089078 
0.913086 2.018510 -0.088951 
0.913574 2.018510 -0.088825 
0.914062 2.018510 -0.088698 
0.914551 2.018510 -0.088571 
0.915039 2.018510 -0.088444 
0.915527 2.018510 -0.088317 
0.916016 2.018510 -0.088190 
0.916504 2.018510 -0.088063 
0.916992 2.018510 -0.087936 
0.917480 2.018510 -0.087809 
0.917969 2.018510 -0.087682 
0.918457 2.018510 -0.087555 
0.918945 2.018510 -0.087428 
0.919434 2.018510 -0.087301 
0.919922 2.018510 -0.087174 
0.920410 2.018510 -0.087047 
0.920898 2.018510 -0.086920 
0.921387 2.018510 -0.086793 
0.921875 2.018510 -0.086665 
0.922363 2.018510 -0.086538 
0.922852 2.018510 -0.086411 
0.923340 2.018510 -0.086284 
0.923828 2.018510 -0.086156 
0.924316 2.018510 -0.086029 
0.924805 2.018510 -0.085902 
0.925293 2.018510 -0.085775 
0.925781 2.018510 -0.085647 
0.926270 2.018510 -0.085520 
0.926758 2.018510 -0.085392 
0.927246 2.018510 -0.085265 
0.927734 2.018510 -0.085138 
0.928223 2.018510 -0.085010 
0.928711 2.018510 -0.084883 
0.929199 2.018510 -0.084755 
0.929688 2.018510 -0.084628 
0.930176 2.018510 -0.084500 
0.930664 2.018510 -0.084373 
0.931152 2.018510 -0.084245 
0.931641 2.018510 -0.084118 
0.932129 2.018510 -0.083990 
0.932617 2.018510 -0.083862 
0.933105 2.018510 -0.083735 
0.933594 2.018510 -0.083607 
0.934082 2.018510 -0.083480 
0.934570 2.018510 -0.083352 
0.935059 2.018510 -0.083224 
0.935547 2.018510 -0.083097 
0.936035 2.018510 -0.082969 
0.936523 2.018510 -0.082841 
0.937012 2.018510 -0.082714 
0.937500 2.018510 -0.082586 
0.937988 2.018510 -0.082458 
0.938477 2.018510 -0.082330 
0.938965 2.018510 -0.082203 
0.939453 2.018510 -0.082075 
0.939941 2.018510 -0.081947 
0.940430 2.018510 -0.081819 
0.940918 2.018510 -0.081692 
0.941406 2.018510 -0.081564 
0.941895 2.018510 -0.081436 
0.942383 2.018510 -0.081308 
0.942871 2.018510 -0.081180 
0.943359 2.018510 -0.081053 
0.943848 2.018510 -0.080925 
0.944336 2.018510 -0.080797 
0.944824 2.018510 -0.080669 
0.945312 2.018510 -0.080541 
0.945801 2.018510 -0.080413 
0.946289 2.018510 -0.080285 
0.946777 2.018510 -0.080157 
0.947266 2.018510 -0.080030 
0.947754 2.018510 -0.079902 
0.948242 2.018510 -0.079774 
0.948730 2.018510 -0.079646 
0.949219 2.018510 -0.079518 
0.949707 2.018510 -0.079390 
0.950195 2.018510 -0.079262 
0.950684 2.018510 -0.079134 
0.951172 2.018510 -0.079006 
0.951660 2.018510 -0.078878 
0.952148 2.018510 -0.078750 
0.952637 2.018510 -0.078622 
0.953125 2.018510 -0.078495 
0.953613 2.018510 -0.078367 
0.954102 2.018510 -0.078239 
0.954590 2.018510 -0.078111 
0.955078 2.018510 -0.077983 
0.955566 2.018510 -0.077855 
0.956055 2.018510 -0.077727 
0.956543 2.018510 -0.077599 
0.957031 2.018510 -0.077471 
0.957520 2.018510 -0.077343 
0.958008 2.018510 -0.077215 
0.958496 2.018510 -0.077087 
0.958984 2.018510 -0.076959 
0.959473 2.018510 -0.076831 
0.959961 2.018510 -0.076703 
0.960449 2.018510 -0.076575 
0.960938 2.018510 -0.076448 
0.961426 2.018510 -0.076320 
0.961914 2.018510 -0.076192 
0.962402 2.018510 -0.076064 
0.962891 2.018510 -0.075936 
0.963379 2.018510 -0.075808 
0.963867 2.018510 -0.075680 
0.964355 2.018510 -0.075552 
0.964844 2.018510 -0.075424 
0.965332 2.018510 -0.075296 
0.965820 2.018510 -0.075168 
0.966309 2.018510 -0.075041 
0.966797 2.018510 -0.074913 
0.967285 2.018510 -0.074785 
0.967773 2.018510 -0.074657 
0.968262 2.018510 -0.074529 
0.968750 2.018510 -0.074401 
0.969238 2.018510 -0.074274 
0.969727 2.018510 -0.074146 
0.970215 2.018510 -0.074018 
0.970703 2.018510 -0.073890 
0.971191 2.018510 -0.073762 
0.971680 2.018510 -0.073635 
0.972168 2.018510 -0.073507 
0.972656 2.018510 -0.073379 
0.973145 2.018510 -0.073251 
0.973633 2.018510 -0.073124 
0.974121 2.018510 -0.072996 
0.974609 2.018510 -0.072868 
0.975098 2.018510 -0.072740 
0.975586 2.018510 -0.072613 
0.976074 2.018510 -0.072485 
0.976562 2.018510 -0.072357 
0.977051 2.018510 -0.072230 
0.977539 2.018510 -0.072102 
0.978027 2.018510 -0.071975 
0.978516 2.018510 -0.071847 
0.979004 2.018510 -0.071719 
0.979492 2.018510 -0.071592 
0.979980 2.018510 -0.071464 
0.980469 2.018510 -0.071337 
0.980957 2.018510 -0.071209 
0.981445 2.018510 -0.071082 
0.981934 2.018510 -0.070954 
0.982422 2.018510 -0.070827 
0.982910 2.018510 -0.070699 
0.983398 2.018510 -0.070572 
0.983887 2.018510 -0.070445 
0.984375 2.018510 -0.070317 
0.984863 2.018510 -0.070190 
0.985352 2.018510 -0.070062 
0.985840 2.018510 -0.069935 
0.986328 2.018510 -0.069808 
0.986816 2.018510 -0.069681 
0.987305 2.018510 -0.069553 
0.987793 2.018510 -0.069426 
0.988281 2.018510 -0.069299 
0.988770 2.018510 -0.069172 
0.989258 2.018510 -0.069045 
0.989746 2.018510 -0.068917 
0.990234 2.018510 -0.068790 
0.990723 2.018510 -0.068663 
0.991211 2.018510 -0.068536 
0.991699 2.018510 -0.068409 
0.992188 2.018510 -0.068282 
0.992676 2.018510 -0.068155 
0.993164 2.018510 -0.068028 
0.993652 2.018510 -0.067901 
0.994141 2.018510 -0.067774 
0.994629 2.018510 -0.067647 
0.995117 2.018510 -0.067521 
0.995605 2.018510 -0.067394 
0.996094 2.018510 -0.067267 
0.996582 2.018510 -0.067140 
0.997070 2.018510 -0.067013 
0.997559 2.018510 -0.066887 
0.998047 2.018510 -0.066760 
0.998535 2.018510 -0.066633 
0.999023 2.018510 -0.066507 
0.999512 2.018510 -0.066380 


==> data/BUSineA10K2048M80kstep11.dat <==
0.000000 2.054358 -0.066340 
0.000488 2.054358 -0.066216 
0.000977 2.054358 -0.066091 
0.001465 2.054358 -0.065966 
0.001953 2.054358 -0.065842 
0.002441 2.054358 -0.065717 
0.002930 2.054358 -0.065593 
0.003418 2.054358 -0.065469 
0.003906 2.054358 -0.065344 
0.004395 2.054358 -0.065220 
0.004883 2.054358 -0.065096 
0.005371 2.054358 -0.064971 
0.005859 2.054358 -0.064847 
0.006348 2.054358 -0.064723 
0.006836 2.054358 -0.064599 
0.007324 2.054358 -0.064475 
0.007812 2.054358 -0.064350 
0.008301 2.054358 -0.064226 
0.008789 2.054358 -0.064102 
0.009277 2.054358 -0.063978 
0.009766 2.054358 -0.063854 
0.010254 2.054358 -0.063731 
0.010742 2.054358 -0.063607 
0.011230 2.054358 -0.063483 
0.011719 2.054358 -0.063359 
0.012207 2.054358 -0.063235 
0.012695 2.054358 -0.063112 
0.013184 2.054358 -0.062988 
0.013672 2.054358 -0.062864 
0.014160 2.054358 -0.062741 
0.014648 2.054358 -0.062617 
0.015137 2.054358 -0.062494 
0.015625 2.054358 -0.062370 
0.016113 2.054358 -0.062247 
0.016602 2.054358 -0.062124 
0.017090 2.054358 -0.062000 
0.017578 2.054358 -0.061877 
0.018066 2.054358 -0.061754 
0.018555 2.054358 -0.061631 
0.019043 2.054358 -0.061508 
0.019531 2.054358 -0.061385 
0.020020 2.054358 -0.061262 
0.020508 2.054358 -0.061139 
0.020996 2.054358 -0.061016 
0.021484 2.054358 -0.060893 
0.021973 2.054358 -0.060770 
0.022461 2.054358 -0.060647 
0.022949 2.054358 -0.060525 
0.023438 2.054358 -0.060402 
0.023926 2.054358 -0.060280 
0.024414 2.054358 -0.060157 
0.024902 2.054358 -0.060034 
0.025391 2.054358 -0.059912 
0.025879 2.054358 -0.059790 
0.026367 2.054358 -0.059667 
0.026855 2.054358 -0.059545 
0.027344 2.054358 -0.059423 
0.027832 2.054358 -0.059301 
0.028320 2.054358 -0.059179 
0.028809 2.054358 -0.059057 
0.029297 2.054358 -0.058935 
0.029785 2.054358 -0.058813 
0.030273 2.054358 -0.058691 
0.030762 2.054358 -0.058569 
0.031250 2.054358 -0.058447 
0.031738 2.054358 -0.058326 
0.032227 2.054358 -0.058204 
0.032715 2.054358 -0.058082 
0.033203 2.054358 -0.057961 
0.033691 2.054358 -0.057839 
0.034180 2.054358 -0.057718 
0.034668 2.054358 -0.057597 
0.035156 2.054358 -0.057476 
0.035645 2.054358 -0.057354 
0.036133 2.054358 -0.057233 
0.036621 2.054358 -0.057112 
0.037109 2.054358 -0.056991 
0.037598 2.054358 -0.056870 
0.038086 2.054358 -0.056749 
0.038574 2.054358 -0.056629 
0.039062 2.054358 -0.056508 
0.039551 2.054358 -0.056387 
0.040039 2.054358 -0.056267 
0.040527 2.054358 -0.056146 
0.041016 2.054358 -0.056026 
0.041504 2.054358 -0.055905 
0.041992 2.054358 -0.055785 
0.042480 2.054358 -0.055665 
0.042969 2.054358 -0.055545 
0.043457 2.054358 -0.055425 
0.043945 2.054358 -0.055305 
0.044434 2.054358 -0.055185 
0.044922 2.054358 -0.055065 
0.045410 2.054358 -0.054945 
0.045898 2.054358 -0.054825 
0.046387 2.054358 -0.054706 
0.046875 2.054358 -0.054586 
0.047363 2.054358 -0.054467 
0.047852 2.054358 -0.054347 
0.048340 2.054358 -0.054228 
0.048828 2.054358 -0.054109 
0.049316 2.054358 -0.053989 
0.049805 2.054358 -0.053870 
0.050293 2.054358 -0.053751 
0.050781 2.054358 -0.053632 
0.051270 2.054358 -0.053514 
0.051758 2.054358 -0.053395 
0.052246 2.054358 -0.053276 
0.052734 2.054358 -0.053158 
0.053223 2.054358 -0.053039 
0.053711 2.054358 -0.052921 
0.054199 2.054358 -0.052802 
0.054688 2.054358 -0.052684 
0.055176 2.054358 -0.052566 
0.055664 2.054358 -0.052448 
0.056152 2.054358 -0.052330 
0.056641 2.054358 -0.052212 
0.057129 2.054358 -0.052094 
0.057617 2.054358 -0.051976 
0.058105 2.054358 -0.051859 
0.058594 2.054358 -0.051741 
0.059082 2.054358 -0.051624 
0.059570 2.054358 -0.051507 
0.060059 2.054358 -0.051389 
0.060547 2.054358 -0.051272 
0.061035 2.054358 -0.051155 
0.061523 2.054358 -0.051038 
0.062012 2.054358 -0.050921 
0.062500 2.054358 -0.050804 
0.062988 2.054358 -0.050688 
0.063477 2.054358 -0.050571 
0.063965 2.054358 -0.050455 
0.064453 2.054358 -0.050338 
0.064941 2.054358 -0.050222 
0.065430 2.054358 -0.050106 
0.065918 2.054358 -0.049990 
0.066406 2.054358 -0.049874 
0.066895 2.054358 -0.049758 
0.067383 2.054358 -0.049642 
0.067871 2.054358 -0.049526 
0.068359 2.054358 -0.049411 
0.068848 2.054358 -0.049295 
0.069336 2.054358 -0.049180 
0.069824 2.054358 -0.049064 
0.070312 2.054358 -0.048949 
0.070801 2.054358 -0.048834 
0.071289 2.054358 -0.048719 
0.071777 2.054358 -0.048604 
0.072266 2.054358 -0.048490 
0.072754 2.054358 -0.048375 
0.073242 2.054358 -0.048261 
0.073730 2.054358 -0.048146 
0.074219 2.054358 -0.048032 
0.074707 2.054358 -0.047918 
0.075195 2.054358 -0.047804 
0.075684 2.054358 -0.047690 
0.076172 2.054358 -0.047576 
0.076660 2.054358 -0.047462 
0.077148 2.054358 -0.047349 
0.077637 2.054358 -0.047235 
0.078125 2.054358 -0.047122 
0.078613 2.054358 -0.047008 
0.079102 2.054358 -0.046895 
0.079590 2.054358 -0.046782 
0.080078 2.054358 -0.046669 
0.080566 2.054358 -0.046557 
0.081055 2.054358 -0.046444 
0.081543 2.054358 -0.046331 
0.082031 2.054358 -0.046219 
0.082520 2.054358 -0.046107 
0.083008 2.054358 -0.045995 
0.083496 2.054358 -0.045883 
0.083984 2.054358 -0.045771 
0.084473 2.054358 -0.045659 
0.084961 2.054358 -0.045547 
0.085449 2.054358 -0.045436 
0.085938 2.054358 -0.045324 
0.086426 2.054358 -0.045213 
0.086914 2.054358 -0.045102 
0.087402 2.054358 -0.044991 
0.087891 2.054358 -0.044880 
0.088379 2.054358 -0.044769 
0.088867 2.054358 -0.044659 
0.089355 2.054358 -0.044548 
0.089844 2.054358 -0.044438 
0.090332 2.054358 -0.044328 
0.090820 2.054358 -0.044218 
0.091309 2.054358 -0.044108 
0.091797 2.054358 -0.043998 
0.092285 2.054358 -0.043889 
0.092773 2.054358 -0.043779 
0.093262 2.054358 -0.043670 
0.093750 2.054358 -0.043561 
0.094238 2.054358 -0.043451 
0.094727 2.054358 -0.043343 
0.095215 2.054358 -0.043234 
0.095703 2.054358 -0.043125 
0.096191 2.054358 -0.043017 
0.096680 2.054358 -0.042908 
0.097168 2.054358 -0.042800 
0.097656 2.054358 -0.042692 
0.098145 2.054358 -0.042584 
0.098633 2.054358 -0.042477 
0.099121 2.054358 -0.042369 
0.099609 2.054358 -0.042262 
0.100098 2.054358 -0.042154 
0.100586 2.054358 -0.042047 
0.101074 2.054358 -0.041940 
0.101562 2.054358 -0.041834 
0.102051 2.054358 -0.041727 
0.102539 2.054358 -0.041620 
0.103027 2.054358 -0.041514 
0.103516 2.054358 -0.041408 
0.104004 2.054358 -0.041302 
0.104492 2.054358 -0.041196 
0.104980 2.054358 -0.041090 
0.105469 2.054358 -0.040985 
0.105957 2.054358 -0.040880 
0.106445 2.054358 -0.040774 
0.106934 2.054358 -0.040669 
0.107422 2.054358 -0.040565 
0.107910 2.054358 -0.040460 
0.108398 2.054358 -0.040356 
0.108887 2.054358 -0.040251 
0.109375 2.054358 -0.040147 
0.109863 2.054358 -0.040043 
0.110352 2.054358 -0.039939 
0.110840 2.054358 -0.039836 
0.111328 2.054358 -0.039732 
0.111816 2.054358 -0.039629 
0.112305 2.054358 -0.039526 
0.112793 2.054358 -0.039423 
0.113281 2.054358 -0.039320 
0.113770 2.054358 -0.039218 
0.114258 2.054358 -0.039115 
0.114746 2.054358 -0.039013 
0.115234 2.054358 -0.038911 
0.115723 2.054358 -0.038809 
0.116211 2.054358 -0.038708 
0.116699 2.054358 -0.038606 
0.117188 2.054358 -0.038505 
0.117676 2.054358 -0.038404 
0.118164 2.054358 -0.038303 
0.118652 2.054358 -0.038202 
0.119141 2.054358 -0.038102 
0.119629 2.054358 -0.038002 
0.120117 2.054358 -0.037902 
0.120605 2.054358 -0.037802 
0.121094 2.054358 -0.037702 
0.121582 2.054358 -0.037602 
0.122070 2.054358 -0.037503 
0.122559 2.054358 -0.037404 
0.123047 2.054358 -0.037305 
0.123535 2.054358 -0.037206 
0.124023 2.054358 -0.037108 
0.124512 2.054358 -0.037010 
0.125000 2.054358 -0.036912 
0.125488 2.054358 -0.036814 
0.125977 2.054358 -0.036716 
0.126465 2.054358 -0.036619 
0.126953 2.054358 -0.036522 
0.127441 2.054358 -0.036424 
0.127930 2.054358 -0.036328 
0.128418 2.054358 -0.036231 
0.128906 2.054358 -0.036135 
0.129395 2.054358 -0.036039 
0.129883 2.054358 -0.035943 
0.130371 2.054358 -0.035847 
0.130859 2.054358 -0.035752 
0.131348 2.054358 -0.035656 
0.131836 2.054358 -0.035561 
0.132324 2.054358 -0.035466 
0.132812 2.054358 -0.035372 
0.133301 2.054358 -0.035277 
0.133789 2.054358 -0.035183 
0.134277 2.054358 -0.035089 
0.134766 2.054358 -0.034996 
0.135254 2.054358 -0.034902 
0.135742 2.054358 -0.034809 
0.136230 2.054358 -0.034716 
0.136719 2.054358 -0.034624 
0.137207 2.054358 -0.034531 
0.137695 2.054358 -0.034439 
0.138184 2.054358 -0.034347 
0.138672 2.054358 -0.034255 
0.139160 2.054358 -0.034164 
0.139648 2.054358 -0.034072 
0.140137 2.054358 -0.033981 
0.140625 2.054358 -0.033891 
0.141113 2.054358 -0.033800 
0.141602 2.054358 -0.033710 
0.142090 2.054358 -0.033620 
0.142578 2.054358 -0.033530 
0.143066 2.054358 -0.033441 
0.143555 2.054358 -0.033351 
0.144043 2.054358 -0.033263 
0.144531 2.054358 -0.033174 
0.145020 2.054358 -0.033085 
0.145508 2.054358 -0.032997 
0.145996 2.054358 -0.032909 
0.146484 2.054358 -0.032822 
0.146973 2.054358 -0.032734 
0.147461 2.054358 -0.032647 
0.147949 2.054358 -0.032560 
0.148438 2.054358 -0.032474 
0.148926 2.054358 -0.032388 
0.149414 2.054358 -0.032302 
0.149902 2.054358 -0.032216 
0.150391 2.054358 -0.032130 
0.150879 2.054358 -0.032045 
0.151367 2.054358 -0.031960 
0.151855 2.054358 -0.031876 
0.152344 2.054358 -0.031791 
0.152832 2.054358 -0.031707 
0.153320 2.054358 -0.031624 
0.153809 2.054358 -0.031540 
0.154297 2.054358 -0.031457 
0.154785 2.054358 -0.031374 
0.155273 2.054358 -0.031292 
0.155762 2.054358 -0.031210 
0.156250 2.054358 -0.031128 
0.156738 2.054358 -0.031046 
0.157227 2.054358 -0.030965 
0.157715 2.054358 -0.030884 
0.158203 2.054358 -0.030803 
0.158691 2.054358 -0.030723 
0.159180 2.054358 -0.030642 
0.159668 2.054358 -0.030563 
0.160156 2.054358 -0.030483 
0.160645 2.054358 -0.030404 
0.161133 2.054358 -0.030325 
0.161621 2.054358 -0.030247 
0.162109 2.054358 -0.030169 
0.162598 2.054358 -0.030091 
0.163086 2.054358 -0.030013 
0.163574 2.054358 -0.029936 
0.164062 2.054358 -0.029859 
0.164551 2.054358 -0.029783 
0.165039 2.054358 -0.029706 
0.165527 2.054358 -0.029631 
0.166016 2.054358 -0.029555 
0.166504 2.054358 -0.029480 
0.166992 2.054358 -0.029405 
0.167480 2.054358 -0.029331 
0.167969 2.054358 -0.029257 
0.168457 2.054358 -0.029183 
0.168945 2.054358 -0.029109 
0.169434 2.054358 -0.029036 
0.169922 2.054358 -0.028964 
0.170410 2.054358 -0.028891 
0.170898 2.054358 -0.028819 
0.171387 2.054358 -0.028748 
0.171875 2.054358 -0.028676 
0.172363 2.054358 -0.028605 
0.172852 2.054358 -0.028535 
0.173340 2.054358 -0.028465 
0.173828 2.054358 -0.028395 
0.174316 2.054358 -0.028326 
0.174805 2.054358 -0.028257 
0.175293 2.054358 -0.028188 
0.175781 2.054358 -0.028120 
0.176270 2.054358 -0.028052 
0.176758 2.054358 -0.027984 
0.177246 2.054358 -0.027917 
0.177734 2.054358 -0.027851 
0.178223 2.054358 -0.027784 
0.178711 2.054358 -0.027718 
0.179199 2.054358 -0.027653 
0.179688 2.054358 -0.027588 
0.180176 2.054358 -0.027523 
0.180664 2.054358 -0.027459 
0.181152 2.054358 -0.027395 
0.181641 2.054358 -0.027332 
0.182129 2.054358 -0.027269 
0.182617 2.054358 -0.027206 
0.183105 2.054358 -0.027144 
0.183594 2.054358 -0.027082 
0.184082 2.054358 -0.027021 
0.184570 2.054358 -0.026960 
0.185059 2.054358 -0.026899 
0.185547 2.054358 -0.026839 
0.186035 2.054358 -0.026780 
0.186523 2.054358 -0.026721 
0.187012 2.054358 -0.026662 
0.187500 2.054358 -0.026604 
0.187988 2.054358 -0.026546 
0.188477 2.054358 -0.026489 
0.188965 2.054358 -0.026432 
0.189453 2.054358 -0.026375 
0.189941 2.054358 -0.026319 
0.190430 2.054358 -0.026264 
0.190918 2.054358 -0.026209 
0.191406 2.054358 -0.026154 
0.191895 2.054358 -0.026100 
0.192383 2.054358 -0.026047 
0.192871 2.054358 -0.025994 
0.193359 2.054358 -0.025941 
0.193848 2.054358 -0.025889 
0.194336 2.054358 -0.025837 
0.194824 2.054358 -0.025786 
0.195312 2.054358 -0.025736 
0.195801 2.054358 -0.025686 
0.196289 2.054358 -0.025636 
0.196777 2.054358 -0.025587 
0.197266 2.054358 -0.025538 
0.197754 2.054358 -0.025490 
0.198242 2.054358 -0.025443 
0.198730 2.054358 -0.025396 
0.199219 2.054358 -0.025349 
0.199707 2.054358 -0.025303 
0.200195 2.054358 -0.025258 
0.200684 2.054358 -0.025213 
0.201172 2.054358 -0.025168 
0.201660 2.054358 -0.025125 
0.202148 2.054358 -0.025081 
0.202637 2.054358 -0.025039 
0.203125 2.054358 -0.024996 
0.203613 2.054358 -0.024955 
0.204102 2.054358 -0.024914 
0.204590 2.054358 -0.024873 
0.205078 2.054358 -0.024834 
0.205566 2.054358 -0.024794 
0.206055 2.054358 -0.024756 
0.206543 2.054358 -0.024717 
0.207031 2.054358 -0.024680 
0.207520 2.054358 -0.024643 
0.208008 2.054358 -0.024607 
0.208496 2.054358 -0.024571 
0.208984 2.054358 -0.024536 
0.209473 2.054358 -0.024501 
0.209961 2.054358 -0.024467 
0.210449 2.054358 -0.024434 
0.210938 2.054358 -0.024401 
0.211426 2.054358 -0.024369 
0.211914 2.054358 -0.024338 
0.212402 2.054358 -0.024307 
0.212891 2.054358 -0.024277 
0.213379 2.054358 -0.024248 
0.213867 2.054358 -0.024219 
0.214355 2.054358 -0.024191 
0.214844 2.054358 -0.024164 
0.215332 2.054358 -0.024137 
0.215820 2.054358 -0.024111 
0.216309 2.054358 -0.024085 
0.216797 2.054358 -0.024061 
0.217285 2.054358 -0.024036 
0.217773 2.054358 -0.024013 
0.218262 2.054358 -0.023990 
0.218750 2.054358 -0.023969 
0.219238 2.054358 -0.023947 
0.219727 2.054358 -0.023927 
0.220215 2.054358 -0.023907 
0.220703 2.054358 -0.023888 
0.221191 2.054358 -0.023870 
0.221680 2.054358 -0.023852 
0.222168 2.054358 -0.023835 
0.222656 2.054358 -0.023819 
0.223145 2.054358 -0.023804 
0.223633 2.054358 -0.023789 
0.224121 2.054358 -0.023776 
0.224609 2.054358 -0.023763 
0.225098 2.054358 -0.023751 
0.225586 2.054358 -0.023739 
0.226074 2.054358 -0.023729 
0.226562 2.054358 -0.023719 
0.227051 2.054358 -0.023710 
0.227539 2.054358 -0.023702 
0.228027 2.054358 -0.023694 
0.228516 2.054358 -0.023688 
0.229004 2.054358 -0.023682 
0.229492 2.054358 -0.023677 
0.229980 2.054358 -0.023673 
0.230469 2.054358 -0.023670 
0.230957 2.054358 -0.023668 
0.231445 2.054358 -0.023667 
0.231934 2.054358 -0.023666 
0.232422 2.054358 -0.023667 
0.232910 2.054358 -0.023668 
0.233398 2.054358 -0.023670 
0.233887 2.054358 -0.023673 
0.234375 2.054358 -0.023677 
0.234863 2.054358 -0.023682 
0.235352 2.054358 -0.023688 
0.235840 2.054358 -0.023695 
0.236328 2.054358 -0.023703 
0.236816 2.054358 -0.023712 
0.237305 2.054358 -0.023722 
0.237793 2.054358 -0.023732 
0.238281 2.054358 -0.023744 
0.238770 2.054358 -0.023757 
0.239258 2.054358 -0.023771 
0.239746 2.054358 -0.023785 
0.240234 2.054358 -0.023801 
0.240723 2.054358 -0.023818 
0.241211 2.054358 -0.023836 
0.241699 2.054358 -0.023855 
0.242188 2.054358 -0.023875 
0.242676 2.054358 -0.023896 
0.243164 2.054358 -0.023918 
0.243652 2.054358 -0.023942 
0.244141 2.054358 -0.023966 
0.244629 2.054358 -0.023992 
0.245117 2.054358 -0.024018 
0.245605 2.054358 -0.024046 
0.246094 2.054358 -0.024075 
0.246582 2.054358 -0.024105 
0.247070 2.054358 -0.024137 
0.247559 2.054358 -0.024169 
0.248047 2.054358 -0.024203 
0.248535 2.054358 -0.024238 
0.249023 2.054358 -0.024274 
0.249512 2.054358 -0.024311 
0.250000 2.054358 -0.024350 
0.250488 2.054358 -0.024390 
0.250977 2.054358 -0.024431 
0.251465 2.054358 -0.024474 
0.251953 2.054358 -0.024517 
0.252441 2.054358 -0.024562 
0.252930 2.054358 -0.024609 
0.253418 2.054358 -0.024657 
0.253906 2.054358 -0.024706 
0.254395 2.054358 -0.024756 
0.254883 2.054358 -0.024808 
0.255371 2.054358 -0.024862 
0.255859 2.054358 -0.024916 
0.256348 2.054358 -0.024973 
0.256836 2.054358 -0.025030 
0.257324 2.054358 -0.025089 
0.257812 2.054358 -0.025150 
0.258301 2.054358 -0.025212 
0.258789 2.054358 -0.025276 
0.259277 2.054358 -0.025341 
0.259766 2.054358 -0.025408 
0.260254 2.054358 -0.025476 
0.260742 2.054358 -0.025546 
0.261230 2.054358 -0.025618 
0.261719 2.054358 -0.025691 
0.262207 2.054358 -0.025766 
0.262695 2.054358 -0.025842 
0.263184 2.054358 -0.025920 
0.263672 2.054358 -0.026000 
0.264160 2.054358 -0.026082 
0.264648 2.054358 -0.026165 
0.265137 2.054358 -0.026250 
0.265625 2.054358 -0.026337 
0.266113 2.054358 -0.026426 
0.266602 2.054358 -0.026517 
0.267090 2.054358 -0.026609 
0.267578 2.054358 -0.026704 
0.268066 2.054358 -0.026800 
0.268555 2.054358 -0.026899 
0.269043 2.054358 -0.026999 
0.269531 2.054358 -0.027101 
0.270020 2.054358 -0.027206 
0.270508 2.054358 -0.027312 
0.270996 2.054358 -0.027420 
0.271484 2.054358 -0.027531 
0.271973 2.054358 -0.027644 
0.272461 2.054358 -0.027759 
0.272949 2.054358 -0.027876 
0.273438 2.054358 -0.027995 
0.273926 2.054358 -0.028117 
0.274414 2.054358 -0.028240 
0.274902 2.054358 -0.028367 
0.275391 2.054358 -0.028495 
0.275879 2.054358 -0.028626 
0.276367 2.054358 -0.028760 
0.276855 2.054358 -0.028896 
0.277344 2.054358 -0.029034 
0.277832 2.054358 -0.029175 
0.278320 2.054358 -0.029319 
0.278809 2.054358 -0.029465 
0.279297 2.054358 -0.029614 
0.279785 2.054358 -0.029765 
0.280273 2.054358 -0.029920 
0.280762 2.054358 -0.030077 
0.281250 2.054358 -0.030237 
0.281738 2.054358 -0.030400 
0.282227 2.054358 -0.030566 
0.282715 2.054358 -0.030735 
0.283203 2.054358 -0.030907 
0.283691 2.054358 -0.031082 
0.284180 2.054358 -0.031260 
0.284668 2.054358 -0.031442 
0.285156 2.054358 -0.031626 
0.285645 2.054358 -0.031814 
0.286133 2.054358 -0.032006 
0.286621 2.054358 -0.032201 
0.287109 2.054358 -0.032399 
0.287598 2.054358 -0.032601 
0.288086 2.054358 -0.032807 
0.288574 2.054358 -0.033017 
0.289062 2.054358 -0.033230 
0.289551 2.054358 -0.033447 
0.290039 2.054358 -0.033668 
0.290527 2.054358 -0.033893 
0.291016 2.054358 -0.034123 
0.291504 2.054358 -0.034356 
0.291992 2.054358 -0.034594 
0.292480 2.054358 -0.034836 
0.292969 2.054358 -0.035083 
0.293457 2.054358 -0.035334 
0.293945 2.054358 -0.035590 
0.294434 2.054358 -0.035851 
0.294922 2.054358 -0.036116 
0.295410 2.054358 -0.036387 
0.295898 2.054358 -0.036663 
0.296387 2.054358 -0.036944 
0.296875 2.054358 -0.037230 
0.297363 2.054358 -0.037522 
0.297852 2.054358 -0.037820 
0.298340 2.054358 -0.038123 
0.298828 2.054358 -0.038432 
0.299316 2.054358 -0.038748 
0.299805 2.054358 -0.039070 
0.300293 2.054358 -0.039398 
0.300781 2.054358 -0.039732 
0.301270 2.054358 -0.040074 
0.301758 2.054358 -0.040422 
0.302246 2.054358 -0.040778 
0.302734 2.054358 -0.041141 
0.303223 2.054358 -0.041512 
0.303711 2.054358 -0.041890 
0.304199 2.054358 -0.042277 
0.304688 2.054358 -0.042672 
0.305176 2.054358 -0.043075 
0.305664 2.054358 -0.043487 
0.306152 2.054358 -0.043909 
0.306641 2.054358 -0.044340 
0.307129 2.054358 -0.044780 
0.307617 2.054358 -0.045231 
0.308105 2.054358 -0.045692 
0.308594 2.054358 -0.046164 
0.309082 2.054358 -0.046648 
0.309570 2.054358 -0.047143 
0.310059 2.054358 -0.047650 
0.310547 2.054358 -0.048169 
0.311035 2.054358 -0.048702 
0.311523 2.054358 -0.049248 
0.312012 2.054358 -0.049809 
0.312500 2.054358 -0.050384 
0.312988 2.054358 -0.050974 
0.313477 2.054358 -0.051581 
0.313965 2.054358 -0.052204 
0.314453 2.054358 -0.052845 
0.314941 2.054358 -0.053503 
0.315430 2.054358 -0.054181 
0.315918 2.054358 -0.054879 
0.316406 2.054358 -0.055598 
0.316895 2.054358 -0.056339 
0.317383 2.054358 -0.057102 
0.317871 2.054358 -0.057890 
0.318359 2.054358 -0.058703 
0.318848 2.054358 -0.059541 
0.319336 2.054358 -0.060408 
0.319824 2.054358 -0.061303 
0.320312 2.054358 -0.062227 
0.320801 2.054358 -0.063183 
0.321289 2.054358 -0.064170 
0.321777 2.054358 -0.065191 
0.322266 2.054358 -0.066245 
0.322754 2.054358 -0.067332 
0.323242 2.054358 -0.068454 
0.323730 2.054358 -0.069610 
0.324219 2.054358 -0.070798 
0.324707 2.054358 -0.072016 
0.325195 2.054358 -0.073264 
0.325684 2.054358 -0.074536 
0.326172 2.054358 -0.075829 
0.326660 2.054358 -0.077138 
0.327148 2.054358 -0.078457 
0.327637 2.054358 -0.079780 
0.328125 2.054358 -0.081101 
0.328613 2.054358 -0.082415 
0.329102 2.054358 -0.083715 
0.329590 2.054358 -0.084996 
0.330078 2.054358 -0.086255 
0.330566 2.054358 -0.087488 
0.331055 2.054358 -0.088692 
0.331543 2.054358 -0.089867 
0.332031 2.054358 -0.091011 
0.332520 2.054358 -0.092124 
0.333008 2.054358 -0.093206 
0.333496 2.054358 -0.094258 
0.333984 2.054358 -0.095280 
0.334473 2.054358 -0.096274 
0.334961 2.054358 -0.097240 
0.335449 2.054358 -0.098179 
0.335938 2.054358 -0.099092 
0.336426 2.054358 -0.099981 
0.336914 2.054358 -0.100847 
0.337402 2.054358 -0.101690 
0.337891 2.054358 -0.102511 
0.338379 2.054358 -0.103312 
0.338867 2.054358 -0.104093 
0.339355 2.054358 -0.104855 
0.339844 2.054358 -0.105599 
0.340332 2.054358 -0.106326 
0.340820 2.054358 -0.107036 
0.341309 2.054358 -0.107731 
0.341797 2.054358 -0.108410 
0.342285 2.054358 -0.109075 
0.342773 2.054358 -0.109725 
0.343262 2.054358 -0.110363 
0.343750 2.054358 -0.110987 
0.344238 2.054358 -0.111599 
0.344727 2.054358 -0.112198 
0.345215 2.054358 -0.112786 
0.345703 2.054358 -0.113363 
0.346191 2.054358 -0.113930 
0.346680 2.054358 -0.114485 
0.347168 2.054358 -0.115031 
0.347656 2.054358 -0.115567 
0.348145 2.054358 -0.116094 
0.348633 2.054358 -0.116612 
0.349121 2.054358 -0.117120 
0.349609 2.054358 -0.117621 
0.350098 2.054358 -0.118113 
0.350586 2.054358 -0.118597 
0.351074 2.054358 -0.119073 
0.351562 2.054358 -0.119541 
0.352051 2.054358 -0.120003 
0.352539 2.054358 -0.120457 
0.353027 2.054358 -0.120904 
0.353516 2.054358 -0.121345 
0.354004 2.054358 -0.121779 
0.354492 2.054358 -0.122206 
0.354980 2.054358 -0.122628 
0.355469 2.054358 -0.123043 
0.355957 2.054358 -0.123452 
0.356445 2.054358 -0.123856 
0.356934 2.054358 -0.124254 
0.357422 2.054358 -0.124646 
0.357910 2.054358 -0.125033 
0.358398 2.054358 -0.125415 
0.358887 2.054358 -0.125792 
0.359375 2.054358 -0.126163 
0.359863 2.054358 -0.126530 
0.360352 2.054358 -0.126892 
0.360840 2.054358 -0.127250 
0.361328 2.054358 -0.127603 
0.361816 2.054358 -0.127951 
0.362305 2.054358 -0.128295 
0.362793 2.054358 -0.128635 
0.363281 2.054358 -0.128970 
0.363770 2.054358 -0.129301 
0.364258 2.054358 -0.129629 
0.364746 2.054358 -0.129952 
0.365234 2.054358 -0.130271 
0.365723 2.054358 -0.130587 
0.366211 2.054358 -0.130899 
0.366699 2.054358 -0.131207 
0.367188 2.054358 -0.131512 
0.367676 2.054358 -0.131813 
0.368164 2.054358 -0.132111 
0.368652 2.054358 -0.132405 
0.369141 2.054358 -0.132696 
0.369629 2.054358 -0.132983 
0.370117 2.054358 -0.133268 
0.370605 2.054358 -0.133549 
0.371094 2.054358 -0.133827 
0.371582 2.054358 -0.134102 
0.372070 2.054358 -0.134374 
0.372559 2.054358 -0.134643 
0.373047 2.054358 -0.134909 
0.373535 2.054358 -0.135172 
0.374023 2.054358 -0.135433 
0.374512 2.054358 -0.135690 
0.375000 2.054358 -0.135945 
0.375488 2.054358 -0.136198 
0.375977 2.054358 -0.136447 
0.376465 2.054358 -0.136694 
0.376953 2.054358 -0.136938 
0.377441 2.054358 -0.137180 
0.377930 2.054358 -0.137419 
0.378418 2.054358 -0.137656 
0.378906 2.054358 -0.137891 
0.379395 2.054358 -0.138123 
0.379883 2.054358 -0.138352 
0.380371 2.054358 -0.138579 
0.380859 2.054358 -0.138804 
0.381348 2.054358 -0.139027 
0.381836 2.054358 -0.139248 
0.382324 2.054358 -0.139466 
0.382812 2.054358 -0.139682 
0.383301 2.054358 -0.139896 
0.383789 2.054358 -0.140108 
0.384277 2.054358 -0.140318 
0.384766 2.054358 -0.140525 
0.385254 2.054358 -0.140731 
0.385742 2.054358 -0.140935 
0.386230 2.054358 -0.141136 
0.386719 2.054358 -0.141336 
0.387207 2.054358 -0.141534 
0.387695 2.054358 -0.141730 
0.388184 2.054358 -0.141924 
0.388672 2.054358 -0.142116 
0.389160 2.054358 -0.142306 
0.389648 2.054358 -0.142494 
0.390137 2.054358 -0.142681 
0.390625 2.054358 -0.142866 
0.391113 2.054358 -0.143049 
0.391602 2.054358 -0.143230 
0.392090 2.054358 -0.143410 
0.392578 2.054358 -0.143588 
0.393066 2.054358 -0.143764 
0.393555 2.054358 -0.143939 
0.394043 2.054358 -0.144111 
0.394531 2.054358 -0.144283 
0.395020 2.054358 -0.144452 
0.395508 2.054358 -0.144620 
0.395996 2.054358 -0.144787 
0.396484 2.054358 -0.144952 
0.396973 2.054358 -0.145115 
0.397461 2.054358 -0.145277 
0.397949 2.054358 -0.145438 
0.398438 2.054358 -0.145597 
0.398926 2.054358 -0.145754 
0.399414 2.054358 -0.145910 
0.399902 2.054358 -0.146064 
0.400391 2.054358 -0.146217 
0.400879 2.054358 -0.146369 
0.401367 2.054358 -0.146519 
0.401855 2.054358 -0.146668 
0.402344 2.054358 -0.146816 
0.402832 2.054358 -0.146962 
0.403320 2.054358 -0.147107 
0.403809 2.054358 -0.147250 
0.404297 2.054358 -0.147392 
0.404785 2.054358 -0.147533 
0.405273 2.054358 -0.147672 
0.405762 2.054358 -0.147811 
0.406250 2.054358 -0.147947 
0.406738 2.054358 -0.148083 
0.407227 2.054358 -0.148218 
0.407715 2.054358 -0.148351 
0.408203 2.054358 -0.148483 
0.408691 2.054358 -0.148613 
0.409180 2.054358 -0.148743 
0.409668 2.054358 -0.148871 
0.410156 2.054358 -0.148998 
0.410645 2.054358 -0.149124 
0.411133 2.054358 -0.149249 
0.411621 2.054358 -0.149373 
0.412109 2.054358 -0.149495 
0.412598 2.054358 -0.149616 
0.413086 2.054358 -0.149737 
0.413574 2.054358 -0.149856 
0.414062 2.054358 -0.149974 
0.414551 2.054358 -0.150091 
0.415039 2.054358 -0.150206 
0.415527 2.054358 -0.150321 
0.416016 2.054358 -0.150435 
0.416504 2.054358 -0.150547 
0.416992 2.054358 -0.150659 
0.417480 2.054358 -0.150769 
0.417969 2.054358 -0.150879 
0.418457 2.054358 -0.150987 
0.418945 2.054358 -0.151095 
0.419434 2.054358 -0.151201 
0.419922 2.054358 -0.151307 
0.420410 2.054358 -0.151411 
0.420898 2.054358 -0.151514 
0.421387 2.054358 -0.151617 
0.421875 2.054358 -0.151718 
0.422363 2.054358 -0.151819 
0.422852 2.054358 -0.151918 
0.423340 2.054358 -0.152017 
0.423828 2.054358 -0.152114 
0.424316 2.054358 -0.152211 
0.424805 2.054358 -0.152307 
0.425293 2.054358 -0.152402 
0.425781 2.054358 -0.152496 
0.426270 2.054358 -0.152589 
0.426758 2.054358 -0.152681 
0.427246 2.054358 -0.152772 
0.427734 2.054358 -0.152862 
0.428223 2.054358 -0.152952 
0.428711 2.054358 -0.153040 
0.429199 2.054358 -0.153128 
0.429688 2.054358 -0.153215 
0.430176 2.054358 -0.153301 
0.430664 2.054358 -0.153386 
0.431152 2.054358 -0.153470 
0.431641 2.054358 -0.153554 
0.432129 2.054358 -0.153636 
0.432617 2.054358 -0.153718 
0.433105 2.054358 -0.153799 
0.433594 2.054358 -0.153879 
0.434082 2.054358 -0.153958 
0.434570 2.054358 -0.154037 
0.435059 2.054358 -0.154115 
0.435547 2.054358 -0.154191 
0.436035 2.054358 -0.154268 
0.436523 2.054358 -0.154343 
0.437012 2.054358 -0.154417 
0.437500 2.054358 -0.154491 
0.437988 2.054358 -0.154564 
0.438477 2.054358 -0.154636 
0.438965 2.054358 -0.154708 
0.439453 2.054358 -0.154779 
0.439941 2.054358 -0.154849 
0.440430 2.054358 -0.154918 
0.440918 2.054358 -0.154986 
0.441406 2.054358 -0.155054 
0.441895 2.054358 -0.155121 
0.442383 2.054358 -0.155187 
0.442871 2.054358 -0.155253 
0.443359 2.054358 -0.155318 
0.443848 2.054358 -0.155382 
0.444336 2.054358 -0.155445 
0.444824 2.054358 -0.155508 
0.445312 2.054358 -0.155570 
0.445801 2.054358 -0.155631 
0.446289 2.054358 -0.155692 
0.446777 2.054358 -0.155752 
0.447266 2.054358 -0.155811 
0.447754 2.054358 -0.155870 
0.448242 2.054358 -0.155928 
0.448730 2.054358 -0.155985 
0.449219 2.054358 -0.156041 
0.449707 2.054358 -0.156097 
0.450195 2.054358 -0.156152 
0.450684 2.054358 -0.156207 
0.451172 2.054358 -0.156261 
0.451660 2.054358 -0.156314 
0.452148 2.054358 -0.156367 
0.452637 2.054358 -0.156419 
0.453125 2.054358 -0.156470 
0.453613 2.054358 -0.156521 
0.454102 2.054358 -0.156571 
0.454590 2.054358 -0.156620 
0.455078 2.054358 -0.156669 
0.455566 2.054358 -0.156717 
0.456055 2.054358 -0.156765 
0.456543 2.054358 -0.156812 
0.457031 2.054358 -0.156858 
0.457520 2.054358 -0.156904 
0.458008 2.054358 -0.156949 
0.458496 2.054358 -0.156994 
0.458984 2.054358 -0.157038 
0.459473 2.054358 -0.157081 
0.459961 2.054358 -0.157124 
0.460449 2.054358 -0.157166 
0.460938 2.054358 -0.157208 
0.461426 2.054358 -0.157249 
0.461914 2.054358 -0.157289 
0.462402 2.054358 -0.157329 
0.462891 2.054358 -0.157368 
0.463379 2.054358 -0.157407 
0.463867 2.054358 -0.157445 
0.464355 2.054358 -0.157483 
0.464844 2.054358 -0.157520 
0.465332 2.054358 -0.157556 
0.465820 2.054358 -0.157592 
0.466309 2.054358 -0.157628 
0.466797 2.054358 -0.157662 
0.467285 2.054358 -0.157697 
0.467773 2.054358 -0.157730 
0.468262 2.054358 -0.157764 
0.468750 2.054358 -0.157796 
0.469238 2.054358 -0.157828 
0.469727 2.054358 -0.157860 
0.470215 2.054358 -0.157891 
0.470703 2.054358 -0.157921 
0.471191 2.054358 -0.157951 
0.471680 2.054358 -0.157981 
0.472168 2.054358 -0.158010 
0.472656 2.054358 -0.158038 
0.473145 2.054358 -0.158066 
0.473633 2.054358 -0.158094 
0.474121 2.054358 -0.158121 
0.474609 2.054358 -0.158147 
0.475098 2.054358 -0.158173 
0.475586 2.054358 -0.158198 
0.476074 2.054358 -0.158223 
0.476562 2.054358 -0.158247 
0.477051 2.054358 -0.158271 
0.477539 2.054358 -0.158295 
0.478027 2.054358 -0.158318 
0.478516 2.054358 -0.158340 
0.479004 2.054358 -0.158362 
0.479492 2.054358 -0.158383 
0.479980 2.054358 -0.158404 
0.480469 2.054358 -0.158425 
0.480957 2.054358 -0.158445 
0.481445 2.054358 -0.158464 
0.481934 2.054358 -0.158484 
0.482422 2.054358 -0.158502 
0.482910 2.054358 -0.158520 
0.483398 2.054358 -0.158538 
0.483887 2.054358 -0.158555 
0.484375 2.054358 -0.158572 
0.484863 2.054358 -0.158588 
0.485352 2.054358 -0.158604 
0.485840 2.054358 -0.158619 
0.486328 2.054358 -0.158634 
0.486816 2.054358 -0.158649 
0.487305 2.054358 -0.158663 
0.487793 2.054358 -0.158676 
0.488281 2.054358 -0.158689 
0.488770 2.054358 -0.158702 
0.489258 2.054358 -0.158714 
0.489746 2.054358 -0.158726 
0.490234 2.054358 -0.158737 
0.490723 2.054358 -0.158748 
0.491211 2.054358 -0.158759 
0.491699 2.054358 -0.158769 
0.492188 2.054358 -0.158778 
0.492676 2.054358 -0.158787 
0.493164 2.054358 -0.158796 
0.493652 2.054358 -0.158804 
0.494141 2.054358 -0.158812 
0.494629 2.054358 -0.158820 
0.495117 2.054358 -0.158827 
0.495605 2.054358 -0.158833 
0.496094 2.054358 -0.158840 
0.496582 2.054358 -0.158845 
0.497070 2.054358 -0.158851 
0.497559 2.054358 -0.158856 
0.498047 2.054358 -0.158860 
0.498535 2.054358 -0.158865 
0.499023 2.054358 -0.158868 
0.499512 2.054358 -0.158872 
0.500000 2.054358 -0.158875 
0.500488 2.054358 -0.158877 
0.500977 2.054358 -0.158879 
0.501465 2.054358 -0.158881 
0.501953 2.054358 -0.158882 
0.502441 2.054358 -0.158883 
0.502930 2.054358 -0.158884 
0.503418 2.054358 -0.158884 
0.503906 2.054358 -0.158884 
0.504395 2.054358 -0.158883 
0.504883 2.054358 -0.158882 
0.505371 2.054358 -0.158881 
0.505859 2.054358 -0.158879 
0.506348 2.054358 -0.158877 
0.506836 2.054358 -0.158874 
0.507324 2.054358 -0.158871 
0.507812 2.054358 -0.158868 
0.508301 2.054358 -0.158864 
0.508789 2.054358 -0.158860 
0.509277 2.054358 -0.158856 
0.509766 2.054358 -0.158851 
0.510254 2.054358 -0.158846 
0.510742 2.054358 -0.158840 
0.511230 2.054358 -0.158834 
0.511719 2.054358 -0.158828 
0.512207 2.054358 -0.158821 
0.512695 2.054358 -0.158814 
0.513184 2.054358 -0.158807 
0.513672 2.054358 -0.158799 
0.514160 2.054358 -0.158791 
0.514648 2.054358 -0.158782 
0.515137 2.054358 -0.158774 
0.515625 2.054358 -0.158764 
0.516113 2.054358 -0.158755 
0.516602 2.054358 -0.158745 
0.517090 2.054358 -0.158735 
0.517578 2.054358 -0.158724 
0.518066 2.054358 -0.158713 
0.518555 2.054358 -0.158702 
0.519043 2.054358 -0.158690 
0.519531 2.054358 -0.158678 
0.520020 2.054358 -0.158666 
0.520508 2.054358 -0.158653 
0.520996 2.054358 -0.158640 
0.521484 2.054358 -0.158627 
0.521973 2.054358 -0.158613 
0.522461 2.054358 -0.158599 
0.522949 2.054358 -0.158585 
0.523438 2.054358 -0.158570 
0.523926 2.054358 -0.158555 
0.524414 2.054358 -0.158539 
0.524902 2.054358 -0.158524 
0.525391 2.054358 -0.158508 
0.525879 2.054358 -0.158491 
0.526367 2.054358 -0.158474 
0.526855 2.054358 -0.158457 
0.527344 2.054358 -0.158440 
0.527832 2.054358 -0.158422 
0.528320 2.054358 -0.158404 
0.528809 2.054358 -0.158386 
0.529297 2.054358 -0.158367 
0.529785 2.054358 -0.158348 
0.530273 2.054358 -0.158329 
0.530762 2.054358 -0.158309 
0.531250 2.054358 -0.158289 
0.531738 2.054358 -0.158269 
0.532227 2.054358 -0.158248 
0.532715 2.054358 -0.158227 
0.533203 2.054358 -0.158206 
0.533691 2.054358 -0.158185 
0.534180 2.054358 -0.158163 
0.534668 2.054358 -0.158141 
0.535156 2.054358 -0.158118 
0.535645 2.054358 -0.158095 
0.536133 2.054358 -0.158072 
0.536621 2.054358 -0.158049 
0.537109 2.054358 -0.158025 
0.537598 2.054358 -0.158001 
0.538086 2.054358 -0.157977 
0.538574 2.054358 -0.157952 
0.539062 2.054358 -0.157927 
0.539551 2.054358 -0.157902 
0.540039 2.054358 -0.157877 
0.540527 2.054358 -0.157851 
0.541016 2.054358 -0.157825 
0.541504 2.054358 -0.157798 
0.541992 2.054358 -0.157771 
0.542480 2.054358 -0.157744 
0.542969 2.054358 -0.157717 
0.543457 2.054358 -0.157689 
0.543945 2.054358 -0.157662 
0.544434 2.054358 -0.157633 
0.544922 2.054358 -0.157605 
0.545410 2.054358 -0.157576 
0.545898 2.054358 -0.157547 
0.546387 2.054358 -0.157518 
0.546875 2.054358 -0.157488 
0.547363 2.054358 -0.157458 
0.547852 2.054358 -0.157428 
0.548340 2.054358 -0.157397 
0.548828 2.054358 -0.157367 
0.549316 2.054358 -0.157336 
0.549805 2.054358 -0.157304 
0.550293 2.054358 -0.157273 
0.550781 2.054358 -0.157241 
0.551270 2.054358 -0.157209 
0.551758 2.054358 -0.157176 
0.552246 2.054358 -0.157143 
0.552734 2.054358 -0.157110 
0.553223 2.054358 -0.157077 
0.553711 2.054358 -0.157043 
0.554199 2.054358 -0.157010 
0.554688 2.054358 -0.156975 
0.555176 2.054358 -0.156941 
0.555664 2.054358 -0.156906 
0.556152 2.054358 -0.156871 
0.556641 2.054358 -0.156836 
0.557129 2.054358 -0.156801 
0.557617 2.054358 -0.156765 
0.558105 2.054358 -0.156729 
0.558594 2.054358 -0.156693 
0.559082 2.054358 -0.156656 
0.559570 2.054358 -0.156619 
0.560059 2.054358 -0.156582 
0.560547 2.054358 -0.156545 
0.561035 2.054358 -0.156507 
0.561523 2.054358 -0.156470 
0.562012 2.054358 -0.156431 
0.562500 2.054358 -0.156393 
0.562988 2.054358 -0.156354 
0.563477 2.054358 -0.156315 
0.563965 2.054358 -0.156276 
0.564453 2.054358 -0.156237 
0.564941 2.054358 -0.156197 
0.565430 2.054358 -0.156157 
0.565918 2.054358 -0.156117 
0.566406 2.054358 -0.156077 
0.566895 2.054358 -0.156036 
0.567383 2.054358 -0.155995 
0.567871 2.054358 -0.155954 
0.568359 2.054358 -0.155912 
0.568848 2.054358 -0.155871 
0.569336 2.054358 -0.155829 
0.569824 2.054358 -0.155786 
0.570312 2.054358 -0.155744 
0.570801 2.054358 -0.155701 
0.571289 2.054358 -0.155658 
0.571777 2.054358 -0.155615 
0.572266 2.054358 -0.155572 
0.572754 2.054358 -0.155528 
0.573242 2.054358 -0.155484 
0.573730 2.054358 -0.155440 
0.574219 2.054358 -0.155395 
0.574707 2.054358 -0.155351 
0.575195 2.054358 -0.155306 
0.575684 2.054358 -0.155261 
0.576172 2.054358 -0.155215 
0.576660 2.054358 -0.155170 
0.577148 2.054358 -0.155124 
0.577637 2.054358 -0.155078 
0.578125 2.054358 -0.155031 
0.578613 2.054358 -0.154985 
0.579102 2.054358 -0.154938 
0.579590 2.054358 -0.154891 
0.580078 2.054358 -0.154844 
0.580566 2.054358 -0.154796 
0.581055 2.054358 -0.154748 
0.581543 2.054358 -0.154700 
0.582031 2.054358 -0.154652 
0.582520 2.054358 -0.154604 
0.583008 2.054358 -0.154555 
0.583496 2.054358 -0.154506 
0.583984 2.054358 -0.154457 
0.584473 2.054358 -0.154407 
0.584961 2.054358 -0.154358 
0.585449 2.054358 -0.154308 
0.585938 2.054358 -0.154258 
0.586426 2.054358 -0.154207 
0.586914 2.054358 -0.154157 
0.587402 2.054358 -0.154106 
0.587891 2.054358 -0.154055 
0.588379 2.054358 -0.154004 
0.588867 2.054358 -0.153953 
0.589355 2.054358 -0.153901 
0.589844 2.054358 -0.153849 
0.590332 2.054358 -0.153797 
0.590820 2.054358 -0.153745 
0.591309 2.054358 -0.153692 
0.591797 2.054358 -0.153639 
0.592285 2.054358 -0.153586 
0.592773 2.054358 -0.153533 
0.593262 2.054358 -0.153480 
0.593750 2.054358 -0.153426 
0.594238 2.054358 -0.153372 
0.594727 2.054358 -0.153318 
0.595215 2.054358 -0.153264 
0.595703 2.054358 -0.153209 
0.596191 2.054358 -0.153154 
0.596680 2.054358 -0.153100 
0.597168 2.054358 -0.153044 
0.597656 2.054358 -0.152989 
0.598145 2.054358 -0.152933 
0.598633 2.054358 -0.152878 
0.599121 2.054358 -0.152822 
0.599609 2.054358 -0.152765 
0.600098 2.054358 -0.152709 
0.600586 2.054358 -0.152652 
0.601074 2.054358 -0.152595 
0.601562 2.054358 -0.152538 
0.602051 2.054358 -0.152481 
0.602539 2.054358 -0.152424 
0.603027 2.054358 -0.152366 
0.603516 2.054358 -0.152308 
0.604004 2.054358 -0.152250 
0.604492 2.054358 -0.152191 
0.604980 2.054358 -0.152133 
0.605469 2.054358 -0.152074 
0.605957 2.054358 -0.152015 
0.606445 2.054358 -0.151956 
0.606934 2.054358 -0.151897 
0.607422 2.054358 -0.151837 
0.607910 2.054358 -0.151777 
0.608398 2.054358 -0.151718 
0.608887 2.054358 -0.151657 
0.609375 2.054358 -0.151597 
0.609863 2.054358 -0.151536 
0.610352 2.054358 -0.151476 
0.610840 2.054358 -0.151415 
0.611328 2.054358 -0.151354 
0.611816 2.054358 -0.151292 
0.612305 2.054358 -0.151231 
0.612793 2.054358 -0.151169 
0.613281 2.054358 -0.151107 
0.613770 2.054358 -0.151045 
0.614258 2.054358 -0.150982 
0.614746 2.054358 -0.150920 
0.615234 2.054358 -0.150857 
0.615723 2.054358 -0.150794 
0.616211 2.054358 -0.150731 
0.616699 2.054358 -0.150668 
0.617188 2.054358 -0.150604 
0.617676 2.054358 -0.150540 
0.618164 2.054358 -0.150477 
0.618652 2.054358 -0.150412 
0.619141 2.054358 -0.150348 
0.619629 2.054358 -0.150284 
0.620117 2.054358 -0.150219 
0.620605 2.054358 -0.150154 
0.621094 2.054358 -0.150089 
0.621582 2.054358 -0.150024 
0.622070 2.054358 -0.149958 
0.622559 2.054358 -0.149893 
0.623047 2.054358 -0.149827 
0.623535 2.054358 -0.149761 
0.624023 2.054358 -0.149695 
0.624512 2.054358 -0.149628 
0.625000 2.054358 -0.149562 
0.625488 2.054358 -0.149495 
0.625977 2.054358 -0.149428 
0.626465 2.054358 -0.149361 
0.626953 2.054358 -0.149294 
0.627441 2.054358 -0.149226 
0.627930 2.054358 -0.149159 
0.628418 2.054358 -0.149091 
0.628906 2.054358 -0.149023 
0.629395 2.054358 -0.148955 
0.629883 2.054358 -0.148886 
0.630371 2.054358 -0.148818 
0.630859 2.054358 -0.148749 
0.631348 2.054358 -0.148680 
0.631836 2.054358 -0.148611 
0.632324 2.054358 -0.148541 
0.632812 2.054358 -0.148472 
0.633301 2.054358 -0.148402 
0.633789 2.054358 -0.148332 
0.634277 2.054358 -0.148262 
0.634766 2.054358 -0.148192 
0.635254 2.054358 -0.148122 
0.635742 2.054358 -0.148051 
0.636230 2.054358 -0.147981 
0.636719 2.054358 -0.147910 
0.637207 2.054358 -0.147839 
0.637695 2.054358 -0.147767 
0.638184 2.054358 -0.147696 
0.638672 2.054358 -0.147624 
0.639160 2.054358 -0.147552 
0.639648 2.054358 -0.147480 
0.640137 2.054358 -0.147408 
0.640625 2.054358 -0.147336 
0.641113 2.054358 -0.147264 
0.641602 2.054358 -0.147191 
0.642090 2.054358 -0.147118 
0.642578 2.054358 -0.147045 
0.643066 2.054358 -0.146972 
0.643555 2.054358 -0.146899 
0.644043 2.054358 -0.146825 
0.644531 2.054358 -0.146751 
0.645020 2.054358 -0.146678 
0.645508 2.054358 -0.146604 
0.645996 2.054358 -0.146529 
0.646484 2.054358 -0.146455 
0.646973 2.054358 -0.146380 
0.647461 2.054358 -0.146306 
0.647949 2.054358 -0.146231 
0.648438 2.054358 -0.146156 
0.648926 2.054358 -0.146081 
0.649414 2.054358 -0.146005 
0.649902 2.054358 -0.145930 
0.650391 2.054358 -0.145854 
0.650879 2.054358 -0.145778 
0.651367 2.054358 -0.145702 
0.651855 2.054358 -0.145626 
0.652344 2.054358 -0.145550 
0.652832 2.054358 -0.145473 
0.653320 2.054358 -0.145397 
0.653809 2.054358 -0.145320 
0.654297 2.054358 -0.145243 
0.654785 2.054358 -0.145166 
0.655273 2.054358 -0.145088 
0.655762 2.054358 -0.145011 
0.656250 2.054358 -0.144933 
0.656738 2.054358 -0.144855 
0.657227 2.054358 -0.144777 
0.657715 2.054358 -0.144699 
0.658203 2.054358 -0.144621 
0.658691 2.054358 -0.144543 
0.659180 2.054358 -0.144464 
0.659668 2.054358 -0.144385 
0.660156 2.054358 -0.144306 
0.660645 2.054358 -0.144227 
0.661133 2.054358 -0.144148 
0.661621 2.054358 -0.144069 
0.662109 2.054358 -0.143989 
0.662598 2.054358 -0.143909 
0.663086 2.054358 -0.143830 
0.663574 2.054358 -0.143750 
0.664062 2.054358 -0.143669 
0.664551 2.054358 -0.143589 
0.665039 2.054358 -0.143509 
0.665527 2.054358 -0.143428 
0.666016 2.054358 -0.143347 
0.666504 2.054358 -0.143266 
0.666992 2.054358 -0.143185 
0.667480 2.054358 -0.143104 
0.667969 2.054358 -0.143023 
0.668457 2.054358 -0.142941 
0.668945 2.054358 -0.142859 
0.669434 2.054358 -0.142777 
0.669922 2.054358 -0.142695 
0.670410 2.054358 -0.142613 
0.670898 2.054358 -0.142531 
0.671387 2.054358 -0.142449 
0.671875 2.054358 -0.142366 
0.672363 2.054358 -0.142283 
0.672852 2.054358 -0.142200 
0.673340 2.054358 -0.142117 
0.673828 2.054358 -0.142034 
0.674316 2.054358 -0.141951 
0.674805 2.054358 -0.141867 
0.675293 2.054358 -0.141784 
0.675781 2.054358 -0.141700 
0.676270 2.054358 -0.141616 
0.676758 2.054358 -0.141532 
0.677246 2.054358 -0.141447 
0.677734 2.054358 -0.141363 
0.678223 2.054358 -0.141279 
0.678711 2.054358 -0.141194 
0.679199 2.054358 -0.141109 
0.679688 2.054358 -0.141024 
0.680176 2.054358 -0.140939 
0.680664 2.054358 -0.140854 
0.681152 2.054358 -0.140768 
0.681641 2.054358 -0.140683 
0.682129 2.054358 -0.140597 
0.682617 2.054358 -0.140511 
0.683105 2.054358 -0.140425 
0.683594 2.054358 -0.140339 
0.684082 2.054358 -0.140253 
0.684570 2.054358 -0.140167 
0.685059 2.054358 -0.140080 
0.685547 2.054358 -0.139994 
0.686035 2.054358 -0.139907 
0.686523 2.054358 -0.139820 
0.687012 2.054358 -0.139733 
0.687500 2.054358 -0.139645 
0.687988 2.054358 -0.139558 
0.688477 2.054358 -0.139471 
0.688965 2.054358 -0.139383 
0.689453 2.054358 -0.139295 
0.689941 2.054358 -0.139207 
0.690430 2.054358 -0.139119 
0.690918 2.054358 -0.139031 
0.691406 2.054358 -0.138943 
0.691895 2.054358 -0.138854 
0.692383 2.054358 -0.138766 
0.692871 2.054358 -0.138677 
0.693359 2.054358 -0.138588 
0.693848 2.054358 -0.138499 
0.694336 2.054358 -0.138410 
0.694824 2.054358 -0.138320 
0.695312 2.054358 -0.138231 
0.695801 2.054358 -0.138142 
0.696289 2.054358 -0.138052 
0.696777 2.054358 -0.137962 
0.697266 2.054358 -0.137872 
0.697754 2.054358 -0.137782 
0.698242 2.054358 -0.137692 
0.698730 2.054358 -0.137601 
0.699219 2.054358 -0.137511 
0.699707 2.054358 -0.137420 
0.700195 2.054358 -0.137330 
0.700684 2.054358 -0.137239 
0.701172 2.054358 -0.137148 
0.701660 2.054358 -0.137056 
0.702148 2.054358 -0.136965 
0.702637 2.054358 -0.136874 
0.703125 2.054358 -0.136782 
0.703613 2.054358 -0.136691 
0.704102 2.054358 -0.136599 
0.704590 2.054358 -0.136507 
0.705078 2.054358 -0.136415 
0.705566 2.054358 -0.136323 
0.706055 2.054358 -0.136230 
0.706543 2.054358 -0.136138 
0.707031 2.054358 -0.136045 
0.707520 2.054358 -0.135953 
0.708008 2.054358 -0.135860 
0.708496 2.054358 -0.135767 
0.708984 2.054358 -0.135674 
0.709473 2.054358 -0.135581 
0.709961 2.054358 -0.135487 
0.710449 2.054358 -0.135394 
0.710938 2.054358 -0.135300 
0.711426 2.054358 -0.135206 
0.711914 2.054358 -0.135113 
0.712402 2.054358 -0.135019 
0.712891 2.054358 -0.134925 
0.713379 2.054358 -0.134830 
0.713867 2.054358 -0.134736 
0.714355 2.054358 -0.134642 
0.714844 2.054358 -0.134547 
0.715332 2.054358 -0.134452 
0.715820 2.054358 -0.134358 
0.716309 2.054358 -0.134263 
0.716797 2.054358 -0.134167 
0.717285 2.054358 -0.134072 
0.717773 2.054358 -0.133977 
0.718262 2.054358 -0.133882 
0.718750 2.054358 -0.133786 
0.719238 2.054358 -0.133690 
0.719727 2.054358 -0.133595 
0.720215 2.054358 -0.133499 
0.720703 2.054358 -0.133403 
0.721191 2.054358 -0.133306 
0.721680 2.054358 -0.133210 
0.722168 2.054358 -0.133114 
0.722656 2.054358 -0.133017 
0.723145 2.054358 -0.132921 
0.723633 2.054358 -0.132824 
0.724121 2.054358 -0.132727 
0.724609 2.054358 -0.132630 
0.725098 2.054358 -0.132533 
0.725586 2.054358 -0.132436 
0.726074 2.054358 -0.132338 
0.726562 2.054358 -0.132241 
0.727051 2.054358 -0.132143 
0.727539 2.054358 -0.132046 
0.728027 2.054358 -0.131948 
0.728516 2.054358 -0.131850 
0.729004 2.054358 -0.131752 
0.729492 2.054358 -0.131654 
0.729980 2.054358 -0.131555 
0.730469 2.054358 -0.131457 
0.730957 2.054358 -0.131358 
0.731445 2.054358 -0.131260 
0.731934 2.054358 -0.131161 
0.732422 2.054358 -0.131062 
0.732910 2.054358 -0.130963 
0.733398 2.054358 -0.130864 
0.733887 2.054358 -0.130765 
0.734375 2.054358 -0.130666 
0.734863 2.054358 -0.130566 
0.735352 2.054358 -0.130467 
0.735840 2.054358 -0.130367 
0.736328 2.054358 -0.130267 
0.736816 2.054358 -0.130168 
0.737305 2.054358 -0.130068 
0.737793 2.054358 -0.129968 
0.738281 2.054358 -0.129867 
0.738770 2.054358 -0.129767 
0.739258 2.054358 -0.129667 
0.739746 2.054358 -0.129566 
0.740234 2.054358 -0.129465 
0.740723 2.054358 -0.129365 
0.741211 2.054358 -0.129264 
0.741699 2.054358 -0.129163 
0.742188 2.054358 -0.129062 
0.742676 2.054358 -0.128961 
0.743164 2.054358 -0.128859 
0.743652 2.054358 -0.128758 
0.744141 2.054358 -0.128656 
0.744629 2.054358 -0.128555 
0.745117 2.054358 -0.128453 
0.745605 2.054358 -0.128351 
0.746094 2.054358 -0.128249 
0.746582 2.054358 -0.128147 
0.747070 2.054358 -0.128045 
0.747559 2.054358 -0.127943 
0.748047 2.054358 -0.127841 
0.748535 2.054358 -0.127738 
0.749023 2.054358 -0.127636 
0.749512 2.054358 -0.127533 
0.750000 2.054358 -0.127430 
0.750488 2.054358 -0.127327 
0.750977 2.054358 -0.127224 
0.751465 2.054358 -0.127121 
0.751953 2.054358 -0.127018 
0.752441 2.054358 -0.126915 
0.752930 2.054358 -0.126811 
0.753418 2.054358 -0.126708 
0.753906 2.054358 -0.126604 
0.754395 2.054358 -0.126500 
0.754883 2.054358 -0.126397 
0.755371 2.054358 -0.126293 
0.755859 2.054358 -0.126189 
0.756348 2.054358 -0.126085 
0.756836 2.054358 -0.125980 
0.757324 2.054358 -0.125876 
0.757812 2.054358 -0.125772 
0.758301 2.054358 -0.125667 
0.758789 2.054358 -0.125562 
0.759277 2.054358 -0.125458 
0.759766 2.054358 -0.125353 
0.760254 2.054358 -0.125248 
0.760742 2.054358 -0.125143 
0.761230 2.054358 -0.125038 
0.761719 2.054358 -0.124933 
0.762207 2.054358 -0.124827 
0.762695 2.054358 -0.124722 
0.763184 2.054358 -0.124616 
0.763672 2.054358 -0.124511 
0.764160 2.054358 -0.124405 
0.764648 2.054358 -0.124299 
0.765137 2.054358 -0.124193 
0.765625 2.054358 -0.124087 
0.766113 2.054358 -0.123981 
0.766602 2.054358 -0.123875 
0.767090 2.054358 -0.123769 
0.767578 2.054358 -0.123662 
0.768066 2.054358 -0.123556 
0.768555 2.054358 -0.123449 
0.769043 2.054358 -0.123343 
0.769531 2.054358 -0.123236 
0.770020 2.054358 -0.123129 
0.770508 2.054358 -0.123022 
0.770996 2.054358 -0.122915 
0.771484 2.054358 -0.122808 
0.771973 2.054358 -0.122700 
0.772461 2.054358 -0.122593 
0.772949 2.054358 -0.122486 
0.773438 2.054358 -0.122378 
0.773926 2.054358 -0.122270 
0.774414 2.054358 -0.122163 
0.774902 2.054358 -0.122055 
0.775391 2.054358 -0.121947 
0.775879 2.054358 -0.121839 
0.776367 2.054358 -0.121731 
0.776855 2.054358 -0.121623 
0.777344 2.054358 -0.121515 
0.777832 2.054358 -0.121406 
0.778320 2.054358 -0.121298 
0.778809 2.054358 -0.121189 
0.779297 2.054358 -0.121081 
0.779785 2.054358 -0.120972 
0.780273 2.054358 -0.120863 
0.780762 2.054358 -0.120754 
0.781250 2.054358 -0.120645 
0.781738 2.054358 -0.120536 
0.782227 2.054358 -0.120427 
0.782715 2.054358 -0.120318 
0.783203 2.054358 -0.120208 
0.783691 2.054358 -0.120099 
0.784180 2.054358 -0.119989 
0.784668 2.054358 -0.119880 
0.785156 2.054358 -0.119770 
0.785645 2.054358 -0.119660 
0.786133 2.054358 -0.119550 
0.786621 2.054358 -0.119440 
0.787109 2.054358 -0.119330 
0.787598 2.054358 -0.119220 
0.788086 2.054358 -0.119110 
0.788574 2.054358 -0.119000 
0.789062 2.054358 -0.118889 
0.789551 2.054358 -0.118779 
0.790039 2.054358 -0.118668 
0.790527 2.054358 -0.118557 
0.791016 2.054358 -0.118447 
0.791504 2.054358 -0.118336 
0.791992 2.054358 -0.118225 
0.792480 2.054358 -0.118114 
0.792969 2.054358 -0.118003 
0.793457 2.054358 -0.117892 
0.793945 2.054358 -0.117780 
0.794434 2.054358 -0.117669 
0.794922 2.054358 -0.117558 
0.795410 2.054358 -0.117446 
0.795898 2.054358 -0.117335 
0.796387 2.054358 -0.117223 
0.796875 2.054358 -0.117111 
0.797363 2.054358 -0.116999 
0.797852 2.054358 -0.116887 
0.798340 2.054358 -0.116776 
0.798828 2.054358 -0.116663 
0.799316 2.054358 -0.116551 
0.799805 2.054358 -0.116439 
0.800293 2.054358 -0.116327 
0.800781 2.054358 -0.116214 
0.801270 2.054358 -0.116102 
0.801758 2.054358 -0.115989 
0.802246 2.054358 -0.115877 
0.802734 2.054358 -0.115764 
0.803223 2.054358 -0.115651 
0.803711 2.054358 -0.115538 
0.804199 2.054358 -0.115425 
0.804688 2.054358 -0.115312 
0.805176 2.054358 -0.115199 
0.805664 2.054358 -0.115086 
0.806152 2.054358 -0.114973 
0.806641 2.054358 -0.114859 
0.807129 2.054358 -0.114746 
0.807617 2.054358 -0.114632 
0.808105 2.054358 -0.114519 
0.808594 2.054358 -0.114405 
0.809082 2.054358 -0.114291 
0.809570 2.054358 -0.114178 
0.810059 2.054358 -0.114064 
0.810547 2.054358 -0.113950 
0.811035 2.054358 -0.113836 
0.811523 2.054358 -0.113722 
0.812012 2.054358 -0.113607 
0.812500 2.054358 -0.113493 
0.812988 2.054358 -0.113379 
0.813477 2.054358 -0.113264 
0.813965 2.054358 -0.113150 
0.814453 2.054358 -0.113035 
0.814941 2.054358 -0.112921 
0.815430 2.054358 -0.112806 
0.815918 2.054358 -0.112691 
0.816406 2.054358 -0.112576 
0.816895 2.054358 -0.112462 
0.817383 2.054358 -0.112347 
0.817871 2.054358 -0.112231 
0.818359 2.054358 -0.112116 
0.818848 2.054358 -0.112001 
0.819336 2.054358 -0.111886 
0.819824 2.054358 -0.111770 
0.820312 2.054358 -0.111655 
0.820801 2.054358 -0.111539 
0.821289 2.054358 -0.111424 
0.821777 2.054358 -0.111308 
0.822266 2.054358 -0.111193 
0.822754 2.054358 -0.111077 
0.823242 2.054358 -0.110961 
0.823730 2.054358 -0.110845 
0.824219 2.054358 -0.110729 
0.824707 2.054358 -0.110613 
0.825195 2.054358 -0.110497 
0.825684 2.054358 -0.110381 
0.826172 2.054358 -0.110264 
0.826660 2.054358 -0.110148 
0.827148 2.054358 -0.110032 
0.827637 2.054358 -0.109915 
0.828125 2.054358 -0.109798 
0.828613 2.054358 -0.109682 
0.829102 2.054358 -0.109565 
0.829590 2.054358 -0.109448 
0.830078 2.054358 -0.109332 
0.830566 2.054358 -0.109215 
0.831055 2.054358 -0.109098 
0.831543 2.054358 -0.108981 
0.832031 2.054358 -0.108864 
0.832520 2.054358 -0.108747 
0.833008 2.054358 -0.108629 
0.833496 2.054358 -0.108512 
0.833984 2.054358 -0.108395 
0.834473 2.054358 -0.108277 
0.834961 2.054358 -0.108160 
0.835449 2.054358 -0.108042 
0.835938 2.054358 -0.107925 
0.836426 2.054358 -0.107807 
0.836914 2.054358 -0.107689 
0.837402 2.054358 -0.107571 
0.837891 2.054358 -0.107454 
0.838379 2.054358 -0.107336 
0.838867 2.054358 -0.107218 
0.839355 2.054358 -0.107100 
0.839844 2.054358 -0.106982 
0.840332 2.054358 -0.106863 
0.840820 2.054358 -0.106745 
0.841309 2.054358 -0.106627 
0.841797 2.054358 -0.106508 
0.842285 2.054358 -0.106390 
0.842773 2.054358 -0.106272 
0.843262 2.054358 -0.106153 
0.843750 2.054358 -0.106034 
0.844238 2.054358 -0.105916 
0.844727 2.054358 -0.105797 
0.845215 2.054358 -0.105678 
0.845703 2.054358 -0.105559 
0.846191 2.054358 -0.105441 
0.846680 2.054358 -0.105322 
0.847168 2.054358 -0.105203 
0.847656 2.054358 -0.105083 
0.848145 2.054358 -0.104964 
0.848633 2.054358 -0.104845 
0.849121 2.054358 -0.104726 
0.849609 2.054358 -0.104607 
0.850098 2.054358 -0.104487 
0.850586 2.054358 -0.104368 
0.851074 2.054358 -0.104248 
0.851562 2.054358 -0.104129 
0.852051 2.054358 -0.104009 
0.852539 2.054358 -0.103889 
0.853027 2.054358 -0.103770 
0.853516 2.054358 -0.103650 
0.854004 2.054358 -0.103530 
0.854492 2.054358 -0.103410 
0.854980 2.054358 -0.103290 
0.855469 2.054358 -0.103170 
0.855957 2.054358 -0.103050 
0.856445 2.054358 -0.102930 
0.856934 2.054358 -0.102810 
0.857422 2.054358 -0.102690 
0.857910 2.054358 -0.102570 
0.858398 2.054358 -0.102449 
0.858887 2.054358 -0.102329 
0.859375 2.054358 -0.102209 
0.859863 2.054358 -0.102088 
0.860352 2.054358 -0.101968 
0.860840 2.054358 -0.101847 
0.861328 2.054358 -0.101726 
0.861816 2.054358 -0.101606 
0.862305 2.054358 -0.101485 
0.862793 2.054358 -0.101364 
0.863281 2.054358 -0.101243 
0.863770 2.054358 -0.101122 
0.864258 2.054358 -0.101001 
0.864746 2.054358 -0.100880 
0.865234 2.054358 -0.100759 
0.865723 2.054358 -0.100638 
0.866211 2.054358 -0.100517 
0.866699 2.054358 -0.100396 
0.867188 2.054358 -0.100275 
0.867676 2.054358 -0.100153 
0.868164 2.054358 -0.100032 
0.868652 2.054358 -0.099911 
0.869141 2.054358 -0.099789 
0.869629 2.054358 -0.099668 
0.870117 2.054358 -0.099546 
0.870605 2.054358 -0.099425 
0.871094 2.054358 -0.099303 
0.871582 2.054358 -0.099181 
0.872070 2.054358 -0.099060 
0.872559 2.054358 -0.098938 
0.873047 2.054358 -0.098816 
0.873535 2.054358 -0.098694 
0.874023 2.054358 -0.098572 
0.874512 2.054358 -0.098450 
0.875000 2.054358 -0.098328 
0.875488 2.054358 -0.098206 
0.875977 2.054358 -0.098084 
0.876465 2.054358 -0.097962 
0.876953 2.054358 -0.097840 
0.877441 2.054358 -0.097718 
0.877930 2.054358 -0.097595 
0.878418 2.054358 -0.097473 
0.878906 2.054358 -0.097351 
0.879395 2.054358 -0.097228 
0.879883 2.054358 -0.097106 
0.880371 2.054358 -0.096983 
0.880859 2.054358 -0.096861 
0.881348 2.054358 -0.096738 
0.881836 2.054358 -0.096616 
0.882324 2.054358 -0.096493 
0.882812 2.054358 -0.096370 
0.883301 2.054358 -0.096248 
0.883789 2.054358 -0.096125 
0.884277 2.054358 -0.096002 
0.884766 2.054358 -0.095879 
0.885254 2.054358 -0.095756 
0.885742 2.054358 -0.095633 
0.886230 2.054358 -0.095510 
0.886719 2.054358 -0.095387 
0.887207 2.054358 -0.095264 
0.887695 2.054358 -0.095141 
0.888184 2.054358 -0.095018 
0.888672 2.054358 -0.094895 
0.889160 2.054358 -0.094772 
0.889648 2.054358 -0.094648 
0.890137 2.054358 -0.094525 
0.890625 2.054358 -0.094402 
0.891113 2.054358 -0.094278 
0.891602 2.054358 -0.094155 
0.892090 2.054358 -0.094031 
0.892578 2.054358 -0.093908 
0.893066 2.054358 -0.093784 
0.893555 2.054358 -0.093661 
0.894043 2.054358 -0.093537 
0.894531 2.054358 -0.093414 
0.895020 2.054358 -0.093290 
0.895508 2.054358 -0.093166 
0.895996 2.054358 -0.093043 
0.896484 2.054358 -0.092919 
0.896973 2.054358 -0.092795 
0.897461 2.054358 -0.092671 
0.897949 2.054358 -0.092547 
0.898438 2.054358 -0.092423 
0.898926 2.054358 -0.092299 
0.899414 2.054358 -0.092176 
0.899902 2.054358 -0.092052 
0.900391 2.054358 -0.091927 
0.900879 2.054358 -0.091803 
0.901367 2.054358 -0.091679 
0.901855 2.054358 -0.091555 
0.902344 2.054358 -0.091431 
0.902832 2.054358 -0.091307 
0.903320 2.054358 -0.091183 
0.903809 2.054358 -0.091058 
0.904297 2.054358 -0.090934 
0.904785 2.054358 -0.090810 
0.905273 2.054358 -0.090685 
0.905762 2.054358 -0.090561 
0.906250 2.054358 -0.090437 
0.906738 2.054358 -0.090312 
0.907227 2.054358 -0.090188 
0.907715 2.054358 -0.090063 
0.908203 2.054358 -0.089939 
0.908691 2.054358 -0.089814 
0.909180 2.054358 -0.089689 
0.909668 2.054358 -0.089565 
0.910156 2.054358 -0.089440 
0.910645 2.054358 -0.089316 
0.911133 2.054358 -0.089191 
0.911621 2.054358 -0.089066 
0.912109 2.054358 -0.088941 
0.912598 2.054358 -0.088817 
0.913086 2.054358 -0.088692 
0.913574 2.054358 -0.088567 
0.914062 2.054358 -0.088442 
0.914551 2.054358 -0.088317 
0.915039 2.054358 -0.088192 
0.915527 2.054358 -0.088067 
0.916016 2.054358 -0.087942 
0.916504 2.054358 -0.087818 
0.916992 2.054358 -0.087693 
0.917480 2.054358 -0.087567 
0.917969 2.054358 -0.087442 
0.918457 2.054358 -0.087317 
0.918945 2.054358 -0.087192 
0.919434 2.054358 -0.087067 
0.919922 2.054358 -0.086942 
0.920410 2.054358 -0.086817 
0.920898 2.054358 -0.086692 
0.921387 2.054358 -0.086567 
0.921875 2.054358 -0.086441 
0.922363 2.054358 -0.086316 
0.922852 2.054358 -0.086191 
0.923340 2.054358 -0.086065 
0.923828 2.054358 -0.085940 
0.924316 2.054358 -0.085815 
0.924805 2.054358 -0.085690 
0.925293 2.054358 -0.085564 
0.925781 2.054358 -0.085439 
0.926270 2.054358 -0.085313 
0.926758 2.054358 -0.085188 
0.927246 2.054358 -0.085063 
0.927734 2.054358 -0.084937 
0.928223 2.054358 -0.084812 
0.928711 2.054358 -0.084686 
0.929199 2.054358 -0.084561 
0.929688 2.054358 -0.084435 
0.930176 2.054358 -0.084310 
0.930664 2.054358 -0.084184 
0.931152 2.054358 -0.084058 
0.931641 2.054358 -0.083933 
0.932129 2.054358 -0.083807 
0.932617 2.054358 -0.083682 
0.933105 2.054358 -0.083556 
0.933594 2.054358 -0.083430 
0.934082 2.054358 -0.083305 
0.934570 2.054358 -0.083179 
0.935059 2.054358 -0.083053 
0.935547 2.054358 -0.082928 
0.936035 2.054358 -0.082802 
0.936523 2.054358 -0.082676 
0.937012 2.054358 -0.082550 
0.937500 2.054358 -0.082425 
0.937988 2.054358 -0.082299 
0.938477 2.054358 -0.082173 
0.938965 2.054358 -0.082047 
0.939453 2.054358 -0.081922 
0.939941 2.054358 -0.081796 
0.940430 2.054358 -0.081670 
0.940918 2.054358 -0.081544 
0.941406 2.054358 -0.081418 
0.941895 2.054358 -0.081292 
0.942383 2.054358 -0.081167 
0.942871 2.054358 -0.081041 
0.943359 2.054358 -0.080915 
0.943848 2.054358 -0.080789 
0.944336 2.054358 -0.080663 
0.944824 2.054358 -0.080537 
0.945312 2.054358 -0.080411 
0.945801 2.054358 -0.080285 
0.946289 2.054358 -0.080159 
0.946777 2.054358 -0.080033 
0.947266 2.054358 -0.079907 
0.947754 2.054358 -0.079782 
0.948242 2.054358 -0.079656 
0.948730 2.054358 -0.079530 
0.949219 2.054358 -0.079404 
0.949707 2.054358 -0.079278 
0.950195 2.054358 -0.079152 
0.950684 2.054358 -0.079026 
0.951172 2.054358 -0.078900 
0.951660 2.054358 -0.078774 
0.952148 2.054358 -0.078648 
0.952637 2.054358 -0.078522 
0.953125 2.054358 -0.078396 
0.953613 2.054358 -0.078270 
0.954102 2.054358 -0.078144 
0.954590 2.054358 -0.078018 
0.955078 2.054358 -0.077892 
0.955566 2.054358 -0.077766 
0.956055 2.054358 -0.077640 
0.956543 2.054358 -0.077514 
0.957031 2.054358 -0.077388 
0.957520 2.054358 -0.077262 
0.958008 2.054358 -0.077136 
0.958496 2.054358 -0.077010 
0.958984 2.054358 -0.076884 
0.959473 2.054358 -0.076758 
0.959961 2.054358 -0.076632 
0.960449 2.054358 -0.076506 
0.960938 2.054358 -0.076380 
0.961426 2.054358 -0.076254 
0.961914 2.054358 -0.076128 
0.962402 2.054358 -0.076002 
0.962891 2.054358 -0.075876 
0.963379 2.054358 -0.075750 
0.963867 2.054358 -0.075624 
0.964355 2.054358 -0.075498 
0.964844 2.054358 -0.075372 
0.965332 2.054358 -0.075246 
0.965820 2.054358 -0.075121 
0.966309 2.054358 -0.074995 
0.966797 2.054358 -0.074869 
0.967285 2.054358 -0.074743 
0.967773 2.054358 -0.074617 
0.968262 2.054358 -0.074491 
0.968750 2.054358 -0.074365 
0.969238 2.054358 -0.074239 
0.969727 2.054358 -0.074113 
0.970215 2.054358 -0.073987 
0.970703 2.054358 -0.073862 
0.971191 2.054358 -0.073736 
0.971680 2.054358 -0.073610 
0.972168 2.054358 -0.073484 
0.972656 2.054358 -0.073358 
0.973145 2.054358 -0.073232 
0.973633 2.054358 -0.073107 
0.974121 2.054358 -0.072981 
0.974609 2.054358 -0.072855 
0.975098 2.054358 -0.072729 
0.975586 2.054358 -0.072604 
0.976074 2.054358 -0.072478 
0.976562 2.054358 -0.072352 
0.977051 2.054358 -0.072226 
0.977539 2.054358 -0.072101 
0.978027 2.054358 -0.071975 
0.978516 2.054358 -0.071849 
0.979004 2.054358 -0.071724 
0.979492 2.054358 -0.071598 
0.979980 2.054358 -0.071472 
0.980469 2.054358 -0.071347 
0.980957 2.054358 -0.071221 
0.981445 2.054358 -0.071096 
0.981934 2.054358 -0.070970 
0.982422 2.054358 -0.070845 
0.982910 2.054358 -0.070719 
0.983398 2.054358 -0.070594 
0.983887 2.054358 -0.070468 
0.984375 2.054358 -0.070343 
0.984863 2.054358 -0.070217 
0.985352 2.054358 -0.070092 
0.985840 2.054358 -0.069966 
0.986328 2.054358 -0.069841 
0.986816 2.054358 -0.069716 
0.987305 2.054358 -0.069590 
0.987793 2.054358 -0.069465 
0.988281 2.054358 -0.069340 
0.988770 2.054358 -0.069214 
0.989258 2.054358 -0.069089 
0.989746 2.054358 -0.068964 
0.990234 2.054358 -0.068839 
0.990723 2.054358 -0.068714 
0.991211 2.054358 -0.068588 
0.991699 2.054358 -0.068463 
0.992188 2.054358 -0.068338 
0.992676 2.054358 -0.068213 
0.993164 2.054358 -0.068088 
0.993652 2.054358 -0.067963 
0.994141 2.054358 -0.067838 
0.994629 2.054358 -0.067713 
0.995117 2.054358 -0.067588 
0.995605 2.054358 -0.067463 
0.996094 2.054358 -0.067338 
0.996582 2.054358 -0.067213 
0.997070 2.054358 -0.067089 
0.997559 2.054358 -0.066964 
0.998047 2.054358 -0.066839 
0.998535 2.054358 -0.066714 
0.999023 2.054358 -0.066590 
0.999512 2.054358 -0.066465 


==> data/BUSineA10K2048M80kstep2.dat <==
0.000000 0.791961 -0.074561 
0.000488 0.791961 -0.074350 
0.000977 0.791961 -0.074138 
0.001465 0.791961 -0.073927 
0.001953 0.791961 -0.073715 
0.002441 0.791961 -0.073504 
0.002930 0.791961 -0.073293 
0.003418 0.791961 -0.073082 
0.003906 0.791961 -0.072871 
0.004395 0.791961 -0.072660 
0.004883 0.791961 -0.072449 
0.005371 0.791961 -0.072238 
0.005859 0.791961 -0.072028 
0.006348 0.791961 -0.071817 
0.006836 0.791961 -0.071607 
0.007324 0.791961 -0.071396 
0.007812 0.791961 -0.071186 
0.008301 0.791961 -0.070976 
0.008789 0.791961 -0.070766 
0.009277 0.791961 -0.070556 
0.009766 0.791961 -0.070346 
0.010254 0.791961 -0.070136 
0.010742 0.791961 -0.069926 
0.011230 0.791961 -0.069717 
0.011719 0.791961 -0.069507 
0.012207 0.791961 -0.069298 
0.012695 0.791961 -0.069088 
0.013184 0.791961 -0.068879 
0.013672 0.791961 -0.068670 
0.014160 0.791961 -0.068461 
0.014648 0.791961 -0.068252 
0.015137 0.791961 -0.068043 
0.015625 0.791961 -0.067834 
0.016113 0.791961 -0.067626 
0.016602 0.791961 -0.067417 
0.017090 0.791961 -0.067209 
0.017578 0.791961 -0.067000 
0.018066 0.791961 -0.066792 
0.018555 0.791961 -0.066584 
0.019043 0.791961 -0.066376 
0.019531 0.791961 -0.066168 
0.020020 0.791961 -0.065961 
0.020508 0.791961 -0.065753 
0.020996 0.791961 -0.065545 
0.021484 0.791961 -0.065338 
0.021973 0.791961 -0.065131 
0.022461 0.791961 -0.064924 
0.022949 0.791961 -0.064717 
0.023438 0.791961 -0.064510 
0.023926 0.791961 -0.064303 
0.024414 0.791961 -0.064096 
0.024902 0.791961 -0.063890 
0.025391 0.791961 -0.063683 
0.025879 0.791961 -0.063477 
0.026367 0.791961 -0.063271 
0.026855 0.791961 -0.063065 
0.027344 0.791961 -0.062859 
0.027832 0.791961 -0.062653 
0.028320 0.791961 -0.062447 
0.028809 0.791961 -0.062242 
0.029297 0.791961 -0.062036 
0.029785 0.791961 -0.061831 
0.030273 0.791961 -0.061626 
0.030762 0.791961 -0.061421 
0.031250 0.791961 -0.061216 
0.031738 0.791961 -0.061011 
0.032227 0.791961 -0.060807 
0.032715 0.791961 -0.060602 
0.033203 0.791961 -0.060398 
0.033691 0.791961 -0.060194 
0.034180 0.791961 -0.059990 
0.034668 0.791961 -0.059786 
0.035156 0.791961 -0.059582 
0.035645 0.791961 -0.059379 
0.036133 0.791961 -0.059175 
0.036621 0.791961 -0.058972 
0.037109 0.791961 -0.058769 
0.037598 0.791961 -0.058566 
0.038086 0.791961 -0.058363 
0.038574 0.791961 -0.058160 
0.039062 0.791961 -0.057958 
0.039551 0.791961 -0.057755 
0.040039 0.791961 -0.057553 
0.040527 0.791961 -0.057351 
0.041016 0.791961 -0.057149 
0.041504 0.791961 -0.056947 
0.041992 0.791961 -0.056746 
0.042480 0.791961 -0.056544 
0.042969 0.791961 -0.056343 
0.043457 0.791961 -0.056142 
0.043945 0.791961 -0.055941 
0.044434 0.791961 -0.055740 
0.044922 0.791961 -0.055539 
0.045410 0.791961 -0.055339 
0.045898 0.791961 -0.055139 
0.046387 0.791961 -0.054938 
0.046875 0.791961 -0.054738 
0.047363 0.791961 -0.054539 
0.047852 0.791961 -0.054339 
0.048340 0.791961 -0.054139 
0.048828 0.791961 -0.053940 
0.049316 0.791961 -0.053741 
0.049805 0.791961 -0.053542 
0.050293 0.791961 -0.053343 
0.050781 0.791961 -0.053145 
0.051270 0.791961 -0.052946 
0.051758 0.791961 -0.052748 
0.052246 0.791961 -0.052550 
0.052734 0.791961 -0.052352 
0.053223 0.791961 -0.052154 
0.053711 0.791961 -0.051957 
0.054199 0.791961 -0.051760 
0.054688 0.791961 -0.051562 
0.055176 0.791961 -0.051365 
0.055664 0.791961 -0.051169 
0.056152 0.791961 -0.050972 
0.056641 0.791961 -0.050776 
0.057129 0.791961 -0.050580 
0.057617 0.791961 -0.050384 
0.058105 0.791961 -0.050188 
0.058594 0.791961 -0.049992 
0.059082 0.791961 -0.049797 
0.059570 0.791961 -0.049601 
0.060059 0.791961 -0.049406 
0.060547 0.791961 -0.049212 
0.061035 0.791961 -0.049017 
0.061523 0.791961 -0.048822 
0.062012 0.791961 -0.048628 
0.062500 0.791961 -0.048434 
0.062988 0.791961 -0.048240 
0.063477 0.791961 -0.048047 
0.063965 0.791961 -0.047853 
0.064453 0.791961 -0.047660 
0.064941 0.791961 -0.047467 
0.065430 0.791961 -0.047274 
0.065918 0.791961 -0.047082 
0.066406 0.791961 -0.046889 
0.066895 0.791961 -0.046697 
0.067383 0.791961 -0.046505 
0.067871 0.791961 -0.046313 
0.068359 0.791961 -0.046122 
0.068848 0.791961 -0.045931 
0.069336 0.791961 -0.045740 
0.069824 0.791961 -0.045549 
0.070312 0.791961 -0.045358 
0.070801 0.791961 -0.045168 
0.071289 0.791961 -0.044977 
0.071777 0.791961 -0.044787 
0.072266 0.791961 -0.044598 
0.072754 0.791961 -0.044408 
0.073242 0.791961 -0.044219 
0.073730 0.791961 -0.044030 
0.074219 0.791961 -0.043841 
0.074707 0.791961 -0.043652 
0.075195 0.791961 -0.043464 
0.075684 0.791961 -0.043276 
0.076172 0.791961 -0.043088 
0.076660 0.791961 -0.042900 
0.077148 0.791961 -0.042713 
0.077637 0.791961 -0.042526 
0.078125 0.791961 -0.042339 
0.078613 0.791961 -0.042152 
0.079102 0.791961 -0.041965 
0.079590 0.791961 -0.041779 
0.080078 0.791961 -0.041593 
0.080566 0.791961 -0.041407 
0.081055 0.791961 -0.041222 
0.081543 0.791961 -0.041037 
0.082031 0.791961 -0.040852 
0.082520 0.791961 -0.040667 
0.083008 0.791961 -0.040482 
0.083496 0.791961 -0.040298 
0.083984 0.791961 -0.040114 
0.084473 0.791961 -0.039930 
0.084961 0.791961 -0.039747 
0.085449 0.791961 -0.039564 
0.085938 0.791961 -0.039381 
0.086426 0.791961 -0.039198 
0.086914 0.791961 -0.039015 
0.087402 0.791961 -0.038833 
0.087891 0.791961 -0.038651 
0.088379 0.791961 -0.038470 
0.088867 0.791961 -0.038288 
0.089355 0.791961 -0.038107 
0.089844 0.791961 -0.037926 
0.090332 0.791961 -0.037746 
0.090820 0.791961 -0.037565 
0.091309 0.791961 -0.037385 
0.091797 0.791961 -0.037205 
0.092285 0.791961 -0.037026 
0.092773 0.791961 -0.036847 
0.093262 0.791961 -0.036668 
0.093750 0.791961 -0.036489 
0.094238 0.791961 -0.036311 
0.094727 0.791961 -0.036133 
0.095215 0.791961 -0.035955 
0.095703 0.791961 -0.035777 
0.096191 0.791961 -0.035600 
0.096680 0.791961 -0.035423 
0.097168 0.791961 -0.035246 
0.097656 0.791961 -0.035070 
0.098145 0.791961 -0.034894 
0.098633 0.791961 -0.034718 
0.099121 0.791961 -0.034542 
0.099609 0.791961 -0.034367 
0.100098 0.791961 -0.034192 
0.100586 0.791961 -0.034017 
0.101074 0.791961 -0.033843 
0.101562 0.791961 -0.033669 
0.102051 0.791961 -0.033495 
0.102539 0.791961 -0.033322 
0.103027 0.791961 -0.033149 
0.103516 0.791961 -0.032976 
0.104004 0.791961 -0.032803 
0.104492 0.791961 -0.032631 
0.104980 0.791961 -0.032459 
0.105469 0.791961 -0.032287 
0.105957 0.791961 -0.032116 
0.106445 0.791961 -0.031945 
0.106934 0.791961 -0.031774 
0.107422 0.791961 -0.031604 
0.107910 0.791961 -0.031434 
0.108398 0.791961 -0.031264 
0.108887 0.791961 -0.031095 
0.109375 0.791961 -0.030926 
0.109863 0.791961 -0.030757 
0.110352 0.791961 -0.030588 
0.110840 0.791961 -0.030420 
0.111328 0.791961 -0.030253 
0.111816 0.791961 -0.030085 
0.112305 0.791961 -0.029918 
0.112793 0.791961 -0.029751 
0.113281 0.791961 -0.029585 
0.113770 0.791961 -0.029418 
0.114258 0.791961 -0.029253 
0.114746 0.791961 -0.029087 
0.115234 0.791961 -0.028922 
0.115723 0.791961 -0.028757 
0.116211 0.791961 -0.028593 
0.116699 0.791961 -0.028429 
0.117188 0.791961 -0.028265 
0.117676 0.791961 -0.028101 
0.118164 0.791961 -0.027938 
0.118652 0.791961 -0.027775 
0.119141 0.791961 -0.027613 
0.119629 0.791961 -0.027451 
0.120117 0.791961 -0.027289 
0.120605 0.791961 -0.027128 
0.121094 0.791961 -0.026967 
0.121582 0.791961 -0.026806 
0.122070 0.791961 -0.026646 
0.122559 0.791961 -0.026486 
0.123047 0.791961 -0.026326 
0.123535 0.791961 -0.026167 
0.124023 0.791961 -0.026008 
0.124512 0.791961 -0.025850 
0.125000 0.791961 -0.025692 
0.125488 0.791961 -0.025534 
0.125977 0.791961 -0.025377 
0.126465 0.791961 -0.025220 
0.126953 0.791961 -0.025063 
0.127441 0.791961 -0.024907 
0.127930 0.791961 -0.024751 
0.128418 0.791961 -0.024595 
0.128906 0.791961 -0.024440 
0.129395 0.791961 -0.024285 
0.129883 0.791961 -0.024131 
0.130371 0.791961 -0.023977 
0.130859 0.791961 -0.023823 
0.131348 0.791961 -0.023670 
0.131836 0.791961 -0.023517 
0.132324 0.791961 -0.023365 
0.132812 0.791961 -0.023213 
0.133301 0.791961 -0.023061 
0.133789 0.791961 -0.022910 
0.134277 0.791961 -0.022759 
0.134766 0.791961 -0.022608 
0.135254 0.791961 -0.022458 
0.135742 0.791961 -0.022309 
0.136230 0.791961 -0.022159 
0.136719 0.791961 -0.022010 
0.137207 0.791961 -0.021862 
0.137695 0.791961 -0.021714 
0.138184 0.791961 -0.021566 
0.138672 0.791961 -0.021419 
0.139160 0.791961 -0.021272 
0.139648 0.791961 -0.021126 
0.140137 0.791961 -0.020980 
0.140625 0.791961 -0.020834 
0.141113 0.791961 -0.020689 
0.141602 0.791961 -0.020544 
0.142090 0.791961 -0.020400 
0.142578 0.791961 -0.020256 
0.143066 0.791961 -0.020112 
0.143555 0.791961 -0.019969 
0.144043 0.791961 -0.019826 
0.144531 0.791961 -0.019684 
0.145020 0.791961 -0.019542 
0.145508 0.791961 -0.019401 
0.145996 0.791961 -0.019260 
0.146484 0.791961 -0.019120 
0.146973 0.791961 -0.018979 
0.147461 0.791961 -0.018840 
0.147949 0.791961 -0.018701 
0.148438 0.791961 -0.018562 
0.148926 0.791961 -0.018424 
0.149414 0.791961 -0.018286 
0.149902 0.791961 -0.018148 
0.150391 0.791961 -0.018011 
0.150879 0.791961 -0.017875 
0.151367 0.791961 -0.017739 
0.151855 0.791961 -0.017603 
0.152344 0.791961 -0.017468 
0.152832 0.791961 -0.017333 
0.153320 0.791961 -0.017199 
0.153809 0.791961 -0.017065 
0.154297 0.791961 -0.016932 
0.154785 0.791961 -0.016799 
0.155273 0.791961 -0.016667 
0.155762 0.791961 -0.016535 
0.156250 0.791961 -0.016403 
0.156738 0.791961 -0.016273 
0.157227 0.791961 -0.016142 
0.157715 0.791961 -0.016012 
0.158203 0.791961 -0.015882 
0.158691 0.791961 -0.015753 
0.159180 0.791961 -0.015625 
0.159668 0.791961 -0.015497 
0.160156 0.791961 -0.015369 
0.160645 0.791961 -0.015242 
0.161133 0.791961 -0.015115 
0.161621 0.791961 -0.014989 
0.162109 0.791961 -0.014863 
0.162598 0.791961 -0.014738 
0.163086 0.791961 -0.014614 
0.163574 0.791961 -0.014489 
0.164062 0.791961 -0.014366 
0.164551 0.791961 -0.014243 
0.165039 0.791961 -0.014120 
0.165527 0.791961 -0.013998 
0.166016 0.791961 -0.013876 
0.166504 0.791961 -0.013755 
0.166992 0.791961 -0.013634 
0.167480 0.791961 -0.013514 
0.167969 0.791961 -0.013395 
0.168457 0.791961 -0.013275 
0.168945 0.791961 -0.013157 
0.169434 0.791961 -0.013039 
0.169922 0.791961 -0.012921 
0.170410 0.791961 -0.012804 
0.170898 0.791961 -0.012688 
0.171387 0.791961 -0.012572 
0.171875 0.791961 -0.012456 
0.172363 0.791961 -0.012341 
0.172852 0.791961 -0.012227 
0.173340 0.791961 -0.012113 
0.173828 0.791961 -0.012000 
0.174316 0.791961 -0.011887 
0.174805 0.791961 -0.011775 
0.175293 0.791961 -0.011663 
0.175781 0.791961 -0.011552 
0.176270 0.791961 -0.011441 
0.176758 0.791961 -0.011331 
0.177246 0.791961 -0.011222 
0.177734 0.791961 -0.011113 
0.178223 0.791961 -0.011005 
0.178711 0.791961 -0.010897 
0.179199 0.791961 -0.010790 
0.179688 0.791961 -0.010683 
0.180176 0.791961 -0.010577 
0.180664 0.791961 -0.010471 
0.181152 0.791961 -0.010366 
0.181641 0.791961 -0.010262 
0.182129 0.791961 -0.010158 
0.182617 0.791961 -0.010055 
0.183105 0.791961 -0.009952 
0.183594 0.791961 -0.009850 
0.184082 0.791961 -0.009748 
0.184570 0.791961 -0.009647 
0.185059 0.791961 -0.009547 
0.185547 0.791961 -0.009447 
0.186035 0.791961 -0.009348 
0.186523 0.791961 -0.009249 
0.187012 0.791961 -0.009151 
0.187500 0.791961 -0.009054 
0.187988 0.791961 -0.008957 
0.188477 0.791961 -0.008861 
0.188965 0.791961 -0.008765 
0.189453 0.791961 -0.008670 
0.189941 0.791961 -0.008576 
0.190430 0.791961 -0.008482 
0.190918 0.791961 -0.008389 
0.191406 0.791961 -0.008296 
0.191895 0.791961 -0.008204 
0.192383 0.791961 -0.008113 
0.192871 0.791961 -0.008022 
0.193359 0.791961 -0.007932 
0.193848 0.791961 -0.007842 
0.194336 0.791961 -0.007754 
0.194824 0.791961 -0.007665 
0.195312 0.791961 -0.007578 
0.195801 0.791961 -0.007491 
0.196289 0.791961 -0.007404 
0.196777 0.791961 -0.007319 
0.197266 0.791961 -0.007234 
0.197754 0.791961 -0.007149 
0.198242 0.791961 -0.007065 
0.198730 0.791961 -0.006982 
0.199219 0.791961 -0.006900 
0.199707 0.791961 -0.006818 
0.200195 0.791961 -0.006737 
0.200684 0.791961 -0.006656 
0.201172 0.791961 -0.006577 
0.201660 0.791961 -0.006497 
0.202148 0.791961 -0.006419 
0.202637 0.791961 -0.006341 
0.203125 0.791961 -0.006264 
0.203613 0.791961 -0.006187 
0.204102 0.791961 -0.006111 
0.204590 0.791961 -0.006036 
0.205078 0.791961 -0.005962 
0.205566 0.791961 -0.005888 
0.206055 0.791961 -0.005815 
0.206543 0.791961 -0.005742 
0.207031 0.791961 -0.005671 
0.207520 0.791961 -0.005600 
0.208008 0.791961 -0.005529 
0.208496 0.791961 -0.005459 
0.208984 0.791961 -0.005391 
0.209473 0.791961 -0.005322 
0.209961 0.791961 -0.005255 
0.210449 0.791961 -0.005188 
0.210938 0.791961 -0.005122 
0.211426 0.791961 -0.005056 
0.211914 0.791961 -0.004991 
0.212402 0.791961 -0.004927 
0.212891 0.791961 -0.004864 
0.213379 0.791961 -0.004802 
0.213867 0.791961 -0.004740 
0.214355 0.791961 -0.004679 
0.214844 0.791961 -0.004618 
0.215332 0.791961 -0.004558 
0.215820 0.791961 -0.004499 
0.216309 0.791961 -0.004441 
0.216797 0.791961 -0.004384 
0.217285 0.791961 -0.004327 
0.217773 0.791961 -0.004271 
0.218262 0.791961 -0.004216 
0.218750 0.791961 -0.004161 
0.219238 0.791961 -0.004108 
0.219727 0.791961 -0.004055 
0.220215 0.791961 -0.004002 
0.220703 0.791961 -0.003951 
0.221191 0.791961 -0.003900 
0.221680 0.791961 -0.003850 
0.222168 0.791961 -0.003801 
0.222656 0.791961 -0.003753 
0.223145 0.791961 -0.003705 
0.223633 0.791961 -0.003658 
0.224121 0.791961 -0.003612 
0.224609 0.791961 -0.003567 
0.225098 0.791961 -0.003522 
0.225586 0.791961 -0.003479 
0.226074 0.791961 -0.003436 
0.226562 0.791961 -0.003394 
0.227051 0.791961 -0.003352 
0.227539 0.791961 -0.003312 
0.228027 0.791961 -0.003272 
0.228516 0.791961 -0.003233 
0.229004 0.791961 -0.003195 
0.229492 0.791961 -0.003158 
0.229980 0.791961 -0.003121 
0.230469 0.791961 -0.003085 
0.230957 0.791961 -0.003050 
0.231445 0.791961 -0.003016 
0.231934 0.791961 -0.002983 
0.232422 0.791961 -0.002951 
0.232910 0.791961 -0.002919 
0.233398 0.791961 -0.002888 
0.233887 0.791961 -0.002859 
0.234375 0.791961 -0.002830 
0.234863 0.791961 -0.002801 
0.235352 0.791961 -0.002774 
0.235840 0.791961 -0.002747 
0.236328 0.791961 -0.002722 
0.236816 0.791961 -0.002697 
0.237305 0.791961 -0.002673 
0.237793 0.791961 -0.002650 
0.238281 0.791961 -0.002628 
0.238770 0.791961 -0.002606 
0.239258 0.791961 -0.002586 
0.239746 0.791961 -0.002566 
0.240234 0.791961 -0.002547 
0.240723 0.791961 -0.002529 
0.241211 0.791961 -0.002512 
0.241699 0.791961 -0.002496 
0.242188 0.791961 -0.002481 
0.242676 0.791961 -0.002467 
0.243164 0.791961 -0.002453 
0.243652 0.791961 -0.002441 
0.244141 0.791961 -0.002429 
0.244629 0.791961 -0.002418 
0.245117 0.791961 -0.002408 
0.245605 0.791961 -0.002399 
0.246094 0.791961 -0.002391 
0.246582 0.791961 -0.002384 
0.247070 0.791961 -0.002378 
0.247559 0.791961 -0.002373 
0.248047 0.791961 -0.002368 
0.248535 0.791961 -0.002365 
0.249023 0.791961 -0.002362 
0.249512 0.791961 -0.002361 
0.250000 0.791961 -0.002360 
0.250488 0.791961 -0.002361 
0.250977 0.791961 -0.002362 
0.251465 0.791961 -0.002364 
0.251953 0.791961 -0.002367 
0.252441 0.791961 -0.002371 
0.252930 0.791961 -0.002376 
0.253418 0.791961 -0.002382 
0.253906 0.791961 -0.002389 
0.254395 0.791961 -0.002397 
0.254883 0.791961 -0.002406 
0.255371 0.791961 -0.002416 
0.255859 0.791961 -0.002427 
0.256348 0.791961 -0.002439 
0.256836 0.791961 -0.002452 
0.257324 0.791961 -0.002465 
0.257812 0.791961 -0.002480 
0.258301 0.791961 -0.002496 
0.258789 0.791961 -0.002513 
0.259277 0.791961 -0.002531 
0.259766 0.791961 -0.002549 
0.260254 0.791961 -0.002569 
0.260742 0.791961 -0.002590 
0.261230 0.791961 -0.002612 
0.261719 0.791961 -0.002635 
0.262207 0.791961 -0.002659 
0.262695 0.791961 -0.002683 
0.263184 0.791961 -0.002709 
0.263672 0.791961 -0.002736 
0.264160 0.791961 -0.002764 
0.264648 0.791961 -0.002793 
0.265137 0.791961 -0.002823 
0.265625 0.791961 -0.002855 
0.266113 0.791961 -0.002887 
0.266602 0.791961 -0.002920 
0.267090 0.791961 -0.002954 
0.267578 0.791961 -0.002990 
0.268066 0.791961 -0.003026 
0.268555 0.791961 -0.003063 
0.269043 0.791961 -0.003102 
0.269531 0.791961 -0.003141 
0.270020 0.791961 -0.003182 
0.270508 0.791961 -0.003224 
0.270996 0.791961 -0.003267 
0.271484 0.791961 -0.003311 
0.271973 0.791961 -0.003356 
0.272461 0.791961 -0.003402 
0.272949 0.791961 -0.003449 
0.273438 0.791961 -0.003497 
0.273926 0.791961 -0.003547 
0.274414 0.791961 -0.003597 
0.274902 0.791961 -0.003649 
0.275391 0.791961 -0.003702 
0.275879 0.791961 -0.003756 
0.276367 0.791961 -0.003811 
0.276855 0.791961 -0.003867 
0.277344 0.791961 -0.003924 
0.277832 0.791961 -0.003982 
0.278320 0.791961 -0.004042 
0.278809 0.791961 -0.004103 
0.279297 0.791961 -0.004164 
0.279785 0.791961 -0.004227 
0.280273 0.791961 -0.004291 
0.280762 0.791961 -0.004357 
0.281250 0.791961 -0.004423 
0.281738 0.791961 -0.004491 
0.282227 0.791961 -0.004560 
0.282715 0.791961 -0.004629 
0.283203 0.791961 -0.004701 
0.283691 0.791961 -0.004773 
0.284180 0.791961 -0.004846 
0.284668 0.791961 -0.004921 
0.285156 0.791961 -0.004997 
0.285645 0.791961 -0.005074 
0.286133 0.791961 -0.005152 
0.286621 0.791961 -0.005232 
0.287109 0.791961 -0.005312 
0.287598 0.791961 -0.005394 
0.288086 0.791961 -0.005477 
0.288574 0.791961 -0.005562 
0.289062 0.791961 -0.005647 
0.289551 0.791961 -0.005734 
0.290039 0.791961 -0.005822 
0.290527 0.791961 -0.005911 
0.291016 0.791961 -0.006002 
0.291504 0.791961 -0.006093 
0.291992 0.791961 -0.006186 
0.292480 0.791961 -0.006280 
0.292969 0.791961 -0.006376 
0.293457 0.791961 -0.006472 
0.293945 0.791961 -0.006570 
0.294434 0.791961 -0.006670 
0.294922 0.791961 -0.006770 
0.295410 0.791961 -0.006872 
0.295898 0.791961 -0.006975 
0.296387 0.791961 -0.007079 
0.296875 0.791961 -0.007185 
0.297363 0.791961 -0.007292 
0.297852 0.791961 -0.007400 
0.298340 0.791961 -0.007509 
0.298828 0.791961 -0.007620 
0.299316 0.791961 -0.007732 
0.299805 0.791961 -0.007845 
0.300293 0.791961 -0.007960 
0.300781 0.791961 -0.008076 
0.301270 0.791961 -0.008193 
0.301758 0.791961 -0.008312 
0.302246 0.791961 -0.008432 
0.302734 0.791961 -0.008553 
0.303223 0.791961 -0.008676 
0.303711 0.791961 -0.008800 
0.304199 0.791961 -0.008925 
0.304688 0.791961 -0.009052 
0.305176 0.791961 -0.009180 
0.305664 0.791961 -0.009309 
0.306152 0.791961 -0.009440 
0.306641 0.791961 -0.009572 
0.307129 0.791961 -0.009705 
0.307617 0.791961 -0.009840 
0.308105 0.791961 -0.009976 
0.308594 0.791961 -0.010113 
0.309082 0.791961 -0.010252 
0.309570 0.791961 -0.010393 
0.310059 0.791961 -0.010534 
0.310547 0.791961 -0.010677 
0.311035 0.791961 -0.010822 
0.311523 0.791961 -0.010968 
0.312012 0.791961 -0.011115 
0.312500 0.791961 -0.011263 
0.312988 0.791961 -0.011414 
0.313477 0.791961 -0.011565 
0.313965 0.791961 -0.011718 
0.314453 0.791961 -0.011872 
0.314941 0.791961 -0.012028 
0.315430 0.791961 -0.012185 
0.315918 0.791961 -0.012344 
0.316406 0.791961 -0.012504 
0.316895 0.791961 -0.012665 
0.317383 0.791961 -0.012828 
0.317871 0.791961 -0.012992 
0.318359 0.791961 -0.013158 
0.318848 0.791961 -0.013325 
0.319336 0.791961 -0.013494 
0.319824 0.791961 -0.013664 
0.320312 0.791961 -0.013835 
0.320801 0.791961 -0.014009 
0.321289 0.791961 -0.014183 
0.321777 0.791961 -0.014359 
0.322266 0.791961 -0.014536 
0.322754 0.791961 -0.014715 
0.323242 0.791961 -0.014896 
0.323730 0.791961 -0.015078 
0.324219 0.791961 -0.015261 
0.324707 0.791961 -0.015446 
0.325195 0.791961 -0.015632 
0.325684 0.791961 -0.015820 
0.326172 0.791961 -0.016010 
0.326660 0.791961 -0.016201 
0.327148 0.791961 -0.016393 
0.327637 0.791961 -0.016587 
0.328125 0.791961 -0.016782 
0.328613 0.791961 -0.016979 
0.329102 0.791961 -0.017178 
0.329590 0.791961 -0.017378 
0.330078 0.791961 -0.017579 
0.330566 0.791961 -0.017782 
0.331055 0.791961 -0.017987 
0.331543 0.791961 -0.018193 
0.332031 0.791961 -0.018400 
0.332520 0.791961 -0.018610 
0.333008 0.791961 -0.018820 
0.333496 0.791961 -0.019032 
0.333984 0.791961 -0.019246 
0.334473 0.791961 -0.019462 
0.334961 0.791961 -0.019679 
0.335449 0.791961 -0.019897 
0.335938 0.791961 -0.020117 
0.336426 0.791961 -0.020339 
0.336914 0.791961 -0.020562 
0.337402 0.791961 -0.020786 
0.337891 0.791961 -0.021013 
0.338379 0.791961 -0.021241 
0.338867 0.791961 -0.021470 
0.339355 0.791961 -0.021701 
0.339844 0.791961 -0.021934 
0.340332 0.791961 -0.022168 
0.340820 0.791961 -0.022404 
0.341309 0.791961 -0.022641 
0.341797 0.791961 -0.022880 
0.342285 0.791961 -0.023120 
0.342773 0.791961 -0.023362 
0.343262 0.791961 -0.023606 
0.343750 0.791961 -0.023851 
0.344238 0.791961 -0.024098 
0.344727 0.791961 -0.024347 
0.345215 0.791961 -0.024597 
0.345703 0.791961 -0.024848 
0.346191 0.791961 -0.025102 
0.346680 0.791961 -0.025357 
0.347168 0.791961 -0.025613 
0.347656 0.791961 -0.025871 
0.348145 0.791961 -0.026131 
0.348633 0.791961 -0.026392 
0.349121 0.791961 -0.026655 
0.349609 0.791961 -0.026919 
0.350098 0.791961 -0.027186 
0.350586 0.791961 -0.027453 
0.351074 0.791961 -0.027723 
0.351562 0.791961 -0.027994 
0.352051 0.791961 -0.028266 
0.352539 0.791961 -0.028540 
0.353027 0.791961 -0.028816 
0.353516 0.791961 -0.029094 
0.354004 0.791961 -0.029373 
0.354492 0.791961 -0.029653 
0.354980 0.791961 -0.029936 
0.355469 0.791961 -0.030220 
0.355957 0.791961 -0.030505 
0.356445 0.791961 -0.030792 
0.356934 0.791961 -0.031081 
0.357422 0.791961 -0.031371 
0.357910 0.791961 -0.031663 
0.358398 0.791961 -0.031957 
0.358887 0.791961 -0.032252 
0.359375 0.791961 -0.032549 
0.359863 0.791961 -0.032848 
0.360352 0.791961 -0.033148 
0.360840 0.791961 -0.033449 
0.361328 0.791961 -0.033753 
0.361816 0.791961 -0.034058 
0.362305 0.791961 -0.034364 
0.362793 0.791961 -0.034672 
0.363281 0.791961 -0.034982 
0.363770 0.791961 -0.035293 
0.364258 0.791961 -0.035606 
0.364746 0.791961 -0.035921 
0.365234 0.791961 -0.036237 
0.365723 0.791961 -0.036555 
0.366211 0.791961 -0.036874 
0.366699 0.791961 -0.037195 
0.367188 0.791961 -0.037518 
0.367676 0.791961 -0.037842 
0.368164 0.791961 -0.038167 
0.368652 0.791961 -0.038495 
0.369141 0.791961 -0.038824 
0.369629 0.791961 -0.039154 
0.370117 0.791961 -0.039486 
0.370605 0.791961 -0.039820 
0.371094 0.791961 -0.040155 
0.371582 0.791961 -0.040492 
0.372070 0.791961 -0.040830 
0.372559 0.791961 -0.041170 
0.373047 0.791961 -0.041512 
0.373535 0.791961 -0.041855 
0.374023 0.791961 -0.042199 
0.374512 0.791961 -0.042545 
0.375000 0.791961 -0.042893 
0.375488 0.791961 -0.043242 
0.375977 0.791961 -0.043593 
0.376465 0.791961 -0.043945 
0.376953 0.791961 -0.044299 
0.377441 0.791961 -0.044654 
0.377930 0.791961 -0.045011 
0.378418 0.791961 -0.045369 
0.378906 0.791961 -0.045729 
0.379395 0.791961 -0.046091 
0.379883 0.791961 -0.046453 
0.380371 0.791961 -0.046818 
0.380859 0.791961 -0.047184 
0.381348 0.791961 -0.047551 
0.381836 0.791961 -0.047920 
0.382324 0.791961 -0.048290 
0.382812 0.791961 -0.048662 
0.383301 0.791961 -0.049035 
0.383789 0.791961 -0.049409 
0.384277 0.791961 -0.049785 
0.384766 0.791961 -0.050163 
0.385254 0.791961 -0.050542 
0.385742 0.791961 -0.050922 
0.386230 0.791961 -0.051304 
0.386719 0.791961 -0.051687 
0.387207 0.791961 -0.052071 
0.387695 0.791961 -0.052457 
0.388184 0.791961 -0.052845 
0.388672 0.791961 -0.053233 
0.389160 0.791961 -0.053623 
0.389648 0.791961 -0.054015 
0.390137 0.791961 -0.054407 
0.390625 0.791961 -0.054801 
0.391113 0.791961 -0.055197 
0.391602 0.791961 -0.055593 
0.392090 0.791961 -0.055991 
0.392578 0.791961 -0.056391 
0.393066 0.791961 -0.056791 
0.393555 0.791961 -0.057193 
0.394043 0.791961 -0.057596 
0.394531 0.791961 -0.058001 
0.395020 0.791961 -0.058406 
0.395508 0.791961 -0.058813 
0.395996 0.791961 -0.059222 
0.396484 0.791961 -0.059631 
0.396973 0.791961 -0.060041 
0.397461 0.791961 -0.060453 
0.397949 0.791961 -0.060866 
0.398438 0.791961 -0.061280 
0.398926 0.791961 -0.061696 
0.399414 0.791961 -0.062112 
0.399902 0.791961 -0.062530 
0.400391 0.791961 -0.062948 
0.400879 0.791961 -0.063368 
0.401367 0.791961 -0.063789 
0.401855 0.791961 -0.064211 
0.402344 0.791961 -0.064634 
0.402832 0.791961 -0.065058 
0.403320 0.791961 -0.065484 
0.403809 0.791961 -0.065910 
0.404297 0.791961 -0.066337 
0.404785 0.791961 -0.066765 
0.405273 0.791961 -0.067195 
0.405762 0.791961 -0.067625 
0.406250 0.791961 -0.068056 
0.406738 0.791961 -0.068488 
0.407227 0.791961 -0.068922 
0.407715 0.791961 -0.069356 
0.408203 0.791961 -0.069791 
0.408691 0.791961 -0.070227 
0.409180 0.791961 -0.070663 
0.409668 0.791961 -0.071101 
0.410156 0.791961 -0.071540 
0.410645 0.791961 -0.071979 
0.411133 0.791961 -0.072419 
0.411621 0.791961 -0.072860 
0.412109 0.791961 -0.073302 
0.412598 0.791961 -0.073745 
0.413086 0.791961 -0.074188 
0.413574 0.791961 -0.074632 
0.414062 0.791961 -0.075077 
0.414551 0.791961 -0.075523 
0.415039 0.791961 -0.075969 
0.415527 0.791961 -0.076416 
0.416016 0.791961 -0.076864 
0.416504 0.791961 -0.077312 
0.416992 0.791961 -0.077761 
0.417480 0.791961 -0.078211 
0.417969 0.791961 -0.078661 
0.418457 0.791961 -0.079112 
0.418945 0.791961 -0.079563 
0.419434 0.791961 -0.080015 
0.419922 0.791961 -0.080468 
0.420410 0.791961 -0.080921 
0.420898 0.791961 -0.081374 
0.421387 0.791961 -0.081828 
0.421875 0.791961 -0.082283 
0.422363 0.791961 -0.082737 
0.422852 0.791961 -0.083193 
0.423340 0.791961 -0.083649 
0.423828 0.791961 -0.084105 
0.424316 0.791961 -0.084561 
0.424805 0.791961 -0.085018 
0.425293 0.791961 -0.085476 
0.425781 0.791961 -0.085933 
0.426270 0.791961 -0.086391 
0.426758 0.791961 -0.086849 
0.427246 0.791961 -0.087308 
0.427734 0.791961 -0.087767 
0.428223 0.791961 -0.088226 
0.428711 0.791961 -0.088685 
0.429199 0.791961 -0.089145 
0.429688 0.791961 -0.089604 
0.430176 0.791961 -0.090064 
0.430664 0.791961 -0.090524 
0.431152 0.791961 -0.090984 
0.431641 0.791961 -0.091444 
0.432129 0.791961 -0.091905 
0.432617 0.791961 -0.092365 
0.433105 0.791961 -0.092826 
0.433594 0.791961 -0.093286 
0.434082 0.791961 -0.093747 
0.434570 0.791961 -0.094207 
0.435059 0.791961 -0.094668 
0.435547 0.791961 -0.095129 
0.436035 0.791961 -0.095589 
0.436523 0.791961 -0.096049 
0.437012 0.791961 -0.096510 
0.437500 0.791961 -0.096970 
0.437988 0.791961 -0.097430 
0.438477 0.791961 -0.097890 
0.438965 0.791961 -0.098350 
0.439453 0.791961 -0.098810 
0.439941 0.791961 -0.099270 
0.440430 0.791961 -0.099729 
0.440918 0.791961 -0.100188 
0.441406 0.791961 -0.100647 
0.441895 0.791961 -0.101106 
0.442383 0.791961 -0.101564 
0.442871 0.791961 -0.102022 
0.443359 0.791961 -0.102480 
0.443848 0.791961 -0.102937 
0.444336 0.791961 -0.103394 
0.444824 0.791961 -0.103851 
0.445312 0.791961 -0.104307 
0.445801 0.791961 -0.104763 
0.446289 0.791961 -0.105219 
0.446777 0.791961 -0.105674 
0.447266 0.791961 -0.106129 
0.447754 0.791961 -0.106583 
0.448242 0.791961 -0.107037 
0.448730 0.791961 -0.107490 
0.449219 0.791961 -0.107943 
0.449707 0.791961 -0.108395 
0.450195 0.791961 -0.108847 
0.450684 0.791961 -0.109298 
0.451172 0.791961 -0.109749 
0.451660 0.791961 -0.110199 
0.452148 0.791961 -0.110648 
0.452637 0.791961 -0.111097 
0.453125 0.791961 -0.111545 
0.453613 0.791961 -0.111993 
0.454102 0.791961 -0.112439 
0.454590 0.791961 -0.112886 
0.455078 0.791961 -0.113331 
0.455566 0.791961 -0.113776 
0.456055 0.791961 -0.114220 
0.456543 0.791961 -0.114663 
0.457031 0.791961 -0.115106 
0.457520 0.791961 -0.115548 
0.458008 0.791961 -0.115989 
0.458496 0.791961 -0.116429 
0.458984 0.791961 -0.116868 
0.459473 0.791961 -0.117307 
0.459961 0.791961 -0.117745 
0.460449 0.791961 -0.118182 
0.460938 0.791961 -0.118618 
0.461426 0.791961 -0.119053 
0.461914 0.791961 -0.119487 
0.462402 0.791961 -0.119921 
0.462891 0.791961 -0.120353 
0.463379 0.791961 -0.120785 
0.463867 0.791961 -0.121215 
0.464355 0.791961 -0.121645 
0.464844 0.791961 -0.122074 
0.465332 0.791961 -0.122502 
0.465820 0.791961 -0.122928 
0.466309 0.791961 -0.123354 
0.466797 0.791961 -0.123779 
0.467285 0.791961 -0.124203 
0.467773 0.791961 -0.124625 
0.468262 0.791961 -0.125047 
0.468750 0.791961 -0.125468 
0.469238 0.791961 -0.125887 
0.469727 0.791961 -0.126306 
0.470215 0.791961 -0.126723 
0.470703 0.791961 -0.127139 
0.471191 0.791961 -0.127554 
0.471680 0.791961 -0.127968 
0.472168 0.791961 -0.128381 
0.472656 0.791961 -0.128793 
0.473145 0.791961 -0.129204 
0.473633 0.791961 -0.129613 
0.474121 0.791961 -0.130022 
0.474609 0.791961 -0.130429 
0.475098 0.791961 -0.130835 
0.475586 0.791961 -0.131240 
0.476074 0.791961 -0.131643 
0.476562 0.791961 -0.132046 
0.477051 0.791961 -0.132447 
0.477539 0.791961 -0.132847 
0.478027 0.791961 -0.133245 
0.478516 0.791961 -0.133643 
0.479004 0.791961 -0.134039 
0.479492 0.791961 -0.134434 
0.479980 0.791961 -0.134828 
0.480469 0.791961 -0.135220 
0.480957 0.791961 -0.135611 
0.481445 0.791961 -0.136001 
0.481934 0.791961 -0.136390 
0.482422 0.791961 -0.136777 
0.482910 0.791961 -0.137163 
0.483398 0.791961 -0.137547 
0.483887 0.791961 -0.137931 
0.484375 0.791961 -0.138313 
0.484863 0.791961 -0.138693 
0.485352 0.791961 -0.139073 
0.485840 0.791961 -0.139451 
0.486328 0.791961 -0.139827 
0.486816 0.791961 -0.140203 
0.487305 0.791961 -0.140577 
0.487793 0.791961 -0.140949 
0.488281 0.791961 -0.141320 
0.488770 0.791961 -0.141690 
0.489258 0.791961 -0.142059 
0.489746 0.791961 -0.142426 
0.490234 0.791961 -0.142791 
0.490723 0.791961 -0.143156 
0.491211 0.791961 -0.143518 
0.491699 0.791961 -0.143880 
0.492188 0.791961 -0.144240 
0.492676 0.791961 -0.144598 
0.493164 0.791961 -0.144956 
0.493652 0.791961 -0.145312 
0.494141 0.791961 -0.145666 
0.494629 0.791961 -0.146019 
0.495117 0.791961 -0.146370 
0.495605 0.791961 -0.146720 
0.496094 0.791961 -0.147069 
0.496582 0.791961 -0.147416 
0.497070 0.791961 -0.147762 
0.497559 0.791961 -0.148106 
0.498047 0.791961 -0.148449 
0.498535 0.791961 -0.148791 
0.499023 0.791961 -0.149131 
0.499512 0.791961 -0.149469 
0.500000 0.791961 -0.149806 
0.500488 0.791961 -0.150142 
0.500977 0.791961 -0.150476 
0.501465 0.791961 -0.150809 
0.501953 0.791961 -0.151140 
0.502441 0.791961 -0.151469 
0.502930 0.791961 -0.151798 
0.503418 0.791961 -0.152125 
0.503906 0.791961 -0.152450 
0.504395 0.791961 -0.152774 
0.504883 0.791961 -0.153096 
0.505371 0.791961 -0.153417 
0.505859 0.791961 -0.153736 
0.506348 0.791961 -0.154054 
0.506836 0.791961 -0.154371 
0.507324 0.791961 -0.154686 
0.507812 0.791961 -0.154999 
0.508301 0.791961 -0.155311 
0.508789 0.791961 -0.155622 
0.509277 0.791961 -0.155931 
0.509766 0.791961 -0.156238 
0.510254 0.791961 -0.156544 
0.510742 0.791961 -0.156849 
0.511230 0.791961 -0.157152 
0.511719 0.791961 -0.157453 
0.512207 0.791961 -0.157754 
0.512695 0.791961 -0.158052 
0.513184 0.791961 -0.158349 
0.513672 0.791961 -0.158645 
0.514160 0.791961 -0.158939 
0.514648 0.791961 -0.159232 
0.515137 0.791961 -0.159523 
0.515625 0.791961 -0.159813 
0.516113 0.791961 -0.160101 
0.516602 0.791961 -0.160388 
0.517090 0.791961 -0.160673 
0.517578 0.791961 -0.160957 
0.518066 0.791961 -0.161239 
0.518555 0.791961 -0.161520 
0.519043 0.791961 -0.161799 
0.519531 0.791961 -0.162077 
0.520020 0.791961 -0.162353 
0.520508 0.791961 -0.162628 
0.520996 0.791961 -0.162901 
0.521484 0.791961 -0.163173 
0.521973 0.791961 -0.163444 
0.522461 0.791961 -0.163713 
0.522949 0.791961 -0.163980 
0.523438 0.791961 -0.164246 
0.523926 0.791961 -0.164511 
0.524414 0.791961 -0.164774 
0.524902 0.791961 -0.165035 
0.525391 0.791961 -0.165295 
0.525879 0.791961 -0.165554 
0.526367 0.791961 -0.165811 
0.526855 0.791961 -0.166067 
0.527344 0.791961 -0.166321 
0.527832 0.791961 -0.166574 
0.528320 0.791961 -0.166826 
0.528809 0.791961 -0.167075 
0.529297 0.791961 -0.167324 
0.529785 0.791961 -0.167571 
0.530273 0.791961 -0.167817 
0.530762 0.791961 -0.168061 
0.531250 0.791961 -0.168303 
0.531738 0.791961 -0.168545 
0.532227 0.791961 -0.168784 
0.532715 0.791961 -0.169023 
0.533203 0.791961 -0.169260 
0.533691 0.791961 -0.169495 
0.534180 0.791961 -0.169729 
0.534668 0.791961 -0.169962 
0.535156 0.791961 -0.170193 
0.535645 0.791961 -0.170423 
0.536133 0.791961 -0.170651 
0.536621 0.791961 -0.170878 
0.537109 0.791961 -0.171103 
0.537598 0.791961 -0.171328 
0.538086 0.791961 -0.171550 
0.538574 0.791961 -0.171771 
0.539062 0.791961 -0.171991 
0.539551 0.791961 -0.172210 
0.540039 0.791961 -0.172427 
0.540527 0.791961 -0.172642 
0.541016 0.791961 -0.172857 
0.541504 0.791961 -0.173069 
0.541992 0.791961 -0.173281 
0.542480 0.791961 -0.173491 
0.542969 0.791961 -0.173700 
0.543457 0.791961 -0.173907 
0.543945 0.791961 -0.174113 
0.544434 0.791961 -0.174317 
0.544922 0.791961 -0.174520 
0.545410 0.791961 -0.174722 
0.545898 0.791961 -0.174923 
0.546387 0.791961 -0.175122 
0.546875 0.791961 -0.175319 
0.547363 0.791961 -0.175516 
0.547852 0.791961 -0.175711 
0.548340 0.791961 -0.175904 
0.548828 0.791961 -0.176096 
0.549316 0.791961 -0.176287 
0.549805 0.791961 -0.176477 
0.550293 0.791961 -0.176665 
0.550781 0.791961 -0.176852 
0.551270 0.791961 -0.177037 
0.551758 0.791961 -0.177221 
0.552246 0.791961 -0.177404 
0.552734 0.791961 -0.177586 
0.553223 0.791961 -0.177766 
0.553711 0.791961 -0.177945 
0.554199 0.791961 -0.178122 
0.554688 0.791961 -0.178298 
0.555176 0.791961 -0.178473 
0.555664 0.791961 -0.178647 
0.556152 0.791961 -0.178819 
0.556641 0.791961 -0.178990 
0.557129 0.791961 -0.179160 
0.557617 0.791961 -0.179328 
0.558105 0.791961 -0.179495 
0.558594 0.791961 -0.179661 
0.559082 0.791961 -0.179826 
0.559570 0.791961 -0.179989 
0.560059 0.791961 -0.180151 
0.560547 0.791961 -0.180311 
0.561035 0.791961 -0.180471 
0.561523 0.791961 -0.180629 
0.562012 0.791961 -0.180785 
0.562500 0.791961 -0.180941 
0.562988 0.791961 -0.181095 
0.563477 0.791961 -0.181248 
0.563965 0.791961 -0.181400 
0.564453 0.791961 -0.181551 
0.564941 0.791961 -0.181700 
0.565430 0.791961 -0.181848 
0.565918 0.791961 -0.181994 
0.566406 0.791961 -0.182140 
0.566895 0.791961 -0.182284 
0.567383 0.791961 -0.182427 
0.567871 0.791961 -0.182569 
0.568359 0.791961 -0.182710 
0.568848 0.791961 -0.182849 
0.569336 0.791961 -0.182987 
0.569824 0.791961 -0.183124 
0.570312 0.791961 -0.183260 
0.570801 0.791961 -0.183394 
0.571289 0.791961 -0.183527 
0.571777 0.791961 -0.183659 
0.572266 0.791961 -0.183790 
0.572754 0.791961 -0.183920 
0.573242 0.791961 -0.184048 
0.573730 0.791961 -0.184176 
0.574219 0.791961 -0.184302 
0.574707 0.791961 -0.184427 
0.575195 0.791961 -0.184550 
0.575684 0.791961 -0.184673 
0.576172 0.791961 -0.184794 
0.576660 0.791961 -0.184914 
0.577148 0.791961 -0.185033 
0.577637 0.791961 -0.185151 
0.578125 0.791961 -0.185268 
0.578613 0.791961 -0.185383 
0.579102 0.791961 -0.185498 
0.579590 0.791961 -0.185611 
0.580078 0.791961 -0.185723 
0.580566 0.791961 -0.185834 
0.581055 0.791961 -0.185943 
0.581543 0.791961 -0.186052 
0.582031 0.791961 -0.186159 
0.582520 0.791961 -0.186266 
0.583008 0.791961 -0.186371 
0.583496 0.791961 -0.186475 
0.583984 0.791961 -0.186578 
0.584473 0.791961 -0.186680 
0.584961 0.791961 -0.186780 
0.585449 0.791961 -0.186880 
0.585938 0.791961 -0.186978 
0.586426 0.791961 -0.187076 
0.586914 0.791961 -0.187172 
0.587402 0.791961 -0.187267 
0.587891 0.791961 -0.187361 
0.588379 0.791961 -0.187454 
0.588867 0.791961 -0.187546 
0.589355 0.791961 -0.187637 
0.589844 0.791961 -0.187726 
0.590332 0.791961 -0.187815 
0.590820 0.791961 -0.187902 
0.591309 0.791961 -0.187989 
0.591797 0.791961 -0.188074 
0.592285 0.791961 -0.188158 
0.592773 0.791961 -0.188241 
0.593262 0.791961 -0.188323 
0.593750 0.791961 -0.188405 
0.594238 0.791961 -0.188485 
0.594727 0.791961 -0.188563 
0.595215 0.791961 -0.188641 
0.595703 0.791961 -0.188718 
0.596191 0.791961 -0.188794 
0.596680 0.791961 -0.188869 
0.597168 0.791961 -0.188942 
0.597656 0.791961 -0.189015 
0.598145 0.791961 -0.189087 
0.598633 0.791961 -0.189157 
0.599121 0.791961 -0.189227 
0.599609 0.791961 -0.189295 
0.600098 0.791961 -0.189363 
0.600586 0.791961 -0.189429 
0.601074 0.791961 -0.189495 
0.601562 0.791961 -0.189559 
0.602051 0.791961 -0.189623 
0.602539 0.791961 -0.189685 
0.603027 0.791961 -0.189747 
0.603516 0.791961 -0.189807 
0.604004 0.791961 -0.189866 
0.604492 0.791961 -0.189925 
0.604980 0.791961 -0.189982 
0.605469 0.791961 -0.190039 
0.605957 0.791961 -0.190094 
0.606445 0.791961 -0.190149 
0.606934 0.791961 -0.190202 
0.607422 0.791961 -0.190255 
0.607910 0.791961 -0.190306 
0.608398 0.791961 -0.190357 
0.608887 0.791961 -0.190406 
0.609375 0.791961 -0.190455 
0.609863 0.791961 -0.190503 
0.610352 0.791961 -0.190549 
0.610840 0.791961 -0.190595 
0.611328 0.791961 -0.190640 
0.611816 0.791961 -0.190684 
0.612305 0.791961 -0.190727 
0.612793 0.791961 -0.190768 
0.613281 0.791961 -0.190809 
0.613770 0.791961 -0.190850 
0.614258 0.791961 -0.190889 
0.614746 0.791961 -0.190927 
0.615234 0.791961 -0.190964 
0.615723 0.791961 -0.191000 
0.616211 0.791961 -0.191036 
0.616699 0.791961 -0.191070 
0.617188 0.791961 -0.191104 
0.617676 0.791961 -0.191136 
0.618164 0.791961 -0.191168 
0.618652 0.791961 -0.191199 
0.619141 0.791961 -0.191229 
0.619629 0.791961 -0.191258 
0.620117 0.791961 -0.191286 
0.620605 0.791961 -0.191313 
0.621094 0.791961 -0.191339 
0.621582 0.791961 -0.191364 
0.622070 0.791961 -0.191389 
0.622559 0.791961 -0.191412 
0.623047 0.791961 -0.191435 
0.623535 0.791961 -0.191457 
0.624023 0.791961 -0.191478 
0.624512 0.791961 -0.191498 
0.625000 0.791961 -0.191517 
0.625488 0.791961 -0.191535 
0.625977 0.791961 -0.191553 
0.626465 0.791961 -0.191569 
0.626953 0.791961 -0.191585 
0.627441 0.791961 -0.191600 
0.627930 0.791961 -0.191614 
0.628418 0.791961 -0.191627 
0.628906 0.791961 -0.191639 
0.629395 0.791961 -0.191650 
0.629883 0.791961 -0.191661 
0.630371 0.791961 -0.191670 
0.630859 0.791961 -0.191679 
0.631348 0.791961 -0.191687 
0.631836 0.791961 -0.191694 
0.632324 0.791961 -0.191701 
0.632812 0.791961 -0.191706 
0.633301 0.791961 -0.191711 
0.633789 0.791961 -0.191714 
0.634277 0.791961 -0.191717 
0.634766 0.791961 -0.191719 
0.635254 0.791961 -0.191721 
0.635742 0.791961 -0.191721 
0.636230 0.791961 -0.191721 
0.636719 0.791961 -0.191720 
0.637207 0.791961 -0.191718 
0.637695 0.791961 -0.191715 
0.638184 0.791961 -0.191711 
0.638672 0.791961 -0.191707 
0.639160 0.791961 -0.191702 
0.639648 0.791961 -0.191696 
0.640137 0.791961 -0.191689 
0.640625 0.791961 -0.191681 
0.641113 0.791961 -0.191673 
0.641602 0.791961 -0.191664 
0.642090 0.791961 -0.191654 
0.642578 0.791961 -0.191643 
0.643066 0.791961 -0.191631 
0.643555 0.791961 -0.191619 
0.644043 0.791961 -0.191606 
0.644531 0.791961 -0.191592 
0.645020 0.791961 -0.191577 
0.645508 0.791961 -0.191562 
0.645996 0.791961 -0.191546 
0.646484 0.791961 -0.191529 
0.646973 0.791961 -0.191511 
0.647461 0.791961 -0.191493 
0.647949 0.791961 -0.191473 
0.648438 0.791961 -0.191453 
0.648926 0.791961 -0.191432 
0.649414 0.791961 -0.191411 
0.649902 0.791961 -0.191389 
0.650391 0.791961 -0.191366 
0.650879 0.791961 -0.191342 
0.651367 0.791961 -0.191317 
0.651855 0.791961 -0.191292 
0.652344 0.791961 -0.191266 
0.652832 0.791961 -0.191239 
0.653320 0.791961 -0.191212 
0.653809 0.791961 -0.191183 
0.654297 0.791961 -0.191154 
0.654785 0.791961 -0.191125 
0.655273 0.791961 -0.191094 
0.655762 0.791961 -0.191063 
0.656250 0.791961 -0.191031 
0.656738 0.791961 -0.190999 
0.657227 0.791961 -0.190965 
0.657715 0.791961 -0.190931 
0.658203 0.791961 -0.190897 
0.658691 0.791961 -0.190861 
0.659180 0.791961 -0.190825 
0.659668 0.791961 -0.190788 
0.660156 0.791961 -0.190750 
0.660645 0.791961 -0.190712 
0.661133 0.791961 -0.190673 
0.661621 0.791961 -0.190633 
0.662109 0.791961 -0.190593 
0.662598 0.791961 -0.190552 
0.663086 0.791961 -0.190510 
0.663574 0.791961 -0.190468 
0.664062 0.791961 -0.190425 
0.664551 0.791961 -0.190381 
0.665039 0.791961 -0.190336 
0.665527 0.791961 -0.190291 
0.666016 0.791961 -0.190245 
0.666504 0.791961 -0.190199 
0.666992 0.791961 -0.190151 
0.667480 0.791961 -0.190103 
0.667969 0.791961 -0.190055 
0.668457 0.791961 -0.190006 
0.668945 0.791961 -0.189956 
0.669434 0.791961 -0.189905 
0.669922 0.791961 -0.189854 
0.670410 0.791961 -0.189802 
0.670898 0.791961 -0.189749 
0.671387 0.791961 -0.189696 
0.671875 0.791961 -0.189642 
0.672363 0.791961 -0.189588 
0.672852 0.791961 -0.189532 
0.673340 0.791961 -0.189477 
0.673828 0.791961 -0.189420 
0.674316 0.791961 -0.189363 
0.674805 0.791961 -0.189305 
0.675293 0.791961 -0.189247 
0.675781 0.791961 -0.189188 
0.676270 0.791961 -0.189128 
0.676758 0.791961 -0.189068 
0.677246 0.791961 -0.189007 
0.677734 0.791961 -0.188945 
0.678223 0.791961 -0.188883 
0.678711 0.791961 -0.188820 
0.679199 0.791961 -0.188756 
0.679688 0.791961 -0.188692 
0.680176 0.791961 -0.188627 
0.680664 0.791961 -0.188562 
0.681152 0.791961 -0.188496 
0.681641 0.791961 -0.188429 
0.682129 0.791961 -0.188362 
0.682617 0.791961 -0.188294 
0.683105 0.791961 -0.188226 
0.683594 0.791961 -0.188157 
0.684082 0.791961 -0.188087 
0.684570 0.791961 -0.188017 
0.685059 0.791961 -0.187946 
0.685547 0.791961 -0.187875 
0.686035 0.791961 -0.187803 
0.686523 0.791961 -0.187730 
0.687012 0.791961 -0.187657 
0.687500 0.791961 -0.187583 
0.687988 0.791961 -0.187508 
0.688477 0.791961 -0.187433 
0.688965 0.791961 -0.187358 
0.689453 0.791961 -0.187281 
0.689941 0.791961 -0.187205 
0.690430 0.791961 -0.187127 
0.690918 0.791961 -0.187049 
0.691406 0.791961 -0.186971 
0.691895 0.791961 -0.186891 
0.692383 0.791961 -0.186812 
0.692871 0.791961 -0.186731 
0.693359 0.791961 -0.186651 
0.693848 0.791961 -0.186569 
0.694336 0.791961 -0.186487 
0.694824 0.791961 -0.186405 
0.695312 0.791961 -0.186321 
0.695801 0.791961 -0.186238 
0.696289 0.791961 -0.186153 
0.696777 0.791961 -0.186069 
0.697266 0.791961 -0.185983 
0.697754 0.791961 -0.185897 
0.698242 0.791961 -0.185811 
0.698730 0.791961 -0.185724 
0.699219 0.791961 -0.185636 
0.699707 0.791961 -0.185548 
0.700195 0.791961 -0.185459 
0.700684 0.791961 -0.185370 
0.701172 0.791961 -0.185280 
0.701660 0.791961 -0.185190 
0.702148 0.791961 -0.185099 
0.702637 0.791961 -0.185007 
0.703125 0.791961 -0.184915 
0.703613 0.791961 -0.184823 
0.704102 0.791961 -0.184730 
0.704590 0.791961 -0.184636 
0.705078 0.791961 -0.184542 
0.705566 0.791961 -0.184448 
0.706055 0.791961 -0.184352 
0.706543 0.791961 -0.184257 
0.707031 0.791961 -0.184160 
0.707520 0.791961 -0.184064 
0.708008 0.791961 -0.183966 
0.708496 0.791961 -0.183869 
0.708984 0.791961 -0.183770 
0.709473 0.791961 -0.183671 
0.709961 0.791961 -0.183572 
0.710449 0.791961 -0.183472 
0.710938 0.791961 -0.183372 
0.711426 0.791961 -0.183271 
0.711914 0.791961 -0.183169 
0.712402 0.791961 -0.183068 
0.712891 0.791961 -0.182965 
0.713379 0.791961 -0.182862 
0.713867 0.791961 -0.182759 
0.714355 0.791961 -0.182655 
0.714844 0.791961 -0.182550 
0.715332 0.791961 -0.182445 
0.715820 0.791961 -0.182340 
0.716309 0.791961 -0.182234 
0.716797 0.791961 -0.182128 
0.717285 0.791961 -0.182021 
0.717773 0.791961 -0.181913 
0.718262 0.791961 -0.181805 
0.718750 0.791961 -0.181697 
0.719238 0.791961 -0.181588 
0.719727 0.791961 -0.181479 
0.720215 0.791961 -0.181369 
0.720703 0.791961 -0.181258 
0.721191 0.791961 -0.181148 
0.721680 0.791961 -0.181036 
0.722168 0.791961 -0.180925 
0.722656 0.791961 -0.180812 
0.723145 0.791961 -0.180700 
0.723633 0.791961 -0.180586 
0.724121 0.791961 -0.180473 
0.724609 0.791961 -0.180359 
0.725098 0.791961 -0.180244 
0.725586 0.791961 -0.180129 
0.726074 0.791961 -0.180013 
0.726562 0.791961 -0.179897 
0.727051 0.791961 -0.179781 
0.727539 0.791961 -0.179664 
0.728027 0.791961 -0.179546 
0.728516 0.791961 -0.179429 
0.729004 0.791961 -0.179310 
0.729492 0.791961 -0.179192 
0.729980 0.791961 -0.179072 
0.730469 0.791961 -0.178953 
0.730957 0.791961 -0.178832 
0.731445 0.791961 -0.178712 
0.731934 0.791961 -0.178591 
0.732422 0.791961 -0.178469 
0.732910 0.791961 -0.178347 
0.733398 0.791961 -0.178225 
0.733887 0.791961 -0.178102 
0.734375 0.791961 -0.177979 
0.734863 0.791961 -0.177855 
0.735352 0.791961 -0.177731 
0.735840 0.791961 -0.177606 
0.736328 0.791961 -0.177481 
0.736816 0.791961 -0.177356 
0.737305 0.791961 -0.177230 
0.737793 0.791961 -0.177104 
0.738281 0.791961 -0.176977 
0.738770 0.791961 -0.176850 
0.739258 0.791961 -0.176722 
0.739746 0.791961 -0.176594 
0.740234 0.791961 -0.176466 
0.740723 0.791961 -0.176337 
0.741211 0.791961 -0.176208 
0.741699 0.791961 -0.176078 
0.742188 0.791961 -0.175948 
0.742676 0.791961 -0.175817 
0.743164 0.791961 -0.175686 
0.743652 0.791961 -0.175555 
0.744141 0.791961 -0.175423 
0.744629 0.791961 -0.175291 
0.745117 0.791961 -0.175158 
0.745605 0.791961 -0.175025 
0.746094 0.791961 -0.174891 
0.746582 0.791961 -0.174757 
0.747070 0.791961 -0.174623 
0.747559 0.791961 -0.174488 
0.748047 0.791961 -0.174353 
0.748535 0.791961 -0.174218 
0.749023 0.791961 -0.174082 
0.749512 0.791961 -0.173946 
0.750000 0.791961 -0.173809 
0.750488 0.791961 -0.173672 
0.750977 0.791961 -0.173534 
0.751465 0.791961 -0.173396 
0.751953 0.791961 -0.173258 
0.752441 0.791961 -0.173119 
0.752930 0.791961 -0.172980 
0.753418 0.791961 -0.172841 
0.753906 0.791961 -0.172701 
0.754395 0.791961 -0.172561 
0.754883 0.791961 -0.172420 
0.755371 0.791961 -0.172279 
0.755859 0.791961 -0.172138 
0.756348 0.791961 -0.171996 
0.756836 0.791961 -0.171854 
0.757324 0.791961 -0.171711 
0.757812 0.791961 -0.171568 
0.758301 0.791961 -0.171425 
0.758789 0.791961 -0.171281 
0.759277 0.791961 -0.171137 
0.759766 0.791961 -0.170993 
0.760254 0.791961 -0.170848 
0.760742 0.791961 -0.170703 
0.761230 0.791961 -0.170557 
0.761719 0.791961 -0.170411 
0.762207 0.791961 -0.170265 
0.762695 0.791961 -0.170118 
0.763184 0.791961 -0.169971 
0.763672 0.791961 -0.169824 
0.764160 0.791961 -0.169676 
0.764648 0.791961 -0.169528 
0.765137 0.791961 -0.169379 
0.765625 0.791961 -0.169231 
0.766113 0.791961 -0.169081 
0.766602 0.791961 -0.168932 
0.767090 0.791961 -0.168782 
0.767578 0.791961 -0.168632 
0.768066 0.791961 -0.168481 
0.768555 0.791961 -0.168330 
0.769043 0.791961 -0.168179 
0.769531 0.791961 -0.168027 
0.770020 0.791961 -0.167875 
0.770508 0.791961 -0.167723 
0.770996 0.791961 -0.167570 
0.771484 0.791961 -0.167417 
0.771973 0.791961 -0.167263 
0.772461 0.791961 -0.167110 
0.772949 0.791961 -0.166956 
0.773438 0.791961 -0.166801 
0.773926 0.791961 -0.166646 
0.774414 0.791961 -0.166491 
0.774902 0.791961 -0.166336 
0.775391 0.791961 -0.166180 
0.775879 0.791961 -0.166024 
0.776367 0.791961 -0.165867 
0.776855 0.791961 -0.165710 
0.777344 0.791961 -0.165553 
0.777832 0.791961 -0.165396 
0.778320 0.791961 -0.165238 
0.778809 0.791961 -0.165080 
0.779297 0.791961 -0.164921 
0.779785 0.791961 -0.164763 
0.780273 0.791961 -0.164604 
0.780762 0.791961 -0.164444 
0.781250 0.791961 -0.164284 
0.781738 0.791961 -0.164124 
0.782227 0.791961 -0.163964 
0.782715 0.791961 -0.163803 
0.783203 0.791961 -0.163642 
0.783691 0.791961 -0.163481 
0.784180 0.791961 -0.163319 
0.784668 0.791961 -0.163157 
0.785156 0.791961 -0.162995 
0.785645 0.791961 -0.162832 
0.786133 0.791961 -0.162669 
0.786621 0.791961 -0.162506 
0.787109 0.791961 -0.162343 
0.787598 0.791961 -0.162179 
0.788086 0.791961 -0.162015 
0.788574 0.791961 -0.161850 
0.789062 0.791961 -0.161685 
0.789551 0.791961 -0.161520 
0.790039 0.791961 -0.161355 
0.790527 0.791961 -0.161189 
0.791016 0.791961 -0.161023 
0.791504 0.791961 -0.160857 
0.791992 0.791961 -0.160690 
0.792480 0.791961 -0.160523 
0.792969 0.791961 -0.160356 
0.793457 0.791961 -0.160189 
0.793945 0.791961 -0.160021 
0.794434 0.791961 -0.159853 
0.794922 0.791961 -0.159684 
0.795410 0.791961 -0.159516 
0.795898 0.791961 -0.159347 
0.796387 0.791961 -0.159178 
0.796875 0.791961 -0.159008 
0.797363 0.791961 -0.158838 
0.797852 0.791961 -0.158668 
0.798340 0.791961 -0.158498 
0.798828 0.791961 -0.158327 
0.799316 0.791961 -0.158156 
0.799805 0.791961 -0.157985 
0.800293 0.791961 -0.157813 
0.800781 0.791961 -0.157642 
0.801270 0.791961 -0.157470 
0.801758 0.791961 -0.157297 
0.802246 0.791961 -0.157125 
0.802734 0.791961 -0.156952 
0.803223 0.791961 -0.156778 
0.803711 0.791961 -0.156605 
0.804199 0.791961 -0.156431 
0.804688 0.791961 -0.156257 
0.805176 0.791961 -0.156083 
0.805664 0.791961 -0.155908 
0.806152 0.791961 -0.155734 
0.806641 0.791961 -0.155559 
0.807129 0.791961 -0.155383 
0.807617 0.791961 -0.155208 
0.808105 0.791961 -0.155032 
0.808594 0.791961 -0.154856 
0.809082 0.791961 -0.154679 
0.809570 0.791961 -0.154503 
0.810059 0.791961 -0.154326 
0.810547 0.791961 -0.154148 
0.811035 0.791961 -0.153971 
0.811523 0.791961 -0.153793 
0.812012 0.791961 -0.153615 
0.812500 0.791961 -0.153437 
0.812988 0.791961 -0.153259 
0.813477 0.791961 -0.153080 
0.813965 0.791961 -0.152901 
0.814453 0.791961 -0.152722 
0.814941 0.791961 -0.152542 
0.815430 0.791961 -0.152362 
0.815918 0.791961 -0.152182 
0.816406 0.791961 -0.152002 
0.816895 0.791961 -0.151822 
0.817383 0.791961 -0.151641 
0.817871 0.791961 -0.151460 
0.818359 0.791961 -0.151279 
0.818848 0.791961 -0.151097 
0.819336 0.791961 -0.150916 
0.819824 0.791961 -0.150734 
0.820312 0.791961 -0.150551 
0.820801 0.791961 -0.150369 
0.821289 0.791961 -0.150186 
0.821777 0.791961 -0.150003 
0.822266 0.791961 -0.149820 
0.822754 0.791961 -0.149637 
0.823242 0.791961 -0.149453 
0.823730 0.791961 -0.149269 
0.824219 0.791961 -0.149085 
0.824707 0.791961 -0.148901 
0.825195 0.791961 -0.148716 
0.825684 0.791961 -0.148532 
0.826172 0.791961 -0.148347 
0.826660 0.791961 -0.148161 
0.827148 0.791961 -0.147976 
0.827637 0.791961 -0.147790 
0.828125 0.791961 -0.147604 
0.828613 0.791961 -0.147418 
0.829102 0.791961 -0.147232 
0.829590 0.791961 -0.147045 
0.830078 0.791961 -0.146859 
0.830566 0.791961 -0.146672 
0.831055 0.791961 -0.146484 
0.831543 0.791961 -0.146297 
0.832031 0.791961 -0.146109 
0.832520 0.791961 -0.145921 
0.833008 0.791961 -0.145733 
0.833496 0.791961 -0.145545 
0.833984 0.791961 -0.145356 
0.834473 0.791961 -0.145168 
0.834961 0.791961 -0.144979 
0.835449 0.791961 -0.144789 
0.835938 0.791961 -0.144600 
0.836426 0.791961 -0.144410 
0.836914 0.791961 -0.144221 
0.837402 0.791961 -0.144031 
0.837891 0.791961 -0.143840 
0.838379 0.791961 -0.143650 
0.838867 0.791961 -0.143459 
0.839355 0.791961 -0.143268 
0.839844 0.791961 -0.143077 
0.840332 0.791961 -0.142886 
0.840820 0.791961 -0.142695 
0.841309 0.791961 -0.142503 
0.841797 0.791961 -0.142311 
0.842285 0.791961 -0.142119 
0.842773 0.791961 -0.141927 
0.843262 0.791961 -0.141735 
0.843750 0.791961 -0.141542 
0.844238 0.791961 -0.141349 
0.844727 0.791961 -0.141156 
0.845215 0.791961 -0.140963 
0.845703 0.791961 -0.140770 
0.846191 0.791961 -0.140576 
0.846680 0.791961 -0.140382 
0.847168 0.791961 -0.140188 
0.847656 0.791961 -0.139994 
0.848145 0.791961 -0.139800 
0.848633 0.791961 -0.139605 
0.849121 0.791961 -0.139410 
0.849609 0.791961 -0.139215 
0.850098 0.791961 -0.139020 
0.850586 0.791961 -0.138825 
0.851074 0.791961 -0.138630 
0.851562 0.791961 -0.138434 
0.852051 0.791961 -0.138238 
0.852539 0.791961 -0.138042 
0.853027 0.791961 -0.137846 
0.853516 0.791961 -0.137650 
0.854004 0.791961 -0.137453 
0.854492 0.791961 -0.137256 
0.854980 0.791961 -0.137060 
0.855469 0.791961 -0.136863 
0.855957 0.791961 -0.136665 
0.856445 0.791961 -0.136468 
0.856934 0.791961 -0.136270 
0.857422 0.791961 -0.136073 
0.857910 0.791961 -0.135875 
0.858398 0.791961 -0.135677 
0.858887 0.791961 -0.135478 
0.859375 0.791961 -0.135280 
0.859863 0.791961 -0.135081 
0.860352 0.791961 -0.134883 
0.860840 0.791961 -0.134684 
0.861328 0.791961 -0.134485 
0.861816 0.791961 -0.134285 
0.862305 0.791961 -0.134086 
0.862793 0.791961 -0.133886 
0.863281 0.791961 -0.133687 
0.863770 0.791961 -0.133487 
0.864258 0.791961 -0.133287 
0.864746 0.791961 -0.133086 
0.865234 0.791961 -0.132886 
0.865723 0.791961 -0.132686 
0.866211 0.791961 -0.132485 
0.866699 0.791961 -0.132284 
0.867188 0.791961 -0.132083 
0.867676 0.791961 -0.131882 
0.868164 0.791961 -0.131681 
0.868652 0.791961 -0.131479 
0.869141 0.791961 -0.131278 
0.869629 0.791961 -0.131076 
0.870117 0.791961 -0.130874 
0.870605 0.791961 -0.130672 
0.871094 0.791961 -0.130470 
0.871582 0.791961 -0.130268 
0.872070 0.791961 -0.130065 
0.872559 0.791961 -0.129863 
0.873047 0.791961 -0.129660 
0.873535 0.791961 -0.129457 
0.874023 0.791961 -0.129254 
0.874512 0.791961 -0.129051 
0.875000 0.791961 -0.128847 
0.875488 0.791961 -0.128644 
0.875977 0.791961 -0.128440 
0.876465 0.791961 -0.128237 
0.876953 0.791961 -0.128033 
0.877441 0.791961 -0.127829 
0.877930 0.791961 -0.127625 
0.878418 0.791961 -0.127420 
0.878906 0.791961 -0.127216 
0.879395 0.791961 -0.127011 
0.879883 0.791961 -0.126807 
0.880371 0.791961 -0.126602 
0.880859 0.791961 -0.126397 
0.881348 0.791961 -0.126192 
0.881836 0.791961 -0.125987 
0.882324 0.791961 -0.125781 
0.882812 0.791961 -0.125576 
0.883301 0.791961 -0.125370 
0.883789 0.791961 -0.125165 
0.884277 0.791961 -0.124959 
0.884766 0.791961 -0.124753 
0.885254 0.791961 -0.124547 
0.885742 0.791961 -0.124341 
0.886230 0.791961 -0.124135 
0.886719 0.791961 -0.123928 
0.887207 0.791961 -0.123722 
0.887695 0.791961 -0.123515 
0.888184 0.791961 -0.123308 
0.888672 0.791961 -0.123101 
0.889160 0.791961 -0.122894 
0.889648 0.791961 -0.122687 
0.890137 0.791961 -0.122480 
0.890625 0.791961 -0.122273 
0.891113 0.791961 -0.122065 
0.891602 0.791961 -0.121858 
0.892090 0.791961 -0.121650 
0.892578 0.791961 -0.121442 
0.893066 0.791961 -0.121234 
0.893555 0.791961 -0.121026 
0.894043 0.791961 -0.120818 
0.894531 0.791961 -0.120610 
0.895020 0.791961 -0.120402 
0.895508 0.791961 -0.120193 
0.895996 0.791961 -0.119985 
0.896484 0.791961 -0.119776 
0.896973 0.791961 -0.119567 
0.897461 0.791961 -0.119359 
0.897949 0.791961 -0.119150 
0.898438 0.791961 -0.118941 
0.898926 0.791961 -0.118731 
0.899414 0.791961 -0.118522 
0.899902 0.791961 -0.118313 
0.900391 0.791961 -0.118103 
0.900879 0.791961 -0.117894 
0.901367 0.791961 -0.117684 
0.901855 0.791961 -0.117475 
0.902344 0.791961 -0.117265 
0.902832 0.791961 -0.117055 
0.903320 0.791961 -0.116845 
0.903809 0.791961 -0.116635 
0.904297 0.791961 -0.116425 
0.904785 0.791961 -0.116215 
0.905273 0.791961 -0.116004 
0.905762 0.791961 -0.115794 
0.906250 0.791961 -0.115583 
0.906738 0.791961 -0.115373 
0.907227 0.791961 -0.115162 
0.907715 0.791961 -0.114951 
0.908203 0.791961 -0.114740 
0.908691 0.791961 -0.114529 
0.909180 0.791961 -0.114318 
0.909668 0.791961 -0.114107 
0.910156 0.791961 -0.113896 
0.910645 0.791961 -0.113685 
0.911133 0.791961 -0.113474 
0.911621 0.791961 -0.113262 
0.912109 0.791961 -0.113051 
0.912598 0.791961 -0.112839 
0.913086 0.791961 -0.112628 
0.913574 0.791961 -0.112416 
0.914062 0.791961 -0.112204 
0.914551 0.791961 -0.111992 
0.915039 0.791961 -0.111780 
0.915527 0.791961 -0.111568 
0.916016 0.791961 -0.111356 
0.916504 0.791961 -0.111144 
0.916992 0.791961 -0.110932 
0.917480 0.791961 -0.110720 
0.917969 0.791961 -0.110507 
0.918457 0.791961 -0.110295 
0.918945 0.791961 -0.110083 
0.919434 0.791961 -0.109870 
0.919922 0.791961 -0.109657 
0.920410 0.791961 -0.109445 
0.920898 0.791961 -0.109232 
0.921387 0.791961 -0.109019 
0.921875 0.791961 -0.108807 
0.922363 0.791961 -0.108594 
0.922852 0.791961 -0.108381 
0.923340 0.791961 -0.108168 
0.923828 0.791961 -0.107955 
0.924316 0.791961 -0.107742 
0.924805 0.791961 -0.107528 
0.925293 0.791961 -0.107315 
0.925781 0.791961 -0.107102 
0.926270 0.791961 -0.106889 
0.926758 0.791961 -0.106675 
0.927246 0.791961 -0.106462 
0.927734 0.791961 -0.106248 
0.928223 0.791961 -0.106035 
0.928711 0.791961 -0.105821 
0.929199 0.791961 -0.105608 
0.929688 0.791961 -0.105394 
0.930176 0.791961 -0.105180 
0.930664 0.791961 -0.104966 
0.931152 0.791961 -0.104753 
0.931641 0.791961 -0.104539 
0.932129 0.791961 -0.104325 
0.932617 0.791961 -0.104111 
0.933105 0.791961 -0.103897 
0.933594 0.791961 -0.103683 
0.934082 0.791961 -0.103469 
0.934570 0.791961 -0.103255 
0.935059 0.791961 -0.103041 
0.935547 0.791961 -0.102826 
0.936035 0.791961 -0.102612 
0.936523 0.791961 -0.102398 
0.937012 0.791961 -0.102184 
0.937500 0.791961 -0.101969 
0.937988 0.791961 -0.101755 
0.938477 0.791961 -0.101541 
0.938965 0.791961 -0.101326 
0.939453 0.791961 -0.101112 
0.939941 0.791961 -0.100897 
0.940430 0.791961 -0.100683 
0.940918 0.791961 -0.100468 
0.941406 0.791961 -0.100254 
0.941895 0.791961 -0.100039 
0.942383 0.791961 -0.099825 
0.942871 0.791961 -0.099610 
0.943359 0.791961 -0.099395 
0.943848 0.791961 -0.099181 
0.944336 0.791961 -0.098966 
0.944824 0.791961 -0.098751 
0.945312 0.791961 -0.098537 
0.945801 0.791961 -0.098322 
0.946289 0.791961 -0.098107 
0.946777 0.791961 -0.097892 
0.947266 0.791961 -0.097678 
0.947754 0.791961 -0.097463 
0.948242 0.791961 -0.097248 
0.948730 0.791961 -0.097033 
0.949219 0.791961 -0.096818 
0.949707 0.791961 -0.096603 
0.950195 0.791961 -0.096388 
0.950684 0.791961 -0.096174 
0.951172 0.791961 -0.095959 
0.951660 0.791961 -0.095744 
0.952148 0.791961 -0.095529 
0.952637 0.791961 -0.095314 
0.953125 0.791961 -0.095099 
0.953613 0.791961 -0.094884 
0.954102 0.791961 -0.094669 
0.954590 0.791961 -0.094454 
0.955078 0.791961 -0.094239 
0.955566 0.791961 -0.094024 
0.956055 0.791961 -0.093809 
0.956543 0.791961 -0.093594 
0.957031 0.791961 -0.093379 
0.957520 0.791961 -0.093164 
0.958008 0.791961 -0.092949 
0.958496 0.791961 -0.092734 
0.958984 0.791961 -0.092519 
0.959473 0.791961 -0.092304 
0.959961 0.791961 -0.092090 
0.960449 0.791961 -0.091875 
0.960938 0.791961 -0.091660 
0.961426 0.791961 -0.091445 
0.961914 0.791961 -0.091230 
0.962402 0.791961 -0.091015 
0.962891 0.791961 -0.090800 
0.963379 0.791961 -0.090585 
0.963867 0.791961 -0.090370 
0.964355 0.791961 -0.090155 
0.964844 0.791961 -0.089941 
0.965332 0.791961 -0.089726 
0.965820 0.791961 -0.089511 
0.966309 0.791961 -0.089296 
0.966797 0.791961 -0.089081 
0.967285 0.791961 -0.088866 
0.967773 0.791961 -0.088652 
0.968262 0.791961 -0.088437 
0.968750 0.791961 -0.088222 
0.969238 0.791961 -0.088008 
0.969727 0.791961 -0.087793 
0.970215 0.791961 -0.087578 
0.970703 0.791961 -0.087364 
0.971191 0.791961 -0.087149 
0.971680 0.791961 -0.086934 
0.972168 0.791961 -0.086720 
0.972656 0.791961 -0.086505 
0.973145 0.791961 -0.086291 
0.973633 0.791961 -0.086076 
0.974121 0.791961 -0.085862 
0.974609 0.791961 -0.085647 
0.975098 0.791961 -0.085433 
0.975586 0.791961 -0.085219 
0.976074 0.791961 -0.085004 
0.976562 0.791961 -0.084790 
0.977051 0.791961 -0.084576 
0.977539 0.791961 -0.084362 
0.978027 0.791961 -0.084148 
0.978516 0.791961 -0.083933 
0.979004 0.791961 -0.083719 
0.979492 0.791961 -0.083505 
0.979980 0.791961 -0.083291 
0.980469 0.791961 -0.083077 
0.980957 0.791961 -0.082863 
0.981445 0.791961 -0.082649 
0.981934 0.791961 -0.082436 
0.982422 0.791961 -0.082222 
0.982910 0.791961 -0.082008 
0.983398 0.791961 -0.081794 
0.983887 0.791961 -0.081581 
0.984375 0.791961 -0.081367 
0.984863 0.791961 -0.081153 
0.985352 0.791961 -0.080940 
0.985840 0.791961 -0.080726 
0.986328 0.791961 -0.080513 
0.986816 0.791961 -0.080300 
0.987305 0.791961 -0.080086 
0.987793 0.791961 -0.079873 
0.988281 0.791961 -0.079660 
0.988770 0.791961 -0.079447 
0.989258 0.791961 -0.079233 
0.989746 0.791961 -0.079020 
0.990234 0.791961 -0.078807 
0.990723 0.791961 -0.078595 
0.991211 0.791961 -0.078382 
0.991699 0.791961 -0.078169 
0.992188 0.791961 -0.077956 
0.992676 0.791961 -0.077743 
0.993164 0.791961 -0.077531 
0.993652 0.791961 -0.077318 
0.994141 0.791961 -0.077106 
0.994629 0.791961 -0.076893 
0.995117 0.791961 -0.076681 
0.995605 0.791961 -0.076469 
0.996094 0.791961 -0.076256 
0.996582 0.791961 -0.076044 
0.997070 0.791961 -0.075832 
0.997559 0.791961 -0.075620 
0.998047 0.791961 -0.075408 
0.998535 0.791961 -0.075196 
0.999023 0.791961 -0.074985 
0.999512 0.791961 -0.074773 


==> data/BUSineA10K2048M80kstep3.dat <==
0.000000 1.271187 -0.068334 
0.000488 1.271187 -0.068162 
0.000977 1.271187 -0.067990 
0.001465 1.271187 -0.067818 
0.001953 1.271187 -0.067646 
0.002441 1.271187 -0.067474 
0.002930 1.271187 -0.067302 
0.003418 1.271187 -0.067130 
0.003906 1.271187 -0.066958 
0.004395 1.271187 -0.066786 
0.004883 1.271187 -0.066615 
0.005371 1.271187 -0.066443 
0.005859 1.271187 -0.066271 
0.006348 1.271187 -0.066100 
0.006836 1.271187 -0.065928 
0.007324 1.271187 -0.065757 
0.007812 1.271187 -0.065586 
0.008301 1.271187 -0.065414 
0.008789 1.271187 -0.065243 
0.009277 1.271187 -0.065072 
0.009766 1.271187 -0.064901 
0.010254 1.271187 -0.064730 
0.010742 1.271187 -0.064559 
0.011230 1.271187 -0.064388 
0.011719 1.271187 -0.064218 
0.012207 1.271187 -0.064047 
0.012695 1.271187 -0.063876 
0.013184 1.271187 -0.063706 
0.013672 1.271187 -0.063535 
0.014160 1.271187 -0.063365 
0.014648 1.271187 -0.063195 
0.015137 1.271187 -0.063024 
0.015625 1.271187 -0.062854 
0.016113 1.271187 -0.062684 
0.016602 1.271187 -0.062514 
0.017090 1.271187 -0.062344 
0.017578 1.271187 -0.062174 
0.018066 1.271187 -0.062004 
0.018555 1.271187 -0.061835 
0.019043 1.271187 -0.061665 
0.019531 1.271187 -0.061496 
0.020020 1.271187 -0.061326 
0.020508 1.271187 -0.061157 
0.020996 1.271187 -0.060988 
0.021484 1.271187 -0.060818 
0.021973 1.271187 -0.060649 
0.022461 1.271187 -0.060480 
0.022949 1.271187 -0.060311 
0.023438 1.271187 -0.060142 
0.023926 1.271187 -0.059974 
0.024414 1.271187 -0.059805 
0.024902 1.271187 -0.059636 
0.025391 1.271187 -0.059468 
0.025879 1.271187 -0.059299 
0.026367 1.271187 -0.059131 
0.026855 1.271187 -0.058963 
0.027344 1.271187 -0.058795 
0.027832 1.271187 -0.058627 
0.028320 1.271187 -0.058459 
0.028809 1.271187 -0.058291 
0.029297 1.271187 -0.058123 
0.029785 1.271187 -0.057955 
0.030273 1.271187 -0.057788 
0.030762 1.271187 -0.057620 
0.031250 1.271187 -0.057453 
0.031738 1.271187 -0.057286 
0.032227 1.271187 -0.057119 
0.032715 1.271187 -0.056952 
0.033203 1.271187 -0.056785 
0.033691 1.271187 -0.056618 
0.034180 1.271187 -0.056451 
0.034668 1.271187 -0.056284 
0.035156 1.271187 -0.056118 
0.035645 1.271187 -0.055951 
0.036133 1.271187 -0.055785 
0.036621 1.271187 -0.055619 
0.037109 1.271187 -0.055452 
0.037598 1.271187 -0.055286 
0.038086 1.271187 -0.055120 
0.038574 1.271187 -0.054955 
0.039062 1.271187 -0.054789 
0.039551 1.271187 -0.054623 
0.040039 1.271187 -0.054458 
0.040527 1.271187 -0.054292 
0.041016 1.271187 -0.054127 
0.041504 1.271187 -0.053962 
0.041992 1.271187 -0.053797 
0.042480 1.271187 -0.053632 
0.042969 1.271187 -0.053467 
0.043457 1.271187 -0.053302 
0.043945 1.271187 -0.053138 
0.044434 1.271187 -0.052973 
0.044922 1.271187 -0.052809 
0.045410 1.271187 -0.052645 
0.045898 1.271187 -0.052481 
0.046387 1.271187 -0.052317 
0.046875 1.271187 -0.052153 
0.047363 1.271187 -0.051989 
0.047852 1.271187 -0.051825 
0.048340 1.271187 -0.051662 
0.048828 1.271187 -0.051499 
0.049316 1.271187 -0.051335 
0.049805 1.271187 -0.051172 
0.050293 1.271187 -0.051009 
0.050781 1.271187 -0.050846 
0.051270 1.271187 -0.050683 
0.051758 1.271187 -0.050521 
0.052246 1.271187 -0.050358 
0.052734 1.271187 -0.050196 
0.053223 1.271187 -0.050034 
0.053711 1.271187 -0.049872 
0.054199 1.271187 -0.049710 
0.054688 1.271187 -0.049548 
0.055176 1.271187 -0.049386 
0.055664 1.271187 -0.049225 
0.056152 1.271187 -0.049063 
0.056641 1.271187 -0.048902 
0.057129 1.271187 -0.048741 
0.057617 1.271187 -0.048580 
0.058105 1.271187 -0.048419 
0.058594 1.271187 -0.048258 
0.059082 1.271187 -0.048097 
0.059570 1.271187 -0.047937 
0.060059 1.271187 -0.047777 
0.060547 1.271187 -0.047616 
0.061035 1.271187 -0.047456 
0.061523 1.271187 -0.047296 
0.062012 1.271187 -0.047137 
0.062500 1.271187 -0.046977 
0.062988 1.271187 -0.046818 
0.063477 1.271187 -0.046658 
0.063965 1.271187 -0.046499 
0.064453 1.271187 -0.046340 
0.064941 1.271187 -0.046181 
0.065430 1.271187 -0.046022 
0.065918 1.271187 -0.045864 
0.066406 1.271187 -0.045705 
0.066895 1.271187 -0.045547 
0.067383 1.271187 -0.045389 
0.067871 1.271187 -0.045231 
0.068359 1.271187 -0.045073 
0.068848 1.271187 -0.044916 
0.069336 1.271187 -0.044758 
0.069824 1.271187 -0.044601 
0.070312 1.271187 -0.044444 
0.070801 1.271187 -0.044287 
0.071289 1.271187 -0.044130 
0.071777 1.271187 -0.043973 
0.072266 1.271187 -0.043817 
0.072754 1.271187 -0.043660 
0.073242 1.271187 -0.043504 
0.073730 1.271187 -0.043348 
0.074219 1.271187 -0.043192 
0.074707 1.271187 -0.043036 
0.075195 1.271187 -0.042881 
0.075684 1.271187 -0.042726 
0.076172 1.271187 -0.042570 
0.076660 1.271187 -0.042415 
0.077148 1.271187 -0.042261 
0.077637 1.271187 -0.042106 
0.078125 1.271187 -0.041951 
0.078613 1.271187 -0.041797 
0.079102 1.271187 -0.041643 
0.079590 1.271187 -0.041489 
0.080078 1.271187 -0.041335 
0.080566 1.271187 -0.041181 
0.081055 1.271187 -0.041028 
0.081543 1.271187 -0.040875 
0.082031 1.271187 -0.040722 
0.082520 1.271187 -0.040569 
0.083008 1.271187 -0.040416 
0.083496 1.271187 -0.040263 
0.083984 1.271187 -0.040111 
0.084473 1.271187 -0.039959 
0.084961 1.271187 -0.039807 
0.085449 1.271187 -0.039655 
0.085938 1.271187 -0.039504 
0.086426 1.271187 -0.039352 
0.086914 1.271187 -0.039201 
0.087402 1.271187 -0.039050 
0.087891 1.271187 -0.038899 
0.088379 1.271187 -0.038748 
0.088867 1.271187 -0.038598 
0.089355 1.271187 -0.038448 
0.089844 1.271187 -0.038298 
0.090332 1.271187 -0.038148 
0.090820 1.271187 -0.037998 
0.091309 1.271187 -0.037849 
0.091797 1.271187 -0.037699 
0.092285 1.271187 -0.037550 
0.092773 1.271187 -0.037401 
0.093262 1.271187 -0.037253 
0.093750 1.271187 -0.037104 
0.094238 1.271187 -0.036956 
0.094727 1.271187 -0.036808 
0.095215 1.271187 -0.036660 
0.095703 1.271187 -0.036512 
0.096191 1.271187 -0.036365 
0.096680 1.271187 -0.036218 
0.097168 1.271187 -0.036071 
0.097656 1.271187 -0.035924 
0.098145 1.271187 -0.035777 
0.098633 1.271187 -0.035631 
0.099121 1.271187 -0.035485 
0.099609 1.271187 -0.035339 
0.100098 1.271187 -0.035193 
0.100586 1.271187 -0.035048 
0.101074 1.271187 -0.034902 
0.101562 1.271187 -0.034757 
0.102051 1.271187 -0.034612 
0.102539 1.271187 -0.034468 
0.103027 1.271187 -0.034323 
0.103516 1.271187 -0.034179 
0.104004 1.271187 -0.034035 
0.104492 1.271187 -0.033892 
0.104980 1.271187 -0.033748 
0.105469 1.271187 -0.033605 
0.105957 1.271187 -0.033462 
0.106445 1.271187 -0.033319 
0.106934 1.271187 -0.033176 
0.107422 1.271187 -0.033034 
0.107910 1.271187 -0.032892 
0.108398 1.271187 -0.032750 
0.108887 1.271187 -0.032608 
0.109375 1.271187 -0.032467 
0.109863 1.271187 -0.032326 
0.110352 1.271187 -0.032185 
0.110840 1.271187 -0.032044 
0.111328 1.271187 -0.031904 
0.111816 1.271187 -0.031764 
0.112305 1.271187 -0.031624 
0.112793 1.271187 -0.031484 
0.113281 1.271187 -0.031345 
0.113770 1.271187 -0.031205 
0.114258 1.271187 -0.031066 
0.114746 1.271187 -0.030928 
0.115234 1.271187 -0.030789 
0.115723 1.271187 -0.030651 
0.116211 1.271187 -0.030513 
0.116699 1.271187 -0.030376 
0.117188 1.271187 -0.030238 
0.117676 1.271187 -0.030101 
0.118164 1.271187 -0.029964 
0.118652 1.271187 -0.029827 
0.119141 1.271187 -0.029691 
0.119629 1.271187 -0.029555 
0.120117 1.271187 -0.029419 
0.120605 1.271187 -0.029283 
0.121094 1.271187 -0.029148 
0.121582 1.271187 -0.029013 
0.122070 1.271187 -0.028878 
0.122559 1.271187 -0.028744 
0.123047 1.271187 -0.028609 
0.123535 1.271187 -0.028475 
0.124023 1.271187 -0.028342 
0.124512 1.271187 -0.028208 
0.125000 1.271187 -0.028075 
0.125488 1.271187 -0.027942 
0.125977 1.271187 -0.027810 
0.126465 1.271187 -0.027677 
0.126953 1.271187 -0.027545 
0.127441 1.271187 -0.027414 
0.127930 1.271187 -0.027282 
0.128418 1.271187 -0.027151 
0.128906 1.271187 -0.027020 
0.129395 1.271187 -0.026890 
0.129883 1.271187 -0.026759 
0.130371 1.271187 -0.026629 
0.130859 1.271187 -0.026500 
0.131348 1.271187 -0.026370 
0.131836 1.271187 -0.026241 
0.132324 1.271187 -0.026112 
0.132812 1.271187 -0.025984 
0.133301 1.271187 -0.025855 
0.133789 1.271187 -0.025727 
0.134277 1.271187 -0.025600 
0.134766 1.271187 -0.025473 
0.135254 1.271187 -0.025345 
0.135742 1.271187 -0.025219 
0.136230 1.271187 -0.025092 
0.136719 1.271187 -0.024966 
0.137207 1.271187 -0.024840 
0.137695 1.271187 -0.024715 
0.138184 1.271187 -0.024590 
0.138672 1.271187 -0.024465 
0.139160 1.271187 -0.024340 
0.139648 1.271187 -0.024216 
0.140137 1.271187 -0.024092 
0.140625 1.271187 -0.023969 
0.141113 1.271187 -0.023846 
0.141602 1.271187 -0.023723 
0.142090 1.271187 -0.023600 
0.142578 1.271187 -0.023478 
0.143066 1.271187 -0.023356 
0.143555 1.271187 -0.023234 
0.144043 1.271187 -0.023113 
0.144531 1.271187 -0.022992 
0.145020 1.271187 -0.022871 
0.145508 1.271187 -0.022751 
0.145996 1.271187 -0.022631 
0.146484 1.271187 -0.022512 
0.146973 1.271187 -0.022392 
0.147461 1.271187 -0.022273 
0.147949 1.271187 -0.022155 
0.148438 1.271187 -0.022037 
0.148926 1.271187 -0.021919 
0.149414 1.271187 -0.021801 
0.149902 1.271187 -0.021684 
0.150391 1.271187 -0.021567 
0.150879 1.271187 -0.021451 
0.151367 1.271187 -0.021335 
0.151855 1.271187 -0.021219 
0.152344 1.271187 -0.021103 
0.152832 1.271187 -0.020988 
0.153320 1.271187 -0.020874 
0.153809 1.271187 -0.020759 
0.154297 1.271187 -0.020645 
0.154785 1.271187 -0.020532 
0.155273 1.271187 -0.020419 
0.155762 1.271187 -0.020306 
0.156250 1.271187 -0.020193 
0.156738 1.271187 -0.020081 
0.157227 1.271187 -0.019969 
0.157715 1.271187 -0.019858 
0.158203 1.271187 -0.019747 
0.158691 1.271187 -0.019637 
0.159180 1.271187 -0.019526 
0.159668 1.271187 -0.019417 
0.160156 1.271187 -0.019307 
0.160645 1.271187 -0.019198 
0.161133 1.271187 -0.019089 
0.161621 1.271187 -0.018981 
0.162109 1.271187 -0.018873 
0.162598 1.271187 -0.018766 
0.163086 1.271187 -0.018659 
0.163574 1.271187 -0.018552 
0.164062 1.271187 -0.018446 
0.164551 1.271187 -0.018340 
0.165039 1.271187 -0.018234 
0.165527 1.271187 -0.018129 
0.166016 1.271187 -0.018025 
0.166504 1.271187 -0.017920 
0.166992 1.271187 -0.017817 
0.167480 1.271187 -0.017713 
0.167969 1.271187 -0.017610 
0.168457 1.271187 -0.017508 
0.168945 1.271187 -0.017405 
0.169434 1.271187 -0.017304 
0.169922 1.271187 -0.017202 
0.170410 1.271187 -0.017102 
0.170898 1.271187 -0.017001 
0.171387 1.271187 -0.016901 
0.171875 1.271187 -0.016801 
0.172363 1.271187 -0.016702 
0.172852 1.271187 -0.016604 
0.173340 1.271187 -0.016505 
0.173828 1.271187 -0.016407 
0.174316 1.271187 -0.016310 
0.174805 1.271187 -0.016213 
0.175293 1.271187 -0.016116 
0.175781 1.271187 -0.016020 
0.176270 1.271187 -0.015925 
0.176758 1.271187 -0.015830 
0.177246 1.271187 -0.015735 
0.177734 1.271187 -0.015641 
0.178223 1.271187 -0.015547 
0.178711 1.271187 -0.015453 
0.179199 1.271187 -0.015361 
0.179688 1.271187 -0.015268 
0.180176 1.271187 -0.015176 
0.180664 1.271187 -0.015085 
0.181152 1.271187 -0.014994 
0.181641 1.271187 -0.014903 
0.182129 1.271187 -0.014813 
0.182617 1.271187 -0.014723 
0.183105 1.271187 -0.014634 
0.183594 1.271187 -0.014546 
0.184082 1.271187 -0.014458 
0.184570 1.271187 -0.014370 
0.185059 1.271187 -0.014283 
0.185547 1.271187 -0.014196 
0.186035 1.271187 -0.014110 
0.186523 1.271187 -0.014024 
0.187012 1.271187 -0.013939 
0.187500 1.271187 -0.013854 
0.187988 1.271187 -0.013770 
0.188477 1.271187 -0.013687 
0.188965 1.271187 -0.013603 
0.189453 1.271187 -0.013521 
0.189941 1.271187 -0.013439 
0.190430 1.271187 -0.013357 
0.190918 1.271187 -0.013276 
0.191406 1.271187 -0.013195 
0.191895 1.271187 -0.013115 
0.192383 1.271187 -0.013036 
0.192871 1.271187 -0.012957 
0.193359 1.271187 -0.012878 
0.193848 1.271187 -0.012800 
0.194336 1.271187 -0.012723 
0.194824 1.271187 -0.012646 
0.195312 1.271187 -0.012570 
0.195801 1.271187 -0.012494 
0.196289 1.271187 -0.012419 
0.196777 1.271187 -0.012344 
0.197266 1.271187 -0.012270 
0.197754 1.271187 -0.012197 
0.198242 1.271187 -0.012124 
0.198730 1.271187 -0.012051 
0.199219 1.271187 -0.011979 
0.199707 1.271187 -0.011908 
0.200195 1.271187 -0.011837 
0.200684 1.271187 -0.011767 
0.201172 1.271187 -0.011697 
0.201660 1.271187 -0.011628 
0.202148 1.271187 -0.011560 
0.202637 1.271187 -0.011492 
0.203125 1.271187 -0.011425 
0.203613 1.271187 -0.011358 
0.204102 1.271187 -0.011292 
0.204590 1.271187 -0.011226 
0.205078 1.271187 -0.011161 
0.205566 1.271187 -0.011097 
0.206055 1.271187 -0.011033 
0.206543 1.271187 -0.010970 
0.207031 1.271187 -0.010908 
0.207520 1.271187 -0.010846 
0.208008 1.271187 -0.010785 
0.208496 1.271187 -0.010724 
0.208984 1.271187 -0.010664 
0.209473 1.271187 -0.010605 
0.209961 1.271187 -0.010546 
0.210449 1.271187 -0.010488 
0.210938 1.271187 -0.010430 
0.211426 1.271187 -0.010373 
0.211914 1.271187 -0.010317 
0.212402 1.271187 -0.010261 
0.212891 1.271187 -0.010206 
0.213379 1.271187 -0.010152 
0.213867 1.271187 -0.010098 
0.214355 1.271187 -0.010045 
0.214844 1.271187 -0.009993 
0.215332 1.271187 -0.009941 
0.215820 1.271187 -0.009890 
0.216309 1.271187 -0.009840 
0.216797 1.271187 -0.009790 
0.217285 1.271187 -0.009741 
0.217773 1.271187 -0.009693 
0.218262 1.271187 -0.009645 
0.218750 1.271187 -0.009598 
0.219238 1.271187 -0.009552 
0.219727 1.271187 -0.009506 
0.220215 1.271187 -0.009462 
0.220703 1.271187 -0.009417 
0.221191 1.271187 -0.009374 
0.221680 1.271187 -0.009331 
0.222168 1.271187 -0.009289 
0.222656 1.271187 -0.009248 
0.223145 1.271187 -0.009207 
0.223633 1.271187 -0.009167 
0.224121 1.271187 -0.009128 
0.224609 1.271187 -0.009090 
0.225098 1.271187 -0.009052 
0.225586 1.271187 -0.009015 
0.226074 1.271187 -0.008979 
0.226562 1.271187 -0.008943 
0.227051 1.271187 -0.008908 
0.227539 1.271187 -0.008874 
0.228027 1.271187 -0.008841 
0.228516 1.271187 -0.008809 
0.229004 1.271187 -0.008777 
0.229492 1.271187 -0.008746 
0.229980 1.271187 -0.008716 
0.230469 1.271187 -0.008686 
0.230957 1.271187 -0.008658 
0.231445 1.271187 -0.008630 
0.231934 1.271187 -0.008603 
0.232422 1.271187 -0.008576 
0.232910 1.271187 -0.008551 
0.233398 1.271187 -0.008526 
0.233887 1.271187 -0.008502 
0.234375 1.271187 -0.008479 
0.234863 1.271187 -0.008457 
0.235352 1.271187 -0.008436 
0.235840 1.271187 -0.008415 
0.236328 1.271187 -0.008395 
0.236816 1.271187 -0.008376 
0.237305 1.271187 -0.008358 
0.237793 1.271187 -0.008341 
0.238281 1.271187 -0.008325 
0.238770 1.271187 -0.008309 
0.239258 1.271187 -0.008294 
0.239746 1.271187 -0.008280 
0.240234 1.271187 -0.008267 
0.240723 1.271187 -0.008255 
0.241211 1.271187 -0.008244 
0.241699 1.271187 -0.008234 
0.242188 1.271187 -0.008224 
0.242676 1.271187 -0.008215 
0.243164 1.271187 -0.008208 
0.243652 1.271187 -0.008201 
0.244141 1.271187 -0.008195 
0.244629 1.271187 -0.008190 
0.245117 1.271187 -0.008186 
0.245605 1.271187 -0.008182 
0.246094 1.271187 -0.008180 
0.246582 1.271187 -0.008179 
0.247070 1.271187 -0.008178 
0.247559 1.271187 -0.008179 
0.248047 1.271187 -0.008180 
0.248535 1.271187 -0.008183 
0.249023 1.271187 -0.008186 
0.249512 1.271187 -0.008190 
0.250000 1.271187 -0.008196 
0.250488 1.271187 -0.008202 
0.250977 1.271187 -0.008209 
0.251465 1.271187 -0.008217 
0.251953 1.271187 -0.008226 
0.252441 1.271187 -0.008237 
0.252930 1.271187 -0.008248 
0.253418 1.271187 -0.008260 
0.253906 1.271187 -0.008273 
0.254395 1.271187 -0.008287 
0.254883 1.271187 -0.008302 
0.255371 1.271187 -0.008318 
0.255859 1.271187 -0.008336 
0.256348 1.271187 -0.008354 
0.256836 1.271187 -0.008373 
0.257324 1.271187 -0.008394 
0.257812 1.271187 -0.008415 
0.258301 1.271187 -0.008437 
0.258789 1.271187 -0.008461 
0.259277 1.271187 -0.008486 
0.259766 1.271187 -0.008511 
0.260254 1.271187 -0.008538 
0.260742 1.271187 -0.008566 
0.261230 1.271187 -0.008595 
0.261719 1.271187 -0.008625 
0.262207 1.271187 -0.008656 
0.262695 1.271187 -0.008688 
0.263184 1.271187 -0.008722 
0.263672 1.271187 -0.008756 
0.264160 1.271187 -0.008792 
0.264648 1.271187 -0.008829 
0.265137 1.271187 -0.008867 
0.265625 1.271187 -0.008906 
0.266113 1.271187 -0.008946 
0.266602 1.271187 -0.008987 
0.267090 1.271187 -0.009030 
0.267578 1.271187 -0.009074 
0.268066 1.271187 -0.009119 
0.268555 1.271187 -0.009165 
0.269043 1.271187 -0.009212 
0.269531 1.271187 -0.009261 
0.270020 1.271187 -0.009311 
0.270508 1.271187 -0.009362 
0.270996 1.271187 -0.009414 
0.271484 1.271187 -0.009467 
0.271973 1.271187 -0.009522 
0.272461 1.271187 -0.009578 
0.272949 1.271187 -0.009635 
0.273438 1.271187 -0.009694 
0.273926 1.271187 -0.009754 
0.274414 1.271187 -0.009815 
0.274902 1.271187 -0.009877 
0.275391 1.271187 -0.009941 
0.275879 1.271187 -0.010006 
0.276367 1.271187 -0.010072 
0.276855 1.271187 -0.010140 
0.277344 1.271187 -0.010209 
0.277832 1.271187 -0.010279 
0.278320 1.271187 -0.010351 
0.278809 1.271187 -0.010424 
0.279297 1.271187 -0.010498 
0.279785 1.271187 -0.010574 
0.280273 1.271187 -0.010651 
0.280762 1.271187 -0.010730 
0.281250 1.271187 -0.010810 
0.281738 1.271187 -0.010891 
0.282227 1.271187 -0.010974 
0.282715 1.271187 -0.011058 
0.283203 1.271187 -0.011144 
0.283691 1.271187 -0.011231 
0.284180 1.271187 -0.011319 
0.284668 1.271187 -0.011409 
0.285156 1.271187 -0.011501 
0.285645 1.271187 -0.011594 
0.286133 1.271187 -0.011688 
0.286621 1.271187 -0.011784 
0.287109 1.271187 -0.011882 
0.287598 1.271187 -0.011981 
0.288086 1.271187 -0.012081 
0.288574 1.271187 -0.012183 
0.289062 1.271187 -0.012287 
0.289551 1.271187 -0.012392 
0.290039 1.271187 -0.012499 
0.290527 1.271187 -0.012607 
0.291016 1.271187 -0.012717 
0.291504 1.271187 -0.012829 
0.291992 1.271187 -0.012942 
0.292480 1.271187 -0.013056 
0.292969 1.271187 -0.013173 
0.293457 1.271187 -0.013291 
0.293945 1.271187 -0.013411 
0.294434 1.271187 -0.013532 
0.294922 1.271187 -0.013655 
0.295410 1.271187 -0.013780 
0.295898 1.271187 -0.013906 
0.296387 1.271187 -0.014034 
0.296875 1.271187 -0.014164 
0.297363 1.271187 -0.014296 
0.297852 1.271187 -0.014429 
0.298340 1.271187 -0.014564 
0.298828 1.271187 -0.014701 
0.299316 1.271187 -0.014839 
0.299805 1.271187 -0.014980 
0.300293 1.271187 -0.015122 
0.300781 1.271187 -0.015266 
0.301270 1.271187 -0.015412 
0.301758 1.271187 -0.015560 
0.302246 1.271187 -0.015709 
0.302734 1.271187 -0.015860 
0.303223 1.271187 -0.016014 
0.303711 1.271187 -0.016169 
0.304199 1.271187 -0.016326 
0.304688 1.271187 -0.016485 
0.305176 1.271187 -0.016646 
0.305664 1.271187 -0.016809 
0.306152 1.271187 -0.016973 
0.306641 1.271187 -0.017140 
0.307129 1.271187 -0.017309 
0.307617 1.271187 -0.017479 
0.308105 1.271187 -0.017652 
0.308594 1.271187 -0.017827 
0.309082 1.271187 -0.018004 
0.309570 1.271187 -0.018183 
0.310059 1.271187 -0.018363 
0.310547 1.271187 -0.018546 
0.311035 1.271187 -0.018731 
0.311523 1.271187 -0.018918 
0.312012 1.271187 -0.019108 
0.312500 1.271187 -0.019299 
0.312988 1.271187 -0.019493 
0.313477 1.271187 -0.019688 
0.313965 1.271187 -0.019886 
0.314453 1.271187 -0.020086 
0.314941 1.271187 -0.020288 
0.315430 1.271187 -0.020493 
0.315918 1.271187 -0.020700 
0.316406 1.271187 -0.020909 
0.316895 1.271187 -0.021120 
0.317383 1.271187 -0.021333 
0.317871 1.271187 -0.021549 
0.318359 1.271187 -0.021767 
0.318848 1.271187 -0.021987 
0.319336 1.271187 -0.022210 
0.319824 1.271187 -0.022435 
0.320312 1.271187 -0.022663 
0.320801 1.271187 -0.022893 
0.321289 1.271187 -0.023125 
0.321777 1.271187 -0.023360 
0.322266 1.271187 -0.023597 
0.322754 1.271187 -0.023836 
0.323242 1.271187 -0.024078 
0.323730 1.271187 -0.024323 
0.324219 1.271187 -0.024570 
0.324707 1.271187 -0.024820 
0.325195 1.271187 -0.025072 
0.325684 1.271187 -0.025326 
0.326172 1.271187 -0.025584 
0.326660 1.271187 -0.025843 
0.327148 1.271187 -0.026106 
0.327637 1.271187 -0.026371 
0.328125 1.271187 -0.026639 
0.328613 1.271187 -0.026909 
0.329102 1.271187 -0.027182 
0.329590 1.271187 -0.027458 
0.330078 1.271187 -0.027736 
0.330566 1.271187 -0.028017 
0.331055 1.271187 -0.028301 
0.331543 1.271187 -0.028588 
0.332031 1.271187 -0.028877 
0.332520 1.271187 -0.029169 
0.333008 1.271187 -0.029464 
0.333496 1.271187 -0.029762 
0.333984 1.271187 -0.030063 
0.334473 1.271187 -0.030366 
0.334961 1.271187 -0.030673 
0.335449 1.271187 -0.030982 
0.335938 1.271187 -0.031294 
0.336426 1.271187 -0.031609 
0.336914 1.271187 -0.031927 
0.337402 1.271187 -0.032248 
0.337891 1.271187 -0.032572 
0.338379 1.271187 -0.032900 
0.338867 1.271187 -0.033230 
0.339355 1.271187 -0.033563 
0.339844 1.271187 -0.033899 
0.340332 1.271187 -0.034238 
0.340820 1.271187 -0.034580 
0.341309 1.271187 -0.034926 
0.341797 1.271187 -0.035274 
0.342285 1.271187 -0.035626 
0.342773 1.271187 -0.035981 
0.343262 1.271187 -0.036339 
0.343750 1.271187 -0.036700 
0.344238 1.271187 -0.037064 
0.344727 1.271187 -0.037432 
0.345215 1.271187 -0.037802 
0.345703 1.271187 -0.038176 
0.346191 1.271187 -0.038554 
0.346680 1.271187 -0.038934 
0.347168 1.271187 -0.039318 
0.347656 1.271187 -0.039705 
0.348145 1.271187 -0.040095 
0.348633 1.271187 -0.040489 
0.349121 1.271187 -0.040886 
0.349609 1.271187 -0.041287 
0.350098 1.271187 -0.041690 
0.350586 1.271187 -0.042098 
0.351074 1.271187 -0.042508 
0.351562 1.271187 -0.042922 
0.352051 1.271187 -0.043339 
0.352539 1.271187 -0.043760 
0.353027 1.271187 -0.044184 
0.353516 1.271187 -0.044611 
0.354004 1.271187 -0.045042 
0.354492 1.271187 -0.045477 
0.354980 1.271187 -0.045914 
0.355469 1.271187 -0.046356 
0.355957 1.271187 -0.046800 
0.356445 1.271187 -0.047248 
0.356934 1.271187 -0.047700 
0.357422 1.271187 -0.048155 
0.357910 1.271187 -0.048614 
0.358398 1.271187 -0.049075 
0.358887 1.271187 -0.049541 
0.359375 1.271187 -0.050010 
0.359863 1.271187 -0.050482 
0.360352 1.271187 -0.050958 
0.360840 1.271187 -0.051437 
0.361328 1.271187 -0.051920 
0.361816 1.271187 -0.052406 
0.362305 1.271187 -0.052895 
0.362793 1.271187 -0.053388 
0.363281 1.271187 -0.053884 
0.363770 1.271187 -0.054384 
0.364258 1.271187 -0.054887 
0.364746 1.271187 -0.055393 
0.365234 1.271187 -0.055903 
0.365723 1.271187 -0.056416 
0.366211 1.271187 -0.056932 
0.366699 1.271187 -0.057452 
0.367188 1.271187 -0.057975 
0.367676 1.271187 -0.058501 
0.368164 1.271187 -0.059031 
0.368652 1.271187 -0.059563 
0.369141 1.271187 -0.060099 
0.369629 1.271187 -0.060638 
0.370117 1.271187 -0.061180 
0.370605 1.271187 -0.061725 
0.371094 1.271187 -0.062273 
0.371582 1.271187 -0.062824 
0.372070 1.271187 -0.063378 
0.372559 1.271187 -0.063935 
0.373047 1.271187 -0.064495 
0.373535 1.271187 -0.065058 
0.374023 1.271187 -0.065623 
0.374512 1.271187 -0.066191 
0.375000 1.271187 -0.066762 
0.375488 1.271187 -0.067336 
0.375977 1.271187 -0.067912 
0.376465 1.271187 -0.068491 
0.376953 1.271187 -0.069072 
0.377441 1.271187 -0.069656 
0.377930 1.271187 -0.070242 
0.378418 1.271187 -0.070830 
0.378906 1.271187 -0.071421 
0.379395 1.271187 -0.072014 
0.379883 1.271187 -0.072609 
0.380371 1.271187 -0.073206 
0.380859 1.271187 -0.073805 
0.381348 1.271187 -0.074406 
0.381836 1.271187 -0.075009 
0.382324 1.271187 -0.075613 
0.382812 1.271187 -0.076220 
0.383301 1.271187 -0.076828 
0.383789 1.271187 -0.077437 
0.384277 1.271187 -0.078048 
0.384766 1.271187 -0.078660 
0.385254 1.271187 -0.079274 
0.385742 1.271187 -0.079889 
0.386230 1.271187 -0.080505 
0.386719 1.271187 -0.081122 
0.387207 1.271187 -0.081741 
0.387695 1.271187 -0.082360 
0.388184 1.271187 -0.082980 
0.388672 1.271187 -0.083600 
0.389160 1.271187 -0.084222 
0.389648 1.271187 -0.084843 
0.390137 1.271187 -0.085466 
0.390625 1.271187 -0.086089 
0.391113 1.271187 -0.086712 
0.391602 1.271187 -0.087335 
0.392090 1.271187 -0.087958 
0.392578 1.271187 -0.088582 
0.393066 1.271187 -0.089205 
0.393555 1.271187 -0.089829 
0.394043 1.271187 -0.090452 
0.394531 1.271187 -0.091075 
0.395020 1.271187 -0.091697 
0.395508 1.271187 -0.092319 
0.395996 1.271187 -0.092941 
0.396484 1.271187 -0.093562 
0.396973 1.271187 -0.094182 
0.397461 1.271187 -0.094801 
0.397949 1.271187 -0.095420 
0.398438 1.271187 -0.096037 
0.398926 1.271187 -0.096654 
0.399414 1.271187 -0.097269 
0.399902 1.271187 -0.097883 
0.400391 1.271187 -0.098496 
0.400879 1.271187 -0.099108 
0.401367 1.271187 -0.099718 
0.401855 1.271187 -0.100327 
0.402344 1.271187 -0.100934 
0.402832 1.271187 -0.101540 
0.403320 1.271187 -0.102144 
0.403809 1.271187 -0.102746 
0.404297 1.271187 -0.103347 
0.404785 1.271187 -0.103946 
0.405273 1.271187 -0.104542 
0.405762 1.271187 -0.105137 
0.406250 1.271187 -0.105730 
0.406738 1.271187 -0.106321 
0.407227 1.271187 -0.106909 
0.407715 1.271187 -0.107495 
0.408203 1.271187 -0.108080 
0.408691 1.271187 -0.108661 
0.409180 1.271187 -0.109241 
0.409668 1.271187 -0.109818 
0.410156 1.271187 -0.110393 
0.410645 1.271187 -0.110965 
0.411133 1.271187 -0.111535 
0.411621 1.271187 -0.112102 
0.412109 1.271187 -0.112667 
0.412598 1.271187 -0.113229 
0.413086 1.271187 -0.113788 
0.413574 1.271187 -0.114345 
0.414062 1.271187 -0.114899 
0.414551 1.271187 -0.115451 
0.415039 1.271187 -0.115999 
0.415527 1.271187 -0.116545 
0.416016 1.271187 -0.117088 
0.416504 1.271187 -0.117628 
0.416992 1.271187 -0.118166 
0.417480 1.271187 -0.118700 
0.417969 1.271187 -0.119232 
0.418457 1.271187 -0.119761 
0.418945 1.271187 -0.120286 
0.419434 1.271187 -0.120809 
0.419922 1.271187 -0.121329 
0.420410 1.271187 -0.121846 
0.420898 1.271187 -0.122360 
0.421387 1.271187 -0.122871 
0.421875 1.271187 -0.123379 
0.422363 1.271187 -0.123884 
0.422852 1.271187 -0.124386 
0.423340 1.271187 -0.124885 
0.423828 1.271187 -0.125381 
0.424316 1.271187 -0.125874 
0.424805 1.271187 -0.126364 
0.425293 1.271187 -0.126851 
0.425781 1.271187 -0.127334 
0.426270 1.271187 -0.127815 
0.426758 1.271187 -0.128293 
0.427246 1.271187 -0.128768 
0.427734 1.271187 -0.129239 
0.428223 1.271187 -0.129708 
0.428711 1.271187 -0.130174 
0.429199 1.271187 -0.130636 
0.429688 1.271187 -0.131096 
0.430176 1.271187 -0.131553 
0.430664 1.271187 -0.132006 
0.431152 1.271187 -0.132457 
0.431641 1.271187 -0.132904 
0.432129 1.271187 -0.133349 
0.432617 1.271187 -0.133791 
0.433105 1.271187 -0.134229 
0.433594 1.271187 -0.134665 
0.434082 1.271187 -0.135097 
0.434570 1.271187 -0.135527 
0.435059 1.271187 -0.135954 
0.435547 1.271187 -0.136378 
0.436035 1.271187 -0.136799 
0.436523 1.271187 -0.137217 
0.437012 1.271187 -0.137632 
0.437500 1.271187 -0.138044 
0.437988 1.271187 -0.138454 
0.438477 1.271187 -0.138860 
0.438965 1.271187 -0.139264 
0.439453 1.271187 -0.139664 
0.439941 1.271187 -0.140062 
0.440430 1.271187 -0.140457 
0.440918 1.271187 -0.140850 
0.441406 1.271187 -0.141239 
0.441895 1.271187 -0.141626 
0.442383 1.271187 -0.142010 
0.442871 1.271187 -0.142391 
0.443359 1.271187 -0.142770 
0.443848 1.271187 -0.143145 
0.444336 1.271187 -0.143518 
0.444824 1.271187 -0.143889 
0.445312 1.271187 -0.144256 
0.445801 1.271187 -0.144621 
0.446289 1.271187 -0.144983 
0.446777 1.271187 -0.145343 
0.447266 1.271187 -0.145700 
0.447754 1.271187 -0.146054 
0.448242 1.271187 -0.146406 
0.448730 1.271187 -0.146755 
0.449219 1.271187 -0.147102 
0.449707 1.271187 -0.147446 
0.450195 1.271187 -0.147787 
0.450684 1.271187 -0.148126 
0.451172 1.271187 -0.148463 
0.451660 1.271187 -0.148797 
0.452148 1.271187 -0.149128 
0.452637 1.271187 -0.149457 
0.453125 1.271187 -0.149783 
0.453613 1.271187 -0.150107 
0.454102 1.271187 -0.150429 
0.454590 1.271187 -0.150748 
0.455078 1.271187 -0.151065 
0.455566 1.271187 -0.151379 
0.456055 1.271187 -0.151691 
0.456543 1.271187 -0.152001 
0.457031 1.271187 -0.152308 
0.457520 1.271187 -0.152613 
0.458008 1.271187 -0.152915 
0.458496 1.271187 -0.153216 
0.458984 1.271187 -0.153514 
0.459473 1.271187 -0.153809 
0.459961 1.271187 -0.154103 
0.460449 1.271187 -0.154394 
0.460938 1.271187 -0.154683 
0.461426 1.271187 -0.154970 
0.461914 1.271187 -0.155254 
0.462402 1.271187 -0.155536 
0.462891 1.271187 -0.155816 
0.463379 1.271187 -0.156094 
0.463867 1.271187 -0.156370 
0.464355 1.271187 -0.156644 
0.464844 1.271187 -0.156915 
0.465332 1.271187 -0.157185 
0.465820 1.271187 -0.157452 
0.466309 1.271187 -0.157717 
0.466797 1.271187 -0.157980 
0.467285 1.271187 -0.158241 
0.467773 1.271187 -0.158500 
0.468262 1.271187 -0.158757 
0.468750 1.271187 -0.159012 
0.469238 1.271187 -0.159265 
0.469727 1.271187 -0.159516 
0.470215 1.271187 -0.159765 
0.470703 1.271187 -0.160012 
0.471191 1.271187 -0.160257 
0.471680 1.271187 -0.160499 
0.472168 1.271187 -0.160741 
0.472656 1.271187 -0.160980 
0.473145 1.271187 -0.161217 
0.473633 1.271187 -0.161452 
0.474121 1.271187 -0.161685 
0.474609 1.271187 -0.161917 
0.475098 1.271187 -0.162147 
0.475586 1.271187 -0.162374 
0.476074 1.271187 -0.162600 
0.476562 1.271187 -0.162824 
0.477051 1.271187 -0.163046 
0.477539 1.271187 -0.163267 
0.478027 1.271187 -0.163485 
0.478516 1.271187 -0.163702 
0.479004 1.271187 -0.163917 
0.479492 1.271187 -0.164131 
0.479980 1.271187 -0.164342 
0.480469 1.271187 -0.164552 
0.480957 1.271187 -0.164760 
0.481445 1.271187 -0.164966 
0.481934 1.271187 -0.165171 
0.482422 1.271187 -0.165373 
0.482910 1.271187 -0.165575 
0.483398 1.271187 -0.165774 
0.483887 1.271187 -0.165972 
0.484375 1.271187 -0.166168 
0.484863 1.271187 -0.166362 
0.485352 1.271187 -0.166555 
0.485840 1.271187 -0.166746 
0.486328 1.271187 -0.166936 
0.486816 1.271187 -0.167124 
0.487305 1.271187 -0.167310 
0.487793 1.271187 -0.167495 
0.488281 1.271187 -0.167678 
0.488770 1.271187 -0.167859 
0.489258 1.271187 -0.168039 
0.489746 1.271187 -0.168218 
0.490234 1.271187 -0.168394 
0.490723 1.271187 -0.168570 
0.491211 1.271187 -0.168743 
0.491699 1.271187 -0.168916 
0.492188 1.271187 -0.169086 
0.492676 1.271187 -0.169255 
0.493164 1.271187 -0.169423 
0.493652 1.271187 -0.169589 
0.494141 1.271187 -0.169754 
0.494629 1.271187 -0.169917 
0.495117 1.271187 -0.170079 
0.495605 1.271187 -0.170239 
0.496094 1.271187 -0.170398 
0.496582 1.271187 -0.170556 
0.497070 1.271187 -0.170712 
0.497559 1.271187 -0.170866 
0.498047 1.271187 -0.171019 
0.498535 1.271187 -0.171171 
0.499023 1.271187 -0.171321 
0.499512 1.271187 -0.171470 
0.500000 1.271187 -0.171618 
0.500488 1.271187 -0.171764 
0.500977 1.271187 -0.171909 
0.501465 1.271187 -0.172052 
0.501953 1.271187 -0.172194 
0.502441 1.271187 -0.172335 
0.502930 1.271187 -0.172475 
0.503418 1.271187 -0.172613 
0.503906 1.271187 -0.172750 
0.504395 1.271187 -0.172885 
0.504883 1.271187 -0.173019 
0.505371 1.271187 -0.173152 
0.505859 1.271187 -0.173283 
0.506348 1.271187 -0.173414 
0.506836 1.271187 -0.173543 
0.507324 1.271187 -0.173670 
0.507812 1.271187 -0.173797 
0.508301 1.271187 -0.173922 
0.508789 1.271187 -0.174046 
0.509277 1.271187 -0.174169 
0.509766 1.271187 -0.174290 
0.510254 1.271187 -0.174410 
0.510742 1.271187 -0.174529 
0.511230 1.271187 -0.174647 
0.511719 1.271187 -0.174763 
0.512207 1.271187 -0.174879 
0.512695 1.271187 -0.174993 
0.513184 1.271187 -0.175106 
0.513672 1.271187 -0.175217 
0.514160 1.271187 -0.175328 
0.514648 1.271187 -0.175437 
0.515137 1.271187 -0.175546 
0.515625 1.271187 -0.175653 
0.516113 1.271187 -0.175759 
0.516602 1.271187 -0.175863 
0.517090 1.271187 -0.175967 
0.517578 1.271187 -0.176069 
0.518066 1.271187 -0.176171 
0.518555 1.271187 -0.176271 
0.519043 1.271187 -0.176370 
0.519531 1.271187 -0.176468 
0.520020 1.271187 -0.176565 
0.520508 1.271187 -0.176661 
0.520996 1.271187 -0.176755 
0.521484 1.271187 -0.176849 
0.521973 1.271187 -0.176941 
0.522461 1.271187 -0.177033 
0.522949 1.271187 -0.177123 
0.523438 1.271187 -0.177212 
0.523926 1.271187 -0.177300 
0.524414 1.271187 -0.177388 
0.524902 1.271187 -0.177474 
0.525391 1.271187 -0.177559 
0.525879 1.271187 -0.177643 
0.526367 1.271187 -0.177726 
0.526855 1.271187 -0.177807 
0.527344 1.271187 -0.177888 
0.527832 1.271187 -0.177968 
0.528320 1.271187 -0.178047 
0.528809 1.271187 -0.178125 
0.529297 1.271187 -0.178202 
0.529785 1.271187 -0.178277 
0.530273 1.271187 -0.178352 
0.530762 1.271187 -0.178426 
0.531250 1.271187 -0.178499 
0.531738 1.271187 -0.178571 
0.532227 1.271187 -0.178642 
0.532715 1.271187 -0.178711 
0.533203 1.271187 -0.178780 
0.533691 1.271187 -0.178848 
0.534180 1.271187 -0.178915 
0.534668 1.271187 -0.178981 
0.535156 1.271187 -0.179046 
0.535645 1.271187 -0.179111 
0.536133 1.271187 -0.179174 
0.536621 1.271187 -0.179236 
0.537109 1.271187 -0.179297 
0.537598 1.271187 -0.179358 
0.538086 1.271187 -0.179417 
0.538574 1.271187 -0.179476 
0.539062 1.271187 -0.179533 
0.539551 1.271187 -0.179590 
0.540039 1.271187 -0.179646 
0.540527 1.271187 -0.179701 
0.541016 1.271187 -0.179755 
0.541504 1.271187 -0.179808 
0.541992 1.271187 -0.179860 
0.542480 1.271187 -0.179912 
0.542969 1.271187 -0.179962 
0.543457 1.271187 -0.180012 
0.543945 1.271187 -0.180060 
0.544434 1.271187 -0.180108 
0.544922 1.271187 -0.180155 
0.545410 1.271187 -0.180201 
0.545898 1.271187 -0.180247 
0.546387 1.271187 -0.180291 
0.546875 1.271187 -0.180335 
0.547363 1.271187 -0.180377 
0.547852 1.271187 -0.180419 
0.548340 1.271187 -0.180460 
0.548828 1.271187 -0.180500 
0.549316 1.271187 -0.180540 
0.549805 1.271187 -0.180578 
0.550293 1.271187 -0.180616 
0.550781 1.271187 -0.180653 
0.551270 1.271187 -0.180689 
0.551758 1.271187 -0.180724 
0.552246 1.271187 -0.180759 
0.552734 1.271187 -0.180792 
0.553223 1.271187 -0.180825 
0.553711 1.271187 -0.180857 
0.554199 1.271187 -0.180888 
0.554688 1.271187 -0.180919 
0.555176 1.271187 -0.180948 
0.555664 1.271187 -0.180977 
0.556152 1.271187 -0.181005 
0.556641 1.271187 -0.181033 
0.557129 1.271187 -0.181059 
0.557617 1.271187 -0.181085 
0.558105 1.271187 -0.181110 
0.558594 1.271187 -0.181134 
0.559082 1.271187 -0.181158 
0.559570 1.271187 -0.181181 
0.560059 1.271187 -0.181203 
0.560547 1.271187 -0.181224 
0.561035 1.271187 -0.181244 
0.561523 1.271187 -0.181264 
0.562012 1.271187 -0.181283 
0.562500 1.271187 -0.181301 
0.562988 1.271187 -0.181319 
0.563477 1.271187 -0.181335 
0.563965 1.271187 -0.181351 
0.564453 1.271187 -0.181367 
0.564941 1.271187 -0.181381 
0.565430 1.271187 -0.181395 
0.565918 1.271187 -0.181408 
0.566406 1.271187 -0.181421 
0.566895 1.271187 -0.181433 
0.567383 1.271187 -0.181444 
0.567871 1.271187 -0.181454 
0.568359 1.271187 -0.181464 
0.568848 1.271187 -0.181473 
0.569336 1.271187 -0.181481 
0.569824 1.271187 -0.181488 
0.570312 1.271187 -0.181495 
0.570801 1.271187 -0.181501 
0.571289 1.271187 -0.181507 
0.571777 1.271187 -0.181512 
0.572266 1.271187 -0.181516 
0.572754 1.271187 -0.181519 
0.573242 1.271187 -0.181522 
0.573730 1.271187 -0.181524 
0.574219 1.271187 -0.181525 
0.574707 1.271187 -0.181526 
0.575195 1.271187 -0.181526 
0.575684 1.271187 -0.181526 
0.576172 1.271187 -0.181524 
0.576660 1.271187 -0.181522 
0.577148 1.271187 -0.181520 
0.577637 1.271187 -0.181517 
0.578125 1.271187 -0.181513 
0.578613 1.271187 -0.181508 
0.579102 1.271187 -0.181503 
0.579590 1.271187 -0.181497 
0.580078 1.271187 -0.181491 
0.580566 1.271187 -0.181484 
0.581055 1.271187 -0.181476 
0.581543 1.271187 -0.181468 
0.582031 1.271187 -0.181459 
0.582520 1.271187 -0.181449 
0.583008 1.271187 -0.181439 
0.583496 1.271187 -0.181428 
0.583984 1.271187 -0.181417 
0.584473 1.271187 -0.181405 
0.584961 1.271187 -0.181392 
0.585449 1.271187 -0.181379 
0.585938 1.271187 -0.181365 
0.586426 1.271187 -0.181351 
0.586914 1.271187 -0.181336 
0.587402 1.271187 -0.181320 
0.587891 1.271187 -0.181304 
0.588379 1.271187 -0.181287 
0.588867 1.271187 -0.181269 
0.589355 1.271187 -0.181251 
0.589844 1.271187 -0.181233 
0.590332 1.271187 -0.181214 
0.590820 1.271187 -0.181194 
0.591309 1.271187 -0.181173 
0.591797 1.271187 -0.181152 
0.592285 1.271187 -0.181131 
0.592773 1.271187 -0.181109 
0.593262 1.271187 -0.181086 
0.593750 1.271187 -0.181063 
0.594238 1.271187 -0.181039 
0.594727 1.271187 -0.181014 
0.595215 1.271187 -0.180989 
0.595703 1.271187 -0.180964 
0.596191 1.271187 -0.180938 
0.596680 1.271187 -0.180911 
0.597168 1.271187 -0.180884 
0.597656 1.271187 -0.180856 
0.598145 1.271187 -0.180828 
0.598633 1.271187 -0.180799 
0.599121 1.271187 -0.180769 
0.599609 1.271187 -0.180739 
0.600098 1.271187 -0.180709 
0.600586 1.271187 -0.180678 
0.601074 1.271187 -0.180646 
0.601562 1.271187 -0.180614 
0.602051 1.271187 -0.180581 
0.602539 1.271187 -0.180548 
0.603027 1.271187 -0.180514 
0.603516 1.271187 -0.180480 
0.604004 1.271187 -0.180445 
0.604492 1.271187 -0.180410 
0.604980 1.271187 -0.180374 
0.605469 1.271187 -0.180338 
0.605957 1.271187 -0.180301 
0.606445 1.271187 -0.180263 
0.606934 1.271187 -0.180225 
0.607422 1.271187 -0.180187 
0.607910 1.271187 -0.180148 
0.608398 1.271187 -0.180108 
0.608887 1.271187 -0.180068 
0.609375 1.271187 -0.180028 
0.609863 1.271187 -0.179987 
0.610352 1.271187 -0.179945 
0.610840 1.271187 -0.179903 
0.611328 1.271187 -0.179861 
0.611816 1.271187 -0.179818 
0.612305 1.271187 -0.179774 
0.612793 1.271187 -0.179730 
0.613281 1.271187 -0.179686 
0.613770 1.271187 -0.179641 
0.614258 1.271187 -0.179595 
0.614746 1.271187 -0.179549 
0.615234 1.271187 -0.179503 
0.615723 1.271187 -0.179456 
0.616211 1.271187 -0.179408 
0.616699 1.271187 -0.179360 
0.617188 1.271187 -0.179312 
0.617676 1.271187 -0.179263 
0.618164 1.271187 -0.179213 
0.618652 1.271187 -0.179164 
0.619141 1.271187 -0.179113 
0.619629 1.271187 -0.179063 
0.620117 1.271187 -0.179011 
0.620605 1.271187 -0.178960 
0.621094 1.271187 -0.178907 
0.621582 1.271187 -0.178855 
0.622070 1.271187 -0.178802 
0.622559 1.271187 -0.178748 
0.623047 1.271187 -0.178694 
0.623535 1.271187 -0.178639 
0.624023 1.271187 -0.178584 
0.624512 1.271187 -0.178529 
0.625000 1.271187 -0.178473 
0.625488 1.271187 -0.178417 
0.625977 1.271187 -0.178360 
0.626465 1.271187 -0.178303 
0.626953 1.271187 -0.178245 
0.627441 1.271187 -0.178187 
0.627930 1.271187 -0.178128 
0.628418 1.271187 -0.178069 
0.628906 1.271187 -0.178010 
0.629395 1.271187 -0.177950 
0.629883 1.271187 -0.177890 
0.630371 1.271187 -0.177829 
0.630859 1.271187 -0.177767 
0.631348 1.271187 -0.177706 
0.631836 1.271187 -0.177644 
0.632324 1.271187 -0.177581 
0.632812 1.271187 -0.177518 
0.633301 1.271187 -0.177455 
0.633789 1.271187 -0.177391 
0.634277 1.271187 -0.177327 
0.634766 1.271187 -0.177262 
0.635254 1.271187 -0.177197 
0.635742 1.271187 -0.177132 
0.636230 1.271187 -0.177066 
0.636719 1.271187 -0.176999 
0.637207 1.271187 -0.176932 
0.637695 1.271187 -0.176865 
0.638184 1.271187 -0.176798 
0.638672 1.271187 -0.176730 
0.639160 1.271187 -0.176661 
0.639648 1.271187 -0.176592 
0.640137 1.271187 -0.176523 
0.640625 1.271187 -0.176453 
0.641113 1.271187 -0.176383 
0.641602 1.271187 -0.176313 
0.642090 1.271187 -0.176242 
0.642578 1.271187 -0.176171 
0.643066 1.271187 -0.176099 
0.643555 1.271187 -0.176027 
0.644043 1.271187 -0.175955 
0.644531 1.271187 -0.175882 
0.645020 1.271187 -0.175808 
0.645508 1.271187 -0.175735 
0.645996 1.271187 -0.175661 
0.646484 1.271187 -0.175586 
0.646973 1.271187 -0.175511 
0.647461 1.271187 -0.175436 
0.647949 1.271187 -0.175360 
0.648438 1.271187 -0.175284 
0.648926 1.271187 -0.175208 
0.649414 1.271187 -0.175131 
0.649902 1.271187 -0.175054 
0.650391 1.271187 -0.174976 
0.650879 1.271187 -0.174899 
0.651367 1.271187 -0.174820 
0.651855 1.271187 -0.174742 
0.652344 1.271187 -0.174662 
0.652832 1.271187 -0.174583 
0.653320 1.271187 -0.174503 
0.653809 1.271187 -0.174423 
0.654297 1.271187 -0.174342 
0.654785 1.271187 -0.174261 
0.655273 1.271187 -0.174180 
0.655762 1.271187 -0.174098 
0.656250 1.271187 -0.174016 
0.656738 1.271187 -0.173934 
0.657227 1.271187 -0.173851 
0.657715 1.271187 -0.173768 
0.658203 1.271187 -0.173684 
0.658691 1.271187 -0.173601 
0.659180 1.271187 -0.173516 
0.659668 1.271187 -0.173432 
0.660156 1.271187 -0.173347 
0.660645 1.271187 -0.173261 
0.661133 1.271187 -0.173176 
0.661621 1.271187 -0.173090 
0.662109 1.271187 -0.173003 
0.662598 1.271187 -0.172917 
0.663086 1.271187 -0.172829 
0.663574 1.271187 -0.172742 
0.664062 1.271187 -0.172654 
0.664551 1.271187 -0.172566 
0.665039 1.271187 -0.172478 
0.665527 1.271187 -0.172389 
0.666016 1.271187 -0.172300 
0.666504 1.271187 -0.172210 
0.666992 1.271187 -0.172120 
0.667480 1.271187 -0.172030 
0.667969 1.271187 -0.171939 
0.668457 1.271187 -0.171848 
0.668945 1.271187 -0.171757 
0.669434 1.271187 -0.171666 
0.669922 1.271187 -0.171574 
0.670410 1.271187 -0.171481 
0.670898 1.271187 -0.171389 
0.671387 1.271187 -0.171296 
0.671875 1.271187 -0.171203 
0.672363 1.271187 -0.171109 
0.672852 1.271187 -0.171015 
0.673340 1.271187 -0.170921 
0.673828 1.271187 -0.170826 
0.674316 1.271187 -0.170731 
0.674805 1.271187 -0.170636 
0.675293 1.271187 -0.170541 
0.675781 1.271187 -0.170445 
0.676270 1.271187 -0.170348 
0.676758 1.271187 -0.170252 
0.677246 1.271187 -0.170155 
0.677734 1.271187 -0.170058 
0.678223 1.271187 -0.169960 
0.678711 1.271187 -0.169863 
0.679199 1.271187 -0.169764 
0.679688 1.271187 -0.169666 
0.680176 1.271187 -0.169567 
0.680664 1.271187 -0.169468 
0.681152 1.271187 -0.169369 
0.681641 1.271187 -0.169269 
0.682129 1.271187 -0.169169 
0.682617 1.271187 -0.169069 
0.683105 1.271187 -0.168968 
0.683594 1.271187 -0.168867 
0.684082 1.271187 -0.168766 
0.684570 1.271187 -0.168664 
0.685059 1.271187 -0.168562 
0.685547 1.271187 -0.168460 
0.686035 1.271187 -0.168358 
0.686523 1.271187 -0.168255 
0.687012 1.271187 -0.168152 
0.687500 1.271187 -0.168048 
0.687988 1.271187 -0.167945 
0.688477 1.271187 -0.167841 
0.688965 1.271187 -0.167736 
0.689453 1.271187 -0.167632 
0.689941 1.271187 -0.167527 
0.690430 1.271187 -0.167422 
0.690918 1.271187 -0.167316 
0.691406 1.271187 -0.167211 
0.691895 1.271187 -0.167104 
0.692383 1.271187 -0.166998 
0.692871 1.271187 -0.166891 
0.693359 1.271187 -0.166784 
0.693848 1.271187 -0.166677 
0.694336 1.271187 -0.166570 
0.694824 1.271187 -0.166462 
0.695312 1.271187 -0.166354 
0.695801 1.271187 -0.166245 
0.696289 1.271187 -0.166137 
0.696777 1.271187 -0.166028 
0.697266 1.271187 -0.165919 
0.697754 1.271187 -0.165809 
0.698242 1.271187 -0.165699 
0.698730 1.271187 -0.165589 
0.699219 1.271187 -0.165479 
0.699707 1.271187 -0.165368 
0.700195 1.271187 -0.165257 
0.700684 1.271187 -0.165146 
0.701172 1.271187 -0.165034 
0.701660 1.271187 -0.164923 
0.702148 1.271187 -0.164811 
0.702637 1.271187 -0.164698 
0.703125 1.271187 -0.164586 
0.703613 1.271187 -0.164473 
0.704102 1.271187 -0.164360 
0.704590 1.271187 -0.164246 
0.705078 1.271187 -0.164133 
0.705566 1.271187 -0.164019 
0.706055 1.271187 -0.163904 
0.706543 1.271187 -0.163790 
0.707031 1.271187 -0.163675 
0.707520 1.271187 -0.163560 
0.708008 1.271187 -0.163445 
0.708496 1.271187 -0.163329 
0.708984 1.271187 -0.163214 
0.709473 1.271187 -0.163097 
0.709961 1.271187 -0.162981 
0.710449 1.271187 -0.162865 
0.710938 1.271187 -0.162748 
0.711426 1.271187 -0.162631 
0.711914 1.271187 -0.162513 
0.712402 1.271187 -0.162395 
0.712891 1.271187 -0.162278 
0.713379 1.271187 -0.162159 
0.713867 1.271187 -0.162041 
0.714355 1.271187 -0.161922 
0.714844 1.271187 -0.161803 
0.715332 1.271187 -0.161684 
0.715820 1.271187 -0.161565 
0.716309 1.271187 -0.161445 
0.716797 1.271187 -0.161325 
0.717285 1.271187 -0.161205 
0.717773 1.271187 -0.161085 
0.718262 1.271187 -0.160964 
0.718750 1.271187 -0.160843 
0.719238 1.271187 -0.160722 
0.719727 1.271187 -0.160600 
0.720215 1.271187 -0.160479 
0.720703 1.271187 -0.160357 
0.721191 1.271187 -0.160235 
0.721680 1.271187 -0.160112 
0.722168 1.271187 -0.159989 
0.722656 1.271187 -0.159867 
0.723145 1.271187 -0.159743 
0.723633 1.271187 -0.159620 
0.724121 1.271187 -0.159496 
0.724609 1.271187 -0.159373 
0.725098 1.271187 -0.159248 
0.725586 1.271187 -0.159124 
0.726074 1.271187 -0.159000 
0.726562 1.271187 -0.158875 
0.727051 1.271187 -0.158750 
0.727539 1.271187 -0.158624 
0.728027 1.271187 -0.158499 
0.728516 1.271187 -0.158373 
0.729004 1.271187 -0.158247 
0.729492 1.271187 -0.158121 
0.729980 1.271187 -0.157994 
0.730469 1.271187 -0.157868 
0.730957 1.271187 -0.157741 
0.731445 1.271187 -0.157614 
0.731934 1.271187 -0.157486 
0.732422 1.271187 -0.157359 
0.732910 1.271187 -0.157231 
0.733398 1.271187 -0.157103 
0.733887 1.271187 -0.156974 
0.734375 1.271187 -0.156846 
0.734863 1.271187 -0.156717 
0.735352 1.271187 -0.156588 
0.735840 1.271187 -0.156459 
0.736328 1.271187 -0.156330 
0.736816 1.271187 -0.156200 
0.737305 1.271187 -0.156070 
0.737793 1.271187 -0.155940 
0.738281 1.271187 -0.155810 
0.738770 1.271187 -0.155679 
0.739258 1.271187 -0.155549 
0.739746 1.271187 -0.155418 
0.740234 1.271187 -0.155286 
0.740723 1.271187 -0.155155 
0.741211 1.271187 -0.155023 
0.741699 1.271187 -0.154892 
0.742188 1.271187 -0.154760 
0.742676 1.271187 -0.154627 
0.743164 1.271187 -0.154495 
0.743652 1.271187 -0.154362 
0.744141 1.271187 -0.154229 
0.744629 1.271187 -0.154096 
0.745117 1.271187 -0.153963 
0.745605 1.271187 -0.153829 
0.746094 1.271187 -0.153696 
0.746582 1.271187 -0.153562 
0.747070 1.271187 -0.153428 
0.747559 1.271187 -0.153293 
0.748047 1.271187 -0.153159 
0.748535 1.271187 -0.153024 
0.749023 1.271187 -0.152889 
0.749512 1.271187 -0.152754 
0.750000 1.271187 -0.152618 
0.750488 1.271187 -0.152483 
0.750977 1.271187 -0.152347 
0.751465 1.271187 -0.152211 
0.751953 1.271187 -0.152075 
0.752441 1.271187 -0.151938 
0.752930 1.271187 -0.151802 
0.753418 1.271187 -0.151665 
0.753906 1.271187 -0.151528 
0.754395 1.271187 -0.151391 
0.754883 1.271187 -0.151253 
0.755371 1.271187 -0.151116 
0.755859 1.271187 -0.150978 
0.756348 1.271187 -0.150840 
0.756836 1.271187 -0.150702 
0.757324 1.271187 -0.150563 
0.757812 1.271187 -0.150425 
0.758301 1.271187 -0.150286 
0.758789 1.271187 -0.150147 
0.759277 1.271187 -0.150008 
0.759766 1.271187 -0.149868 
0.760254 1.271187 -0.149729 
0.760742 1.271187 -0.149589 
0.761230 1.271187 -0.149449 
0.761719 1.271187 -0.149309 
0.762207 1.271187 -0.149169 
0.762695 1.271187 -0.149028 
0.763184 1.271187 -0.148888 
0.763672 1.271187 -0.148747 
0.764160 1.271187 -0.148606 
0.764648 1.271187 -0.148465 
0.765137 1.271187 -0.148323 
0.765625 1.271187 -0.148181 
0.766113 1.271187 -0.148040 
0.766602 1.271187 -0.147898 
0.767090 1.271187 -0.147756 
0.767578 1.271187 -0.147613 
0.768066 1.271187 -0.147471 
0.768555 1.271187 -0.147328 
0.769043 1.271187 -0.147185 
0.769531 1.271187 -0.147042 
0.770020 1.271187 -0.146899 
0.770508 1.271187 -0.146755 
0.770996 1.271187 -0.146612 
0.771484 1.271187 -0.146468 
0.771973 1.271187 -0.146324 
0.772461 1.271187 -0.146180 
0.772949 1.271187 -0.146036 
0.773438 1.271187 -0.145891 
0.773926 1.271187 -0.145746 
0.774414 1.271187 -0.145602 
0.774902 1.271187 -0.145456 
0.775391 1.271187 -0.145311 
0.775879 1.271187 -0.145166 
0.776367 1.271187 -0.145020 
0.776855 1.271187 -0.144875 
0.777344 1.271187 -0.144729 
0.777832 1.271187 -0.144583 
0.778320 1.271187 -0.144437 
0.778809 1.271187 -0.144290 
0.779297 1.271187 -0.144144 
0.779785 1.271187 -0.143997 
0.780273 1.271187 -0.143850 
0.780762 1.271187 -0.143703 
0.781250 1.271187 -0.143556 
0.781738 1.271187 -0.143408 
0.782227 1.271187 -0.143261 
0.782715 1.271187 -0.143113 
0.783203 1.271187 -0.142965 
0.783691 1.271187 -0.142817 
0.784180 1.271187 -0.142669 
0.784668 1.271187 -0.142520 
0.785156 1.271187 -0.142372 
0.785645 1.271187 -0.142223 
0.786133 1.271187 -0.142074 
0.786621 1.271187 -0.141925 
0.787109 1.271187 -0.141776 
0.787598 1.271187 -0.141627 
0.788086 1.271187 -0.141477 
0.788574 1.271187 -0.141328 
0.789062 1.271187 -0.141178 
0.789551 1.271187 -0.141028 
0.790039 1.271187 -0.140878 
0.790527 1.271187 -0.140727 
0.791016 1.271187 -0.140577 
0.791504 1.271187 -0.140426 
0.791992 1.271187 -0.140276 
0.792480 1.271187 -0.140125 
0.792969 1.271187 -0.139974 
0.793457 1.271187 -0.139822 
0.793945 1.271187 -0.139671 
0.794434 1.271187 -0.139519 
0.794922 1.271187 -0.139368 
0.795410 1.271187 -0.139216 
0.795898 1.271187 -0.139064 
0.796387 1.271187 -0.138912 
0.796875 1.271187 -0.138760 
0.797363 1.271187 -0.138607 
0.797852 1.271187 -0.138455 
0.798340 1.271187 -0.138302 
0.798828 1.271187 -0.138149 
0.799316 1.271187 -0.137996 
0.799805 1.271187 -0.137843 
0.800293 1.271187 -0.137690 
0.800781 1.271187 -0.137536 
0.801270 1.271187 -0.137382 
0.801758 1.271187 -0.137229 
0.802246 1.271187 -0.137075 
0.802734 1.271187 -0.136921 
0.803223 1.271187 -0.136767 
0.803711 1.271187 -0.136612 
0.804199 1.271187 -0.136458 
0.804688 1.271187 -0.136303 
0.805176 1.271187 -0.136149 
0.805664 1.271187 -0.135994 
0.806152 1.271187 -0.135839 
0.806641 1.271187 -0.135684 
0.807129 1.271187 -0.135528 
0.807617 1.271187 -0.135373 
0.808105 1.271187 -0.135217 
0.808594 1.271187 -0.135062 
0.809082 1.271187 -0.134906 
0.809570 1.271187 -0.134750 
0.810059 1.271187 -0.134594 
0.810547 1.271187 -0.134437 
0.811035 1.271187 -0.134281 
0.811523 1.271187 -0.134124 
0.812012 1.271187 -0.133968 
0.812500 1.271187 -0.133811 
0.812988 1.271187 -0.133654 
0.813477 1.271187 -0.133497 
0.813965 1.271187 -0.133340 
0.814453 1.271187 -0.133183 
0.814941 1.271187 -0.133025 
0.815430 1.271187 -0.132868 
0.815918 1.271187 -0.132710 
0.816406 1.271187 -0.132552 
0.816895 1.271187 -0.132394 
0.817383 1.271187 -0.132236 
0.817871 1.271187 -0.132078 
0.818359 1.271187 -0.131919 
0.818848 1.271187 -0.131761 
0.819336 1.271187 -0.131602 
0.819824 1.271187 -0.131444 
0.820312 1.271187 -0.131285 
0.820801 1.271187 -0.131126 
0.821289 1.271187 -0.130967 
0.821777 1.271187 -0.130808 
0.822266 1.271187 -0.130648 
0.822754 1.271187 -0.130489 
0.823242 1.271187 -0.130329 
0.823730 1.271187 -0.130169 
0.824219 1.271187 -0.130010 
0.824707 1.271187 -0.129850 
0.825195 1.271187 -0.129690 
0.825684 1.271187 -0.129529 
0.826172 1.271187 -0.129369 
0.826660 1.271187 -0.129209 
0.827148 1.271187 -0.129048 
0.827637 1.271187 -0.128888 
0.828125 1.271187 -0.128727 
0.828613 1.271187 -0.128566 
0.829102 1.271187 -0.128405 
0.829590 1.271187 -0.128244 
0.830078 1.271187 -0.128083 
0.830566 1.271187 -0.127921 
0.831055 1.271187 -0.127760 
0.831543 1.271187 -0.127598 
0.832031 1.271187 -0.127436 
0.832520 1.271187 -0.127275 
0.833008 1.271187 -0.127113 
0.833496 1.271187 -0.126951 
0.833984 1.271187 -0.126789 
0.834473 1.271187 -0.126626 
0.834961 1.271187 -0.126464 
0.835449 1.271187 -0.126301 
0.835938 1.271187 -0.126139 
0.836426 1.271187 -0.125976 
0.836914 1.271187 -0.125813 
0.837402 1.271187 -0.125651 
0.837891 1.271187 -0.125488 
0.838379 1.271187 -0.125324 
0.838867 1.271187 -0.125161 
0.839355 1.271187 -0.124998 
0.839844 1.271187 -0.124834 
0.840332 1.271187 -0.124671 
0.840820 1.271187 -0.124507 
0.841309 1.271187 -0.124343 
0.841797 1.271187 -0.124180 
0.842285 1.271187 -0.124016 
0.842773 1.271187 -0.123852 
0.843262 1.271187 -0.123687 
0.843750 1.271187 -0.123523 
0.844238 1.271187 -0.123359 
0.844727 1.271187 -0.123194 
0.845215 1.271187 -0.123030 
0.845703 1.271187 -0.122865 
0.846191 1.271187 -0.122700 
0.846680 1.271187 -0.122535 
0.847168 1.271187 -0.122371 
0.847656 1.271187 -0.122205 
0.848145 1.271187 -0.122040 
0.848633 1.271187 -0.121875 
0.849121 1.271187 -0.121710 
0.849609 1.271187 -0.121544 
0.850098 1.271187 -0.121379 
0.850586 1.271187 -0.121213 
0.851074 1.271187 -0.121047 
0.851562 1.271187 -0.120882 
0.852051 1.271187 -0.120716 
0.852539 1.271187 -0.120550 
0.853027 1.271187 -0.120383 
0.853516 1.271187 -0.120217 
0.854004 1.271187 -0.120051 
0.854492 1.271187 -0.119885 
0.854980 1.271187 -0.119718 
0.855469 1.271187 -0.119552 
0.855957 1.271187 -0.119385 
0.856445 1.271187 -0.119218 
0.856934 1.271187 -0.119051 
0.857422 1.271187 -0.118884 
0.857910 1.271187 -0.118717 
0.858398 1.271187 -0.118550 
0.858887 1.271187 -0.118383 
0.859375 1.271187 -0.118216 
0.859863 1.271187 -0.118049 
0.860352 1.271187 -0.117881 
0.860840 1.271187 -0.117714 
0.861328 1.271187 -0.117546 
0.861816 1.271187 -0.117378 
0.862305 1.271187 -0.117211 
0.862793 1.271187 -0.117043 
0.863281 1.271187 -0.116875 
0.863770 1.271187 -0.116707 
0.864258 1.271187 -0.116539 
0.864746 1.271187 -0.116370 
0.865234 1.271187 -0.116202 
0.865723 1.271187 -0.116034 
0.866211 1.271187 -0.115865 
0.866699 1.271187 -0.115697 
0.867188 1.271187 -0.115528 
0.867676 1.271187 -0.115360 
0.868164 1.271187 -0.115191 
0.868652 1.271187 -0.115022 
0.869141 1.271187 -0.114853 
0.869629 1.271187 -0.114684 
0.870117 1.271187 -0.114515 
0.870605 1.271187 -0.114346 
0.871094 1.271187 -0.114177 
0.871582 1.271187 -0.114007 
0.872070 1.271187 -0.113838 
0.872559 1.271187 -0.113669 
0.873047 1.271187 -0.113499 
0.873535 1.271187 -0.113330 
0.874023 1.271187 -0.113160 
0.874512 1.271187 -0.112990 
0.875000 1.271187 -0.112820 
0.875488 1.271187 -0.112651 
0.875977 1.271187 -0.112481 
0.876465 1.271187 -0.112311 
0.876953 1.271187 -0.112141 
0.877441 1.271187 -0.111970 
0.877930 1.271187 -0.111800 
0.878418 1.271187 -0.111630 
0.878906 1.271187 -0.111460 
0.879395 1.271187 -0.111289 
0.879883 1.271187 -0.111119 
0.880371 1.271187 -0.110948 
0.880859 1.271187 -0.110778 
0.881348 1.271187 -0.110607 
0.881836 1.271187 -0.110436 
0.882324 1.271187 -0.110265 
0.882812 1.271187 -0.110094 
0.883301 1.271187 -0.109924 
0.883789 1.271187 -0.109753 
0.884277 1.271187 -0.109581 
0.884766 1.271187 -0.109410 
0.885254 1.271187 -0.109239 
0.885742 1.271187 -0.109068 
0.886230 1.271187 -0.108897 
0.886719 1.271187 -0.108725 
0.887207 1.271187 -0.108554 
0.887695 1.271187 -0.108382 
0.888184 1.271187 -0.108211 
0.888672 1.271187 -0.108039 
0.889160 1.271187 -0.107867 
0.889648 1.271187 -0.107696 
0.890137 1.271187 -0.107524 
0.890625 1.271187 -0.107352 
0.891113 1.271187 -0.107180 
0.891602 1.271187 -0.107008 
0.892090 1.271187 -0.106836 
0.892578 1.271187 -0.106664 
0.893066 1.271187 -0.106492 
0.893555 1.271187 -0.106320 
0.894043 1.271187 -0.106148 
0.894531 1.271187 -0.105975 
0.895020 1.271187 -0.105803 
0.895508 1.271187 -0.105631 
0.895996 1.271187 -0.105458 
0.896484 1.271187 -0.105286 
0.896973 1.271187 -0.105113 
0.897461 1.271187 -0.104941 
0.897949 1.271187 -0.104768 
0.898438 1.271187 -0.104595 
0.898926 1.271187 -0.104423 
0.899414 1.271187 -0.104250 
0.899902 1.271187 -0.104077 
0.900391 1.271187 -0.103904 
0.900879 1.271187 -0.103731 
0.901367 1.271187 -0.103558 
0.901855 1.271187 -0.103385 
0.902344 1.271187 -0.103212 
0.902832 1.271187 -0.103039 
0.903320 1.271187 -0.102866 
0.903809 1.271187 -0.102693 
0.904297 1.271187 -0.102519 
0.904785 1.271187 -0.102346 
0.905273 1.271187 -0.102173 
0.905762 1.271187 -0.101999 
0.906250 1.271187 -0.101826 
0.906738 1.271187 -0.101652 
0.907227 1.271187 -0.101479 
0.907715 1.271187 -0.101305 
0.908203 1.271187 -0.101132 
0.908691 1.271187 -0.100958 
0.909180 1.271187 -0.100785 
0.909668 1.271187 -0.100611 
0.910156 1.271187 -0.100437 
0.910645 1.271187 -0.100263 
0.911133 1.271187 -0.100090 
0.911621 1.271187 -0.099916 
0.912109 1.271187 -0.099742 
0.912598 1.271187 -0.099568 
0.913086 1.271187 -0.099394 
0.913574 1.271187 -0.099220 
0.914062 1.271187 -0.099046 
0.914551 1.271187 -0.098872 
0.915039 1.271187 -0.098698 
0.915527 1.271187 -0.098524 
0.916016 1.271187 -0.098350 
0.916504 1.271187 -0.098175 
0.916992 1.271187 -0.098001 
0.917480 1.271187 -0.097827 
0.917969 1.271187 -0.097653 
0.918457 1.271187 -0.097478 
0.918945 1.271187 -0.097304 
0.919434 1.271187 -0.097130 
0.919922 1.271187 -0.096955 
0.920410 1.271187 -0.096781 
0.920898 1.271187 -0.096606 
0.921387 1.271187 -0.096432 
0.921875 1.271187 -0.096257 
0.922363 1.271187 -0.096083 
0.922852 1.271187 -0.095908 
0.923340 1.271187 -0.095734 
0.923828 1.271187 -0.095559 
0.924316 1.271187 -0.095384 
0.924805 1.271187 -0.095210 
0.925293 1.271187 -0.095035 
0.925781 1.271187 -0.094860 
0.926270 1.271187 -0.094686 
0.926758 1.271187 -0.094511 
0.927246 1.271187 -0.094336 
0.927734 1.271187 -0.094161 
0.928223 1.271187 -0.093986 
0.928711 1.271187 -0.093812 
0.929199 1.271187 -0.093637 
0.929688 1.271187 -0.093462 
0.930176 1.271187 -0.093287 
0.930664 1.271187 -0.093112 
0.931152 1.271187 -0.092937 
0.931641 1.271187 -0.092762 
0.932129 1.271187 -0.092587 
0.932617 1.271187 -0.092412 
0.933105 1.271187 -0.092237 
0.933594 1.271187 -0.092062 
0.934082 1.271187 -0.091887 
0.934570 1.271187 -0.091712 
0.935059 1.271187 -0.091537 
0.935547 1.271187 -0.091362 
0.936035 1.271187 -0.091187 
0.936523 1.271187 -0.091012 
0.937012 1.271187 -0.090837 
0.937500 1.271187 -0.090662 
0.937988 1.271187 -0.090486 
0.938477 1.271187 -0.090311 
0.938965 1.271187 -0.090136 
0.939453 1.271187 -0.089961 
0.939941 1.271187 -0.089786 
0.940430 1.271187 -0.089611 
0.940918 1.271187 -0.089436 
0.941406 1.271187 -0.089260 
0.941895 1.271187 -0.089085 
0.942383 1.271187 -0.088910 
0.942871 1.271187 -0.088735 
0.943359 1.271187 -0.088559 
0.943848 1.271187 -0.088384 
0.944336 1.271187 -0.088209 
0.944824 1.271187 -0.088034 
0.945312 1.271187 -0.087859 
0.945801 1.271187 -0.087683 
0.946289 1.271187 -0.087508 
0.946777 1.271187 -0.087333 
0.947266 1.271187 -0.087158 
0.947754 1.271187 -0.086982 
0.948242 1.271187 -0.086807 
0.948730 1.271187 -0.086632 
0.949219 1.271187 -0.086457 
0.949707 1.271187 -0.086281 
0.950195 1.271187 -0.086106 
0.950684 1.271187 -0.085931 
0.951172 1.271187 -0.085756 
0.951660 1.271187 -0.085580 
0.952148 1.271187 -0.085405 
0.952637 1.271187 -0.085230 
0.953125 1.271187 -0.085055 
0.953613 1.271187 -0.084880 
0.954102 1.271187 -0.084704 
0.954590 1.271187 -0.084529 
0.955078 1.271187 -0.084354 
0.955566 1.271187 -0.084179 
0.956055 1.271187 -0.084004 
0.956543 1.271187 -0.083828 
0.957031 1.271187 -0.083653 
0.957520 1.271187 -0.083478 
0.958008 1.271187 -0.083303 
0.958496 1.271187 -0.083128 
0.958984 1.271187 -0.082953 
0.959473 1.271187 -0.082778 
0.959961 1.271187 -0.082602 
0.960449 1.271187 -0.082427 
0.960938 1.271187 -0.082252 
0.961426 1.271187 -0.082077 
0.961914 1.271187 -0.081902 
0.962402 1.271187 -0.081727 
0.962891 1.271187 -0.081552 
0.963379 1.271187 -0.081377 
0.963867 1.271187 -0.081202 
0.964355 1.271187 -0.081027 
0.964844 1.271187 -0.080852 
0.965332 1.271187 -0.080677 
0.965820 1.271187 -0.080502 
0.966309 1.271187 -0.080327 
0.966797 1.271187 -0.080153 
0.967285 1.271187 -0.079978 
0.967773 1.271187 -0.079803 
0.968262 1.271187 -0.079628 
0.968750 1.271187 -0.079453 
0.969238 1.271187 -0.079278 
0.969727 1.271187 -0.079104 
0.970215 1.271187 -0.078929 
0.970703 1.271187 -0.078754 
0.971191 1.271187 -0.078579 
0.971680 1.271187 -0.078405 
0.972168 1.271187 -0.078230 
0.972656 1.271187 -0.078056 
0.973145 1.271187 -0.077881 
0.973633 1.271187 -0.077706 
0.974121 1.271187 -0.077532 
0.974609 1.271187 -0.077357 
0.975098 1.271187 -0.077183 
0.975586 1.271187 -0.077008 
0.976074 1.271187 -0.076834 
0.976562 1.271187 -0.076660 
0.977051 1.271187 -0.076485 
0.977539 1.271187 -0.076311 
0.978027 1.271187 -0.076137 
0.978516 1.271187 -0.075962 
0.979004 1.271187 -0.075788 
0.979492 1.271187 -0.075614 
0.979980 1.271187 -0.075440 
0.980469 1.271187 -0.075266 
0.980957 1.271187 -0.075091 
0.981445 1.271187 -0.074917 
0.981934 1.271187 -0.074743 
0.982422 1.271187 -0.074569 
0.982910 1.271187 -0.074395 
0.983398 1.271187 -0.074221 
0.983887 1.271187 -0.074048 
0.984375 1.271187 -0.073874 
0.984863 1.271187 -0.073700 
0.985352 1.271187 -0.073526 
0.985840 1.271187 -0.073352 
0.986328 1.271187 -0.073179 
0.986816 1.271187 -0.073005 
0.987305 1.271187 -0.072832 
0.987793 1.271187 -0.072658 
0.988281 1.271187 -0.072484 
0.988770 1.271187 -0.072311 
0.989258 1.271187 -0.072138 
0.989746 1.271187 -0.071964 
0.990234 1.271187 -0.071791 
0.990723 1.271187 -0.071618 
0.991211 1.271187 -0.071444 
0.991699 1.271187 -0.071271 
0.992188 1.271187 -0.071098 
0.992676 1.271187 -0.070925 
0.993164 1.271187 -0.070752 
0.993652 1.271187 -0.070579 
0.994141 1.271187 -0.070406 
0.994629 1.271187 -0.070233 
0.995117 1.271187 -0.070060 
0.995605 1.271187 -0.069887 
0.996094 1.271187 -0.069715 
0.996582 1.271187 -0.069542 
0.997070 1.271187 -0.069369 
0.997559 1.271187 -0.069197 
0.998047 1.271187 -0.069024 
0.998535 1.271187 -0.068852 
0.999023 1.271187 -0.068679 
0.999512 1.271187 -0.068507 


==> data/BUSineA10K2048M80kstep4.dat <==
0.000000 1.520060 -0.066751 
0.000488 1.520060 -0.066596 
0.000977 1.520060 -0.066440 
0.001465 1.520060 -0.066285 
0.001953 1.520060 -0.066130 
0.002441 1.520060 -0.065975 
0.002930 1.520060 -0.065819 
0.003418 1.520060 -0.065664 
0.003906 1.520060 -0.065509 
0.004395 1.520060 -0.065354 
0.004883 1.520060 -0.065199 
0.005371 1.520060 -0.065044 
0.005859 1.520060 -0.064889 
0.006348 1.520060 -0.064735 
0.006836 1.520060 -0.064580 
0.007324 1.520060 -0.064425 
0.007812 1.520060 -0.064271 
0.008301 1.520060 -0.064116 
0.008789 1.520060 -0.063961 
0.009277 1.520060 -0.063807 
0.009766 1.520060 -0.063652 
0.010254 1.520060 -0.063498 
0.010742 1.520060 -0.063344 
0.011230 1.520060 -0.063190 
0.011719 1.520060 -0.063035 
0.012207 1.520060 -0.062881 
0.012695 1.520060 -0.062727 
0.013184 1.520060 -0.062573 
0.013672 1.520060 -0.062419 
0.014160 1.520060 -0.062265 
0.014648 1.520060 -0.062112 
0.015137 1.520060 -0.061958 
0.015625 1.520060 -0.061804 
0.016113 1.520060 -0.061651 
0.016602 1.520060 -0.061497 
0.017090 1.520060 -0.061344 
0.017578 1.520060 -0.061190 
0.018066 1.520060 -0.061037 
0.018555 1.520060 -0.060883 
0.019043 1.520060 -0.060730 
0.019531 1.520060 -0.060577 
0.020020 1.520060 -0.060424 
0.020508 1.520060 -0.060271 
0.020996 1.520060 -0.060118 
0.021484 1.520060 -0.059965 
0.021973 1.520060 -0.059812 
0.022461 1.520060 -0.059660 
0.022949 1.520060 -0.059507 
0.023438 1.520060 -0.059354 
0.023926 1.520060 -0.059202 
0.024414 1.520060 -0.059050 
0.024902 1.520060 -0.058897 
0.025391 1.520060 -0.058745 
0.025879 1.520060 -0.058593 
0.026367 1.520060 -0.058441 
0.026855 1.520060 -0.058288 
0.027344 1.520060 -0.058137 
0.027832 1.520060 -0.057985 
0.028320 1.520060 -0.057833 
0.028809 1.520060 -0.057681 
0.029297 1.520060 -0.057529 
0.029785 1.520060 -0.057378 
0.030273 1.520060 -0.057226 
0.030762 1.520060 -0.057075 
0.031250 1.520060 -0.056924 
0.031738 1.520060 -0.056772 
0.032227 1.520060 -0.056621 
0.032715 1.520060 -0.056470 
0.033203 1.520060 -0.056319 
0.033691 1.520060 -0.056168 
0.034180 1.520060 -0.056017 
0.034668 1.520060 -0.055867 
0.035156 1.520060 -0.055716 
0.035645 1.520060 -0.055565 
0.036133 1.520060 -0.055415 
0.036621 1.520060 -0.055265 
0.037109 1.520060 -0.055114 
0.037598 1.520060 -0.054964 
0.038086 1.520060 -0.054814 
0.038574 1.520060 -0.054664 
0.039062 1.520060 -0.054514 
0.039551 1.520060 -0.054364 
0.040039 1.520060 -0.054214 
0.040527 1.520060 -0.054065 
0.041016 1.520060 -0.053915 
0.041504 1.520060 -0.053766 
0.041992 1.520060 -0.053616 
0.042480 1.520060 -0.053467 
0.042969 1.520060 -0.053318 
0.043457 1.520060 -0.053169 
0.043945 1.520060 -0.053020 
0.044434 1.520060 -0.052871 
0.044922 1.520060 -0.052722 
0.045410 1.520060 -0.052574 
0.045898 1.520060 -0.052425 
0.046387 1.520060 -0.052276 
0.046875 1.520060 -0.052128 
0.047363 1.520060 -0.051980 
0.047852 1.520060 -0.051832 
0.048340 1.520060 -0.051684 
0.048828 1.520060 -0.051536 
0.049316 1.520060 -0.051388 
0.049805 1.520060 -0.051240 
0.050293 1.520060 -0.051092 
0.050781 1.520060 -0.050945 
0.051270 1.520060 -0.050798 
0.051758 1.520060 -0.050650 
0.052246 1.520060 -0.050503 
0.052734 1.520060 -0.050356 
0.053223 1.520060 -0.050209 
0.053711 1.520060 -0.050062 
0.054199 1.520060 -0.049915 
0.054688 1.520060 -0.049769 
0.055176 1.520060 -0.049622 
0.055664 1.520060 -0.049476 
0.056152 1.520060 -0.049330 
0.056641 1.520060 -0.049183 
0.057129 1.520060 -0.049037 
0.057617 1.520060 -0.048891 
0.058105 1.520060 -0.048746 
0.058594 1.520060 -0.048600 
0.059082 1.520060 -0.048454 
0.059570 1.520060 -0.048309 
0.060059 1.520060 -0.048163 
0.060547 1.520060 -0.048018 
0.061035 1.520060 -0.047873 
0.061523 1.520060 -0.047728 
0.062012 1.520060 -0.047583 
0.062500 1.520060 -0.047439 
0.062988 1.520060 -0.047294 
0.063477 1.520060 -0.047149 
0.063965 1.520060 -0.047005 
0.064453 1.520060 -0.046861 
0.064941 1.520060 -0.046717 
0.065430 1.520060 -0.046573 
0.065918 1.520060 -0.046429 
0.066406 1.520060 -0.046285 
0.066895 1.520060 -0.046142 
0.067383 1.520060 -0.045998 
0.067871 1.520060 -0.045855 
0.068359 1.520060 -0.045712 
0.068848 1.520060 -0.045569 
0.069336 1.520060 -0.045426 
0.069824 1.520060 -0.045283 
0.070312 1.520060 -0.045141 
0.070801 1.520060 -0.044998 
0.071289 1.520060 -0.044856 
0.071777 1.520060 -0.044713 
0.072266 1.520060 -0.044571 
0.072754 1.520060 -0.044429 
0.073242 1.520060 -0.044288 
0.073730 1.520060 -0.044146 
0.074219 1.520060 -0.044005 
0.074707 1.520060 -0.043863 
0.075195 1.520060 -0.043722 
0.075684 1.520060 -0.043581 
0.076172 1.520060 -0.043440 
0.076660 1.520060 -0.043299 
0.077148 1.520060 -0.043159 
0.077637 1.520060 -0.043018 
0.078125 1.520060 -0.042878 
0.078613 1.520060 -0.042738 
0.079102 1.520060 -0.042598 
0.079590 1.520060 -0.042458 
0.080078 1.520060 -0.042318 
0.080566 1.520060 -0.042178 
0.081055 1.520060 -0.042039 
0.081543 1.520060 -0.041900 
0.082031 1.520060 -0.041761 
0.082520 1.520060 -0.041622 
0.083008 1.520060 -0.041483 
0.083496 1.520060 -0.041344 
0.083984 1.520060 -0.041206 
0.084473 1.520060 -0.041068 
0.084961 1.520060 -0.040929 
0.085449 1.520060 -0.040791 
0.085938 1.520060 -0.040654 
0.086426 1.520060 -0.040516 
0.086914 1.520060 -0.040378 
0.087402 1.520060 -0.040241 
0.087891 1.520060 -0.040104 
0.088379 1.520060 -0.039967 
0.088867 1.520060 -0.039830 
0.089355 1.520060 -0.039694 
0.089844 1.520060 -0.039557 
0.090332 1.520060 -0.039421 
0.090820 1.520060 -0.039285 
0.091309 1.520060 -0.039149 
0.091797 1.520060 -0.039013 
0.092285 1.520060 -0.038877 
0.092773 1.520060 -0.038742 
0.093262 1.520060 -0.038607 
0.093750 1.520060 -0.038471 
0.094238 1.520060 -0.038337 
0.094727 1.520060 -0.038202 
0.095215 1.520060 -0.038067 
0.095703 1.520060 -0.037933 
0.096191 1.520060 -0.037799 
0.096680 1.520060 -0.037665 
0.097168 1.520060 -0.037531 
0.097656 1.520060 -0.037397 
0.098145 1.520060 -0.037264 
0.098633 1.520060 -0.037131 
0.099121 1.520060 -0.036998 
0.099609 1.520060 -0.036865 
0.100098 1.520060 -0.036732 
0.100586 1.520060 -0.036599 
0.101074 1.520060 -0.036467 
0.101562 1.520060 -0.036335 
0.102051 1.520060 -0.036203 
0.102539 1.520060 -0.036071 
0.103027 1.520060 -0.035940 
0.103516 1.520060 -0.035809 
0.104004 1.520060 -0.035677 
0.104492 1.520060 -0.035547 
0.104980 1.520060 -0.035416 
0.105469 1.520060 -0.035285 
0.105957 1.520060 -0.035155 
0.106445 1.520060 -0.035025 
0.106934 1.520060 -0.034895 
0.107422 1.520060 -0.034765 
0.107910 1.520060 -0.034636 
0.108398 1.520060 -0.034506 
0.108887 1.520060 -0.034377 
0.109375 1.520060 -0.034248 
0.109863 1.520060 -0.034120 
0.110352 1.520060 -0.033991 
0.110840 1.520060 -0.033863 
0.111328 1.520060 -0.033735 
0.111816 1.520060 -0.033607 
0.112305 1.520060 -0.033480 
0.112793 1.520060 -0.033352 
0.113281 1.520060 -0.033225 
0.113770 1.520060 -0.033098 
0.114258 1.520060 -0.032971 
0.114746 1.520060 -0.032845 
0.115234 1.520060 -0.032719 
0.115723 1.520060 -0.032593 
0.116211 1.520060 -0.032467 
0.116699 1.520060 -0.032341 
0.117188 1.520060 -0.032216 
0.117676 1.520060 -0.032091 
0.118164 1.520060 -0.031966 
0.118652 1.520060 -0.031841 
0.119141 1.520060 -0.031717 
0.119629 1.520060 -0.031592 
0.120117 1.520060 -0.031468 
0.120605 1.520060 -0.031345 
0.121094 1.520060 -0.031221 
0.121582 1.520060 -0.031098 
0.122070 1.520060 -0.030975 
0.122559 1.520060 -0.030852 
0.123047 1.520060 -0.030729 
0.123535 1.520060 -0.030607 
0.124023 1.520060 -0.030485 
0.124512 1.520060 -0.030363 
0.125000 1.520060 -0.030242 
0.125488 1.520060 -0.030120 
0.125977 1.520060 -0.029999 
0.126465 1.520060 -0.029878 
0.126953 1.520060 -0.029758 
0.127441 1.520060 -0.029637 
0.127930 1.520060 -0.029517 
0.128418 1.520060 -0.029397 
0.128906 1.520060 -0.029278 
0.129395 1.520060 -0.029159 
0.129883 1.520060 -0.029040 
0.130371 1.520060 -0.028921 
0.130859 1.520060 -0.028802 
0.131348 1.520060 -0.028684 
0.131836 1.520060 -0.028566 
0.132324 1.520060 -0.028448 
0.132812 1.520060 -0.028331 
0.133301 1.520060 -0.028214 
0.133789 1.520060 -0.028097 
0.134277 1.520060 -0.027980 
0.134766 1.520060 -0.027864 
0.135254 1.520060 -0.027747 
0.135742 1.520060 -0.027632 
0.136230 1.520060 -0.027516 
0.136719 1.520060 -0.027401 
0.137207 1.520060 -0.027286 
0.137695 1.520060 -0.027171 
0.138184 1.520060 -0.027057 
0.138672 1.520060 -0.026942 
0.139160 1.520060 -0.026828 
0.139648 1.520060 -0.026715 
0.140137 1.520060 -0.026602 
0.140625 1.520060 -0.026489 
0.141113 1.520060 -0.026376 
0.141602 1.520060 -0.026263 
0.142090 1.520060 -0.026151 
0.142578 1.520060 -0.026039 
0.143066 1.520060 -0.025928 
0.143555 1.520060 -0.025817 
0.144043 1.520060 -0.025706 
0.144531 1.520060 -0.025595 
0.145020 1.520060 -0.025485 
0.145508 1.520060 -0.025375 
0.145996 1.520060 -0.025265 
0.146484 1.520060 -0.025155 
0.146973 1.520060 -0.025046 
0.147461 1.520060 -0.024937 
0.147949 1.520060 -0.024829 
0.148438 1.520060 -0.024721 
0.148926 1.520060 -0.024613 
0.149414 1.520060 -0.024505 
0.149902 1.520060 -0.024398 
0.150391 1.520060 -0.024291 
0.150879 1.520060 -0.024185 
0.151367 1.520060 -0.024078 
0.151855 1.520060 -0.023972 
0.152344 1.520060 -0.023867 
0.152832 1.520060 -0.023761 
0.153320 1.520060 -0.023656 
0.153809 1.520060 -0.023552 
0.154297 1.520060 -0.023447 
0.154785 1.520060 -0.023343 
0.155273 1.520060 -0.023240 
0.155762 1.520060 -0.023136 
0.156250 1.520060 -0.023033 
0.156738 1.520060 -0.022931 
0.157227 1.520060 -0.022829 
0.157715 1.520060 -0.022727 
0.158203 1.520060 -0.022625 
0.158691 1.520060 -0.022524 
0.159180 1.520060 -0.022423 
0.159668 1.520060 -0.022322 
0.160156 1.520060 -0.022222 
0.160645 1.520060 -0.022122 
0.161133 1.520060 -0.022023 
0.161621 1.520060 -0.021924 
0.162109 1.520060 -0.021825 
0.162598 1.520060 -0.021726 
0.163086 1.520060 -0.021628 
0.163574 1.520060 -0.021531 
0.164062 1.520060 -0.021433 
0.164551 1.520060 -0.021336 
0.165039 1.520060 -0.021240 
0.165527 1.520060 -0.021144 
0.166016 1.520060 -0.021048 
0.166504 1.520060 -0.020952 
0.166992 1.520060 -0.020857 
0.167480 1.520060 -0.020763 
0.167969 1.520060 -0.020668 
0.168457 1.520060 -0.020574 
0.168945 1.520060 -0.020481 
0.169434 1.520060 -0.020388 
0.169922 1.520060 -0.020295 
0.170410 1.520060 -0.020203 
0.170898 1.520060 -0.020111 
0.171387 1.520060 -0.020019 
0.171875 1.520060 -0.019928 
0.172363 1.520060 -0.019837 
0.172852 1.520060 -0.019747 
0.173340 1.520060 -0.019657 
0.173828 1.520060 -0.019567 
0.174316 1.520060 -0.019478 
0.174805 1.520060 -0.019389 
0.175293 1.520060 -0.019301 
0.175781 1.520060 -0.019213 
0.176270 1.520060 -0.019126 
0.176758 1.520060 -0.019039 
0.177246 1.520060 -0.018952 
0.177734 1.520060 -0.018866 
0.178223 1.520060 -0.018780 
0.178711 1.520060 -0.018695 
0.179199 1.520060 -0.018610 
0.179688 1.520060 -0.018525 
0.180176 1.520060 -0.018441 
0.180664 1.520060 -0.018357 
0.181152 1.520060 -0.018274 
0.181641 1.520060 -0.018191 
0.182129 1.520060 -0.018109 
0.182617 1.520060 -0.018027 
0.183105 1.520060 -0.017946 
0.183594 1.520060 -0.017865 
0.184082 1.520060 -0.017784 
0.184570 1.520060 -0.017704 
0.185059 1.520060 -0.017625 
0.185547 1.520060 -0.017546 
0.186035 1.520060 -0.017467 
0.186523 1.520060 -0.017389 
0.187012 1.520060 -0.017311 
0.187500 1.520060 -0.017234 
0.187988 1.520060 -0.017157 
0.188477 1.520060 -0.017081 
0.188965 1.520060 -0.017005 
0.189453 1.520060 -0.016929 
0.189941 1.520060 -0.016855 
0.190430 1.520060 -0.016780 
0.190918 1.520060 -0.016706 
0.191406 1.520060 -0.016633 
0.191895 1.520060 -0.016560 
0.192383 1.520060 -0.016488 
0.192871 1.520060 -0.016416 
0.193359 1.520060 -0.016344 
0.193848 1.520060 -0.016273 
0.194336 1.520060 -0.016203 
0.194824 1.520060 -0.016133 
0.195312 1.520060 -0.016064 
0.195801 1.520060 -0.015995 
0.196289 1.520060 -0.015926 
0.196777 1.520060 -0.015859 
0.197266 1.520060 -0.015791 
0.197754 1.520060 -0.015725 
0.198242 1.520060 -0.015658 
0.198730 1.520060 -0.015593 
0.199219 1.520060 -0.015527 
0.199707 1.520060 -0.015463 
0.200195 1.520060 -0.015399 
0.200684 1.520060 -0.015335 
0.201172 1.520060 -0.015272 
0.201660 1.520060 -0.015210 
0.202148 1.520060 -0.015148 
0.202637 1.520060 -0.015086 
0.203125 1.520060 -0.015026 
0.203613 1.520060 -0.014965 
0.204102 1.520060 -0.014906 
0.204590 1.520060 -0.014847 
0.205078 1.520060 -0.014788 
0.205566 1.520060 -0.014730 
0.206055 1.520060 -0.014673 
0.206543 1.520060 -0.014616 
0.207031 1.520060 -0.014560 
0.207520 1.520060 -0.014504 
0.208008 1.520060 -0.014449 
0.208496 1.520060 -0.014395 
0.208984 1.520060 -0.014341 
0.209473 1.520060 -0.014288 
0.209961 1.520060 -0.014235 
0.210449 1.520060 -0.014183 
0.210938 1.520060 -0.014132 
0.211426 1.520060 -0.014081 
0.211914 1.520060 -0.014031 
0.212402 1.520060 -0.013981 
0.212891 1.520060 -0.013932 
0.213379 1.520060 -0.013884 
0.213867 1.520060 -0.013837 
0.214355 1.520060 -0.013790 
0.214844 1.520060 -0.013743 
0.215332 1.520060 -0.013697 
0.215820 1.520060 -0.013652 
0.216309 1.520060 -0.013608 
0.216797 1.520060 -0.013564 
0.217285 1.520060 -0.013521 
0.217773 1.520060 -0.013479 
0.218262 1.520060 -0.013437 
0.218750 1.520060 -0.013396 
0.219238 1.520060 -0.013355 
0.219727 1.520060 -0.013316 
0.220215 1.520060 -0.013277 
0.220703 1.520060 -0.013238 
0.221191 1.520060 -0.013200 
0.221680 1.520060 -0.013163 
0.222168 1.520060 -0.013127 
0.222656 1.520060 -0.013092 
0.223145 1.520060 -0.013057 
0.223633 1.520060 -0.013022 
0.224121 1.520060 -0.012989 
0.224609 1.520060 -0.012956 
0.225098 1.520060 -0.012924 
0.225586 1.520060 -0.012893 
0.226074 1.520060 -0.012862 
0.226562 1.520060 -0.012833 
0.227051 1.520060 -0.012804 
0.227539 1.520060 -0.012775 
0.228027 1.520060 -0.012748 
0.228516 1.520060 -0.012721 
0.229004 1.520060 -0.012695 
0.229492 1.520060 -0.012670 
0.229980 1.520060 -0.012645 
0.230469 1.520060 -0.012621 
0.230957 1.520060 -0.012598 
0.231445 1.520060 -0.012576 
0.231934 1.520060 -0.012555 
0.232422 1.520060 -0.012534 
0.232910 1.520060 -0.012514 
0.233398 1.520060 -0.012495 
0.233887 1.520060 -0.012477 
0.234375 1.520060 -0.012460 
0.234863 1.520060 -0.012443 
0.235352 1.520060 -0.012427 
0.235840 1.520060 -0.012413 
0.236328 1.520060 -0.012399 
0.236816 1.520060 -0.012385 
0.237305 1.520060 -0.012373 
0.237793 1.520060 -0.012361 
0.238281 1.520060 -0.012351 
0.238770 1.520060 -0.012341 
0.239258 1.520060 -0.012332 
0.239746 1.520060 -0.012324 
0.240234 1.520060 -0.012317 
0.240723 1.520060 -0.012310 
0.241211 1.520060 -0.012305 
0.241699 1.520060 -0.012300 
0.242188 1.520060 -0.012297 
0.242676 1.520060 -0.012294 
0.243164 1.520060 -0.012292 
0.243652 1.520060 -0.012291 
0.244141 1.520060 -0.012291 
0.244629 1.520060 -0.012292 
0.245117 1.520060 -0.012294 
0.245605 1.520060 -0.012297 
0.246094 1.520060 -0.012301 
0.246582 1.520060 -0.012306 
0.247070 1.520060 -0.012311 
0.247559 1.520060 -0.012318 
0.248047 1.520060 -0.012326 
0.248535 1.520060 -0.012334 
0.249023 1.520060 -0.012344 
0.249512 1.520060 -0.012355 
0.250000 1.520060 -0.012366 
0.250488 1.520060 -0.012379 
0.250977 1.520060 -0.012393 
0.251465 1.520060 -0.012407 
0.251953 1.520060 -0.012423 
0.252441 1.520060 -0.012440 
0.252930 1.520060 -0.012458 
0.253418 1.520060 -0.012476 
0.253906 1.520060 -0.012496 
0.254395 1.520060 -0.012517 
0.254883 1.520060 -0.012539 
0.255371 1.520060 -0.012562 
0.255859 1.520060 -0.012587 
0.256348 1.520060 -0.012612 
0.256836 1.520060 -0.012638 
0.257324 1.520060 -0.012666 
0.257812 1.520060 -0.012695 
0.258301 1.520060 -0.012724 
0.258789 1.520060 -0.012755 
0.259277 1.520060 -0.012787 
0.259766 1.520060 -0.012820 
0.260254 1.520060 -0.012855 
0.260742 1.520060 -0.012890 
0.261230 1.520060 -0.012927 
0.261719 1.520060 -0.012965 
0.262207 1.520060 -0.013004 
0.262695 1.520060 -0.013044 
0.263184 1.520060 -0.013086 
0.263672 1.520060 -0.013129 
0.264160 1.520060 -0.013173 
0.264648 1.520060 -0.013218 
0.265137 1.520060 -0.013264 
0.265625 1.520060 -0.013312 
0.266113 1.520060 -0.013361 
0.266602 1.520060 -0.013411 
0.267090 1.520060 -0.013463 
0.267578 1.520060 -0.013515 
0.268066 1.520060 -0.013569 
0.268555 1.520060 -0.013625 
0.269043 1.520060 -0.013682 
0.269531 1.520060 -0.013740 
0.270020 1.520060 -0.013799 
0.270508 1.520060 -0.013860 
0.270996 1.520060 -0.013922 
0.271484 1.520060 -0.013986 
0.271973 1.520060 -0.014051 
0.272461 1.520060 -0.014117 
0.272949 1.520060 -0.014185 
0.273438 1.520060 -0.014254 
0.273926 1.520060 -0.014324 
0.274414 1.520060 -0.014397 
0.274902 1.520060 -0.014470 
0.275391 1.520060 -0.014545 
0.275879 1.520060 -0.014621 
0.276367 1.520060 -0.014699 
0.276855 1.520060 -0.014779 
0.277344 1.520060 -0.014860 
0.277832 1.520060 -0.014942 
0.278320 1.520060 -0.015026 
0.278809 1.520060 -0.015112 
0.279297 1.520060 -0.015199 
0.279785 1.520060 -0.015287 
0.280273 1.520060 -0.015378 
0.280762 1.520060 -0.015470 
0.281250 1.520060 -0.015563 
0.281738 1.520060 -0.015658 
0.282227 1.520060 -0.015755 
0.282715 1.520060 -0.015853 
0.283203 1.520060 -0.015954 
0.283691 1.520060 -0.016055 
0.284180 1.520060 -0.016159 
0.284668 1.520060 -0.016264 
0.285156 1.520060 -0.016371 
0.285645 1.520060 -0.016480 
0.286133 1.520060 -0.016590 
0.286621 1.520060 -0.016702 
0.287109 1.520060 -0.016816 
0.287598 1.520060 -0.016932 
0.288086 1.520060 -0.017050 
0.288574 1.520060 -0.017169 
0.289062 1.520060 -0.017290 
0.289551 1.520060 -0.017413 
0.290039 1.520060 -0.017539 
0.290527 1.520060 -0.017665 
0.291016 1.520060 -0.017794 
0.291504 1.520060 -0.017925 
0.291992 1.520060 -0.018058 
0.292480 1.520060 -0.018193 
0.292969 1.520060 -0.018329 
0.293457 1.520060 -0.018468 
0.293945 1.520060 -0.018609 
0.294434 1.520060 -0.018752 
0.294922 1.520060 -0.018896 
0.295410 1.520060 -0.019043 
0.295898 1.520060 -0.019192 
0.296387 1.520060 -0.019344 
0.296875 1.520060 -0.019497 
0.297363 1.520060 -0.019652 
0.297852 1.520060 -0.019810 
0.298340 1.520060 -0.019970 
0.298828 1.520060 -0.020132 
0.299316 1.520060 -0.020296 
0.299805 1.520060 -0.020463 
0.300293 1.520060 -0.020631 
0.300781 1.520060 -0.020803 
0.301270 1.520060 -0.020976 
0.301758 1.520060 -0.021152 
0.302246 1.520060 -0.021330 
0.302734 1.520060 -0.021511 
0.303223 1.520060 -0.021694 
0.303711 1.520060 -0.021879 
0.304199 1.520060 -0.022067 
0.304688 1.520060 -0.022258 
0.305176 1.520060 -0.022451 
0.305664 1.520060 -0.022646 
0.306152 1.520060 -0.022844 
0.306641 1.520060 -0.023045 
0.307129 1.520060 -0.023248 
0.307617 1.520060 -0.023454 
0.308105 1.520060 -0.023663 
0.308594 1.520060 -0.023874 
0.309082 1.520060 -0.024088 
0.309570 1.520060 -0.024305 
0.310059 1.520060 -0.024524 
0.310547 1.520060 -0.024747 
0.311035 1.520060 -0.024972 
0.311523 1.520060 -0.025200 
0.312012 1.520060 -0.025431 
0.312500 1.520060 -0.025665 
0.312988 1.520060 -0.025902 
0.313477 1.520060 -0.026142 
0.313965 1.520060 -0.026385 
0.314453 1.520060 -0.026631 
0.314941 1.520060 -0.026880 
0.315430 1.520060 -0.027132 
0.315918 1.520060 -0.027387 
0.316406 1.520060 -0.027646 
0.316895 1.520060 -0.027908 
0.317383 1.520060 -0.028173 
0.317871 1.520060 -0.028441 
0.318359 1.520060 -0.028713 
0.318848 1.520060 -0.028988 
0.319336 1.520060 -0.029266 
0.319824 1.520060 -0.029548 
0.320312 1.520060 -0.029833 
0.320801 1.520060 -0.030122 
0.321289 1.520060 -0.030415 
0.321777 1.520060 -0.030711 
0.322266 1.520060 -0.031010 
0.322754 1.520060 -0.031313 
0.323242 1.520060 -0.031620 
0.323730 1.520060 -0.031931 
0.324219 1.520060 -0.032246 
0.324707 1.520060 -0.032564 
0.325195 1.520060 -0.032886 
0.325684 1.520060 -0.033213 
0.326172 1.520060 -0.033543 
0.326660 1.520060 -0.033877 
0.327148 1.520060 -0.034215 
0.327637 1.520060 -0.034557 
0.328125 1.520060 -0.034904 
0.328613 1.520060 -0.035254 
0.329102 1.520060 -0.035609 
0.329590 1.520060 -0.035968 
0.330078 1.520060 -0.036332 
0.330566 1.520060 -0.036699 
0.331055 1.520060 -0.037072 
0.331543 1.520060 -0.037448 
0.332031 1.520060 -0.037829 
0.332520 1.520060 -0.038215 
0.333008 1.520060 -0.038605 
0.333496 1.520060 -0.039000 
0.333984 1.520060 -0.039400 
0.334473 1.520060 -0.039804 
0.334961 1.520060 -0.040214 
0.335449 1.520060 -0.040628 
0.335938 1.520060 -0.041047 
0.336426 1.520060 -0.041471 
0.336914 1.520060 -0.041899 
0.337402 1.520060 -0.042333 
0.337891 1.520060 -0.042772 
0.338379 1.520060 -0.043217 
0.338867 1.520060 -0.043666 
0.339355 1.520060 -0.044120 
0.339844 1.520060 -0.044580 
0.340332 1.520060 -0.045045 
0.340820 1.520060 -0.045516 
0.341309 1.520060 -0.045992 
0.341797 1.520060 -0.046473 
0.342285 1.520060 -0.046960 
0.342773 1.520060 -0.047453 
0.343262 1.520060 -0.047951 
0.343750 1.520060 -0.048454 
0.344238 1.520060 -0.048964 
0.344727 1.520060 -0.049479 
0.345215 1.520060 -0.049999 
0.345703 1.520060 -0.050526 
0.346191 1.520060 -0.051058 
0.346680 1.520060 -0.051596 
0.347168 1.520060 -0.052140 
0.347656 1.520060 -0.052690 
0.348145 1.520060 -0.053246 
0.348633 1.520060 -0.053808 
0.349121 1.520060 -0.054375 
0.349609 1.520060 -0.054949 
0.350098 1.520060 -0.055528 
0.350586 1.520060 -0.056113 
0.351074 1.520060 -0.056705 
0.351562 1.520060 -0.057302 
0.352051 1.520060 -0.057905 
0.352539 1.520060 -0.058514 
0.353027 1.520060 -0.059129 
0.353516 1.520060 -0.059750 
0.354004 1.520060 -0.060376 
0.354492 1.520060 -0.061009 
0.354980 1.520060 -0.061647 
0.355469 1.520060 -0.062290 
0.355957 1.520060 -0.062940 
0.356445 1.520060 -0.063595 
0.356934 1.520060 -0.064255 
0.357422 1.520060 -0.064921 
0.357910 1.520060 -0.065592 
0.358398 1.520060 -0.066269 
0.358887 1.520060 -0.066950 
0.359375 1.520060 -0.067637 
0.359863 1.520060 -0.068328 
0.360352 1.520060 -0.069025 
0.360840 1.520060 -0.069725 
0.361328 1.520060 -0.070431 
0.361816 1.520060 -0.071140 
0.362305 1.520060 -0.071854 
0.362793 1.520060 -0.072572 
0.363281 1.520060 -0.073294 
0.363770 1.520060 -0.074019 
0.364258 1.520060 -0.074748 
0.364746 1.520060 -0.075480 
0.365234 1.520060 -0.076215 
0.365723 1.520060 -0.076953 
0.366211 1.520060 -0.077694 
0.366699 1.520060 -0.078436 
0.367188 1.520060 -0.079182 
0.367676 1.520060 -0.079929 
0.368164 1.520060 -0.080677 
0.368652 1.520060 -0.081428 
0.369141 1.520060 -0.082179 
0.369629 1.520060 -0.082932 
0.370117 1.520060 -0.083685 
0.370605 1.520060 -0.084439 
0.371094 1.520060 -0.085192 
0.371582 1.520060 -0.085946 
0.372070 1.520060 -0.086700 
0.372559 1.520060 -0.087453 
0.373047 1.520060 -0.088206 
0.373535 1.520060 -0.088957 
0.374023 1.520060 -0.089708 
0.374512 1.520060 -0.090457 
0.375000 1.520060 -0.091204 
0.375488 1.520060 -0.091949 
0.375977 1.520060 -0.092692 
0.376465 1.520060 -0.093433 
0.376953 1.520060 -0.094172 
0.377441 1.520060 -0.094908 
0.377930 1.520060 -0.095641 
0.378418 1.520060 -0.096371 
0.378906 1.520060 -0.097098 
0.379395 1.520060 -0.097821 
0.379883 1.520060 -0.098541 
0.380371 1.520060 -0.099257 
0.380859 1.520060 -0.099969 
0.381348 1.520060 -0.100677 
0.381836 1.520060 -0.101382 
0.382324 1.520060 -0.102082 
0.382812 1.520060 -0.102777 
0.383301 1.520060 -0.103469 
0.383789 1.520060 -0.104156 
0.384277 1.520060 -0.104838 
0.384766 1.520060 -0.105515 
0.385254 1.520060 -0.106188 
0.385742 1.520060 -0.106856 
0.386230 1.520060 -0.107519 
0.386719 1.520060 -0.108177 
0.387207 1.520060 -0.108831 
0.387695 1.520060 -0.109479 
0.388184 1.520060 -0.110122 
0.388672 1.520060 -0.110760 
0.389160 1.520060 -0.111393 
0.389648 1.520060 -0.112021 
0.390137 1.520060 -0.112643 
0.390625 1.520060 -0.113261 
0.391113 1.520060 -0.113873 
0.391602 1.520060 -0.114480 
0.392090 1.520060 -0.115082 
0.392578 1.520060 -0.115679 
0.393066 1.520060 -0.116271 
0.393555 1.520060 -0.116857 
0.394043 1.520060 -0.117439 
0.394531 1.520060 -0.118015 
0.395020 1.520060 -0.118586 
0.395508 1.520060 -0.119152 
0.395996 1.520060 -0.119713 
0.396484 1.520060 -0.120269 
0.396973 1.520060 -0.120820 
0.397461 1.520060 -0.121366 
0.397949 1.520060 -0.121907 
0.398438 1.520060 -0.122443 
0.398926 1.520060 -0.122974 
0.399414 1.520060 -0.123500 
0.399902 1.520060 -0.124021 
0.400391 1.520060 -0.124538 
0.400879 1.520060 -0.125050 
0.401367 1.520060 -0.125557 
0.401855 1.520060 -0.126059 
0.402344 1.520060 -0.126557 
0.402832 1.520060 -0.127050 
0.403320 1.520060 -0.127539 
0.403809 1.520060 -0.128023 
0.404297 1.520060 -0.128502 
0.404785 1.520060 -0.128977 
0.405273 1.520060 -0.129448 
0.405762 1.520060 -0.129914 
0.406250 1.520060 -0.130376 
0.406738 1.520060 -0.130834 
0.407227 1.520060 -0.131287 
0.407715 1.520060 -0.131736 
0.408203 1.520060 -0.132181 
0.408691 1.520060 -0.132622 
0.409180 1.520060 -0.133059 
0.409668 1.520060 -0.133491 
0.410156 1.520060 -0.133920 
0.410645 1.520060 -0.134345 
0.411133 1.520060 -0.134765 
0.411621 1.520060 -0.135182 
0.412109 1.520060 -0.135595 
0.412598 1.520060 -0.136004 
0.413086 1.520060 -0.136410 
0.413574 1.520060 -0.136811 
0.414062 1.520060 -0.137209 
0.414551 1.520060 -0.137603 
0.415039 1.520060 -0.137994 
0.415527 1.520060 -0.138381 
0.416016 1.520060 -0.138764 
0.416504 1.520060 -0.139144 
0.416992 1.520060 -0.139521 
0.417480 1.520060 -0.139894 
0.417969 1.520060 -0.140263 
0.418457 1.520060 -0.140629 
0.418945 1.520060 -0.140992 
0.419434 1.520060 -0.141352 
0.419922 1.520060 -0.141708 
0.420410 1.520060 -0.142061 
0.420898 1.520060 -0.142410 
0.421387 1.520060 -0.142757 
0.421875 1.520060 -0.143100 
0.422363 1.520060 -0.143441 
0.422852 1.520060 -0.143778 
0.423340 1.520060 -0.144112 
0.423828 1.520060 -0.144443 
0.424316 1.520060 -0.144771 
0.424805 1.520060 -0.145096 
0.425293 1.520060 -0.145418 
0.425781 1.520060 -0.145738 
0.426270 1.520060 -0.146054 
0.426758 1.520060 -0.146368 
0.427246 1.520060 -0.146678 
0.427734 1.520060 -0.146986 
0.428223 1.520060 -0.147291 
0.428711 1.520060 -0.147594 
0.429199 1.520060 -0.147894 
0.429688 1.520060 -0.148191 
0.430176 1.520060 -0.148485 
0.430664 1.520060 -0.148777 
0.431152 1.520060 -0.149066 
0.431641 1.520060 -0.149352 
0.432129 1.520060 -0.149636 
0.432617 1.520060 -0.149917 
0.433105 1.520060 -0.150196 
0.433594 1.520060 -0.150473 
0.434082 1.520060 -0.150746 
0.434570 1.520060 -0.151018 
0.435059 1.520060 -0.151287 
0.435547 1.520060 -0.151554 
0.436035 1.520060 -0.151818 
0.436523 1.520060 -0.152080 
0.437012 1.520060 -0.152339 
0.437500 1.520060 -0.152596 
0.437988 1.520060 -0.152851 
0.438477 1.520060 -0.153104 
0.438965 1.520060 -0.153354 
0.439453 1.520060 -0.153603 
0.439941 1.520060 -0.153849 
0.440430 1.520060 -0.154092 
0.440918 1.520060 -0.154334 
0.441406 1.520060 -0.154573 
0.441895 1.520060 -0.154811 
0.442383 1.520060 -0.155046 
0.442871 1.520060 -0.155279 
0.443359 1.520060 -0.155510 
0.443848 1.520060 -0.155739 
0.444336 1.520060 -0.155966 
0.444824 1.520060 -0.156191 
0.445312 1.520060 -0.156414 
0.445801 1.520060 -0.156635 
0.446289 1.520060 -0.156854 
0.446777 1.520060 -0.157071 
0.447266 1.520060 -0.157286 
0.447754 1.520060 -0.157499 
0.448242 1.520060 -0.157710 
0.448730 1.520060 -0.157919 
0.449219 1.520060 -0.158127 
0.449707 1.520060 -0.158332 
0.450195 1.520060 -0.158536 
0.450684 1.520060 -0.158738 
0.451172 1.520060 -0.158938 
0.451660 1.520060 -0.159136 
0.452148 1.520060 -0.159333 
0.452637 1.520060 -0.159527 
0.453125 1.520060 -0.159720 
0.453613 1.520060 -0.159911 
0.454102 1.520060 -0.160101 
0.454590 1.520060 -0.160289 
0.455078 1.520060 -0.160475 
0.455566 1.520060 -0.160659 
0.456055 1.520060 -0.160842 
0.456543 1.520060 -0.161023 
0.457031 1.520060 -0.161202 
0.457520 1.520060 -0.161380 
0.458008 1.520060 -0.161556 
0.458496 1.520060 -0.161730 
0.458984 1.520060 -0.161903 
0.459473 1.520060 -0.162075 
0.459961 1.520060 -0.162244 
0.460449 1.520060 -0.162413 
0.460938 1.520060 -0.162579 
0.461426 1.520060 -0.162744 
0.461914 1.520060 -0.162908 
0.462402 1.520060 -0.163070 
0.462891 1.520060 -0.163230 
0.463379 1.520060 -0.163389 
0.463867 1.520060 -0.163547 
0.464355 1.520060 -0.163703 
0.464844 1.520060 -0.163858 
0.465332 1.520060 -0.164011 
0.465820 1.520060 -0.164162 
0.466309 1.520060 -0.164313 
0.466797 1.520060 -0.164462 
0.467285 1.520060 -0.164609 
0.467773 1.520060 -0.164755 
0.468262 1.520060 -0.164900 
0.468750 1.520060 -0.165043 
0.469238 1.520060 -0.165185 
0.469727 1.520060 -0.165325 
0.470215 1.520060 -0.165465 
0.470703 1.520060 -0.165602 
0.471191 1.520060 -0.165739 
0.471680 1.520060 -0.165874 
0.472168 1.520060 -0.166008 
0.472656 1.520060 -0.166141 
0.473145 1.520060 -0.166272 
0.473633 1.520060 -0.166402 
0.474121 1.520060 -0.166531 
0.474609 1.520060 -0.166658 
0.475098 1.520060 -0.166784 
0.475586 1.520060 -0.166909 
0.476074 1.520060 -0.167033 
0.476562 1.520060 -0.167155 
0.477051 1.520060 -0.167276 
0.477539 1.520060 -0.167396 
0.478027 1.520060 -0.167515 
0.478516 1.520060 -0.167633 
0.479004 1.520060 -0.167749 
0.479492 1.520060 -0.167864 
0.479980 1.520060 -0.167978 
0.480469 1.520060 -0.168091 
0.480957 1.520060 -0.168203 
0.481445 1.520060 -0.168313 
0.481934 1.520060 -0.168422 
0.482422 1.520060 -0.168531 
0.482910 1.520060 -0.168638 
0.483398 1.520060 -0.168744 
0.483887 1.520060 -0.168848 
0.484375 1.520060 -0.168952 
0.484863 1.520060 -0.169055 
0.485352 1.520060 -0.169156 
0.485840 1.520060 -0.169257 
0.486328 1.520060 -0.169356 
0.486816 1.520060 -0.169454 
0.487305 1.520060 -0.169551 
0.487793 1.520060 -0.169647 
0.488281 1.520060 -0.169742 
0.488770 1.520060 -0.169836 
0.489258 1.520060 -0.169929 
0.489746 1.520060 -0.170021 
0.490234 1.520060 -0.170112 
0.490723 1.520060 -0.170201 
0.491211 1.520060 -0.170290 
0.491699 1.520060 -0.170378 
0.492188 1.520060 -0.170465 
0.492676 1.520060 -0.170550 
0.493164 1.520060 -0.170635 
0.493652 1.520060 -0.170719 
0.494141 1.520060 -0.170802 
0.494629 1.520060 -0.170883 
0.495117 1.520060 -0.170964 
0.495605 1.520060 -0.171044 
0.496094 1.520060 -0.171123 
0.496582 1.520060 -0.171201 
0.497070 1.520060 -0.171278 
0.497559 1.520060 -0.171354 
0.498047 1.520060 -0.171429 
0.498535 1.520060 -0.171503 
0.499023 1.520060 -0.171576 
0.499512 1.520060 -0.171648 
0.500000 1.520060 -0.171719 
0.500488 1.520060 -0.171790 
0.500977 1.520060 -0.171859 
0.501465 1.520060 -0.171928 
0.501953 1.520060 -0.171995 
0.502441 1.520060 -0.172062 
0.502930 1.520060 -0.172128 
0.503418 1.520060 -0.172193 
0.503906 1.520060 -0.172257 
0.504395 1.520060 -0.172320 
0.504883 1.520060 -0.172383 
0.505371 1.520060 -0.172444 
0.505859 1.520060 -0.172505 
0.506348 1.520060 -0.172564 
0.506836 1.520060 -0.172623 
0.507324 1.520060 -0.172681 
0.507812 1.520060 -0.172739 
0.508301 1.520060 -0.172795 
0.508789 1.520060 -0.172850 
0.509277 1.520060 -0.172905 
0.509766 1.520060 -0.172959 
0.510254 1.520060 -0.173012 
0.510742 1.520060 -0.173064 
0.511230 1.520060 -0.173116 
0.511719 1.520060 -0.173166 
0.512207 1.520060 -0.173216 
0.512695 1.520060 -0.173265 
0.513184 1.520060 -0.173313 
0.513672 1.520060 -0.173361 
0.514160 1.520060 -0.173407 
0.514648 1.520060 -0.173453 
0.515137 1.520060 -0.173498 
0.515625 1.520060 -0.173542 
0.516113 1.520060 -0.173586 
0.516602 1.520060 -0.173628 
0.517090 1.520060 -0.173670 
0.517578 1.520060 -0.173711 
0.518066 1.520060 -0.173752 
0.518555 1.520060 -0.173792 
0.519043 1.520060 -0.173830 
0.519531 1.520060 -0.173869 
0.520020 1.520060 -0.173906 
0.520508 1.520060 -0.173943 
0.520996 1.520060 -0.173979 
0.521484 1.520060 -0.174014 
0.521973 1.520060 -0.174048 
0.522461 1.520060 -0.174082 
0.522949 1.520060 -0.174115 
0.523438 1.520060 -0.174147 
0.523926 1.520060 -0.174179 
0.524414 1.520060 -0.174210 
0.524902 1.520060 -0.174240 
0.525391 1.520060 -0.174269 
0.525879 1.520060 -0.174298 
0.526367 1.520060 -0.174326 
0.526855 1.520060 -0.174353 
0.527344 1.520060 -0.174380 
0.527832 1.520060 -0.174406 
0.528320 1.520060 -0.174431 
0.528809 1.520060 -0.174456 
0.529297 1.520060 -0.174480 
0.529785 1.520060 -0.174503 
0.530273 1.520060 -0.174526 
0.530762 1.520060 -0.174548 
0.531250 1.520060 -0.174569 
0.531738 1.520060 -0.174589 
0.532227 1.520060 -0.174609 
0.532715 1.520060 -0.174629 
0.533203 1.520060 -0.174647 
0.533691 1.520060 -0.174665 
0.534180 1.520060 -0.174682 
0.534668 1.520060 -0.174699 
0.535156 1.520060 -0.174715 
0.535645 1.520060 -0.174730 
0.536133 1.520060 -0.174745 
0.536621 1.520060 -0.174759 
0.537109 1.520060 -0.174773 
0.537598 1.520060 -0.174786 
0.538086 1.520060 -0.174798 
0.538574 1.520060 -0.174809 
0.539062 1.520060 -0.174820 
0.539551 1.520060 -0.174831 
0.540039 1.520060 -0.174840 
0.540527 1.520060 -0.174849 
0.541016 1.520060 -0.174858 
0.541504 1.520060 -0.174866 
0.541992 1.520060 -0.174873 
0.542480 1.520060 -0.174880 
0.542969 1.520060 -0.174886 
0.543457 1.520060 -0.174891 
0.543945 1.520060 -0.174896 
0.544434 1.520060 -0.174901 
0.544922 1.520060 -0.174904 
0.545410 1.520060 -0.174908 
0.545898 1.520060 -0.174910 
0.546387 1.520060 -0.174912 
0.546875 1.520060 -0.174913 
0.547363 1.520060 -0.174914 
0.547852 1.520060 -0.174914 
0.548340 1.520060 -0.174914 
0.548828 1.520060 -0.174913 
0.549316 1.520060 -0.174912 
0.549805 1.520060 -0.174910 
0.550293 1.520060 -0.174907 
0.550781 1.520060 -0.174904 
0.551270 1.520060 -0.174900 
0.551758 1.520060 -0.174896 
0.552246 1.520060 -0.174891 
0.552734 1.520060 -0.174886 
0.553223 1.520060 -0.174880 
0.553711 1.520060 -0.174873 
0.554199 1.520060 -0.174866 
0.554688 1.520060 -0.174859 
0.555176 1.520060 -0.174851 
0.555664 1.520060 -0.174842 
0.556152 1.520060 -0.174833 
0.556641 1.520060 -0.174823 
0.557129 1.520060 -0.174813 
0.557617 1.520060 -0.174802 
0.558105 1.520060 -0.174791 
0.558594 1.520060 -0.174779 
0.559082 1.520060 -0.174767 
0.559570 1.520060 -0.174754 
0.560059 1.520060 -0.174741 
0.560547 1.520060 -0.174727 
0.561035 1.520060 -0.174712 
0.561523 1.520060 -0.174697 
0.562012 1.520060 -0.174682 
0.562500 1.520060 -0.174666 
0.562988 1.520060 -0.174650 
0.563477 1.520060 -0.174633 
0.563965 1.520060 -0.174615 
0.564453 1.520060 -0.174597 
0.564941 1.520060 -0.174579 
0.565430 1.520060 -0.174560 
0.565918 1.520060 -0.174540 
0.566406 1.520060 -0.174521 
0.566895 1.520060 -0.174500 
0.567383 1.520060 -0.174479 
0.567871 1.520060 -0.174458 
0.568359 1.520060 -0.174436 
0.568848 1.520060 -0.174414 
0.569336 1.520060 -0.174391 
0.569824 1.520060 -0.174367 
0.570312 1.520060 -0.174344 
0.570801 1.520060 -0.174319 
0.571289 1.520060 -0.174295 
0.571777 1.520060 -0.174269 
0.572266 1.520060 -0.174244 
0.572754 1.520060 -0.174217 
0.573242 1.520060 -0.174191 
0.573730 1.520060 -0.174164 
0.574219 1.520060 -0.174136 
0.574707 1.520060 -0.174108 
0.575195 1.520060 -0.174080 
0.575684 1.520060 -0.174051 
0.576172 1.520060 -0.174021 
0.576660 1.520060 -0.173992 
0.577148 1.520060 -0.173961 
0.577637 1.520060 -0.173930 
0.578125 1.520060 -0.173899 
0.578613 1.520060 -0.173868 
0.579102 1.520060 -0.173835 
0.579590 1.520060 -0.173803 
0.580078 1.520060 -0.173770 
0.580566 1.520060 -0.173737 
0.581055 1.520060 -0.173703 
0.581543 1.520060 -0.173668 
0.582031 1.520060 -0.173634 
0.582520 1.520060 -0.173598 
0.583008 1.520060 -0.173563 
0.583496 1.520060 -0.173527 
0.583984 1.520060 -0.173490 
0.584473 1.520060 -0.173453 
0.584961 1.520060 -0.173416 
0.585449 1.520060 -0.173378 
0.585938 1.520060 -0.173340 
0.586426 1.520060 -0.173301 
0.586914 1.520060 -0.173262 
0.587402 1.520060 -0.173223 
0.587891 1.520060 -0.173183 
0.588379 1.520060 -0.173143 
0.588867 1.520060 -0.173102 
0.589355 1.520060 -0.173061 
0.589844 1.520060 -0.173019 
0.590332 1.520060 -0.172978 
0.590820 1.520060 -0.172935 
0.591309 1.520060 -0.172892 
0.591797 1.520060 -0.172849 
0.592285 1.520060 -0.172806 
0.592773 1.520060 -0.172762 
0.593262 1.520060 -0.172717 
0.593750 1.520060 -0.172673 
0.594238 1.520060 -0.172627 
0.594727 1.520060 -0.172582 
0.595215 1.520060 -0.172536 
0.595703 1.520060 -0.172489 
0.596191 1.520060 -0.172443 
0.596680 1.520060 -0.172395 
0.597168 1.520060 -0.172348 
0.597656 1.520060 -0.172300 
0.598145 1.520060 -0.172252 
0.598633 1.520060 -0.172203 
0.599121 1.520060 -0.172154 
0.599609 1.520060 -0.172104 
0.600098 1.520060 -0.172054 
0.600586 1.520060 -0.172004 
0.601074 1.520060 -0.171954 
0.601562 1.520060 -0.171903 
0.602051 1.520060 -0.171851 
0.602539 1.520060 -0.171799 
0.603027 1.520060 -0.171747 
0.603516 1.520060 -0.171695 
0.604004 1.520060 -0.171642 
0.604492 1.520060 -0.171588 
0.604980 1.520060 -0.171535 
0.605469 1.520060 -0.171481 
0.605957 1.520060 -0.171426 
0.606445 1.520060 -0.171372 
0.606934 1.520060 -0.171317 
0.607422 1.520060 -0.171261 
0.607910 1.520060 -0.171205 
0.608398 1.520060 -0.171149 
0.608887 1.520060 -0.171092 
0.609375 1.520060 -0.171035 
0.609863 1.520060 -0.170978 
0.610352 1.520060 -0.170921 
0.610840 1.520060 -0.170863 
0.611328 1.520060 -0.170804 
0.611816 1.520060 -0.170745 
0.612305 1.520060 -0.170686 
0.612793 1.520060 -0.170627 
0.613281 1.520060 -0.170567 
0.613770 1.520060 -0.170507 
0.614258 1.520060 -0.170447 
0.614746 1.520060 -0.170386 
0.615234 1.520060 -0.170325 
0.615723 1.520060 -0.170263 
0.616211 1.520060 -0.170201 
0.616699 1.520060 -0.170139 
0.617188 1.520060 -0.170076 
0.617676 1.520060 -0.170014 
0.618164 1.520060 -0.169950 
0.618652 1.520060 -0.169887 
0.619141 1.520060 -0.169823 
0.619629 1.520060 -0.169759 
0.620117 1.520060 -0.169694 
0.620605 1.520060 -0.169629 
0.621094 1.520060 -0.169564 
0.621582 1.520060 -0.169498 
0.622070 1.520060 -0.169432 
0.622559 1.520060 -0.169366 
0.623047 1.520060 -0.169300 
0.623535 1.520060 -0.169233 
0.624023 1.520060 -0.169165 
0.624512 1.520060 -0.169098 
0.625000 1.520060 -0.169030 
0.625488 1.520060 -0.168962 
0.625977 1.520060 -0.168893 
0.626465 1.520060 -0.168824 
0.626953 1.520060 -0.168755 
0.627441 1.520060 -0.168686 
0.627930 1.520060 -0.168616 
0.628418 1.520060 -0.168546 
0.628906 1.520060 -0.168475 
0.629395 1.520060 -0.168405 
0.629883 1.520060 -0.168334 
0.630371 1.520060 -0.168262 
0.630859 1.520060 -0.168190 
0.631348 1.520060 -0.168118 
0.631836 1.520060 -0.168046 
0.632324 1.520060 -0.167973 
0.632812 1.520060 -0.167900 
0.633301 1.520060 -0.167827 
0.633789 1.520060 -0.167754 
0.634277 1.520060 -0.167680 
0.634766 1.520060 -0.167606 
0.635254 1.520060 -0.167531 
0.635742 1.520060 -0.167456 
0.636230 1.520060 -0.167381 
0.636719 1.520060 -0.167306 
0.637207 1.520060 -0.167230 
0.637695 1.520060 -0.167154 
0.638184 1.520060 -0.167078 
0.638672 1.520060 -0.167001 
0.639160 1.520060 -0.166924 
0.639648 1.520060 -0.166847 
0.640137 1.520060 -0.166770 
0.640625 1.520060 -0.166692 
0.641113 1.520060 -0.166614 
0.641602 1.520060 -0.166535 
0.642090 1.520060 -0.166457 
0.642578 1.520060 -0.166378 
0.643066 1.520060 -0.166299 
0.643555 1.520060 -0.166219 
0.644043 1.520060 -0.166139 
0.644531 1.520060 -0.166059 
0.645020 1.520060 -0.165979 
0.645508 1.520060 -0.165898 
0.645996 1.520060 -0.165817 
0.646484 1.520060 -0.165736 
0.646973 1.520060 -0.165654 
0.647461 1.520060 -0.165572 
0.647949 1.520060 -0.165490 
0.648438 1.520060 -0.165408 
0.648926 1.520060 -0.165325 
0.649414 1.520060 -0.165242 
0.649902 1.520060 -0.165159 
0.650391 1.520060 -0.165076 
0.650879 1.520060 -0.164992 
0.651367 1.520060 -0.164908 
0.651855 1.520060 -0.164823 
0.652344 1.520060 -0.164739 
0.652832 1.520060 -0.164654 
0.653320 1.520060 -0.164569 
0.653809 1.520060 -0.164483 
0.654297 1.520060 -0.164398 
0.654785 1.520060 -0.164312 
0.655273 1.520060 -0.164226 
0.655762 1.520060 -0.164139 
0.656250 1.520060 -0.164052 
0.656738 1.520060 -0.163965 
0.657227 1.520060 -0.163878 
0.657715 1.520060 -0.163790 
0.658203 1.520060 -0.163703 
0.658691 1.520060 -0.163614 
0.659180 1.520060 -0.163526 
0.659668 1.520060 -0.163437 
0.660156 1.520060 -0.163349 
0.660645 1.520060 -0.163259 
0.661133 1.520060 -0.163170 
0.661621 1.520060 -0.163080 
0.662109 1.520060 -0.162990 
0.662598 1.520060 -0.162900 
0.663086 1.520060 -0.162810 
0.663574 1.520060 -0.162719 
0.664062 1.520060 -0.162628 
0.664551 1.520060 -0.162537 
0.665039 1.520060 -0.162445 
0.665527 1.520060 -0.162354 
0.666016 1.520060 -0.162262 
0.666504 1.520060 -0.162169 
0.666992 1.520060 -0.162077 
0.667480 1.520060 -0.161984 
0.667969 1.520060 -0.161891 
0.668457 1.520060 -0.161798 
0.668945 1.520060 -0.161704 
0.669434 1.520060 -0.161611 
0.669922 1.520060 -0.161517 
0.670410 1.520060 -0.161423 
0.670898 1.520060 -0.161328 
0.671387 1.520060 -0.161233 
0.671875 1.520060 -0.161138 
0.672363 1.520060 -0.161043 
0.672852 1.520060 -0.160948 
0.673340 1.520060 -0.160852 
0.673828 1.520060 -0.160756 
0.674316 1.520060 -0.160660 
0.674805 1.520060 -0.160563 
0.675293 1.520060 -0.160467 
0.675781 1.520060 -0.160370 
0.676270 1.520060 -0.160273 
0.676758 1.520060 -0.160175 
0.677246 1.520060 -0.160078 
0.677734 1.520060 -0.159980 
0.678223 1.520060 -0.159882 
0.678711 1.520060 -0.159784 
0.679199 1.520060 -0.159685 
0.679688 1.520060 -0.159586 
0.680176 1.520060 -0.159487 
0.680664 1.520060 -0.159388 
0.681152 1.520060 -0.159288 
0.681641 1.520060 -0.159189 
0.682129 1.520060 -0.159089 
0.682617 1.520060 -0.158989 
0.683105 1.520060 -0.158888 
0.683594 1.520060 -0.158788 
0.684082 1.520060 -0.158687 
0.684570 1.520060 -0.158586 
0.685059 1.520060 -0.158484 
0.685547 1.520060 -0.158383 
0.686035 1.520060 -0.158281 
0.686523 1.520060 -0.158179 
0.687012 1.520060 -0.158077 
0.687500 1.520060 -0.157974 
0.687988 1.520060 -0.157872 
0.688477 1.520060 -0.157769 
0.688965 1.520060 -0.157666 
0.689453 1.520060 -0.157562 
0.689941 1.520060 -0.157459 
0.690430 1.520060 -0.157355 
0.690918 1.520060 -0.157251 
0.691406 1.520060 -0.157147 
0.691895 1.520060 -0.157042 
0.692383 1.520060 -0.156938 
0.692871 1.520060 -0.156833 
0.693359 1.520060 -0.156728 
0.693848 1.520060 -0.156622 
0.694336 1.520060 -0.156517 
0.694824 1.520060 -0.156411 
0.695312 1.520060 -0.156305 
0.695801 1.520060 -0.156199 
0.696289 1.520060 -0.156093 
0.696777 1.520060 -0.155986 
0.697266 1.520060 -0.155879 
0.697754 1.520060 -0.155772 
0.698242 1.520060 -0.155665 
0.698730 1.520060 -0.155558 
0.699219 1.520060 -0.155450 
0.699707 1.520060 -0.155342 
0.700195 1.520060 -0.155234 
0.700684 1.520060 -0.155126 
0.701172 1.520060 -0.155018 
0.701660 1.520060 -0.154909 
0.702148 1.520060 -0.154800 
0.702637 1.520060 -0.154691 
0.703125 1.520060 -0.154582 
0.703613 1.520060 -0.154472 
0.704102 1.520060 -0.154363 
0.704590 1.520060 -0.154253 
0.705078 1.520060 -0.154143 
0.705566 1.520060 -0.154032 
0.706055 1.520060 -0.153922 
0.706543 1.520060 -0.153811 
0.707031 1.520060 -0.153700 
0.707520 1.520060 -0.153589 
0.708008 1.520060 -0.153478 
0.708496 1.520060 -0.153366 
0.708984 1.520060 -0.153255 
0.709473 1.520060 -0.153143 
0.709961 1.520060 -0.153031 
0.710449 1.520060 -0.152918 
0.710938 1.520060 -0.152806 
0.711426 1.520060 -0.152693 
0.711914 1.520060 -0.152580 
0.712402 1.520060 -0.152467 
0.712891 1.520060 -0.152354 
0.713379 1.520060 -0.152241 
0.713867 1.520060 -0.152127 
0.714355 1.520060 -0.152013 
0.714844 1.520060 -0.151899 
0.715332 1.520060 -0.151785 
0.715820 1.520060 -0.151670 
0.716309 1.520060 -0.151556 
0.716797 1.520060 -0.151441 
0.717285 1.520060 -0.151326 
0.717773 1.520060 -0.151211 
0.718262 1.520060 -0.151096 
0.718750 1.520060 -0.150980 
0.719238 1.520060 -0.150864 
0.719727 1.520060 -0.150748 
0.720215 1.520060 -0.150632 
0.720703 1.520060 -0.150516 
0.721191 1.520060 -0.150400 
0.721680 1.520060 -0.150283 
0.722168 1.520060 -0.150166 
0.722656 1.520060 -0.150049 
0.723145 1.520060 -0.149932 
0.723633 1.520060 -0.149814 
0.724121 1.520060 -0.149697 
0.724609 1.520060 -0.149579 
0.725098 1.520060 -0.149461 
0.725586 1.520060 -0.149343 
0.726074 1.520060 -0.149225 
0.726562 1.520060 -0.149106 
0.727051 1.520060 -0.148988 
0.727539 1.520060 -0.148869 
0.728027 1.520060 -0.148750 
0.728516 1.520060 -0.148631 
0.729004 1.520060 -0.148511 
0.729492 1.520060 -0.148392 
0.729980 1.520060 -0.148272 
0.730469 1.520060 -0.148152 
0.730957 1.520060 -0.148032 
0.731445 1.520060 -0.147912 
0.731934 1.520060 -0.147792 
0.732422 1.520060 -0.147671 
0.732910 1.520060 -0.147550 
0.733398 1.520060 -0.147429 
0.733887 1.520060 -0.147308 
0.734375 1.520060 -0.147187 
0.734863 1.520060 -0.147066 
0.735352 1.520060 -0.146944 
0.735840 1.520060 -0.146822 
0.736328 1.520060 -0.146700 
0.736816 1.520060 -0.146578 
0.737305 1.520060 -0.146456 
0.737793 1.520060 -0.146334 
0.738281 1.520060 -0.146211 
0.738770 1.520060 -0.146088 
0.739258 1.520060 -0.145965 
0.739746 1.520060 -0.145842 
0.740234 1.520060 -0.145719 
0.740723 1.520060 -0.145595 
0.741211 1.520060 -0.145472 
0.741699 1.520060 -0.145348 
0.742188 1.520060 -0.145224 
0.742676 1.520060 -0.145100 
0.743164 1.520060 -0.144976 
0.743652 1.520060 -0.144851 
0.744141 1.520060 -0.144727 
0.744629 1.520060 -0.144602 
0.745117 1.520060 -0.144477 
0.745605 1.520060 -0.144352 
0.746094 1.520060 -0.144227 
0.746582 1.520060 -0.144101 
0.747070 1.520060 -0.143976 
0.747559 1.520060 -0.143850 
0.748047 1.520060 -0.143724 
0.748535 1.520060 -0.143598 
0.749023 1.520060 -0.143472 
0.749512 1.520060 -0.143346 
0.750000 1.520060 -0.143219 
0.750488 1.520060 -0.143093 
0.750977 1.520060 -0.142966 
0.751465 1.520060 -0.142839 
0.751953 1.520060 -0.142712 
0.752441 1.520060 -0.142585 
0.752930 1.520060 -0.142457 
0.753418 1.520060 -0.142330 
0.753906 1.520060 -0.142202 
0.754395 1.520060 -0.142074 
0.754883 1.520060 -0.141946 
0.755371 1.520060 -0.141818 
0.755859 1.520060 -0.141689 
0.756348 1.520060 -0.141561 
0.756836 1.520060 -0.141432 
0.757324 1.520060 -0.141304 
0.757812 1.520060 -0.141175 
0.758301 1.520060 -0.141046 
0.758789 1.520060 -0.140916 
0.759277 1.520060 -0.140787 
0.759766 1.520060 -0.140657 
0.760254 1.520060 -0.140528 
0.760742 1.520060 -0.140398 
0.761230 1.520060 -0.140268 
0.761719 1.520060 -0.140138 
0.762207 1.520060 -0.140008 
0.762695 1.520060 -0.139877 
0.763184 1.520060 -0.139747 
0.763672 1.520060 -0.139616 
0.764160 1.520060 -0.139485 
0.764648 1.520060 -0.139354 
0.765137 1.520060 -0.139223 
0.765625 1.520060 -0.139092 
0.766113 1.520060 -0.138960 
0.766602 1.520060 -0.138829 
0.767090 1.520060 -0.138697 
0.767578 1.520060 -0.138565 
0.768066 1.520060 -0.138433 
0.768555 1.520060 -0.138301 
0.769043 1.520060 -0.138169 
0.769531 1.520060 -0.138037 
0.770020 1.520060 -0.137904 
0.770508 1.520060 -0.137772 
0.770996 1.520060 -0.137639 
0.771484 1.520060 -0.137506 
0.771973 1.520060 -0.137373 
0.772461 1.520060 -0.137240 
0.772949 1.520060 -0.137106 
0.773438 1.520060 -0.136973 
0.773926 1.520060 -0.136839 
0.774414 1.520060 -0.136705 
0.774902 1.520060 -0.136571 
0.775391 1.520060 -0.136437 
0.775879 1.520060 -0.136303 
0.776367 1.520060 -0.136169 
0.776855 1.520060 -0.136035 
0.777344 1.520060 -0.135900 
0.777832 1.520060 -0.135765 
0.778320 1.520060 -0.135631 
0.778809 1.520060 -0.135496 
0.779297 1.520060 -0.135361 
0.779785 1.520060 -0.135225 
0.780273 1.520060 -0.135090 
0.780762 1.520060 -0.134955 
0.781250 1.520060 -0.134819 
0.781738 1.520060 -0.134683 
0.782227 1.520060 -0.134547 
0.782715 1.520060 -0.134411 
0.783203 1.520060 -0.134275 
0.783691 1.520060 -0.134139 
0.784180 1.520060 -0.134003 
0.784668 1.520060 -0.133866 
0.785156 1.520060 -0.133730 
0.785645 1.520060 -0.133593 
0.786133 1.520060 -0.133456 
0.786621 1.520060 -0.133319 
0.787109 1.520060 -0.133182 
0.787598 1.520060 -0.133045 
0.788086 1.520060 -0.132907 
0.788574 1.520060 -0.132770 
0.789062 1.520060 -0.132632 
0.789551 1.520060 -0.132495 
0.790039 1.520060 -0.132357 
0.790527 1.520060 -0.132219 
0.791016 1.520060 -0.132081 
0.791504 1.520060 -0.131943 
0.791992 1.520060 -0.131804 
0.792480 1.520060 -0.131666 
0.792969 1.520060 -0.131527 
0.793457 1.520060 -0.131388 
0.793945 1.520060 -0.131250 
0.794434 1.520060 -0.131111 
0.794922 1.520060 -0.130972 
0.795410 1.520060 -0.130833 
0.795898 1.520060 -0.130693 
0.796387 1.520060 -0.130554 
0.796875 1.520060 -0.130414 
0.797363 1.520060 -0.130275 
0.797852 1.520060 -0.130135 
0.798340 1.520060 -0.129995 
0.798828 1.520060 -0.129855 
0.799316 1.520060 -0.129715 
0.799805 1.520060 -0.129575 
0.800293 1.520060 -0.129435 
0.800781 1.520060 -0.129294 
0.801270 1.520060 -0.129154 
0.801758 1.520060 -0.129013 
0.802246 1.520060 -0.128872 
0.802734 1.520060 -0.128731 
0.803223 1.520060 -0.128590 
0.803711 1.520060 -0.128449 
0.804199 1.520060 -0.128308 
0.804688 1.520060 -0.128167 
0.805176 1.520060 -0.128025 
0.805664 1.520060 -0.127884 
0.806152 1.520060 -0.127742 
0.806641 1.520060 -0.127600 
0.807129 1.520060 -0.127458 
0.807617 1.520060 -0.127316 
0.808105 1.520060 -0.127174 
0.808594 1.520060 -0.127032 
0.809082 1.520060 -0.126890 
0.809570 1.520060 -0.126747 
0.810059 1.520060 -0.126605 
0.810547 1.520060 -0.126462 
0.811035 1.520060 -0.126320 
0.811523 1.520060 -0.126177 
0.812012 1.520060 -0.126034 
0.812500 1.520060 -0.125891 
0.812988 1.520060 -0.125748 
0.813477 1.520060 -0.125604 
0.813965 1.520060 -0.125461 
0.814453 1.520060 -0.125318 
0.814941 1.520060 -0.125174 
0.815430 1.520060 -0.125030 
0.815918 1.520060 -0.124887 
0.816406 1.520060 -0.124743 
0.816895 1.520060 -0.124599 
0.817383 1.520060 -0.124455 
0.817871 1.520060 -0.124311 
0.818359 1.520060 -0.124166 
0.818848 1.520060 -0.124022 
0.819336 1.520060 -0.123877 
0.819824 1.520060 -0.123733 
0.820312 1.520060 -0.123588 
0.820801 1.520060 -0.123444 
0.821289 1.520060 -0.123299 
0.821777 1.520060 -0.123154 
0.822266 1.520060 -0.123009 
0.822754 1.520060 -0.122864 
0.823242 1.520060 -0.122718 
0.823730 1.520060 -0.122573 
0.824219 1.520060 -0.122428 
0.824707 1.520060 -0.122282 
0.825195 1.520060 -0.122136 
0.825684 1.520060 -0.121991 
0.826172 1.520060 -0.121845 
0.826660 1.520060 -0.121699 
0.827148 1.520060 -0.121553 
0.827637 1.520060 -0.121407 
0.828125 1.520060 -0.121261 
0.828613 1.520060 -0.121114 
0.829102 1.520060 -0.120968 
0.829590 1.520060 -0.120822 
0.830078 1.520060 -0.120675 
0.830566 1.520060 -0.120528 
0.831055 1.520060 -0.120382 
0.831543 1.520060 -0.120235 
0.832031 1.520060 -0.120088 
0.832520 1.520060 -0.119941 
0.833008 1.520060 -0.119794 
0.833496 1.520060 -0.119647 
0.833984 1.520060 -0.119499 
0.834473 1.520060 -0.119352 
0.834961 1.520060 -0.119205 
0.835449 1.520060 -0.119057 
0.835938 1.520060 -0.118910 
0.836426 1.520060 -0.118762 
0.836914 1.520060 -0.118614 
0.837402 1.520060 -0.118466 
0.837891 1.520060 -0.118318 
0.838379 1.520060 -0.118170 
0.838867 1.520060 -0.118022 
0.839355 1.520060 -0.117874 
0.839844 1.520060 -0.117726 
0.840332 1.520060 -0.117577 
0.840820 1.520060 -0.117429 
0.841309 1.520060 -0.117280 
0.841797 1.520060 -0.117132 
0.842285 1.520060 -0.116983 
0.842773 1.520060 -0.116834 
0.843262 1.520060 -0.116685 
0.843750 1.520060 -0.116536 
0.844238 1.520060 -0.116387 
0.844727 1.520060 -0.116238 
0.845215 1.520060 -0.116089 
0.845703 1.520060 -0.115940 
0.846191 1.520060 -0.115790 
0.846680 1.520060 -0.115641 
0.847168 1.520060 -0.115491 
0.847656 1.520060 -0.115342 
0.848145 1.520060 -0.115192 
0.848633 1.520060 -0.115042 
0.849121 1.520060 -0.114893 
0.849609 1.520060 -0.114743 
0.850098 1.520060 -0.114593 
0.850586 1.520060 -0.114443 
0.851074 1.520060 -0.114293 
0.851562 1.520060 -0.114142 
0.852051 1.520060 -0.113992 
0.852539 1.520060 -0.113842 
0.853027 1.520060 -0.113691 
0.853516 1.520060 -0.113541 
0.854004 1.520060 -0.113390 
0.854492 1.520060 -0.113240 
0.854980 1.520060 -0.113089 
0.855469 1.520060 -0.112938 
0.855957 1.520060 -0.112787 
0.856445 1.520060 -0.112636 
0.856934 1.520060 -0.112485 
0.857422 1.520060 -0.112334 
0.857910 1.520060 -0.112183 
0.858398 1.520060 -0.112032 
0.858887 1.520060 -0.111881 
0.859375 1.520060 -0.111729 
0.859863 1.520060 -0.111578 
0.860352 1.520060 -0.111427 
0.860840 1.520060 -0.111275 
0.861328 1.520060 -0.111123 
0.861816 1.520060 -0.110972 
0.862305 1.520060 -0.110820 
0.862793 1.520060 -0.110668 
0.863281 1.520060 -0.110516 
0.863770 1.520060 -0.110364 
0.864258 1.520060 -0.110212 
0.864746 1.520060 -0.110060 
0.865234 1.520060 -0.109908 
0.865723 1.520060 -0.109756 
0.866211 1.520060 -0.109604 
0.866699 1.520060 -0.109451 
0.867188 1.520060 -0.109299 
0.867676 1.520060 -0.109146 
0.868164 1.520060 -0.108994 
0.868652 1.520060 -0.108841 
0.869141 1.520060 -0.108689 
0.869629 1.520060 -0.108536 
0.870117 1.520060 -0.108383 
0.870605 1.520060 -0.108230 
0.871094 1.520060 -0.108077 
0.871582 1.520060 -0.107924 
0.872070 1.520060 -0.107771 
0.872559 1.520060 -0.107618 
0.873047 1.520060 -0.107465 
0.873535 1.520060 -0.107312 
0.874023 1.520060 -0.107159 
0.874512 1.520060 -0.107005 
0.875000 1.520060 -0.106852 
0.875488 1.520060 -0.106699 
0.875977 1.520060 -0.106545 
0.876465 1.520060 -0.106391 
0.876953 1.520060 -0.106238 
0.877441 1.520060 -0.106084 
0.877930 1.520060 -0.105930 
0.878418 1.520060 -0.105777 
0.878906 1.520060 -0.105623 
0.879395 1.520060 -0.105469 
0.879883 1.520060 -0.105315 
0.880371 1.520060 -0.105161 
0.880859 1.520060 -0.105007 
0.881348 1.520060 -0.104853 
0.881836 1.520060 -0.104699 
0.882324 1.520060 -0.104545 
0.882812 1.520060 -0.104390 
0.883301 1.520060 -0.104236 
0.883789 1.520060 -0.104082 
0.884277 1.520060 -0.103927 
0.884766 1.520060 -0.103773 
0.885254 1.520060 -0.103618 
0.885742 1.520060 -0.103464 
0.886230 1.520060 -0.103309 
0.886719 1.520060 -0.103155 
0.887207 1.520060 -0.103000 
0.887695 1.520060 -0.102845 
0.888184 1.520060 -0.102690 
0.888672 1.520060 -0.102535 
0.889160 1.520060 -0.102381 
0.889648 1.520060 -0.102226 
0.890137 1.520060 -0.102071 
0.890625 1.520060 -0.101916 
0.891113 1.520060 -0.101760 
0.891602 1.520060 -0.101605 
0.892090 1.520060 -0.101450 
0.892578 1.520060 -0.101295 
0.893066 1.520060 -0.101140 
0.893555 1.520060 -0.100984 
0.894043 1.520060 -0.100829 
0.894531 1.520060 -0.100674 
0.895020 1.520060 -0.100518 
0.895508 1.520060 -0.100363 
0.895996 1.520060 -0.100207 
0.896484 1.520060 -0.100052 
0.896973 1.520060 -0.099896 
0.897461 1.520060 -0.099740 
0.897949 1.520060 -0.099585 
0.898438 1.520060 -0.099429 
0.898926 1.520060 -0.099273 
0.899414 1.520060 -0.099117 
0.899902 1.520060 -0.098962 
0.900391 1.520060 -0.098806 
0.900879 1.520060 -0.098650 
0.901367 1.520060 -0.098494 
0.901855 1.520060 -0.098338 
0.902344 1.520060 -0.098182 
0.902832 1.520060 -0.098026 
0.903320 1.520060 -0.097870 
0.903809 1.520060 -0.097713 
0.904297 1.520060 -0.097557 
0.904785 1.520060 -0.097401 
0.905273 1.520060 -0.097245 
0.905762 1.520060 -0.097088 
0.906250 1.520060 -0.096932 
0.906738 1.520060 -0.096776 
0.907227 1.520060 -0.096619 
0.907715 1.520060 -0.096463 
0.908203 1.520060 -0.096306 
0.908691 1.520060 -0.096150 
0.909180 1.520060 -0.095993 
0.909668 1.520060 -0.095837 
0.910156 1.520060 -0.095680 
0.910645 1.520060 -0.095524 
0.911133 1.520060 -0.095367 
0.911621 1.520060 -0.095210 
0.912109 1.520060 -0.095054 
0.912598 1.520060 -0.094897 
0.913086 1.520060 -0.094740 
0.913574 1.520060 -0.094583 
0.914062 1.520060 -0.094427 
0.914551 1.520060 -0.094270 
0.915039 1.520060 -0.094113 
0.915527 1.520060 -0.093956 
0.916016 1.520060 -0.093799 
0.916504 1.520060 -0.093642 
0.916992 1.520060 -0.093485 
0.917480 1.520060 -0.093328 
0.917969 1.520060 -0.093171 
0.918457 1.520060 -0.093014 
0.918945 1.520060 -0.092857 
0.919434 1.520060 -0.092700 
0.919922 1.520060 -0.092543 
0.920410 1.520060 -0.092385 
0.920898 1.520060 -0.092228 
0.921387 1.520060 -0.092071 
0.921875 1.520060 -0.091914 
0.922363 1.520060 -0.091757 
0.922852 1.520060 -0.091599 
0.923340 1.520060 -0.091442 
0.923828 1.520060 -0.091285 
0.924316 1.520060 -0.091127 
0.924805 1.520060 -0.090970 
0.925293 1.520060 -0.090813 
0.925781 1.520060 -0.090655 
0.926270 1.520060 -0.090498 
0.926758 1.520060 -0.090340 
0.927246 1.520060 -0.090183 
0.927734 1.520060 -0.090025 
0.928223 1.520060 -0.089868 
0.928711 1.520060 -0.089710 
0.929199 1.520060 -0.089553 
0.929688 1.520060 -0.089395 
0.930176 1.520060 -0.089238 
0.930664 1.520060 -0.089080 
0.931152 1.520060 -0.088923 
0.931641 1.520060 -0.088765 
0.932129 1.520060 -0.088608 
0.932617 1.520060 -0.088450 
0.933105 1.520060 -0.088292 
0.933594 1.520060 -0.088135 
0.934082 1.520060 -0.087977 
0.934570 1.520060 -0.087819 
0.935059 1.520060 -0.087662 
0.935547 1.520060 -0.087504 
0.936035 1.520060 -0.087346 
0.936523 1.520060 -0.087188 
0.937012 1.520060 -0.087031 
0.937500 1.520060 -0.086873 
0.937988 1.520060 -0.086715 
0.938477 1.520060 -0.086557 
0.938965 1.520060 -0.086400 
0.939453 1.520060 -0.086242 
0.939941 1.520060 -0.086084 
0.940430 1.520060 -0.085926 
0.940918 1.520060 -0.085769 
0.941406 1.520060 -0.085611 
0.941895 1.520060 -0.085453 
0.942383 1.520060 -0.085295 
0.942871 1.520060 -0.085137 
0.943359 1.520060 -0.084979 
0.943848 1.520060 -0.084822 
0.944336 1.520060 -0.084664 
0.944824 1.520060 -0.084506 
0.945312 1.520060 -0.084348 
0.945801 1.520060 -0.084190 
0.946289 1.520060 -0.084032 
0.946777 1.520060 -0.083875 
0.947266 1.520060 -0.083717 
0.947754 1.520060 -0.083559 
0.948242 1.520060 -0.083401 
0.948730 1.520060 -0.083243 
0.949219 1.520060 -0.083085 
0.949707 1.520060 -0.082927 
0.950195 1.520060 -0.082770 
0.950684 1.520060 -0.082612 
0.951172 1.520060 -0.082454 
0.951660 1.520060 -0.082296 
0.952148 1.520060 -0.082138 
0.952637 1.520060 -0.081980 
0.953125 1.520060 -0.081823 
0.953613 1.520060 -0.081665 
0.954102 1.520060 -0.081507 
0.954590 1.520060 -0.081349 
0.955078 1.520060 -0.081191 
0.955566 1.520060 -0.081033 
0.956055 1.520060 -0.080876 
0.956543 1.520060 -0.080718 
0.957031 1.520060 -0.080560 
0.957520 1.520060 -0.080402 
0.958008 1.520060 -0.080244 
0.958496 1.520060 -0.080087 
0.958984 1.520060 -0.079929 
0.959473 1.520060 -0.079771 
0.959961 1.520060 -0.079613 
0.960449 1.520060 -0.079456 
0.960938 1.520060 -0.079298 
0.961426 1.520060 -0.079140 
0.961914 1.520060 -0.078982 
0.962402 1.520060 -0.078825 
0.962891 1.520060 -0.078667 
0.963379 1.520060 -0.078509 
0.963867 1.520060 -0.078352 
0.964355 1.520060 -0.078194 
0.964844 1.520060 -0.078036 
0.965332 1.520060 -0.077879 
0.965820 1.520060 -0.077721 
0.966309 1.520060 -0.077564 
0.966797 1.520060 -0.077406 
0.967285 1.520060 -0.077248 
0.967773 1.520060 -0.077091 
0.968262 1.520060 -0.076933 
0.968750 1.520060 -0.076776 
0.969238 1.520060 -0.076618 
0.969727 1.520060 -0.076461 
0.970215 1.520060 -0.076303 
0.970703 1.520060 -0.076146 
0.971191 1.520060 -0.075989 
0.971680 1.520060 -0.075831 
0.972168 1.520060 -0.075674 
0.972656 1.520060 -0.075516 
0.973145 1.520060 -0.075359 
0.973633 1.520060 -0.075202 
0.974121 1.520060 -0.075044 
0.974609 1.520060 -0.074887 
0.975098 1.520060 -0.074730 
0.975586 1.520060 -0.074573 
0.976074 1.520060 -0.074415 
0.976562 1.520060 -0.074258 
0.977051 1.520060 -0.074101 
0.977539 1.520060 -0.073944 
0.978027 1.520060 -0.073787 
0.978516 1.520060 -0.073630 
0.979004 1.520060 -0.073473 
0.979492 1.520060 -0.073316 
0.979980 1.520060 -0.073159 
0.980469 1.520060 -0.073002 
0.980957 1.520060 -0.072845 
0.981445 1.520060 -0.072688 
0.981934 1.520060 -0.072531 
0.982422 1.520060 -0.072374 
0.982910 1.520060 -0.072217 
0.983398 1.520060 -0.072061 
0.983887 1.520060 -0.071904 
0.984375 1.520060 -0.071747 
0.984863 1.520060 -0.071590 
0.985352 1.520060 -0.071434 
0.985840 1.520060 -0.071277 
0.986328 1.520060 -0.071120 
0.986816 1.520060 -0.070964 
0.987305 1.520060 -0.070807 
0.987793 1.520060 -0.070651 
0.988281 1.520060 -0.070494 
0.988770 1.520060 -0.070338 
0.989258 1.520060 -0.070182 
0.989746 1.520060 -0.070025 
0.990234 1.520060 -0.069869 
0.990723 1.520060 -0.069713 
0.991211 1.520060 -0.069556 
0.991699 1.520060 -0.069400 
0.992188 1.520060 -0.069244 
0.992676 1.520060 -0.069088 
0.993164 1.520060 -0.068932 
0.993652 1.520060 -0.068776 
0.994141 1.520060 -0.068620 
0.994629 1.520060 -0.068464 
0.995117 1.520060 -0.068308 
0.995605 1.520060 -0.068152 
0.996094 1.520060 -0.067996 
0.996582 1.520060 -0.067840 
0.997070 1.520060 -0.067685 
0.997559 1.520060 -0.067529 
0.998047 1.520060 -0.067373 
0.998535 1.520060 -0.067218 
0.999023 1.520060 -0.067062 
0.999512 1.520060 -0.066907 


==> data/BUSineA10K2048M80kstep5.dat <==
0.000000 1.675020 -0.066239 
0.000488 1.675020 -0.066093 
0.000977 1.675020 -0.065948 
0.001465 1.675020 -0.065802 
0.001953 1.675020 -0.065656 
0.002441 1.675020 -0.065510 
0.002930 1.675020 -0.065365 
0.003418 1.675020 -0.065219 
0.003906 1.675020 -0.065074 
0.004395 1.675020 -0.064928 
0.004883 1.675020 -0.064783 
0.005371 1.675020 -0.064637 
0.005859 1.675020 -0.064492 
0.006348 1.675020 -0.064347 
0.006836 1.675020 -0.064201 
0.007324 1.675020 -0.064056 
0.007812 1.675020 -0.063911 
0.008301 1.675020 -0.063766 
0.008789 1.675020 -0.063621 
0.009277 1.675020 -0.063476 
0.009766 1.675020 -0.063331 
0.010254 1.675020 -0.063186 
0.010742 1.675020 -0.063041 
0.011230 1.675020 -0.062896 
0.011719 1.675020 -0.062752 
0.012207 1.675020 -0.062607 
0.012695 1.675020 -0.062462 
0.013184 1.675020 -0.062318 
0.013672 1.675020 -0.062173 
0.014160 1.675020 -0.062029 
0.014648 1.675020 -0.061884 
0.015137 1.675020 -0.061740 
0.015625 1.675020 -0.061596 
0.016113 1.675020 -0.061452 
0.016602 1.675020 -0.061307 
0.017090 1.675020 -0.061163 
0.017578 1.675020 -0.061019 
0.018066 1.675020 -0.060875 
0.018555 1.675020 -0.060731 
0.019043 1.675020 -0.060587 
0.019531 1.675020 -0.060444 
0.020020 1.675020 -0.060300 
0.020508 1.675020 -0.060156 
0.020996 1.675020 -0.060012 
0.021484 1.675020 -0.059869 
0.021973 1.675020 -0.059725 
0.022461 1.675020 -0.059582 
0.022949 1.675020 -0.059439 
0.023438 1.675020 -0.059295 
0.023926 1.675020 -0.059152 
0.024414 1.675020 -0.059009 
0.024902 1.675020 -0.058866 
0.025391 1.675020 -0.058723 
0.025879 1.675020 -0.058580 
0.026367 1.675020 -0.058437 
0.026855 1.675020 -0.058294 
0.027344 1.675020 -0.058151 
0.027832 1.675020 -0.058009 
0.028320 1.675020 -0.057866 
0.028809 1.675020 -0.057723 
0.029297 1.675020 -0.057581 
0.029785 1.675020 -0.057439 
0.030273 1.675020 -0.057296 
0.030762 1.675020 -0.057154 
0.031250 1.675020 -0.057012 
0.031738 1.675020 -0.056870 
0.032227 1.675020 -0.056728 
0.032715 1.675020 -0.056586 
0.033203 1.675020 -0.056444 
0.033691 1.675020 -0.056302 
0.034180 1.675020 -0.056160 
0.034668 1.675020 -0.056019 
0.035156 1.675020 -0.055877 
0.035645 1.675020 -0.055736 
0.036133 1.675020 -0.055594 
0.036621 1.675020 -0.055453 
0.037109 1.675020 -0.055312 
0.037598 1.675020 -0.055170 
0.038086 1.675020 -0.055029 
0.038574 1.675020 -0.054888 
0.039062 1.675020 -0.054748 
0.039551 1.675020 -0.054607 
0.040039 1.675020 -0.054466 
0.040527 1.675020 -0.054325 
0.041016 1.675020 -0.054185 
0.041504 1.675020 -0.054044 
0.041992 1.675020 -0.053904 
0.042480 1.675020 -0.053764 
0.042969 1.675020 -0.053623 
0.043457 1.675020 -0.053483 
0.043945 1.675020 -0.053343 
0.044434 1.675020 -0.053203 
0.044922 1.675020 -0.053063 
0.045410 1.675020 -0.052924 
0.045898 1.675020 -0.052784 
0.046387 1.675020 -0.052644 
0.046875 1.675020 -0.052505 
0.047363 1.675020 -0.052365 
0.047852 1.675020 -0.052226 
0.048340 1.675020 -0.052087 
0.048828 1.675020 -0.051948 
0.049316 1.675020 -0.051809 
0.049805 1.675020 -0.051670 
0.050293 1.675020 -0.051531 
0.050781 1.675020 -0.051392 
0.051270 1.675020 -0.051254 
0.051758 1.675020 -0.051115 
0.052246 1.675020 -0.050977 
0.052734 1.675020 -0.050838 
0.053223 1.675020 -0.050700 
0.053711 1.675020 -0.050562 
0.054199 1.675020 -0.050424 
0.054688 1.675020 -0.050286 
0.055176 1.675020 -0.050148 
0.055664 1.675020 -0.050011 
0.056152 1.675020 -0.049873 
0.056641 1.675020 -0.049736 
0.057129 1.675020 -0.049598 
0.057617 1.675020 -0.049461 
0.058105 1.675020 -0.049324 
0.058594 1.675020 -0.049187 
0.059082 1.675020 -0.049050 
0.059570 1.675020 -0.048913 
0.060059 1.675020 -0.048776 
0.060547 1.675020 -0.048640 
0.061035 1.675020 -0.048503 
0.061523 1.675020 -0.048367 
0.062012 1.675020 -0.048230 
0.062500 1.675020 -0.048094 
0.062988 1.675020 -0.047958 
0.063477 1.675020 -0.047822 
0.063965 1.675020 -0.047687 
0.064453 1.675020 -0.047551 
0.064941 1.675020 -0.047415 
0.065430 1.675020 -0.047280 
0.065918 1.675020 -0.047144 
0.066406 1.675020 -0.047009 
0.066895 1.675020 -0.046874 
0.067383 1.675020 -0.046739 
0.067871 1.675020 -0.046604 
0.068359 1.675020 -0.046470 
0.068848 1.675020 -0.046335 
0.069336 1.675020 -0.046200 
0.069824 1.675020 -0.046066 
0.070312 1.675020 -0.045932 
0.070801 1.675020 -0.045798 
0.071289 1.675020 -0.045664 
0.071777 1.675020 -0.045530 
0.072266 1.675020 -0.045396 
0.072754 1.675020 -0.045263 
0.073242 1.675020 -0.045129 
0.073730 1.675020 -0.044996 
0.074219 1.675020 -0.044863 
0.074707 1.675020 -0.044730 
0.075195 1.675020 -0.044597 
0.075684 1.675020 -0.044464 
0.076172 1.675020 -0.044331 
0.076660 1.675020 -0.044199 
0.077148 1.675020 -0.044066 
0.077637 1.675020 -0.043934 
0.078125 1.675020 -0.043802 
0.078613 1.675020 -0.043670 
0.079102 1.675020 -0.043538 
0.079590 1.675020 -0.043406 
0.080078 1.675020 -0.043275 
0.080566 1.675020 -0.043143 
0.081055 1.675020 -0.043012 
0.081543 1.675020 -0.042881 
0.082031 1.675020 -0.042750 
0.082520 1.675020 -0.042619 
0.083008 1.675020 -0.042489 
0.083496 1.675020 -0.042358 
0.083984 1.675020 -0.042228 
0.084473 1.675020 -0.042097 
0.084961 1.675020 -0.041967 
0.085449 1.675020 -0.041837 
0.085938 1.675020 -0.041707 
0.086426 1.675020 -0.041578 
0.086914 1.675020 -0.041448 
0.087402 1.675020 -0.041319 
0.087891 1.675020 -0.041190 
0.088379 1.675020 -0.041061 
0.088867 1.675020 -0.040932 
0.089355 1.675020 -0.040803 
0.089844 1.675020 -0.040675 
0.090332 1.675020 -0.040546 
0.090820 1.675020 -0.040418 
0.091309 1.675020 -0.040290 
0.091797 1.675020 -0.040162 
0.092285 1.675020 -0.040034 
0.092773 1.675020 -0.039907 
0.093262 1.675020 -0.039779 
0.093750 1.675020 -0.039652 
0.094238 1.675020 -0.039525 
0.094727 1.675020 -0.039398 
0.095215 1.675020 -0.039271 
0.095703 1.675020 -0.039145 
0.096191 1.675020 -0.039018 
0.096680 1.675020 -0.038892 
0.097168 1.675020 -0.038766 
0.097656 1.675020 -0.038640 
0.098145 1.675020 -0.038514 
0.098633 1.675020 -0.038389 
0.099121 1.675020 -0.038263 
0.099609 1.675020 -0.038138 
0.100098 1.675020 -0.038013 
0.100586 1.675020 -0.037888 
0.101074 1.675020 -0.037763 
0.101562 1.675020 -0.037639 
0.102051 1.675020 -0.037515 
0.102539 1.675020 -0.037390 
0.103027 1.675020 -0.037266 
0.103516 1.675020 -0.037143 
0.104004 1.675020 -0.037019 
0.104492 1.675020 -0.036896 
0.104980 1.675020 -0.036772 
0.105469 1.675020 -0.036649 
0.105957 1.675020 -0.036527 
0.106445 1.675020 -0.036404 
0.106934 1.675020 -0.036281 
0.107422 1.675020 -0.036159 
0.107910 1.675020 -0.036037 
0.108398 1.675020 -0.035915 
0.108887 1.675020 -0.035794 
0.109375 1.675020 -0.035672 
0.109863 1.675020 -0.035551 
0.110352 1.675020 -0.035430 
0.110840 1.675020 -0.035309 
0.111328 1.675020 -0.035188 
0.111816 1.675020 -0.035068 
0.112305 1.675020 -0.034947 
0.112793 1.675020 -0.034827 
0.113281 1.675020 -0.034707 
0.113770 1.675020 -0.034588 
0.114258 1.675020 -0.034468 
0.114746 1.675020 -0.034349 
0.115234 1.675020 -0.034230 
0.115723 1.675020 -0.034111 
0.116211 1.675020 -0.033992 
0.116699 1.675020 -0.033874 
0.117188 1.675020 -0.033756 
0.117676 1.675020 -0.033638 
0.118164 1.675020 -0.033520 
0.118652 1.675020 -0.033402 
0.119141 1.675020 -0.033285 
0.119629 1.675020 -0.033168 
0.120117 1.675020 -0.033051 
0.120605 1.675020 -0.032934 
0.121094 1.675020 -0.032818 
0.121582 1.675020 -0.032702 
0.122070 1.675020 -0.032585 
0.122559 1.675020 -0.032470 
0.123047 1.675020 -0.032354 
0.123535 1.675020 -0.032239 
0.124023 1.675020 -0.032124 
0.124512 1.675020 -0.032009 
0.125000 1.675020 -0.031894 
0.125488 1.675020 -0.031780 
0.125977 1.675020 -0.031665 
0.126465 1.675020 -0.031552 
0.126953 1.675020 -0.031438 
0.127441 1.675020 -0.031324 
0.127930 1.675020 -0.031211 
0.128418 1.675020 -0.031098 
0.128906 1.675020 -0.030985 
0.129395 1.675020 -0.030873 
0.129883 1.675020 -0.030761 
0.130371 1.675020 -0.030649 
0.130859 1.675020 -0.030537 
0.131348 1.675020 -0.030425 
0.131836 1.675020 -0.030314 
0.132324 1.675020 -0.030203 
0.132812 1.675020 -0.030092 
0.133301 1.675020 -0.029982 
0.133789 1.675020 -0.029871 
0.134277 1.675020 -0.029761 
0.134766 1.675020 -0.029652 
0.135254 1.675020 -0.029542 
0.135742 1.675020 -0.029433 
0.136230 1.675020 -0.029324 
0.136719 1.675020 -0.029215 
0.137207 1.675020 -0.029107 
0.137695 1.675020 -0.028998 
0.138184 1.675020 -0.028890 
0.138672 1.675020 -0.028783 
0.139160 1.675020 -0.028675 
0.139648 1.675020 -0.028568 
0.140137 1.675020 -0.028461 
0.140625 1.675020 -0.028355 
0.141113 1.675020 -0.028249 
0.141602 1.675020 -0.028143 
0.142090 1.675020 -0.028037 
0.142578 1.675020 -0.027931 
0.143066 1.675020 -0.027826 
0.143555 1.675020 -0.027721 
0.144043 1.675020 -0.027617 
0.144531 1.675020 -0.027512 
0.145020 1.675020 -0.027408 
0.145508 1.675020 -0.027305 
0.145996 1.675020 -0.027201 
0.146484 1.675020 -0.027098 
0.146973 1.675020 -0.026995 
0.147461 1.675020 -0.026892 
0.147949 1.675020 -0.026790 
0.148438 1.675020 -0.026688 
0.148926 1.675020 -0.026586 
0.149414 1.675020 -0.026485 
0.149902 1.675020 -0.026384 
0.150391 1.675020 -0.026283 
0.150879 1.675020 -0.026183 
0.151367 1.675020 -0.026082 
0.151855 1.675020 -0.025983 
0.152344 1.675020 -0.025883 
0.152832 1.675020 -0.025784 
0.153320 1.675020 -0.025685 
0.153809 1.675020 -0.025586 
0.154297 1.675020 -0.025488 
0.154785 1.675020 -0.025390 
0.155273 1.675020 -0.025292 
0.155762 1.675020 -0.025195 
0.156250 1.675020 -0.025098 
0.156738 1.675020 -0.025001 
0.157227 1.675020 -0.024905 
0.157715 1.675020 -0.024809 
0.158203 1.675020 -0.024713 
0.158691 1.675020 -0.024618 
0.159180 1.675020 -0.024523 
0.159668 1.675020 -0.024428 
0.160156 1.675020 -0.024333 
0.160645 1.675020 -0.024239 
0.161133 1.675020 -0.024146 
0.161621 1.675020 -0.024052 
0.162109 1.675020 -0.023959 
0.162598 1.675020 -0.023867 
0.163086 1.675020 -0.023774 
0.163574 1.675020 -0.023682 
0.164062 1.675020 -0.023591 
0.164551 1.675020 -0.023500 
0.165039 1.675020 -0.023409 
0.165527 1.675020 -0.023318 
0.166016 1.675020 -0.023228 
0.166504 1.675020 -0.023138 
0.166992 1.675020 -0.023049 
0.167480 1.675020 -0.022960 
0.167969 1.675020 -0.022871 
0.168457 1.675020 -0.022782 
0.168945 1.675020 -0.022694 
0.169434 1.675020 -0.022607 
0.169922 1.675020 -0.022520 
0.170410 1.675020 -0.022433 
0.170898 1.675020 -0.022346 
0.171387 1.675020 -0.022260 
0.171875 1.675020 -0.022174 
0.172363 1.675020 -0.022089 
0.172852 1.675020 -0.022004 
0.173340 1.675020 -0.021920 
0.173828 1.675020 -0.021835 
0.174316 1.675020 -0.021752 
0.174805 1.675020 -0.021668 
0.175293 1.675020 -0.021585 
0.175781 1.675020 -0.021503 
0.176270 1.675020 -0.021421 
0.176758 1.675020 -0.021339 
0.177246 1.675020 -0.021258 
0.177734 1.675020 -0.021177 
0.178223 1.675020 -0.021096 
0.178711 1.675020 -0.021016 
0.179199 1.675020 -0.020936 
0.179688 1.675020 -0.020857 
0.180176 1.675020 -0.020778 
0.180664 1.675020 -0.020700 
0.181152 1.675020 -0.020622 
0.181641 1.675020 -0.020544 
0.182129 1.675020 -0.020467 
0.182617 1.675020 -0.020390 
0.183105 1.675020 -0.020314 
0.183594 1.675020 -0.020238 
0.184082 1.675020 -0.020163 
0.184570 1.675020 -0.020088 
0.185059 1.675020 -0.020013 
0.185547 1.675020 -0.019939 
0.186035 1.675020 -0.019865 
0.186523 1.675020 -0.019792 
0.187012 1.675020 -0.019720 
0.187500 1.675020 -0.019647 
0.187988 1.675020 -0.019576 
0.188477 1.675020 -0.019504 
0.188965 1.675020 -0.019433 
0.189453 1.675020 -0.019363 
0.189941 1.675020 -0.019293 
0.190430 1.675020 -0.019224 
0.190918 1.675020 -0.019155 
0.191406 1.675020 -0.019086 
0.191895 1.675020 -0.019018 
0.192383 1.675020 -0.018951 
0.192871 1.675020 -0.018883 
0.193359 1.675020 -0.018817 
0.193848 1.675020 -0.018751 
0.194336 1.675020 -0.018685 
0.194824 1.675020 -0.018620 
0.195312 1.675020 -0.018556 
0.195801 1.675020 -0.018492 
0.196289 1.675020 -0.018428 
0.196777 1.675020 -0.018365 
0.197266 1.675020 -0.018303 
0.197754 1.675020 -0.018240 
0.198242 1.675020 -0.018179 
0.198730 1.675020 -0.018118 
0.199219 1.675020 -0.018058 
0.199707 1.675020 -0.017998 
0.200195 1.675020 -0.017938 
0.200684 1.675020 -0.017879 
0.201172 1.675020 -0.017821 
0.201660 1.675020 -0.017763 
0.202148 1.675020 -0.017706 
0.202637 1.675020 -0.017649 
0.203125 1.675020 -0.017593 
0.203613 1.675020 -0.017538 
0.204102 1.675020 -0.017483 
0.204590 1.675020 -0.017428 
0.205078 1.675020 -0.017374 
0.205566 1.675020 -0.017321 
0.206055 1.675020 -0.017268 
0.206543 1.675020 -0.017216 
0.207031 1.675020 -0.017165 
0.207520 1.675020 -0.017114 
0.208008 1.675020 -0.017063 
0.208496 1.675020 -0.017013 
0.208984 1.675020 -0.016964 
0.209473 1.675020 -0.016915 
0.209961 1.675020 -0.016867 
0.210449 1.675020 -0.016820 
0.210938 1.675020 -0.016773 
0.211426 1.675020 -0.016727 
0.211914 1.675020 -0.016681 
0.212402 1.675020 -0.016636 
0.212891 1.675020 -0.016592 
0.213379 1.675020 -0.016548 
0.213867 1.675020 -0.016505 
0.214355 1.675020 -0.016462 
0.214844 1.675020 -0.016421 
0.215332 1.675020 -0.016379 
0.215820 1.675020 -0.016339 
0.216309 1.675020 -0.016299 
0.216797 1.675020 -0.016260 
0.217285 1.675020 -0.016221 
0.217773 1.675020 -0.016183 
0.218262 1.675020 -0.016146 
0.218750 1.675020 -0.016109 
0.219238 1.675020 -0.016073 
0.219727 1.675020 -0.016038 
0.220215 1.675020 -0.016004 
0.220703 1.675020 -0.015970 
0.221191 1.675020 -0.015936 
0.221680 1.675020 -0.015904 
0.222168 1.675020 -0.015872 
0.222656 1.675020 -0.015841 
0.223145 1.675020 -0.015811 
0.223633 1.675020 -0.015781 
0.224121 1.675020 -0.015752 
0.224609 1.675020 -0.015724 
0.225098 1.675020 -0.015696 
0.225586 1.675020 -0.015670 
0.226074 1.675020 -0.015644 
0.226562 1.675020 -0.015618 
0.227051 1.675020 -0.015594 
0.227539 1.675020 -0.015570 
0.228027 1.675020 -0.015547 
0.228516 1.675020 -0.015525 
0.229004 1.675020 -0.015503 
0.229492 1.675020 -0.015483 
0.229980 1.675020 -0.015463 
0.230469 1.675020 -0.015444 
0.230957 1.675020 -0.015425 
0.231445 1.675020 -0.015408 
0.231934 1.675020 -0.015391 
0.232422 1.675020 -0.015375 
0.232910 1.675020 -0.015360 
0.233398 1.675020 -0.015346 
0.233887 1.675020 -0.015332 
0.234375 1.675020 -0.015319 
0.234863 1.675020 -0.015308 
0.235352 1.675020 -0.015297 
0.235840 1.675020 -0.015287 
0.236328 1.675020 -0.015277 
0.236816 1.675020 -0.015269 
0.237305 1.675020 -0.015261 
0.237793 1.675020 -0.015255 
0.238281 1.675020 -0.015249 
0.238770 1.675020 -0.015244 
0.239258 1.675020 -0.015240 
0.239746 1.675020 -0.015237 
0.240234 1.675020 -0.015234 
0.240723 1.675020 -0.015233 
0.241211 1.675020 -0.015233 
0.241699 1.675020 -0.015233 
0.242188 1.675020 -0.015234 
0.242676 1.675020 -0.015237 
0.243164 1.675020 -0.015240 
0.243652 1.675020 -0.015244 
0.244141 1.675020 -0.015250 
0.244629 1.675020 -0.015256 
0.245117 1.675020 -0.015263 
0.245605 1.675020 -0.015271 
0.246094 1.675020 -0.015280 
0.246582 1.675020 -0.015290 
0.247070 1.675020 -0.015301 
0.247559 1.675020 -0.015313 
0.248047 1.675020 -0.015326 
0.248535 1.675020 -0.015340 
0.249023 1.675020 -0.015356 
0.249512 1.675020 -0.015372 
0.250000 1.675020 -0.015389 
0.250488 1.675020 -0.015407 
0.250977 1.675020 -0.015427 
0.251465 1.675020 -0.015447 
0.251953 1.675020 -0.015468 
0.252441 1.675020 -0.015491 
0.252930 1.675020 -0.015515 
0.253418 1.675020 -0.015539 
0.253906 1.675020 -0.015565 
0.254395 1.675020 -0.015592 
0.254883 1.675020 -0.015620 
0.255371 1.675020 -0.015650 
0.255859 1.675020 -0.015680 
0.256348 1.675020 -0.015712 
0.256836 1.675020 -0.015744 
0.257324 1.675020 -0.015778 
0.257812 1.675020 -0.015813 
0.258301 1.675020 -0.015850 
0.258789 1.675020 -0.015887 
0.259277 1.675020 -0.015926 
0.259766 1.675020 -0.015966 
0.260254 1.675020 -0.016007 
0.260742 1.675020 -0.016049 
0.261230 1.675020 -0.016093 
0.261719 1.675020 -0.016138 
0.262207 1.675020 -0.016184 
0.262695 1.675020 -0.016232 
0.263184 1.675020 -0.016280 
0.263672 1.675020 -0.016330 
0.264160 1.675020 -0.016382 
0.264648 1.675020 -0.016434 
0.265137 1.675020 -0.016489 
0.265625 1.675020 -0.016544 
0.266113 1.675020 -0.016601 
0.266602 1.675020 -0.016659 
0.267090 1.675020 -0.016718 
0.267578 1.675020 -0.016779 
0.268066 1.675020 -0.016842 
0.268555 1.675020 -0.016906 
0.269043 1.675020 -0.016971 
0.269531 1.675020 -0.017037 
0.270020 1.675020 -0.017106 
0.270508 1.675020 -0.017175 
0.270996 1.675020 -0.017246 
0.271484 1.675020 -0.017319 
0.271973 1.675020 -0.017393 
0.272461 1.675020 -0.017469 
0.272949 1.675020 -0.017546 
0.273438 1.675020 -0.017625 
0.273926 1.675020 -0.017705 
0.274414 1.675020 -0.017787 
0.274902 1.675020 -0.017870 
0.275391 1.675020 -0.017955 
0.275879 1.675020 -0.018042 
0.276367 1.675020 -0.018131 
0.276855 1.675020 -0.018221 
0.277344 1.675020 -0.018312 
0.277832 1.675020 -0.018406 
0.278320 1.675020 -0.018501 
0.278809 1.675020 -0.018598 
0.279297 1.675020 -0.018697 
0.279785 1.675020 -0.018797 
0.280273 1.675020 -0.018899 
0.280762 1.675020 -0.019003 
0.281250 1.675020 -0.019109 
0.281738 1.675020 -0.019216 
0.282227 1.675020 -0.019326 
0.282715 1.675020 -0.019437 
0.283203 1.675020 -0.019551 
0.283691 1.675020 -0.019666 
0.284180 1.675020 -0.019783 
0.284668 1.675020 -0.019902 
0.285156 1.675020 -0.020023 
0.285645 1.675020 -0.020146 
0.286133 1.675020 -0.020271 
0.286621 1.675020 -0.020398 
0.287109 1.675020 -0.020527 
0.287598 1.675020 -0.020658 
0.288086 1.675020 -0.020791 
0.288574 1.675020 -0.020926 
0.289062 1.675020 -0.021064 
0.289551 1.675020 -0.021204 
0.290039 1.675020 -0.021345 
0.290527 1.675020 -0.021490 
0.291016 1.675020 -0.021636 
0.291504 1.675020 -0.021784 
0.291992 1.675020 -0.021935 
0.292480 1.675020 -0.022088 
0.292969 1.675020 -0.022244 
0.293457 1.675020 -0.022402 
0.293945 1.675020 -0.022562 
0.294434 1.675020 -0.022725 
0.294922 1.675020 -0.022890 
0.295410 1.675020 -0.023057 
0.295898 1.675020 -0.023227 
0.296387 1.675020 -0.023400 
0.296875 1.675020 -0.023575 
0.297363 1.675020 -0.023753 
0.297852 1.675020 -0.023933 
0.298340 1.675020 -0.024116 
0.298828 1.675020 -0.024302 
0.299316 1.675020 -0.024490 
0.299805 1.675020 -0.024681 
0.300293 1.675020 -0.024875 
0.300781 1.675020 -0.025072 
0.301270 1.675020 -0.025272 
0.301758 1.675020 -0.025474 
0.302246 1.675020 -0.025679 
0.302734 1.675020 -0.025888 
0.303223 1.675020 -0.026099 
0.303711 1.675020 -0.026314 
0.304199 1.675020 -0.026531 
0.304688 1.675020 -0.026752 
0.305176 1.675020 -0.026975 
0.305664 1.675020 -0.027202 
0.306152 1.675020 -0.027432 
0.306641 1.675020 -0.027666 
0.307129 1.675020 -0.027903 
0.307617 1.675020 -0.028143 
0.308105 1.675020 -0.028386 
0.308594 1.675020 -0.028633 
0.309082 1.675020 -0.028884 
0.309570 1.675020 -0.029138 
0.310059 1.675020 -0.029395 
0.310547 1.675020 -0.029657 
0.311035 1.675020 -0.029922 
0.311523 1.675020 -0.030190 
0.312012 1.675020 -0.030463 
0.312500 1.675020 -0.030739 
0.312988 1.675020 -0.031019 
0.313477 1.675020 -0.031304 
0.313965 1.675020 -0.031592 
0.314453 1.675020 -0.031884 
0.314941 1.675020 -0.032181 
0.315430 1.675020 -0.032481 
0.315918 1.675020 -0.032786 
0.316406 1.675020 -0.033096 
0.316895 1.675020 -0.033409 
0.317383 1.675020 -0.033727 
0.317871 1.675020 -0.034050 
0.318359 1.675020 -0.034377 
0.318848 1.675020 -0.034709 
0.319336 1.675020 -0.035045 
0.319824 1.675020 -0.035386 
0.320312 1.675020 -0.035733 
0.320801 1.675020 -0.036084 
0.321289 1.675020 -0.036440 
0.321777 1.675020 -0.036801 
0.322266 1.675020 -0.037167 
0.322754 1.675020 -0.037539 
0.323242 1.675020 -0.037916 
0.323730 1.675020 -0.038298 
0.324219 1.675020 -0.038686 
0.324707 1.675020 -0.039079 
0.325195 1.675020 -0.039478 
0.325684 1.675020 -0.039883 
0.326172 1.675020 -0.040294 
0.326660 1.675020 -0.040710 
0.327148 1.675020 -0.041133 
0.327637 1.675020 -0.041562 
0.328125 1.675020 -0.041996 
0.328613 1.675020 -0.042438 
0.329102 1.675020 -0.042885 
0.329590 1.675020 -0.043339 
0.330078 1.675020 -0.043800 
0.330566 1.675020 -0.044267 
0.331055 1.675020 -0.044742 
0.331543 1.675020 -0.045223 
0.332031 1.675020 -0.045711 
0.332520 1.675020 -0.046206 
0.333008 1.675020 -0.046709 
0.333496 1.675020 -0.047218 
0.333984 1.675020 -0.047735 
0.334473 1.675020 -0.048260 
0.334961 1.675020 -0.048792 
0.335449 1.675020 -0.049333 
0.335938 1.675020 -0.049880 
0.336426 1.675020 -0.050436 
0.336914 1.675020 -0.051000 
0.337402 1.675020 -0.051572 
0.337891 1.675020 -0.052152 
0.338379 1.675020 -0.052741 
0.338867 1.675020 -0.053338 
0.339355 1.675020 -0.053943 
0.339844 1.675020 -0.054557 
0.340332 1.675020 -0.055180 
0.340820 1.675020 -0.055811 
0.341309 1.675020 -0.056451 
0.341797 1.675020 -0.057100 
0.342285 1.675020 -0.057758 
0.342773 1.675020 -0.058424 
0.343262 1.675020 -0.059100 
0.343750 1.675020 -0.059784 
0.344238 1.675020 -0.060477 
0.344727 1.675020 -0.061180 
0.345215 1.675020 -0.061891 
0.345703 1.675020 -0.062611 
0.346191 1.675020 -0.063339 
0.346680 1.675020 -0.064077 
0.347168 1.675020 -0.064823 
0.347656 1.675020 -0.065577 
0.348145 1.675020 -0.066340 
0.348633 1.675020 -0.067111 
0.349121 1.675020 -0.067890 
0.349609 1.675020 -0.068676 
0.350098 1.675020 -0.069470 
0.350586 1.675020 -0.070272 
0.351074 1.675020 -0.071080 
0.351562 1.675020 -0.071895 
0.352051 1.675020 -0.072717 
0.352539 1.675020 -0.073544 
0.353027 1.675020 -0.074377 
0.353516 1.675020 -0.075215 
0.354004 1.675020 -0.076058 
0.354492 1.675020 -0.076905 
0.354980 1.675020 -0.077756 
0.355469 1.675020 -0.078610 
0.355957 1.675020 -0.079468 
0.356445 1.675020 -0.080327 
0.356934 1.675020 -0.081189 
0.357422 1.675020 -0.082051 
0.357910 1.675020 -0.082915 
0.358398 1.675020 -0.083778 
0.358887 1.675020 -0.084642 
0.359375 1.675020 -0.085504 
0.359863 1.675020 -0.086366 
0.360352 1.675020 -0.087225 
0.360840 1.675020 -0.088082 
0.361328 1.675020 -0.088937 
0.361816 1.675020 -0.089788 
0.362305 1.675020 -0.090635 
0.362793 1.675020 -0.091479 
0.363281 1.675020 -0.092318 
0.363770 1.675020 -0.093151 
0.364258 1.675020 -0.093980 
0.364746 1.675020 -0.094804 
0.365234 1.675020 -0.095621 
0.365723 1.675020 -0.096432 
0.366211 1.675020 -0.097237 
0.366699 1.675020 -0.098035 
0.367188 1.675020 -0.098827 
0.367676 1.675020 -0.099612 
0.368164 1.675020 -0.100389 
0.368652 1.675020 -0.101159 
0.369141 1.675020 -0.101922 
0.369629 1.675020 -0.102677 
0.370117 1.675020 -0.103425 
0.370605 1.675020 -0.104165 
0.371094 1.675020 -0.104897 
0.371582 1.675020 -0.105621 
0.372070 1.675020 -0.106338 
0.372559 1.675020 -0.107047 
0.373047 1.675020 -0.107748 
0.373535 1.675020 -0.108442 
0.374023 1.675020 -0.109127 
0.374512 1.675020 -0.109805 
0.375000 1.675020 -0.110476 
0.375488 1.675020 -0.111138 
0.375977 1.675020 -0.111793 
0.376465 1.675020 -0.112441 
0.376953 1.675020 -0.113081 
0.377441 1.675020 -0.113713 
0.377930 1.675020 -0.114338 
0.378418 1.675020 -0.114956 
0.378906 1.675020 -0.115567 
0.379395 1.675020 -0.116171 
0.379883 1.675020 -0.116767 
0.380371 1.675020 -0.117357 
0.380859 1.675020 -0.117940 
0.381348 1.675020 -0.118516 
0.381836 1.675020 -0.119085 
0.382324 1.675020 -0.119647 
0.382812 1.675020 -0.120204 
0.383301 1.675020 -0.120753 
0.383789 1.675020 -0.121297 
0.384277 1.675020 -0.121834 
0.384766 1.675020 -0.122364 
0.385254 1.675020 -0.122889 
0.385742 1.675020 -0.123408 
0.386230 1.675020 -0.123921 
0.386719 1.675020 -0.124428 
0.387207 1.675020 -0.124929 
0.387695 1.675020 -0.125424 
0.388184 1.675020 -0.125914 
0.388672 1.675020 -0.126399 
0.389160 1.675020 -0.126877 
0.389648 1.675020 -0.127351 
0.390137 1.675020 -0.127819 
0.390625 1.675020 -0.128282 
0.391113 1.675020 -0.128740 
0.391602 1.675020 -0.129193 
0.392090 1.675020 -0.129641 
0.392578 1.675020 -0.130084 
0.393066 1.675020 -0.130522 
0.393555 1.675020 -0.130956 
0.394043 1.675020 -0.131384 
0.394531 1.675020 -0.131808 
0.395020 1.675020 -0.132228 
0.395508 1.675020 -0.132643 
0.395996 1.675020 -0.133053 
0.396484 1.675020 -0.133459 
0.396973 1.675020 -0.133861 
0.397461 1.675020 -0.134259 
0.397949 1.675020 -0.134652 
0.398438 1.675020 -0.135041 
0.398926 1.675020 -0.135426 
0.399414 1.675020 -0.135807 
0.399902 1.675020 -0.136184 
0.400391 1.675020 -0.136558 
0.400879 1.675020 -0.136927 
0.401367 1.675020 -0.137292 
0.401855 1.675020 -0.137654 
0.402344 1.675020 -0.138012 
0.402832 1.675020 -0.138367 
0.403320 1.675020 -0.138717 
0.403809 1.675020 -0.139064 
0.404297 1.675020 -0.139408 
0.404785 1.675020 -0.139748 
0.405273 1.675020 -0.140085 
0.405762 1.675020 -0.140418 
0.406250 1.675020 -0.140748 
0.406738 1.675020 -0.141075 
0.407227 1.675020 -0.141399 
0.407715 1.675020 -0.141719 
0.408203 1.675020 -0.142036 
0.408691 1.675020 -0.142350 
0.409180 1.675020 -0.142661 
0.409668 1.675020 -0.142968 
0.410156 1.675020 -0.143273 
0.410645 1.675020 -0.143575 
0.411133 1.675020 -0.143874 
0.411621 1.675020 -0.144170 
0.412109 1.675020 -0.144463 
0.412598 1.675020 -0.144753 
0.413086 1.675020 -0.145040 
0.413574 1.675020 -0.145325 
0.414062 1.675020 -0.145607 
0.414551 1.675020 -0.145886 
0.415039 1.675020 -0.146162 
0.415527 1.675020 -0.146436 
0.416016 1.675020 -0.146707 
0.416504 1.675020 -0.146976 
0.416992 1.675020 -0.147242 
0.417480 1.675020 -0.147505 
0.417969 1.675020 -0.147766 
0.418457 1.675020 -0.148024 
0.418945 1.675020 -0.148280 
0.419434 1.675020 -0.148534 
0.419922 1.675020 -0.148785 
0.420410 1.675020 -0.149034 
0.420898 1.675020 -0.149280 
0.421387 1.675020 -0.149525 
0.421875 1.675020 -0.149766 
0.422363 1.675020 -0.150006 
0.422852 1.675020 -0.150243 
0.423340 1.675020 -0.150478 
0.423828 1.675020 -0.150711 
0.424316 1.675020 -0.150942 
0.424805 1.675020 -0.151171 
0.425293 1.675020 -0.151397 
0.425781 1.675020 -0.151621 
0.426270 1.675020 -0.151843 
0.426758 1.675020 -0.152064 
0.427246 1.675020 -0.152282 
0.427734 1.675020 -0.152498 
0.428223 1.675020 -0.152712 
0.428711 1.675020 -0.152924 
0.429199 1.675020 -0.153134 
0.429688 1.675020 -0.153342 
0.430176 1.675020 -0.153548 
0.430664 1.675020 -0.153752 
0.431152 1.675020 -0.153955 
0.431641 1.675020 -0.154155 
0.432129 1.675020 -0.154354 
0.432617 1.675020 -0.154551 
0.433105 1.675020 -0.154746 
0.433594 1.675020 -0.154939 
0.434082 1.675020 -0.155130 
0.434570 1.675020 -0.155320 
0.435059 1.675020 -0.155508 
0.435547 1.675020 -0.155694 
0.436035 1.675020 -0.155878 
0.436523 1.675020 -0.156061 
0.437012 1.675020 -0.156241 
0.437500 1.675020 -0.156421 
0.437988 1.675020 -0.156598 
0.438477 1.675020 -0.156774 
0.438965 1.675020 -0.156948 
0.439453 1.675020 -0.157121 
0.439941 1.675020 -0.157292 
0.440430 1.675020 -0.157462 
0.440918 1.675020 -0.157630 
0.441406 1.675020 -0.157796 
0.441895 1.675020 -0.157961 
0.442383 1.675020 -0.158124 
0.442871 1.675020 -0.158285 
0.443359 1.675020 -0.158446 
0.443848 1.675020 -0.158604 
0.444336 1.675020 -0.158761 
0.444824 1.675020 -0.158917 
0.445312 1.675020 -0.159071 
0.445801 1.675020 -0.159224 
0.446289 1.675020 -0.159375 
0.446777 1.675020 -0.159525 
0.447266 1.675020 -0.159674 
0.447754 1.675020 -0.159821 
0.448242 1.675020 -0.159966 
0.448730 1.675020 -0.160111 
0.449219 1.675020 -0.160253 
0.449707 1.675020 -0.160395 
0.450195 1.675020 -0.160535 
0.450684 1.675020 -0.160674 
0.451172 1.675020 -0.160811 
0.451660 1.675020 -0.160947 
0.452148 1.675020 -0.161082 
0.452637 1.675020 -0.161216 
0.453125 1.675020 -0.161348 
0.453613 1.675020 -0.161479 
0.454102 1.675020 -0.161609 
0.454590 1.675020 -0.161737 
0.455078 1.675020 -0.161864 
0.455566 1.675020 -0.161990 
0.456055 1.675020 -0.162115 
0.456543 1.675020 -0.162238 
0.457031 1.675020 -0.162361 
0.457520 1.675020 -0.162482 
0.458008 1.675020 -0.162601 
0.458496 1.675020 -0.162720 
0.458984 1.675020 -0.162837 
0.459473 1.675020 -0.162954 
0.459961 1.675020 -0.163069 
0.460449 1.675020 -0.163183 
0.460938 1.675020 -0.163296 
0.461426 1.675020 -0.163407 
0.461914 1.675020 -0.163518 
0.462402 1.675020 -0.163627 
0.462891 1.675020 -0.163735 
0.463379 1.675020 -0.163843 
0.463867 1.675020 -0.163949 
0.464355 1.675020 -0.164054 
0.464844 1.675020 -0.164157 
0.465332 1.675020 -0.164260 
0.465820 1.675020 -0.164362 
0.466309 1.675020 -0.164463 
0.466797 1.675020 -0.164562 
0.467285 1.675020 -0.164661 
0.467773 1.675020 -0.164758 
0.468262 1.675020 -0.164855 
0.468750 1.675020 -0.164950 
0.469238 1.675020 -0.165044 
0.469727 1.675020 -0.165138 
0.470215 1.675020 -0.165230 
0.470703 1.675020 -0.165322 
0.471191 1.675020 -0.165412 
0.471680 1.675020 -0.165501 
0.472168 1.675020 -0.165590 
0.472656 1.675020 -0.165677 
0.473145 1.675020 -0.165763 
0.473633 1.675020 -0.165849 
0.474121 1.675020 -0.165933 
0.474609 1.675020 -0.166017 
0.475098 1.675020 -0.166100 
0.475586 1.675020 -0.166181 
0.476074 1.675020 -0.166262 
0.476562 1.675020 -0.166342 
0.477051 1.675020 -0.166421 
0.477539 1.675020 -0.166498 
0.478027 1.675020 -0.166575 
0.478516 1.675020 -0.166652 
0.479004 1.675020 -0.166727 
0.479492 1.675020 -0.166801 
0.479980 1.675020 -0.166875 
0.480469 1.675020 -0.166947 
0.480957 1.675020 -0.167019 
0.481445 1.675020 -0.167089 
0.481934 1.675020 -0.167159 
0.482422 1.675020 -0.167228 
0.482910 1.675020 -0.167297 
0.483398 1.675020 -0.167364 
0.483887 1.675020 -0.167430 
0.484375 1.675020 -0.167496 
0.484863 1.675020 -0.167561 
0.485352 1.675020 -0.167625 
0.485840 1.675020 -0.167688 
0.486328 1.675020 -0.167750 
0.486816 1.675020 -0.167811 
0.487305 1.675020 -0.167872 
0.487793 1.675020 -0.167932 
0.488281 1.675020 -0.167991 
0.488770 1.675020 -0.168049 
0.489258 1.675020 -0.168107 
0.489746 1.675020 -0.168163 
0.490234 1.675020 -0.168219 
0.490723 1.675020 -0.168274 
0.491211 1.675020 -0.168328 
0.491699 1.675020 -0.168382 
0.492188 1.675020 -0.168434 
0.492676 1.675020 -0.168486 
0.493164 1.675020 -0.168538 
0.493652 1.675020 -0.168588 
0.494141 1.675020 -0.168638 
0.494629 1.675020 -0.168687 
0.495117 1.675020 -0.168735 
0.495605 1.675020 -0.168782 
0.496094 1.675020 -0.168829 
0.496582 1.675020 -0.168875 
0.497070 1.675020 -0.168920 
0.497559 1.675020 -0.168964 
0.498047 1.675020 -0.169008 
0.498535 1.675020 -0.169051 
0.499023 1.675020 -0.169093 
0.499512 1.675020 -0.169135 
0.500000 1.675020 -0.169176 
0.500488 1.675020 -0.169216 
0.500977 1.675020 -0.169255 
0.501465 1.675020 -0.169294 
0.501953 1.675020 -0.169332 
0.502441 1.675020 -0.169370 
0.502930 1.675020 -0.169406 
0.503418 1.675020 -0.169442 
0.503906 1.675020 -0.169478 
0.504395 1.675020 -0.169512 
0.504883 1.675020 -0.169546 
0.505371 1.675020 -0.169580 
0.505859 1.675020 -0.169612 
0.506348 1.675020 -0.169644 
0.506836 1.675020 -0.169675 
0.507324 1.675020 -0.169706 
0.507812 1.675020 -0.169736 
0.508301 1.675020 -0.169765 
0.508789 1.675020 -0.169794 
0.509277 1.675020 -0.169822 
0.509766 1.675020 -0.169850 
0.510254 1.675020 -0.169876 
0.510742 1.675020 -0.169902 
0.511230 1.675020 -0.169928 
0.511719 1.675020 -0.169953 
0.512207 1.675020 -0.169977 
0.512695 1.675020 -0.170001 
0.513184 1.675020 -0.170024 
0.513672 1.675020 -0.170046 
0.514160 1.675020 -0.170068 
0.514648 1.675020 -0.170089 
0.515137 1.675020 -0.170109 
0.515625 1.675020 -0.170129 
0.516113 1.675020 -0.170149 
0.516602 1.675020 -0.170167 
0.517090 1.675020 -0.170185 
0.517578 1.675020 -0.170203 
0.518066 1.675020 -0.170220 
0.518555 1.675020 -0.170236 
0.519043 1.675020 -0.170252 
0.519531 1.675020 -0.170267 
0.520020 1.675020 -0.170282 
0.520508 1.675020 -0.170296 
0.520996 1.675020 -0.170309 
0.521484 1.675020 -0.170322 
0.521973 1.675020 -0.170334 
0.522461 1.675020 -0.170346 
0.522949 1.675020 -0.170357 
0.523438 1.675020 -0.170368 
0.523926 1.675020 -0.170378 
0.524414 1.675020 -0.170387 
0.524902 1.675020 -0.170396 
0.525391 1.675020 -0.170405 
0.525879 1.675020 -0.170412 
0.526367 1.675020 -0.170420 
0.526855 1.675020 -0.170426 
0.527344 1.675020 -0.170433 
0.527832 1.675020 -0.170438 
0.528320 1.675020 -0.170443 
0.528809 1.675020 -0.170448 
0.529297 1.675020 -0.170452 
0.529785 1.675020 -0.170455 
0.530273 1.675020 -0.170458 
0.530762 1.675020 -0.170461 
0.531250 1.675020 -0.170462 
0.531738 1.675020 -0.170464 
0.532227 1.675020 -0.170465 
0.532715 1.675020 -0.170465 
0.533203 1.675020 -0.170465 
0.533691 1.675020 -0.170464 
0.534180 1.675020 -0.170463 
0.534668 1.675020 -0.170461 
0.535156 1.675020 -0.170459 
0.535645 1.675020 -0.170456 
0.536133 1.675020 -0.170453 
0.536621 1.675020 -0.170449 
0.537109 1.675020 -0.170445 
0.537598 1.675020 -0.170440 
0.538086 1.675020 -0.170435 
0.538574 1.675020 -0.170429 
0.539062 1.675020 -0.170423 
0.539551 1.675020 -0.170416 
0.540039 1.675020 -0.170409 
0.540527 1.675020 -0.170401 
0.541016 1.675020 -0.170393 
0.541504 1.675020 -0.170384 
0.541992 1.675020 -0.170375 
0.542480 1.675020 -0.170366 
0.542969 1.675020 -0.170356 
0.543457 1.675020 -0.170345 
0.543945 1.675020 -0.170334 
0.544434 1.675020 -0.170323 
0.544922 1.675020 -0.170311 
0.545410 1.675020 -0.170298 
0.545898 1.675020 -0.170285 
0.546387 1.675020 -0.170272 
0.546875 1.675020 -0.170258 
0.547363 1.675020 -0.170244 
0.547852 1.675020 -0.170229 
0.548340 1.675020 -0.170214 
0.548828 1.675020 -0.170198 
0.549316 1.675020 -0.170182 
0.549805 1.675020 -0.170165 
0.550293 1.675020 -0.170148 
0.550781 1.675020 -0.170131 
0.551270 1.675020 -0.170113 
0.551758 1.675020 -0.170095 
0.552246 1.675020 -0.170076 
0.552734 1.675020 -0.170057 
0.553223 1.675020 -0.170037 
0.553711 1.675020 -0.170017 
0.554199 1.675020 -0.169996 
0.554688 1.675020 -0.169975 
0.555176 1.675020 -0.169954 
0.555664 1.675020 -0.169932 
0.556152 1.675020 -0.169910 
0.556641 1.675020 -0.169887 
0.557129 1.675020 -0.169864 
0.557617 1.675020 -0.169840 
0.558105 1.675020 -0.169816 
0.558594 1.675020 -0.169792 
0.559082 1.675020 -0.169767 
0.559570 1.675020 -0.169742 
0.560059 1.675020 -0.169716 
0.560547 1.675020 -0.169690 
0.561035 1.675020 -0.169664 
0.561523 1.675020 -0.169637 
0.562012 1.675020 -0.169609 
0.562500 1.675020 -0.169582 
0.562988 1.675020 -0.169554 
0.563477 1.675020 -0.169525 
0.563965 1.675020 -0.169496 
0.564453 1.675020 -0.169467 
0.564941 1.675020 -0.169437 
0.565430 1.675020 -0.169407 
0.565918 1.675020 -0.169376 
0.566406 1.675020 -0.169346 
0.566895 1.675020 -0.169314 
0.567383 1.675020 -0.169282 
0.567871 1.675020 -0.169250 
0.568359 1.675020 -0.169218 
0.568848 1.675020 -0.169185 
0.569336 1.675020 -0.169152 
0.569824 1.675020 -0.169118 
0.570312 1.675020 -0.169084 
0.570801 1.675020 -0.169050 
0.571289 1.675020 -0.169015 
0.571777 1.675020 -0.168980 
0.572266 1.675020 -0.168944 
0.572754 1.675020 -0.168908 
0.573242 1.675020 -0.168872 
0.573730 1.675020 -0.168835 
0.574219 1.675020 -0.168798 
0.574707 1.675020 -0.168760 
0.575195 1.675020 -0.168722 
0.575684 1.675020 -0.168684 
0.576172 1.675020 -0.168646 
0.576660 1.675020 -0.168607 
0.577148 1.675020 -0.168567 
0.577637 1.675020 -0.168528 
0.578125 1.675020 -0.168488 
0.578613 1.675020 -0.168447 
0.579102 1.675020 -0.168406 
0.579590 1.675020 -0.168365 
0.580078 1.675020 -0.168324 
0.580566 1.675020 -0.168282 
0.581055 1.675020 -0.168240 
0.581543 1.675020 -0.168197 
0.582031 1.675020 -0.168154 
0.582520 1.675020 -0.168111 
0.583008 1.675020 -0.168067 
0.583496 1.675020 -0.168023 
0.583984 1.675020 -0.167979 
0.584473 1.675020 -0.167934 
0.584961 1.675020 -0.167889 
0.585449 1.675020 -0.167844 
0.585938 1.675020 -0.167798 
0.586426 1.675020 -0.167752 
0.586914 1.675020 -0.167706 
0.587402 1.675020 -0.167659 
0.587891 1.675020 -0.167612 
0.588379 1.675020 -0.167564 
0.588867 1.675020 -0.167517 
0.589355 1.675020 -0.167468 
0.589844 1.675020 -0.167420 
0.590332 1.675020 -0.167371 
0.590820 1.675020 -0.167322 
0.591309 1.675020 -0.167273 
0.591797 1.675020 -0.167223 
0.592285 1.675020 -0.167173 
0.592773 1.675020 -0.167122 
0.593262 1.675020 -0.167071 
0.593750 1.675020 -0.167020 
0.594238 1.675020 -0.166969 
0.594727 1.675020 -0.166917 
0.595215 1.675020 -0.166865 
0.595703 1.675020 -0.166812 
0.596191 1.675020 -0.166760 
0.596680 1.675020 -0.166707 
0.597168 1.675020 -0.166653 
0.597656 1.675020 -0.166600 
0.598145 1.675020 -0.166546 
0.598633 1.675020 -0.166491 
0.599121 1.675020 -0.166437 
0.599609 1.675020 -0.166382 
0.600098 1.675020 -0.166326 
0.600586 1.675020 -0.166271 
0.601074 1.675020 -0.166215 
0.601562 1.675020 -0.166158 
0.602051 1.675020 -0.166102 
0.602539 1.675020 -0.166045 
0.603027 1.675020 -0.165988 
0.603516 1.675020 -0.165930 
0.604004 1.675020 -0.165873 
0.604492 1.675020 -0.165815 
0.604980 1.675020 -0.165756 
0.605469 1.675020 -0.165697 
0.605957 1.675020 -0.165638 
0.606445 1.675020 -0.165579 
0.606934 1.675020 -0.165519 
0.607422 1.675020 -0.165460 
0.607910 1.675020 -0.165399 
0.608398 1.675020 -0.165339 
0.608887 1.675020 -0.165278 
0.609375 1.675020 -0.165217 
0.609863 1.675020 -0.165156 
0.610352 1.675020 -0.165094 
0.610840 1.675020 -0.165032 
0.611328 1.675020 -0.164970 
0.611816 1.675020 -0.164907 
0.612305 1.675020 -0.164844 
0.612793 1.675020 -0.164781 
0.613281 1.675020 -0.164717 
0.613770 1.675020 -0.164654 
0.614258 1.675020 -0.164590 
0.614746 1.675020 -0.164525 
0.615234 1.675020 -0.164461 
0.615723 1.675020 -0.164396 
0.616211 1.675020 -0.164331 
0.616699 1.675020 -0.164265 
0.617188 1.675020 -0.164199 
0.617676 1.675020 -0.164133 
0.618164 1.675020 -0.164067 
0.618652 1.675020 -0.164001 
0.619141 1.675020 -0.163934 
0.619629 1.675020 -0.163867 
0.620117 1.675020 -0.163799 
0.620605 1.675020 -0.163731 
0.621094 1.675020 -0.163663 
0.621582 1.675020 -0.163595 
0.622070 1.675020 -0.163527 
0.622559 1.675020 -0.163458 
0.623047 1.675020 -0.163389 
0.623535 1.675020 -0.163319 
0.624023 1.675020 -0.163250 
0.624512 1.675020 -0.163180 
0.625000 1.675020 -0.163110 
0.625488 1.675020 -0.163039 
0.625977 1.675020 -0.162969 
0.626465 1.675020 -0.162898 
0.626953 1.675020 -0.162826 
0.627441 1.675020 -0.162755 
0.627930 1.675020 -0.162683 
0.628418 1.675020 -0.162611 
0.628906 1.675020 -0.162539 
0.629395 1.675020 -0.162466 
0.629883 1.675020 -0.162393 
0.630371 1.675020 -0.162320 
0.630859 1.675020 -0.162247 
0.631348 1.675020 -0.162173 
0.631836 1.675020 -0.162099 
0.632324 1.675020 -0.162025 
0.632812 1.675020 -0.161951 
0.633301 1.675020 -0.161876 
0.633789 1.675020 -0.161801 
0.634277 1.675020 -0.161726 
0.634766 1.675020 -0.161651 
0.635254 1.675020 -0.161575 
0.635742 1.675020 -0.161499 
0.636230 1.675020 -0.161423 
0.636719 1.675020 -0.161347 
0.637207 1.675020 -0.161270 
0.637695 1.675020 -0.161193 
0.638184 1.675020 -0.161116 
0.638672 1.675020 -0.161038 
0.639160 1.675020 -0.160961 
0.639648 1.675020 -0.160883 
0.640137 1.675020 -0.160805 
0.640625 1.675020 -0.160726 
0.641113 1.675020 -0.160647 
0.641602 1.675020 -0.160569 
0.642090 1.675020 -0.160489 
0.642578 1.675020 -0.160410 
0.643066 1.675020 -0.160330 
0.643555 1.675020 -0.160250 
0.644043 1.675020 -0.160170 
0.644531 1.675020 -0.160090 
0.645020 1.675020 -0.160009 
0.645508 1.675020 -0.159928 
0.645996 1.675020 -0.159847 
0.646484 1.675020 -0.159766 
0.646973 1.675020 -0.159685 
0.647461 1.675020 -0.159603 
0.647949 1.675020 -0.159521 
0.648438 1.675020 -0.159438 
0.648926 1.675020 -0.159356 
0.649414 1.675020 -0.159273 
0.649902 1.675020 -0.159190 
0.650391 1.675020 -0.159107 
0.650879 1.675020 -0.159023 
0.651367 1.675020 -0.158940 
0.651855 1.675020 -0.158856 
0.652344 1.675020 -0.158772 
0.652832 1.675020 -0.158687 
0.653320 1.675020 -0.158603 
0.653809 1.675020 -0.158518 
0.654297 1.675020 -0.158433 
0.654785 1.675020 -0.158348 
0.655273 1.675020 -0.158262 
0.655762 1.675020 -0.158176 
0.656250 1.675020 -0.158090 
0.656738 1.675020 -0.158004 
0.657227 1.675020 -0.157918 
0.657715 1.675020 -0.157831 
0.658203 1.675020 -0.157744 
0.658691 1.675020 -0.157657 
0.659180 1.675020 -0.157570 
0.659668 1.675020 -0.157482 
0.660156 1.675020 -0.157395 
0.660645 1.675020 -0.157307 
0.661133 1.675020 -0.157218 
0.661621 1.675020 -0.157130 
0.662109 1.675020 -0.157041 
0.662598 1.675020 -0.156953 
0.663086 1.675020 -0.156863 
0.663574 1.675020 -0.156774 
0.664062 1.675020 -0.156685 
0.664551 1.675020 -0.156595 
0.665039 1.675020 -0.156505 
0.665527 1.675020 -0.156415 
0.666016 1.675020 -0.156325 
0.666504 1.675020 -0.156234 
0.666992 1.675020 -0.156143 
0.667480 1.675020 -0.156052 
0.667969 1.675020 -0.155961 
0.668457 1.675020 -0.155870 
0.668945 1.675020 -0.155778 
0.669434 1.675020 -0.155686 
0.669922 1.675020 -0.155594 
0.670410 1.675020 -0.155502 
0.670898 1.675020 -0.155409 
0.671387 1.675020 -0.155317 
0.671875 1.675020 -0.155224 
0.672363 1.675020 -0.155131 
0.672852 1.675020 -0.155037 
0.673340 1.675020 -0.154944 
0.673828 1.675020 -0.154850 
0.674316 1.675020 -0.154756 
0.674805 1.675020 -0.154662 
0.675293 1.675020 -0.154568 
0.675781 1.675020 -0.154473 
0.676270 1.675020 -0.154379 
0.676758 1.675020 -0.154284 
0.677246 1.675020 -0.154188 
0.677734 1.675020 -0.154093 
0.678223 1.675020 -0.153998 
0.678711 1.675020 -0.153902 
0.679199 1.675020 -0.153806 
0.679688 1.675020 -0.153710 
0.680176 1.675020 -0.153614 
0.680664 1.675020 -0.153517 
0.681152 1.675020 -0.153420 
0.681641 1.675020 -0.153323 
0.682129 1.675020 -0.153226 
0.682617 1.675020 -0.153129 
0.683105 1.675020 -0.153031 
0.683594 1.675020 -0.152934 
0.684082 1.675020 -0.152836 
0.684570 1.675020 -0.152738 
0.685059 1.675020 -0.152639 
0.685547 1.675020 -0.152541 
0.686035 1.675020 -0.152442 
0.686523 1.675020 -0.152343 
0.687012 1.675020 -0.152244 
0.687500 1.675020 -0.152145 
0.687988 1.675020 -0.152046 
0.688477 1.675020 -0.151946 
0.688965 1.675020 -0.151846 
0.689453 1.675020 -0.151746 
0.689941 1.675020 -0.151646 
0.690430 1.675020 -0.151546 
0.690918 1.675020 -0.151445 
0.691406 1.675020 -0.151345 
0.691895 1.675020 -0.151244 
0.692383 1.675020 -0.151142 
0.692871 1.675020 -0.151041 
0.693359 1.675020 -0.150940 
0.693848 1.675020 -0.150838 
0.694336 1.675020 -0.150736 
0.694824 1.675020 -0.150634 
0.695312 1.675020 -0.150532 
0.695801 1.675020 -0.150430 
0.696289 1.675020 -0.150327 
0.696777 1.675020 -0.150224 
0.697266 1.675020 -0.150121 
0.697754 1.675020 -0.150018 
0.698242 1.675020 -0.149915 
0.698730 1.675020 -0.149811 
0.699219 1.675020 -0.149708 
0.699707 1.675020 -0.149604 
0.700195 1.675020 -0.149500 
0.700684 1.675020 -0.149396 
0.701172 1.675020 -0.149291 
0.701660 1.675020 -0.149187 
0.702148 1.675020 -0.149082 
0.702637 1.675020 -0.148977 
0.703125 1.675020 -0.148872 
0.703613 1.675020 -0.148767 
0.704102 1.675020 -0.148661 
0.704590 1.675020 -0.148556 
0.705078 1.675020 -0.148450 
0.705566 1.675020 -0.148344 
0.706055 1.675020 -0.148238 
0.706543 1.675020 -0.148132 
0.707031 1.675020 -0.148025 
0.707520 1.675020 -0.147919 
0.708008 1.675020 -0.147812 
0.708496 1.675020 -0.147705 
0.708984 1.675020 -0.147598 
0.709473 1.675020 -0.147490 
0.709961 1.675020 -0.147383 
0.710449 1.675020 -0.147275 
0.710938 1.675020 -0.147167 
0.711426 1.675020 -0.147059 
0.711914 1.675020 -0.146951 
0.712402 1.675020 -0.146843 
0.712891 1.675020 -0.146734 
0.713379 1.675020 -0.146626 
0.713867 1.675020 -0.146517 
0.714355 1.675020 -0.146408 
0.714844 1.675020 -0.146299 
0.715332 1.675020 -0.146189 
0.715820 1.675020 -0.146080 
0.716309 1.675020 -0.145970 
0.716797 1.675020 -0.145861 
0.717285 1.675020 -0.145751 
0.717773 1.675020 -0.145640 
0.718262 1.675020 -0.145530 
0.718750 1.675020 -0.145420 
0.719238 1.675020 -0.145309 
0.719727 1.675020 -0.145198 
0.720215 1.675020 -0.145087 
0.720703 1.675020 -0.144976 
0.721191 1.675020 -0.144865 
0.721680 1.675020 -0.144754 
0.722168 1.675020 -0.144642 
0.722656 1.675020 -0.144530 
0.723145 1.675020 -0.144418 
0.723633 1.675020 -0.144306 
0.724121 1.675020 -0.144194 
0.724609 1.675020 -0.144082 
0.725098 1.675020 -0.143969 
0.725586 1.675020 -0.143857 
0.726074 1.675020 -0.143744 
0.726562 1.675020 -0.143631 
0.727051 1.675020 -0.143518 
0.727539 1.675020 -0.143405 
0.728027 1.675020 -0.143291 
0.728516 1.675020 -0.143178 
0.729004 1.675020 -0.143064 
0.729492 1.675020 -0.142950 
0.729980 1.675020 -0.142836 
0.730469 1.675020 -0.142722 
0.730957 1.675020 -0.142607 
0.731445 1.675020 -0.142493 
0.731934 1.675020 -0.142378 
0.732422 1.675020 -0.142263 
0.732910 1.675020 -0.142148 
0.733398 1.675020 -0.142033 
0.733887 1.675020 -0.141918 
0.734375 1.675020 -0.141803 
0.734863 1.675020 -0.141687 
0.735352 1.675020 -0.141571 
0.735840 1.675020 -0.141456 
0.736328 1.675020 -0.141340 
0.736816 1.675020 -0.141224 
0.737305 1.675020 -0.141107 
0.737793 1.675020 -0.140991 
0.738281 1.675020 -0.140874 
0.738770 1.675020 -0.140758 
0.739258 1.675020 -0.140641 
0.739746 1.675020 -0.140524 
0.740234 1.675020 -0.140407 
0.740723 1.675020 -0.140289 
0.741211 1.675020 -0.140172 
0.741699 1.675020 -0.140054 
0.742188 1.675020 -0.139937 
0.742676 1.675020 -0.139819 
0.743164 1.675020 -0.139701 
0.743652 1.675020 -0.139583 
0.744141 1.675020 -0.139464 
0.744629 1.675020 -0.139346 
0.745117 1.675020 -0.139227 
0.745605 1.675020 -0.139109 
0.746094 1.675020 -0.138990 
0.746582 1.675020 -0.138871 
0.747070 1.675020 -0.138752 
0.747559 1.675020 -0.138633 
0.748047 1.675020 -0.138513 
0.748535 1.675020 -0.138394 
0.749023 1.675020 -0.138274 
0.749512 1.675020 -0.138154 
0.750000 1.675020 -0.138034 
0.750488 1.675020 -0.137914 
0.750977 1.675020 -0.137794 
0.751465 1.675020 -0.137674 
0.751953 1.675020 -0.137553 
0.752441 1.675020 -0.137433 
0.752930 1.675020 -0.137312 
0.753418 1.675020 -0.137191 
0.753906 1.675020 -0.137070 
0.754395 1.675020 -0.136949 
0.754883 1.675020 -0.136828 
0.755371 1.675020 -0.136706 
0.755859 1.675020 -0.136585 
0.756348 1.675020 -0.136463 
0.756836 1.675020 -0.136341 
0.757324 1.675020 -0.136219 
0.757812 1.675020 -0.136097 
0.758301 1.675020 -0.135975 
0.758789 1.675020 -0.135853 
0.759277 1.675020 -0.135730 
0.759766 1.675020 -0.135608 
0.760254 1.675020 -0.135485 
0.760742 1.675020 -0.135362 
0.761230 1.675020 -0.135239 
0.761719 1.675020 -0.135116 
0.762207 1.675020 -0.134993 
0.762695 1.675020 -0.134870 
0.763184 1.675020 -0.134746 
0.763672 1.675020 -0.134623 
0.764160 1.675020 -0.134499 
0.764648 1.675020 -0.134375 
0.765137 1.675020 -0.134251 
0.765625 1.675020 -0.134127 
0.766113 1.675020 -0.134003 
0.766602 1.675020 -0.133878 
0.767090 1.675020 -0.133754 
0.767578 1.675020 -0.133629 
0.768066 1.675020 -0.133505 
0.768555 1.675020 -0.133380 
0.769043 1.675020 -0.133255 
0.769531 1.675020 -0.133130 
0.770020 1.675020 -0.133005 
0.770508 1.675020 -0.132879 
0.770996 1.675020 -0.132754 
0.771484 1.675020 -0.132628 
0.771973 1.675020 -0.132503 
0.772461 1.675020 -0.132377 
0.772949 1.675020 -0.132251 
0.773438 1.675020 -0.132125 
0.773926 1.675020 -0.131999 
0.774414 1.675020 -0.131873 
0.774902 1.675020 -0.131746 
0.775391 1.675020 -0.131620 
0.775879 1.675020 -0.131493 
0.776367 1.675020 -0.131366 
0.776855 1.675020 -0.131239 
0.777344 1.675020 -0.131112 
0.777832 1.675020 -0.130985 
0.778320 1.675020 -0.130858 
0.778809 1.675020 -0.130731 
0.779297 1.675020 -0.130603 
0.779785 1.675020 -0.130476 
0.780273 1.675020 -0.130348 
0.780762 1.675020 -0.130220 
0.781250 1.675020 -0.130093 
0.781738 1.675020 -0.129965 
0.782227 1.675020 -0.129836 
0.782715 1.675020 -0.129708 
0.783203 1.675020 -0.129580 
0.783691 1.675020 -0.129451 
0.784180 1.675020 -0.129323 
0.784668 1.675020 -0.129194 
0.785156 1.675020 -0.129065 
0.785645 1.675020 -0.128936 
0.786133 1.675020 -0.128807 
0.786621 1.675020 -0.128678 
0.787109 1.675020 -0.128549 
0.787598 1.675020 -0.128420 
0.788086 1.675020 -0.128290 
0.788574 1.675020 -0.128161 
0.789062 1.675020 -0.128031 
0.789551 1.675020 -0.127901 
0.790039 1.675020 -0.127772 
0.790527 1.675020 -0.127642 
0.791016 1.675020 -0.127511 
0.791504 1.675020 -0.127381 
0.791992 1.675020 -0.127251 
0.792480 1.675020 -0.127121 
0.792969 1.675020 -0.126990 
0.793457 1.675020 -0.126859 
0.793945 1.675020 -0.126729 
0.794434 1.675020 -0.126598 
0.794922 1.675020 -0.126467 
0.795410 1.675020 -0.126336 
0.795898 1.675020 -0.126205 
0.796387 1.675020 -0.126074 
0.796875 1.675020 -0.125942 
0.797363 1.675020 -0.125811 
0.797852 1.675020 -0.125679 
0.798340 1.675020 -0.125548 
0.798828 1.675020 -0.125416 
0.799316 1.675020 -0.125284 
0.799805 1.675020 -0.125152 
0.800293 1.675020 -0.125020 
0.800781 1.675020 -0.124888 
0.801270 1.675020 -0.124756 
0.801758 1.675020 -0.124623 
0.802246 1.675020 -0.124491 
0.802734 1.675020 -0.124358 
0.803223 1.675020 -0.124226 
0.803711 1.675020 -0.124093 
0.804199 1.675020 -0.123960 
0.804688 1.675020 -0.123827 
0.805176 1.675020 -0.123694 
0.805664 1.675020 -0.123561 
0.806152 1.675020 -0.123428 
0.806641 1.675020 -0.123294 
0.807129 1.675020 -0.123161 
0.807617 1.675020 -0.123027 
0.808105 1.675020 -0.122894 
0.808594 1.675020 -0.122760 
0.809082 1.675020 -0.122626 
0.809570 1.675020 -0.122492 
0.810059 1.675020 -0.122358 
0.810547 1.675020 -0.122224 
0.811035 1.675020 -0.122090 
0.811523 1.675020 -0.121956 
0.812012 1.675020 -0.121821 
0.812500 1.675020 -0.121687 
0.812988 1.675020 -0.121552 
0.813477 1.675020 -0.121418 
0.813965 1.675020 -0.121283 
0.814453 1.675020 -0.121148 
0.814941 1.675020 -0.121013 
0.815430 1.675020 -0.120878 
0.815918 1.675020 -0.120743 
0.816406 1.675020 -0.120608 
0.816895 1.675020 -0.120473 
0.817383 1.675020 -0.120337 
0.817871 1.675020 -0.120202 
0.818359 1.675020 -0.120066 
0.818848 1.675020 -0.119930 
0.819336 1.675020 -0.119795 
0.819824 1.675020 -0.119659 
0.820312 1.675020 -0.119523 
0.820801 1.675020 -0.119387 
0.821289 1.675020 -0.119251 
0.821777 1.675020 -0.119115 
0.822266 1.675020 -0.118979 
0.822754 1.675020 -0.118842 
0.823242 1.675020 -0.118706 
0.823730 1.675020 -0.118569 
0.824219 1.675020 -0.118433 
0.824707 1.675020 -0.118296 
0.825195 1.675020 -0.118159 
0.825684 1.675020 -0.118022 
0.826172 1.675020 -0.117885 
0.826660 1.675020 -0.117748 
0.827148 1.675020 -0.117611 
0.827637 1.675020 -0.117474 
0.828125 1.675020 -0.117337 
0.828613 1.675020 -0.117200 
0.829102 1.675020 -0.117062 
0.829590 1.675020 -0.116925 
0.830078 1.675020 -0.116787 
0.830566 1.675020 -0.116649 
0.831055 1.675020 -0.116512 
0.831543 1.675020 -0.116374 
0.832031 1.675020 -0.116236 
0.832520 1.675020 -0.116098 
0.833008 1.675020 -0.115960 
0.833496 1.675020 -0.115822 
0.833984 1.675020 -0.115683 
0.834473 1.675020 -0.115545 
0.834961 1.675020 -0.115407 
0.835449 1.675020 -0.115268 
0.835938 1.675020 -0.115130 
0.836426 1.675020 -0.114991 
0.836914 1.675020 -0.114852 
0.837402 1.675020 -0.114714 
0.837891 1.675020 -0.114575 
0.838379 1.675020 -0.114436 
0.838867 1.675020 -0.114297 
0.839355 1.675020 -0.114158 
0.839844 1.675020 -0.114019 
0.840332 1.675020 -0.113879 
0.840820 1.675020 -0.113740 
0.841309 1.675020 -0.113601 
0.841797 1.675020 -0.113461 
0.842285 1.675020 -0.113322 
0.842773 1.675020 -0.113182 
0.843262 1.675020 -0.113043 
0.843750 1.675020 -0.112903 
0.844238 1.675020 -0.112763 
0.844727 1.675020 -0.112623 
0.845215 1.675020 -0.112483 
0.845703 1.675020 -0.112343 
0.846191 1.675020 -0.112203 
0.846680 1.675020 -0.112063 
0.847168 1.675020 -0.111923 
0.847656 1.675020 -0.111782 
0.848145 1.675020 -0.111642 
0.848633 1.675020 -0.111501 
0.849121 1.675020 -0.111361 
0.849609 1.675020 -0.111220 
0.850098 1.675020 -0.111080 
0.850586 1.675020 -0.110939 
0.851074 1.675020 -0.110798 
0.851562 1.675020 -0.110657 
0.852051 1.675020 -0.110516 
0.852539 1.675020 -0.110375 
0.853027 1.675020 -0.110234 
0.853516 1.675020 -0.110093 
0.854004 1.675020 -0.109952 
0.854492 1.675020 -0.109811 
0.854980 1.675020 -0.109669 
0.855469 1.675020 -0.109528 
0.855957 1.675020 -0.109387 
0.856445 1.675020 -0.109245 
0.856934 1.675020 -0.109104 
0.857422 1.675020 -0.108962 
0.857910 1.675020 -0.108820 
0.858398 1.675020 -0.108678 
0.858887 1.675020 -0.108537 
0.859375 1.675020 -0.108395 
0.859863 1.675020 -0.108253 
0.860352 1.675020 -0.108111 
0.860840 1.675020 -0.107969 
0.861328 1.675020 -0.107826 
0.861816 1.675020 -0.107684 
0.862305 1.675020 -0.107542 
0.862793 1.675020 -0.107400 
0.863281 1.675020 -0.107257 
0.863770 1.675020 -0.107115 
0.864258 1.675020 -0.106972 
0.864746 1.675020 -0.106830 
0.865234 1.675020 -0.106687 
0.865723 1.675020 -0.106544 
0.866211 1.675020 -0.106402 
0.866699 1.675020 -0.106259 
0.867188 1.675020 -0.106116 
0.867676 1.675020 -0.105973 
0.868164 1.675020 -0.105830 
0.868652 1.675020 -0.105687 
0.869141 1.675020 -0.105544 
0.869629 1.675020 -0.105401 
0.870117 1.675020 -0.105258 
0.870605 1.675020 -0.105114 
0.871094 1.675020 -0.104971 
0.871582 1.675020 -0.104828 
0.872070 1.675020 -0.104684 
0.872559 1.675020 -0.104541 
0.873047 1.675020 -0.104397 
0.873535 1.675020 -0.104254 
0.874023 1.675020 -0.104110 
0.874512 1.675020 -0.103966 
0.875000 1.675020 -0.103823 
0.875488 1.675020 -0.103679 
0.875977 1.675020 -0.103535 
0.876465 1.675020 -0.103391 
0.876953 1.675020 -0.103247 
0.877441 1.675020 -0.103103 
0.877930 1.675020 -0.102959 
0.878418 1.675020 -0.102815 
0.878906 1.675020 -0.102671 
0.879395 1.675020 -0.102527 
0.879883 1.675020 -0.102383 
0.880371 1.675020 -0.102238 
0.880859 1.675020 -0.102094 
0.881348 1.675020 -0.101949 
0.881836 1.675020 -0.101805 
0.882324 1.675020 -0.101661 
0.882812 1.675020 -0.101516 
0.883301 1.675020 -0.101371 
0.883789 1.675020 -0.101227 
0.884277 1.675020 -0.101082 
0.884766 1.675020 -0.100937 
0.885254 1.675020 -0.100793 
0.885742 1.675020 -0.100648 
0.886230 1.675020 -0.100503 
0.886719 1.675020 -0.100358 
0.887207 1.675020 -0.100213 
0.887695 1.675020 -0.100068 
0.888184 1.675020 -0.099923 
0.888672 1.675020 -0.099778 
0.889160 1.675020 -0.099633 
0.889648 1.675020 -0.099488 
0.890137 1.675020 -0.099342 
0.890625 1.675020 -0.099197 
0.891113 1.675020 -0.099052 
0.891602 1.675020 -0.098907 
0.892090 1.675020 -0.098761 
0.892578 1.675020 -0.098616 
0.893066 1.675020 -0.098470 
0.893555 1.675020 -0.098325 
0.894043 1.675020 -0.098179 
0.894531 1.675020 -0.098034 
0.895020 1.675020 -0.097888 
0.895508 1.675020 -0.097742 
0.895996 1.675020 -0.097597 
0.896484 1.675020 -0.097451 
0.896973 1.675020 -0.097305 
0.897461 1.675020 -0.097159 
0.897949 1.675020 -0.097013 
0.898438 1.675020 -0.096868 
0.898926 1.675020 -0.096722 
0.899414 1.675020 -0.096576 
0.899902 1.675020 -0.096430 
0.900391 1.675020 -0.096284 
0.900879 1.675020 -0.096138 
0.901367 1.675020 -0.095991 
0.901855 1.675020 -0.095845 
0.902344 1.675020 -0.095699 
0.902832 1.675020 -0.095553 
0.903320 1.675020 -0.095407 
0.903809 1.675020 -0.095260 
0.904297 1.675020 -0.095114 
0.904785 1.675020 -0.094968 
0.905273 1.675020 -0.094821 
0.905762 1.675020 -0.094675 
0.906250 1.675020 -0.094528 
0.906738 1.675020 -0.094382 
0.907227 1.675020 -0.094235 
0.907715 1.675020 -0.094089 
0.908203 1.675020 -0.093942 
0.908691 1.675020 -0.093796 
0.909180 1.675020 -0.093649 
0.909668 1.675020 -0.093502 
0.910156 1.675020 -0.093356 
0.910645 1.675020 -0.093209 
0.911133 1.675020 -0.093062 
0.911621 1.675020 -0.092916 
0.912109 1.675020 -0.092769 
0.912598 1.675020 -0.092622 
0.913086 1.675020 -0.092475 
0.913574 1.675020 -0.092328 
0.914062 1.675020 -0.092181 
0.914551 1.675020 -0.092034 
0.915039 1.675020 -0.091887 
0.915527 1.675020 -0.091740 
0.916016 1.675020 -0.091593 
0.916504 1.675020 -0.091446 
0.916992 1.675020 -0.091299 
0.917480 1.675020 -0.091152 
0.917969 1.675020 -0.091005 
0.918457 1.675020 -0.090858 
0.918945 1.675020 -0.090711 
0.919434 1.675020 -0.090564 
0.919922 1.675020 -0.090416 
0.920410 1.675020 -0.090269 
0.920898 1.675020 -0.090122 
0.921387 1.675020 -0.089975 
0.921875 1.675020 -0.089827 
0.922363 1.675020 -0.089680 
0.922852 1.675020 -0.089533 
0.923340 1.675020 -0.089385 
0.923828 1.675020 -0.089238 
0.924316 1.675020 -0.089090 
0.924805 1.675020 -0.088943 
0.925293 1.675020 -0.088796 
0.925781 1.675020 -0.088648 
0.926270 1.675020 -0.088501 
0.926758 1.675020 -0.088353 
0.927246 1.675020 -0.088206 
0.927734 1.675020 -0.088058 
0.928223 1.675020 -0.087911 
0.928711 1.675020 -0.087763 
0.929199 1.675020 -0.087615 
0.929688 1.675020 -0.087468 
0.930176 1.675020 -0.087320 
0.930664 1.675020 -0.087173 
0.931152 1.675020 -0.087025 
0.931641 1.675020 -0.086877 
0.932129 1.675020 -0.086730 
0.932617 1.675020 -0.086582 
0.933105 1.675020 -0.086434 
0.933594 1.675020 -0.086287 
0.934082 1.675020 -0.086139 
0.934570 1.675020 -0.085991 
0.935059 1.675020 -0.085843 
0.935547 1.675020 -0.085696 
0.936035 1.675020 -0.085548 
0.936523 1.675020 -0.085400 
0.937012 1.675020 -0.085252 
0.937500 1.675020 -0.085105 
0.937988 1.675020 -0.084957 
0.938477 1.675020 -0.084809 
0.938965 1.675020 -0.084661 
0.939453 1.675020 -0.084513 
0.939941 1.675020 -0.084365 
0.940430 1.675020 -0.084218 
0.940918 1.675020 -0.084070 
0.941406 1.675020 -0.083922 
0.941895 1.675020 -0.083774 
0.942383 1.675020 -0.083626 
0.942871 1.675020 -0.083478 
0.943359 1.675020 -0.083330 
0.943848 1.675020 -0.083183 
0.944336 1.675020 -0.083035 
0.944824 1.675020 -0.082887 
0.945312 1.675020 -0.082739 
0.945801 1.675020 -0.082591 
0.946289 1.675020 -0.082443 
0.946777 1.675020 -0.082295 
0.947266 1.675020 -0.082147 
0.947754 1.675020 -0.081999 
0.948242 1.675020 -0.081851 
0.948730 1.675020 -0.081703 
0.949219 1.675020 -0.081555 
0.949707 1.675020 -0.081408 
0.950195 1.675020 -0.081260 
0.950684 1.675020 -0.081112 
0.951172 1.675020 -0.080964 
0.951660 1.675020 -0.080816 
0.952148 1.675020 -0.080668 
0.952637 1.675020 -0.080520 
0.953125 1.675020 -0.080372 
0.953613 1.675020 -0.080224 
0.954102 1.675020 -0.080076 
0.954590 1.675020 -0.079928 
0.955078 1.675020 -0.079780 
0.955566 1.675020 -0.079632 
0.956055 1.675020 -0.079485 
0.956543 1.675020 -0.079337 
0.957031 1.675020 -0.079189 
0.957520 1.675020 -0.079041 
0.958008 1.675020 -0.078893 
0.958496 1.675020 -0.078745 
0.958984 1.675020 -0.078597 
0.959473 1.675020 -0.078449 
0.959961 1.675020 -0.078301 
0.960449 1.675020 -0.078154 
0.960938 1.675020 -0.078006 
0.961426 1.675020 -0.077858 
0.961914 1.675020 -0.077710 
0.962402 1.675020 -0.077562 
0.962891 1.675020 -0.077414 
0.963379 1.675020 -0.077267 
0.963867 1.675020 -0.077119 
0.964355 1.675020 -0.076971 
0.964844 1.675020 -0.076823 
0.965332 1.675020 -0.076676 
0.965820 1.675020 -0.076528 
0.966309 1.675020 -0.076380 
0.966797 1.675020 -0.076232 
0.967285 1.675020 -0.076085 
0.967773 1.675020 -0.075937 
0.968262 1.675020 -0.075789 
0.968750 1.675020 -0.075642 
0.969238 1.675020 -0.075494 
0.969727 1.675020 -0.075346 
0.970215 1.675020 -0.075199 
0.970703 1.675020 -0.075051 
0.971191 1.675020 -0.074903 
0.971680 1.675020 -0.074756 
0.972168 1.675020 -0.074608 
0.972656 1.675020 -0.074461 
0.973145 1.675020 -0.074313 
0.973633 1.675020 -0.074166 
0.974121 1.675020 -0.074018 
0.974609 1.675020 -0.073871 
0.975098 1.675020 -0.073723 
0.975586 1.675020 -0.073576 
0.976074 1.675020 -0.073428 
0.976562 1.675020 -0.073281 
0.977051 1.675020 -0.073134 
0.977539 1.675020 -0.072986 
0.978027 1.675020 -0.072839 
0.978516 1.675020 -0.072692 
0.979004 1.675020 -0.072544 
0.979492 1.675020 -0.072397 
0.979980 1.675020 -0.072250 
0.980469 1.675020 -0.072103 
0.980957 1.675020 -0.071956 
0.981445 1.675020 -0.071808 
0.981934 1.675020 -0.071661 
0.982422 1.675020 -0.071514 
0.982910 1.675020 -0.071367 
0.983398 1.675020 -0.071220 
0.983887 1.675020 -0.071073 
0.984375 1.675020 -0.070926 
0.984863 1.675020 -0.070779 
0.985352 1.675020 -0.070632 
0.985840 1.675020 -0.070485 
0.986328 1.675020 -0.070338 
0.986816 1.675020 -0.070191 
0.987305 1.675020 -0.070045 
0.987793 1.675020 -0.069898 
0.988281 1.675020 -0.069751 
0.988770 1.675020 -0.069604 
0.989258 1.675020 -0.069458 
0.989746 1.675020 -0.069311 
0.990234 1.675020 -0.069164 
0.990723 1.675020 -0.069018 
0.991211 1.675020 -0.068871 
0.991699 1.675020 -0.068725 
0.992188 1.675020 -0.068578 
0.992676 1.675020 -0.068432 
0.993164 1.675020 -0.068285 
0.993652 1.675020 -0.068139 
0.994141 1.675020 -0.067992 
0.994629 1.675020 -0.067846 
0.995117 1.675020 -0.067700 
0.995605 1.675020 -0.067554 
0.996094 1.675020 -0.067407 
0.996582 1.675020 -0.067261 
0.997070 1.675020 -0.067115 
0.997559 1.675020 -0.066969 
0.998047 1.675020 -0.066823 
0.998535 1.675020 -0.066677 
0.999023 1.675020 -0.066531 
0.999512 1.675020 -0.066385 


==> data/BUSineA10K2048M80kstep6.dat <==
0.000000 1.782657 -0.066080 
0.000488 1.782657 -0.065940 
0.000977 1.782657 -0.065801 
0.001465 1.782657 -0.065661 
0.001953 1.782657 -0.065522 
0.002441 1.782657 -0.065382 
0.002930 1.782657 -0.065243 
0.003418 1.782657 -0.065104 
0.003906 1.782657 -0.064965 
0.004395 1.782657 -0.064825 
0.004883 1.782657 -0.064686 
0.005371 1.782657 -0.064547 
0.005859 1.782657 -0.064408 
0.006348 1.782657 -0.064269 
0.006836 1.782657 -0.064130 
0.007324 1.782657 -0.063991 
0.007812 1.782657 -0.063852 
0.008301 1.782657 -0.063713 
0.008789 1.782657 -0.063574 
0.009277 1.782657 -0.063436 
0.009766 1.782657 -0.063297 
0.010254 1.782657 -0.063158 
0.010742 1.782657 -0.063020 
0.011230 1.782657 -0.062881 
0.011719 1.782657 -0.062743 
0.012207 1.782657 -0.062604 
0.012695 1.782657 -0.062466 
0.013184 1.782657 -0.062327 
0.013672 1.782657 -0.062189 
0.014160 1.782657 -0.062051 
0.014648 1.782657 -0.061913 
0.015137 1.782657 -0.061774 
0.015625 1.782657 -0.061636 
0.016113 1.782657 -0.061498 
0.016602 1.782657 -0.061360 
0.017090 1.782657 -0.061222 
0.017578 1.782657 -0.061085 
0.018066 1.782657 -0.060947 
0.018555 1.782657 -0.060809 
0.019043 1.782657 -0.060671 
0.019531 1.782657 -0.060534 
0.020020 1.782657 -0.060396 
0.020508 1.782657 -0.060258 
0.020996 1.782657 -0.060121 
0.021484 1.782657 -0.059984 
0.021973 1.782657 -0.059846 
0.022461 1.782657 -0.059709 
0.022949 1.782657 -0.059572 
0.023438 1.782657 -0.059434 
0.023926 1.782657 -0.059297 
0.024414 1.782657 -0.059160 
0.024902 1.782657 -0.059023 
0.025391 1.782657 -0.058886 
0.025879 1.782657 -0.058749 
0.026367 1.782657 -0.058613 
0.026855 1.782657 -0.058476 
0.027344 1.782657 -0.058339 
0.027832 1.782657 -0.058203 
0.028320 1.782657 -0.058066 
0.028809 1.782657 -0.057930 
0.029297 1.782657 -0.057793 
0.029785 1.782657 -0.057657 
0.030273 1.782657 -0.057521 
0.030762 1.782657 -0.057384 
0.031250 1.782657 -0.057248 
0.031738 1.782657 -0.057112 
0.032227 1.782657 -0.056976 
0.032715 1.782657 -0.056840 
0.033203 1.782657 -0.056705 
0.033691 1.782657 -0.056569 
0.034180 1.782657 -0.056433 
0.034668 1.782657 -0.056297 
0.035156 1.782657 -0.056162 
0.035645 1.782657 -0.056026 
0.036133 1.782657 -0.055891 
0.036621 1.782657 -0.055756 
0.037109 1.782657 -0.055620 
0.037598 1.782657 -0.055485 
0.038086 1.782657 -0.055350 
0.038574 1.782657 -0.055215 
0.039062 1.782657 -0.055080 
0.039551 1.782657 -0.054945 
0.040039 1.782657 -0.054811 
0.040527 1.782657 -0.054676 
0.041016 1.782657 -0.054541 
0.041504 1.782657 -0.054407 
0.041992 1.782657 -0.054272 
0.042480 1.782657 -0.054138 
0.042969 1.782657 -0.054004 
0.043457 1.782657 -0.053869 
0.043945 1.782657 -0.053735 
0.044434 1.782657 -0.053601 
0.044922 1.782657 -0.053467 
0.045410 1.782657 -0.053333 
0.045898 1.782657 -0.053200 
0.046387 1.782657 -0.053066 
0.046875 1.782657 -0.052932 
0.047363 1.782657 -0.052799 
0.047852 1.782657 -0.052665 
0.048340 1.782657 -0.052532 
0.048828 1.782657 -0.052399 
0.049316 1.782657 -0.052266 
0.049805 1.782657 -0.052133 
0.050293 1.782657 -0.052000 
0.050781 1.782657 -0.051867 
0.051270 1.782657 -0.051734 
0.051758 1.782657 -0.051601 
0.052246 1.782657 -0.051469 
0.052734 1.782657 -0.051336 
0.053223 1.782657 -0.051204 
0.053711 1.782657 -0.051071 
0.054199 1.782657 -0.050939 
0.054688 1.782657 -0.050807 
0.055176 1.782657 -0.050675 
0.055664 1.782657 -0.050543 
0.056152 1.782657 -0.050411 
0.056641 1.782657 -0.050280 
0.057129 1.782657 -0.050148 
0.057617 1.782657 -0.050017 
0.058105 1.782657 -0.049885 
0.058594 1.782657 -0.049754 
0.059082 1.782657 -0.049623 
0.059570 1.782657 -0.049492 
0.060059 1.782657 -0.049361 
0.060547 1.782657 -0.049230 
0.061035 1.782657 -0.049099 
0.061523 1.782657 -0.048968 
0.062012 1.782657 -0.048838 
0.062500 1.782657 -0.048707 
0.062988 1.782657 -0.048577 
0.063477 1.782657 -0.048447 
0.063965 1.782657 -0.048316 
0.064453 1.782657 -0.048186 
0.064941 1.782657 -0.048056 
0.065430 1.782657 -0.047927 
0.065918 1.782657 -0.047797 
0.066406 1.782657 -0.047667 
0.066895 1.782657 -0.047538 
0.067383 1.782657 -0.047409 
0.067871 1.782657 -0.047279 
0.068359 1.782657 -0.047150 
0.068848 1.782657 -0.047021 
0.069336 1.782657 -0.046892 
0.069824 1.782657 -0.046764 
0.070312 1.782657 -0.046635 
0.070801 1.782657 -0.046506 
0.071289 1.782657 -0.046378 
0.071777 1.782657 -0.046250 
0.072266 1.782657 -0.046122 
0.072754 1.782657 -0.045994 
0.073242 1.782657 -0.045866 
0.073730 1.782657 -0.045738 
0.074219 1.782657 -0.045610 
0.074707 1.782657 -0.045483 
0.075195 1.782657 -0.045355 
0.075684 1.782657 -0.045228 
0.076172 1.782657 -0.045101 
0.076660 1.782657 -0.044974 
0.077148 1.782657 -0.044847 
0.077637 1.782657 -0.044720 
0.078125 1.782657 -0.044594 
0.078613 1.782657 -0.044467 
0.079102 1.782657 -0.044341 
0.079590 1.782657 -0.044215 
0.080078 1.782657 -0.044088 
0.080566 1.782657 -0.043962 
0.081055 1.782657 -0.043837 
0.081543 1.782657 -0.043711 
0.082031 1.782657 -0.043585 
0.082520 1.782657 -0.043460 
0.083008 1.782657 -0.043335 
0.083496 1.782657 -0.043210 
0.083984 1.782657 -0.043085 
0.084473 1.782657 -0.042960 
0.084961 1.782657 -0.042835 
0.085449 1.782657 -0.042710 
0.085938 1.782657 -0.042586 
0.086426 1.782657 -0.042462 
0.086914 1.782657 -0.042338 
0.087402 1.782657 -0.042214 
0.087891 1.782657 -0.042090 
0.088379 1.782657 -0.041966 
0.088867 1.782657 -0.041843 
0.089355 1.782657 -0.041719 
0.089844 1.782657 -0.041596 
0.090332 1.782657 -0.041473 
0.090820 1.782657 -0.041350 
0.091309 1.782657 -0.041227 
0.091797 1.782657 -0.041104 
0.092285 1.782657 -0.040982 
0.092773 1.782657 -0.040860 
0.093262 1.782657 -0.040737 
0.093750 1.782657 -0.040615 
0.094238 1.782657 -0.040494 
0.094727 1.782657 -0.040372 
0.095215 1.782657 -0.040250 
0.095703 1.782657 -0.040129 
0.096191 1.782657 -0.040008 
0.096680 1.782657 -0.039887 
0.097168 1.782657 -0.039766 
0.097656 1.782657 -0.039645 
0.098145 1.782657 -0.039525 
0.098633 1.782657 -0.039404 
0.099121 1.782657 -0.039284 
0.099609 1.782657 -0.039164 
0.100098 1.782657 -0.039044 
0.100586 1.782657 -0.038924 
0.101074 1.782657 -0.038805 
0.101562 1.782657 -0.038685 
0.102051 1.782657 -0.038566 
0.102539 1.782657 -0.038447 
0.103027 1.782657 -0.038328 
0.103516 1.782657 -0.038210 
0.104004 1.782657 -0.038091 
0.104492 1.782657 -0.037973 
0.104980 1.782657 -0.037855 
0.105469 1.782657 -0.037737 
0.105957 1.782657 -0.037619 
0.106445 1.782657 -0.037501 
0.106934 1.782657 -0.037384 
0.107422 1.782657 -0.037267 
0.107910 1.782657 -0.037150 
0.108398 1.782657 -0.037033 
0.108887 1.782657 -0.036916 
0.109375 1.782657 -0.036800 
0.109863 1.782657 -0.036683 
0.110352 1.782657 -0.036567 
0.110840 1.782657 -0.036451 
0.111328 1.782657 -0.036336 
0.111816 1.782657 -0.036220 
0.112305 1.782657 -0.036105 
0.112793 1.782657 -0.035990 
0.113281 1.782657 -0.035875 
0.113770 1.782657 -0.035760 
0.114258 1.782657 -0.035645 
0.114746 1.782657 -0.035531 
0.115234 1.782657 -0.035417 
0.115723 1.782657 -0.035303 
0.116211 1.782657 -0.035189 
0.116699 1.782657 -0.035076 
0.117188 1.782657 -0.034962 
0.117676 1.782657 -0.034849 
0.118164 1.782657 -0.034736 
0.118652 1.782657 -0.034623 
0.119141 1.782657 -0.034511 
0.119629 1.782657 -0.034399 
0.120117 1.782657 -0.034287 
0.120605 1.782657 -0.034175 
0.121094 1.782657 -0.034063 
0.121582 1.782657 -0.033952 
0.122070 1.782657 -0.033840 
0.122559 1.782657 -0.033729 
0.123047 1.782657 -0.033618 
0.123535 1.782657 -0.033508 
0.124023 1.782657 -0.033397 
0.124512 1.782657 -0.033287 
0.125000 1.782657 -0.033177 
0.125488 1.782657 -0.033068 
0.125977 1.782657 -0.032958 
0.126465 1.782657 -0.032849 
0.126953 1.782657 -0.032740 
0.127441 1.782657 -0.032631 
0.127930 1.782657 -0.032523 
0.128418 1.782657 -0.032414 
0.128906 1.782657 -0.032306 
0.129395 1.782657 -0.032198 
0.129883 1.782657 -0.032091 
0.130371 1.782657 -0.031983 
0.130859 1.782657 -0.031876 
0.131348 1.782657 -0.031769 
0.131836 1.782657 -0.031663 
0.132324 1.782657 -0.031556 
0.132812 1.782657 -0.031450 
0.133301 1.782657 -0.031344 
0.133789 1.782657 -0.031238 
0.134277 1.782657 -0.031133 
0.134766 1.782657 -0.031028 
0.135254 1.782657 -0.030923 
0.135742 1.782657 -0.030818 
0.136230 1.782657 -0.030714 
0.136719 1.782657 -0.030610 
0.137207 1.782657 -0.030506 
0.137695 1.782657 -0.030402 
0.138184 1.782657 -0.030298 
0.138672 1.782657 -0.030195 
0.139160 1.782657 -0.030092 
0.139648 1.782657 -0.029990 
0.140137 1.782657 -0.029887 
0.140625 1.782657 -0.029785 
0.141113 1.782657 -0.029683 
0.141602 1.782657 -0.029582 
0.142090 1.782657 -0.029481 
0.142578 1.782657 -0.029379 
0.143066 1.782657 -0.029279 
0.143555 1.782657 -0.029178 
0.144043 1.782657 -0.029078 
0.144531 1.782657 -0.028978 
0.145020 1.782657 -0.028878 
0.145508 1.782657 -0.028779 
0.145996 1.782657 -0.028680 
0.146484 1.782657 -0.028581 
0.146973 1.782657 -0.028483 
0.147461 1.782657 -0.028384 
0.147949 1.782657 -0.028286 
0.148438 1.782657 -0.028189 
0.148926 1.782657 -0.028091 
0.149414 1.782657 -0.027994 
0.149902 1.782657 -0.027897 
0.150391 1.782657 -0.027801 
0.150879 1.782657 -0.027705 
0.151367 1.782657 -0.027609 
0.151855 1.782657 -0.027513 
0.152344 1.782657 -0.027418 
0.152832 1.782657 -0.027323 
0.153320 1.782657 -0.027228 
0.153809 1.782657 -0.027134 
0.154297 1.782657 -0.027040 
0.154785 1.782657 -0.026946 
0.155273 1.782657 -0.026852 
0.155762 1.782657 -0.026759 
0.156250 1.782657 -0.026666 
0.156738 1.782657 -0.026574 
0.157227 1.782657 -0.026482 
0.157715 1.782657 -0.026390 
0.158203 1.782657 -0.026298 
0.158691 1.782657 -0.026207 
0.159180 1.782657 -0.026116 
0.159668 1.782657 -0.026025 
0.160156 1.782657 -0.025935 
0.160645 1.782657 -0.025845 
0.161133 1.782657 -0.025756 
0.161621 1.782657 -0.025666 
0.162109 1.782657 -0.025577 
0.162598 1.782657 -0.025489 
0.163086 1.782657 -0.025401 
0.163574 1.782657 -0.025313 
0.164062 1.782657 -0.025225 
0.164551 1.782657 -0.025138 
0.165039 1.782657 -0.025051 
0.165527 1.782657 -0.024964 
0.166016 1.782657 -0.024878 
0.166504 1.782657 -0.024792 
0.166992 1.782657 -0.024707 
0.167480 1.782657 -0.024622 
0.167969 1.782657 -0.024537 
0.168457 1.782657 -0.024453 
0.168945 1.782657 -0.024369 
0.169434 1.782657 -0.024285 
0.169922 1.782657 -0.024202 
0.170410 1.782657 -0.024119 
0.170898 1.782657 -0.024036 
0.171387 1.782657 -0.023954 
0.171875 1.782657 -0.023872 
0.172363 1.782657 -0.023791 
0.172852 1.782657 -0.023710 
0.173340 1.782657 -0.023629 
0.173828 1.782657 -0.023549 
0.174316 1.782657 -0.023469 
0.174805 1.782657 -0.023390 
0.175293 1.782657 -0.023311 
0.175781 1.782657 -0.023232 
0.176270 1.782657 -0.023154 
0.176758 1.782657 -0.023076 
0.177246 1.782657 -0.022998 
0.177734 1.782657 -0.022921 
0.178223 1.782657 -0.022844 
0.178711 1.782657 -0.022768 
0.179199 1.782657 -0.022692 
0.179688 1.782657 -0.022617 
0.180176 1.782657 -0.022542 
0.180664 1.782657 -0.022467 
0.181152 1.782657 -0.022393 
0.181641 1.782657 -0.022319 
0.182129 1.782657 -0.022245 
0.182617 1.782657 -0.022172 
0.183105 1.782657 -0.022100 
0.183594 1.782657 -0.022028 
0.184082 1.782657 -0.021956 
0.184570 1.782657 -0.021885 
0.185059 1.782657 -0.021814 
0.185547 1.782657 -0.021744 
0.186035 1.782657 -0.021674 
0.186523 1.782657 -0.021604 
0.187012 1.782657 -0.021535 
0.187500 1.782657 -0.021467 
0.187988 1.782657 -0.021399 
0.188477 1.782657 -0.021331 
0.188965 1.782657 -0.021264 
0.189453 1.782657 -0.021197 
0.189941 1.782657 -0.021131 
0.190430 1.782657 -0.021065 
0.190918 1.782657 -0.021000 
0.191406 1.782657 -0.020935 
0.191895 1.782657 -0.020871 
0.192383 1.782657 -0.020807 
0.192871 1.782657 -0.020743 
0.193359 1.782657 -0.020680 
0.193848 1.782657 -0.020618 
0.194336 1.782657 -0.020556 
0.194824 1.782657 -0.020495 
0.195312 1.782657 -0.020434 
0.195801 1.782657 -0.020373 
0.196289 1.782657 -0.020313 
0.196777 1.782657 -0.020254 
0.197266 1.782657 -0.020195 
0.197754 1.782657 -0.020136 
0.198242 1.782657 -0.020079 
0.198730 1.782657 -0.020021 
0.199219 1.782657 -0.019964 
0.199707 1.782657 -0.019908 
0.200195 1.782657 -0.019852 
0.200684 1.782657 -0.019797 
0.201172 1.782657 -0.019742 
0.201660 1.782657 -0.019688 
0.202148 1.782657 -0.019634 
0.202637 1.782657 -0.019581 
0.203125 1.782657 -0.019529 
0.203613 1.782657 -0.019477 
0.204102 1.782657 -0.019425 
0.204590 1.782657 -0.019374 
0.205078 1.782657 -0.019324 
0.205566 1.782657 -0.019274 
0.206055 1.782657 -0.019225 
0.206543 1.782657 -0.019176 
0.207031 1.782657 -0.019128 
0.207520 1.782657 -0.019081 
0.208008 1.782657 -0.019034 
0.208496 1.782657 -0.018988 
0.208984 1.782657 -0.018942 
0.209473 1.782657 -0.018897 
0.209961 1.782657 -0.018852 
0.210449 1.782657 -0.018808 
0.210938 1.782657 -0.018765 
0.211426 1.782657 -0.018722 
0.211914 1.782657 -0.018680 
0.212402 1.782657 -0.018639 
0.212891 1.782657 -0.018598 
0.213379 1.782657 -0.018558 
0.213867 1.782657 -0.018518 
0.214355 1.782657 -0.018479 
0.214844 1.782657 -0.018441 
0.215332 1.782657 -0.018403 
0.215820 1.782657 -0.018366 
0.216309 1.782657 -0.018330 
0.216797 1.782657 -0.018294 
0.217285 1.782657 -0.018259 
0.217773 1.782657 -0.018225 
0.218262 1.782657 -0.018191 
0.218750 1.782657 -0.018158 
0.219238 1.782657 -0.018126 
0.219727 1.782657 -0.018094 
0.220215 1.782657 -0.018063 
0.220703 1.782657 -0.018033 
0.221191 1.782657 -0.018003 
0.221680 1.782657 -0.017975 
0.222168 1.782657 -0.017946 
0.222656 1.782657 -0.017919 
0.223145 1.782657 -0.017892 
0.223633 1.782657 -0.017866 
0.224121 1.782657 -0.017841 
0.224609 1.782657 -0.017816 
0.225098 1.782657 -0.017793 
0.225586 1.782657 -0.017770 
0.226074 1.782657 -0.017747 
0.226562 1.782657 -0.017726 
0.227051 1.782657 -0.017705 
0.227539 1.782657 -0.017685 
0.228027 1.782657 -0.017665 
0.228516 1.782657 -0.017647 
0.229004 1.782657 -0.017629 
0.229492 1.782657 -0.017612 
0.229980 1.782657 -0.017596 
0.230469 1.782657 -0.017581 
0.230957 1.782657 -0.017566 
0.231445 1.782657 -0.017553 
0.231934 1.782657 -0.017540 
0.232422 1.782657 -0.017528 
0.232910 1.782657 -0.017516 
0.233398 1.782657 -0.017506 
0.233887 1.782657 -0.017496 
0.234375 1.782657 -0.017488 
0.234863 1.782657 -0.017480 
0.235352 1.782657 -0.017473 
0.235840 1.782657 -0.017466 
0.236328 1.782657 -0.017461 
0.236816 1.782657 -0.017457 
0.237305 1.782657 -0.017453 
0.237793 1.782657 -0.017450 
0.238281 1.782657 -0.017449 
0.238770 1.782657 -0.017448 
0.239258 1.782657 -0.017448 
0.239746 1.782657 -0.017449 
0.240234 1.782657 -0.017451 
0.240723 1.782657 -0.017454 
0.241211 1.782657 -0.017457 
0.241699 1.782657 -0.017462 
0.242188 1.782657 -0.017468 
0.242676 1.782657 -0.017474 
0.243164 1.782657 -0.017482 
0.243652 1.782657 -0.017491 
0.244141 1.782657 -0.017500 
0.244629 1.782657 -0.017511 
0.245117 1.782657 -0.017522 
0.245605 1.782657 -0.017535 
0.246094 1.782657 -0.017548 
0.246582 1.782657 -0.017563 
0.247070 1.782657 -0.017579 
0.247559 1.782657 -0.017595 
0.248047 1.782657 -0.017613 
0.248535 1.782657 -0.017632 
0.249023 1.782657 -0.017652 
0.249512 1.782657 -0.017673 
0.250000 1.782657 -0.017695 
0.250488 1.782657 -0.017718 
0.250977 1.782657 -0.017742 
0.251465 1.782657 -0.017767 
0.251953 1.782657 -0.017794 
0.252441 1.782657 -0.017821 
0.252930 1.782657 -0.017850 
0.253418 1.782657 -0.017880 
0.253906 1.782657 -0.017911 
0.254395 1.782657 -0.017943 
0.254883 1.782657 -0.017977 
0.255371 1.782657 -0.018011 
0.255859 1.782657 -0.018047 
0.256348 1.782657 -0.018084 
0.256836 1.782657 -0.018122 
0.257324 1.782657 -0.018162 
0.257812 1.782657 -0.018202 
0.258301 1.782657 -0.018244 
0.258789 1.782657 -0.018288 
0.259277 1.782657 -0.018332 
0.259766 1.782657 -0.018378 
0.260254 1.782657 -0.018425 
0.260742 1.782657 -0.018473 
0.261230 1.782657 -0.018523 
0.261719 1.782657 -0.018574 
0.262207 1.782657 -0.018627 
0.262695 1.782657 -0.018680 
0.263184 1.782657 -0.018735 
0.263672 1.782657 -0.018792 
0.264160 1.782657 -0.018850 
0.264648 1.782657 -0.018909 
0.265137 1.782657 -0.018970 
0.265625 1.782657 -0.019032 
0.266113 1.782657 -0.019096 
0.266602 1.782657 -0.019161 
0.267090 1.782657 -0.019228 
0.267578 1.782657 -0.019296 
0.268066 1.782657 -0.019365 
0.268555 1.782657 -0.019437 
0.269043 1.782657 -0.019509 
0.269531 1.782657 -0.019583 
0.270020 1.782657 -0.019659 
0.270508 1.782657 -0.019737 
0.270996 1.782657 -0.019816 
0.271484 1.782657 -0.019896 
0.271973 1.782657 -0.019979 
0.272461 1.782657 -0.020063 
0.272949 1.782657 -0.020148 
0.273438 1.782657 -0.020235 
0.273926 1.782657 -0.020324 
0.274414 1.782657 -0.020415 
0.274902 1.782657 -0.020508 
0.275391 1.782657 -0.020602 
0.275879 1.782657 -0.020698 
0.276367 1.782657 -0.020795 
0.276855 1.782657 -0.020895 
0.277344 1.782657 -0.020997 
0.277832 1.782657 -0.021100 
0.278320 1.782657 -0.021205 
0.278809 1.782657 -0.021312 
0.279297 1.782657 -0.021421 
0.279785 1.782657 -0.021532 
0.280273 1.782657 -0.021645 
0.280762 1.782657 -0.021760 
0.281250 1.782657 -0.021876 
0.281738 1.782657 -0.021995 
0.282227 1.782657 -0.022116 
0.282715 1.782657 -0.022239 
0.283203 1.782657 -0.022364 
0.283691 1.782657 -0.022492 
0.284180 1.782657 -0.022621 
0.284668 1.782657 -0.022753 
0.285156 1.782657 -0.022886 
0.285645 1.782657 -0.023022 
0.286133 1.782657 -0.023160 
0.286621 1.782657 -0.023301 
0.287109 1.782657 -0.023444 
0.287598 1.782657 -0.023589 
0.288086 1.782657 -0.023736 
0.288574 1.782657 -0.023886 
0.289062 1.782657 -0.024039 
0.289551 1.782657 -0.024193 
0.290039 1.782657 -0.024351 
0.290527 1.782657 -0.024510 
0.291016 1.782657 -0.024673 
0.291504 1.782657 -0.024838 
0.291992 1.782657 -0.025005 
0.292480 1.782657 -0.025175 
0.292969 1.782657 -0.025348 
0.293457 1.782657 -0.025524 
0.293945 1.782657 -0.025702 
0.294434 1.782657 -0.025883 
0.294922 1.782657 -0.026067 
0.295410 1.782657 -0.026254 
0.295898 1.782657 -0.026443 
0.296387 1.782657 -0.026636 
0.296875 1.782657 -0.026832 
0.297363 1.782657 -0.027030 
0.297852 1.782657 -0.027232 
0.298340 1.782657 -0.027437 
0.298828 1.782657 -0.027645 
0.299316 1.782657 -0.027856 
0.299805 1.782657 -0.028071 
0.300293 1.782657 -0.028288 
0.300781 1.782657 -0.028509 
0.301270 1.782657 -0.028734 
0.301758 1.782657 -0.028962 
0.302246 1.782657 -0.029193 
0.302734 1.782657 -0.029428 
0.303223 1.782657 -0.029667 
0.303711 1.782657 -0.029909 
0.304199 1.782657 -0.030155 
0.304688 1.782657 -0.030405 
0.305176 1.782657 -0.030659 
0.305664 1.782657 -0.030916 
0.306152 1.782657 -0.031178 
0.306641 1.782657 -0.031443 
0.307129 1.782657 -0.031713 
0.307617 1.782657 -0.031986 
0.308105 1.782657 -0.032264 
0.308594 1.782657 -0.032547 
0.309082 1.782657 -0.032833 
0.309570 1.782657 -0.033124 
0.310059 1.782657 -0.033420 
0.310547 1.782657 -0.033720 
0.311035 1.782657 -0.034025 
0.311523 1.782657 -0.034335 
0.312012 1.782657 -0.034649 
0.312500 1.782657 -0.034969 
0.312988 1.782657 -0.035293 
0.313477 1.782657 -0.035623 
0.313965 1.782657 -0.035957 
0.314453 1.782657 -0.036297 
0.314941 1.782657 -0.036643 
0.315430 1.782657 -0.036994 
0.315918 1.782657 -0.037350 
0.316406 1.782657 -0.037712 
0.316895 1.782657 -0.038080 
0.317383 1.782657 -0.038454 
0.317871 1.782657 -0.038834 
0.318359 1.782657 -0.039220 
0.318848 1.782657 -0.039613 
0.319336 1.782657 -0.040011 
0.319824 1.782657 -0.040416 
0.320312 1.782657 -0.040828 
0.320801 1.782657 -0.041247 
0.321289 1.782657 -0.041672 
0.321777 1.782657 -0.042105 
0.322266 1.782657 -0.042545 
0.322754 1.782657 -0.042992 
0.323242 1.782657 -0.043446 
0.323730 1.782657 -0.043909 
0.324219 1.782657 -0.044379 
0.324707 1.782657 -0.044857 
0.325195 1.782657 -0.045343 
0.325684 1.782657 -0.045837 
0.326172 1.782657 -0.046340 
0.326660 1.782657 -0.046851 
0.327148 1.782657 -0.047371 
0.327637 1.782657 -0.047900 
0.328125 1.782657 -0.048438 
0.328613 1.782657 -0.048986 
0.329102 1.782657 -0.049543 
0.329590 1.782657 -0.050110 
0.330078 1.782657 -0.050686 
0.330566 1.782657 -0.051273 
0.331055 1.782657 -0.051870 
0.331543 1.782657 -0.052478 
0.332031 1.782657 -0.053096 
0.332520 1.782657 -0.053725 
0.333008 1.782657 -0.054364 
0.333496 1.782657 -0.055016 
0.333984 1.782657 -0.055678 
0.334473 1.782657 -0.056352 
0.334961 1.782657 -0.057038 
0.335449 1.782657 -0.057735 
0.335938 1.782657 -0.058444 
0.336426 1.782657 -0.059166 
0.336914 1.782657 -0.059899 
0.337402 1.782657 -0.060645 
0.337891 1.782657 -0.061403 
0.338379 1.782657 -0.062174 
0.338867 1.782657 -0.062956 
0.339355 1.782657 -0.063751 
0.339844 1.782657 -0.064558 
0.340332 1.782657 -0.065378 
0.340820 1.782657 -0.066209 
0.341309 1.782657 -0.067052 
0.341797 1.782657 -0.067906 
0.342285 1.782657 -0.068772 
0.342773 1.782657 -0.069649 
0.343262 1.782657 -0.070536 
0.343750 1.782657 -0.071433 
0.344238 1.782657 -0.072339 
0.344727 1.782657 -0.073254 
0.345215 1.782657 -0.074177 
0.345703 1.782657 -0.075108 
0.346191 1.782657 -0.076045 
0.346680 1.782657 -0.076989 
0.347168 1.782657 -0.077937 
0.347656 1.782657 -0.078889 
0.348145 1.782657 -0.079845 
0.348633 1.782657 -0.080802 
0.349121 1.782657 -0.081762 
0.349609 1.782657 -0.082721 
0.350098 1.782657 -0.083680 
0.350586 1.782657 -0.084637 
0.351074 1.782657 -0.085591 
0.351562 1.782657 -0.086542 
0.352051 1.782657 -0.087489 
0.352539 1.782657 -0.088431 
0.353027 1.782657 -0.089367 
0.353516 1.782657 -0.090297 
0.354004 1.782657 -0.091219 
0.354492 1.782657 -0.092134 
0.354980 1.782657 -0.093040 
0.355469 1.782657 -0.093938 
0.355957 1.782657 -0.094826 
0.356445 1.782657 -0.095705 
0.356934 1.782657 -0.096574 
0.357422 1.782657 -0.097432 
0.357910 1.782657 -0.098281 
0.358398 1.782657 -0.099119 
0.358887 1.782657 -0.099946 
0.359375 1.782657 -0.100762 
0.359863 1.782657 -0.101568 
0.360352 1.782657 -0.102363 
0.360840 1.782657 -0.103147 
0.361328 1.782657 -0.103921 
0.361816 1.782657 -0.104684 
0.362305 1.782657 -0.105436 
0.362793 1.782657 -0.106177 
0.363281 1.782657 -0.106908 
0.363770 1.782657 -0.107629 
0.364258 1.782657 -0.108339 
0.364746 1.782657 -0.109040 
0.365234 1.782657 -0.109730 
0.365723 1.782657 -0.110411 
0.366211 1.782657 -0.111082 
0.366699 1.782657 -0.111743 
0.367188 1.782657 -0.112395 
0.367676 1.782657 -0.113038 
0.368164 1.782657 -0.113672 
0.368652 1.782657 -0.114297 
0.369141 1.782657 -0.114913 
0.369629 1.782657 -0.115520 
0.370117 1.782657 -0.116119 
0.370605 1.782657 -0.116710 
0.371094 1.782657 -0.117293 
0.371582 1.782657 -0.117868 
0.372070 1.782657 -0.118435 
0.372559 1.782657 -0.118994 
0.373047 1.782657 -0.119546 
0.373535 1.782657 -0.120091 
0.374023 1.782657 -0.120628 
0.374512 1.782657 -0.121158 
0.375000 1.782657 -0.121681 
0.375488 1.782657 -0.122198 
0.375977 1.782657 -0.122707 
0.376465 1.782657 -0.123210 
0.376953 1.782657 -0.123707 
0.377441 1.782657 -0.124197 
0.377930 1.782657 -0.124681 
0.378418 1.782657 -0.125159 
0.378906 1.782657 -0.125631 
0.379395 1.782657 -0.126097 
0.379883 1.782657 -0.126558 
0.380371 1.782657 -0.127013 
0.380859 1.782657 -0.127462 
0.381348 1.782657 -0.127905 
0.381836 1.782657 -0.128344 
0.382324 1.782657 -0.128777 
0.382812 1.782657 -0.129205 
0.383301 1.782657 -0.129627 
0.383789 1.782657 -0.130045 
0.384277 1.782657 -0.130458 
0.384766 1.782657 -0.130866 
0.385254 1.782657 -0.131269 
0.385742 1.782657 -0.131668 
0.386230 1.782657 -0.132062 
0.386719 1.782657 -0.132452 
0.387207 1.782657 -0.132837 
0.387695 1.782657 -0.133218 
0.388184 1.782657 -0.133594 
0.388672 1.782657 -0.133966 
0.389160 1.782657 -0.134334 
0.389648 1.782657 -0.134698 
0.390137 1.782657 -0.135058 
0.390625 1.782657 -0.135414 
0.391113 1.782657 -0.135766 
0.391602 1.782657 -0.136115 
0.392090 1.782657 -0.136459 
0.392578 1.782657 -0.136800 
0.393066 1.782657 -0.137137 
0.393555 1.782657 -0.137470 
0.394043 1.782657 -0.137800 
0.394531 1.782657 -0.138127 
0.395020 1.782657 -0.138450 
0.395508 1.782657 -0.138769 
0.395996 1.782657 -0.139085 
0.396484 1.782657 -0.139398 
0.396973 1.782657 -0.139708 
0.397461 1.782657 -0.140014 
0.397949 1.782657 -0.140317 
0.398438 1.782657 -0.140617 
0.398926 1.782657 -0.140914 
0.399414 1.782657 -0.141208 
0.399902 1.782657 -0.141499 
0.400391 1.782657 -0.141787 
0.400879 1.782657 -0.142072 
0.401367 1.782657 -0.142354 
0.401855 1.782657 -0.142634 
0.402344 1.782657 -0.142910 
0.402832 1.782657 -0.143184 
0.403320 1.782657 -0.143455 
0.403809 1.782657 -0.143723 
0.404297 1.782657 -0.143989 
0.404785 1.782657 -0.144252 
0.405273 1.782657 -0.144512 
0.405762 1.782657 -0.144770 
0.406250 1.782657 -0.145025 
0.406738 1.782657 -0.145278 
0.407227 1.782657 -0.145528 
0.407715 1.782657 -0.145776 
0.408203 1.782657 -0.146022 
0.408691 1.782657 -0.146265 
0.409180 1.782657 -0.146505 
0.409668 1.782657 -0.146744 
0.410156 1.782657 -0.146980 
0.410645 1.782657 -0.147213 
0.411133 1.782657 -0.147445 
0.411621 1.782657 -0.147674 
0.412109 1.782657 -0.147901 
0.412598 1.782657 -0.148126 
0.413086 1.782657 -0.148349 
0.413574 1.782657 -0.148569 
0.414062 1.782657 -0.148788 
0.414551 1.782657 -0.149004 
0.415039 1.782657 -0.149219 
0.415527 1.782657 -0.149431 
0.416016 1.782657 -0.149641 
0.416504 1.782657 -0.149849 
0.416992 1.782657 -0.150056 
0.417480 1.782657 -0.150260 
0.417969 1.782657 -0.150462 
0.418457 1.782657 -0.150663 
0.418945 1.782657 -0.150862 
0.419434 1.782657 -0.151058 
0.419922 1.782657 -0.151253 
0.420410 1.782657 -0.151446 
0.420898 1.782657 -0.151637 
0.421387 1.782657 -0.151827 
0.421875 1.782657 -0.152015 
0.422363 1.782657 -0.152200 
0.422852 1.782657 -0.152385 
0.423340 1.782657 -0.152567 
0.423828 1.782657 -0.152748 
0.424316 1.782657 -0.152927 
0.424805 1.782657 -0.153104 
0.425293 1.782657 -0.153280 
0.425781 1.782657 -0.153454 
0.426270 1.782657 -0.153626 
0.426758 1.782657 -0.153797 
0.427246 1.782657 -0.153966 
0.427734 1.782657 -0.154133 
0.428223 1.782657 -0.154299 
0.428711 1.782657 -0.154464 
0.429199 1.782657 -0.154627 
0.429688 1.782657 -0.154788 
0.430176 1.782657 -0.154948 
0.430664 1.782657 -0.155106 
0.431152 1.782657 -0.155263 
0.431641 1.782657 -0.155418 
0.432129 1.782657 -0.155572 
0.432617 1.782657 -0.155725 
0.433105 1.782657 -0.155876 
0.433594 1.782657 -0.156025 
0.434082 1.782657 -0.156173 
0.434570 1.782657 -0.156320 
0.435059 1.782657 -0.156465 
0.435547 1.782657 -0.156609 
0.436035 1.782657 -0.156752 
0.436523 1.782657 -0.156893 
0.437012 1.782657 -0.157033 
0.437500 1.782657 -0.157172 
0.437988 1.782657 -0.157309 
0.438477 1.782657 -0.157445 
0.438965 1.782657 -0.157580 
0.439453 1.782657 -0.157713 
0.439941 1.782657 -0.157845 
0.440430 1.782657 -0.157976 
0.440918 1.782657 -0.158105 
0.441406 1.782657 -0.158234 
0.441895 1.782657 -0.158361 
0.442383 1.782657 -0.158487 
0.442871 1.782657 -0.158611 
0.443359 1.782657 -0.158735 
0.443848 1.782657 -0.158857 
0.444336 1.782657 -0.158978 
0.444824 1.782657 -0.159098 
0.445312 1.782657 -0.159216 
0.445801 1.782657 -0.159334 
0.446289 1.782657 -0.159450 
0.446777 1.782657 -0.159565 
0.447266 1.782657 -0.159679 
0.447754 1.782657 -0.159792 
0.448242 1.782657 -0.159904 
0.448730 1.782657 -0.160015 
0.449219 1.782657 -0.160124 
0.449707 1.782657 -0.160233 
0.450195 1.782657 -0.160340 
0.450684 1.782657 -0.160446 
0.451172 1.782657 -0.160551 
0.451660 1.782657 -0.160656 
0.452148 1.782657 -0.160759 
0.452637 1.782657 -0.160861 
0.453125 1.782657 -0.160962 
0.453613 1.782657 -0.161062 
0.454102 1.782657 -0.161161 
0.454590 1.782657 -0.161258 
0.455078 1.782657 -0.161355 
0.455566 1.782657 -0.161451 
0.456055 1.782657 -0.161546 
0.456543 1.782657 -0.161640 
0.457031 1.782657 -0.161733 
0.457520 1.782657 -0.161825 
0.458008 1.782657 -0.161916 
0.458496 1.782657 -0.162006 
0.458984 1.782657 -0.162095 
0.459473 1.782657 -0.162183 
0.459961 1.782657 -0.162270 
0.460449 1.782657 -0.162356 
0.460938 1.782657 -0.162441 
0.461426 1.782657 -0.162526 
0.461914 1.782657 -0.162609 
0.462402 1.782657 -0.162691 
0.462891 1.782657 -0.162773 
0.463379 1.782657 -0.162854 
0.463867 1.782657 -0.162933 
0.464355 1.782657 -0.163012 
0.464844 1.782657 -0.163090 
0.465332 1.782657 -0.163167 
0.465820 1.782657 -0.163243 
0.466309 1.782657 -0.163319 
0.466797 1.782657 -0.163393 
0.467285 1.782657 -0.163467 
0.467773 1.782657 -0.163539 
0.468262 1.782657 -0.163611 
0.468750 1.782657 -0.163682 
0.469238 1.782657 -0.163753 
0.469727 1.782657 -0.163822 
0.470215 1.782657 -0.163890 
0.470703 1.782657 -0.163958 
0.471191 1.782657 -0.164025 
0.471680 1.782657 -0.164091 
0.472168 1.782657 -0.164156 
0.472656 1.782657 -0.164221 
0.473145 1.782657 -0.164284 
0.473633 1.782657 -0.164347 
0.474121 1.782657 -0.164409 
0.474609 1.782657 -0.164471 
0.475098 1.782657 -0.164531 
0.475586 1.782657 -0.164591 
0.476074 1.782657 -0.164650 
0.476562 1.782657 -0.164708 
0.477051 1.782657 -0.164765 
0.477539 1.782657 -0.164822 
0.478027 1.782657 -0.164878 
0.478516 1.782657 -0.164933 
0.479004 1.782657 -0.164987 
0.479492 1.782657 -0.165041 
0.479980 1.782657 -0.165094 
0.480469 1.782657 -0.165146 
0.480957 1.782657 -0.165198 
0.481445 1.782657 -0.165248 
0.481934 1.782657 -0.165298 
0.482422 1.782657 -0.165348 
0.482910 1.782657 -0.165396 
0.483398 1.782657 -0.165444 
0.483887 1.782657 -0.165491 
0.484375 1.782657 -0.165537 
0.484863 1.782657 -0.165583 
0.485352 1.782657 -0.165628 
0.485840 1.782657 -0.165673 
0.486328 1.782657 -0.165716 
0.486816 1.782657 -0.165759 
0.487305 1.782657 -0.165802 
0.487793 1.782657 -0.165843 
0.488281 1.782657 -0.165884 
0.488770 1.782657 -0.165924 
0.489258 1.782657 -0.165964 
0.489746 1.782657 -0.166003 
0.490234 1.782657 -0.166041 
0.490723 1.782657 -0.166079 
0.491211 1.782657 -0.166116 
0.491699 1.782657 -0.166152 
0.492188 1.782657 -0.166188 
0.492676 1.782657 -0.166223 
0.493164 1.782657 -0.166257 
0.493652 1.782657 -0.166291 
0.494141 1.782657 -0.166324 
0.494629 1.782657 -0.166357 
0.495117 1.782657 -0.166388 
0.495605 1.782657 -0.166420 
0.496094 1.782657 -0.166450 
0.496582 1.782657 -0.166480 
0.497070 1.782657 -0.166510 
0.497559 1.782657 -0.166538 
0.498047 1.782657 -0.166567 
0.498535 1.782657 -0.166594 
0.499023 1.782657 -0.166621 
0.499512 1.782657 -0.166647 
0.500000 1.782657 -0.166673 
0.500488 1.782657 -0.166698 
0.500977 1.782657 -0.166723 
0.501465 1.782657 -0.166747 
0.501953 1.782657 -0.166770 
0.502441 1.782657 -0.166793 
0.502930 1.782657 -0.166815 
0.503418 1.782657 -0.166837 
0.503906 1.782657 -0.166858 
0.504395 1.782657 -0.166879 
0.504883 1.782657 -0.166899 
0.505371 1.782657 -0.166918 
0.505859 1.782657 -0.166937 
0.506348 1.782657 -0.166955 
0.506836 1.782657 -0.166973 
0.507324 1.782657 -0.166990 
0.507812 1.782657 -0.167006 
0.508301 1.782657 -0.167022 
0.508789 1.782657 -0.167038 
0.509277 1.782657 -0.167053 
0.509766 1.782657 -0.167067 
0.510254 1.782657 -0.167081 
0.510742 1.782657 -0.167094 
0.511230 1.782657 -0.167107 
0.511719 1.782657 -0.167119 
0.512207 1.782657 -0.167131 
0.512695 1.782657 -0.167142 
0.513184 1.782657 -0.167153 
0.513672 1.782657 -0.167163 
0.514160 1.782657 -0.167173 
0.514648 1.782657 -0.167182 
0.515137 1.782657 -0.167190 
0.515625 1.782657 -0.167198 
0.516113 1.782657 -0.167206 
0.516602 1.782657 -0.167213 
0.517090 1.782657 -0.167219 
0.517578 1.782657 -0.167225 
0.518066 1.782657 -0.167231 
0.518555 1.782657 -0.167236 
0.519043 1.782657 -0.167241 
0.519531 1.782657 -0.167245 
0.520020 1.782657 -0.167248 
0.520508 1.782657 -0.167251 
0.520996 1.782657 -0.167254 
0.521484 1.782657 -0.167256 
0.521973 1.782657 -0.167257 
0.522461 1.782657 -0.167258 
0.522949 1.782657 -0.167259 
0.523438 1.782657 -0.167259 
0.523926 1.782657 -0.167259 
0.524414 1.782657 -0.167258 
0.524902 1.782657 -0.167256 
0.525391 1.782657 -0.167255 
0.525879 1.782657 -0.167252 
0.526367 1.782657 -0.167250 
0.526855 1.782657 -0.167246 
0.527344 1.782657 -0.167243 
0.527832 1.782657 -0.167239 
0.528320 1.782657 -0.167234 
0.528809 1.782657 -0.167229 
0.529297 1.782657 -0.167223 
0.529785 1.782657 -0.167218 
0.530273 1.782657 -0.167211 
0.530762 1.782657 -0.167204 
0.531250 1.782657 -0.167197 
0.531738 1.782657 -0.167189 
0.532227 1.782657 -0.167181 
0.532715 1.782657 -0.167172 
0.533203 1.782657 -0.167163 
0.533691 1.782657 -0.167154 
0.534180 1.782657 -0.167144 
0.534668 1.782657 -0.167133 
0.535156 1.782657 -0.167122 
0.535645 1.782657 -0.167111 
0.536133 1.782657 -0.167099 
0.536621 1.782657 -0.167087 
0.537109 1.782657 -0.167075 
0.537598 1.782657 -0.167062 
0.538086 1.782657 -0.167048 
0.538574 1.782657 -0.167034 
0.539062 1.782657 -0.167020 
0.539551 1.782657 -0.167005 
0.540039 1.782657 -0.166990 
0.540527 1.782657 -0.166974 
0.541016 1.782657 -0.166959 
0.541504 1.782657 -0.166942 
0.541992 1.782657 -0.166925 
0.542480 1.782657 -0.166908 
0.542969 1.782657 -0.166891 
0.543457 1.782657 -0.166872 
0.543945 1.782657 -0.166854 
0.544434 1.782657 -0.166835 
0.544922 1.782657 -0.166816 
0.545410 1.782657 -0.166796 
0.545898 1.782657 -0.166776 
0.546387 1.782657 -0.166756 
0.546875 1.782657 -0.166735 
0.547363 1.782657 -0.166714 
0.547852 1.782657 -0.166692 
0.548340 1.782657 -0.166670 
0.548828 1.782657 -0.166648 
0.549316 1.782657 -0.166625 
0.549805 1.782657 -0.166602 
0.550293 1.782657 -0.166578 
0.550781 1.782657 -0.166554 
0.551270 1.782657 -0.166530 
0.551758 1.782657 -0.166505 
0.552246 1.782657 -0.166480 
0.552734 1.782657 -0.166454 
0.553223 1.782657 -0.166428 
0.553711 1.782657 -0.166402 
0.554199 1.782657 -0.166375 
0.554688 1.782657 -0.166348 
0.555176 1.782657 -0.166321 
0.555664 1.782657 -0.166293 
0.556152 1.782657 -0.166265 
0.556641 1.782657 -0.166237 
0.557129 1.782657 -0.166208 
0.557617 1.782657 -0.166178 
0.558105 1.782657 -0.166149 
0.558594 1.782657 -0.166119 
0.559082 1.782657 -0.166088 
0.559570 1.782657 -0.166058 
0.560059 1.782657 -0.166027 
0.560547 1.782657 -0.165995 
0.561035 1.782657 -0.165963 
0.561523 1.782657 -0.165931 
0.562012 1.782657 -0.165899 
0.562500 1.782657 -0.165866 
0.562988 1.782657 -0.165833 
0.563477 1.782657 -0.165799 
0.563965 1.782657 -0.165765 
0.564453 1.782657 -0.165731 
0.564941 1.782657 -0.165696 
0.565430 1.782657 -0.165661 
0.565918 1.782657 -0.165626 
0.566406 1.782657 -0.165590 
0.566895 1.782657 -0.165554 
0.567383 1.782657 -0.165518 
0.567871 1.782657 -0.165481 
0.568359 1.782657 -0.165444 
0.568848 1.782657 -0.165407 
0.569336 1.782657 -0.165369 
0.569824 1.782657 -0.165331 
0.570312 1.782657 -0.165293 
0.570801 1.782657 -0.165254 
0.571289 1.782657 -0.165215 
0.571777 1.782657 -0.165175 
0.572266 1.782657 -0.165136 
0.572754 1.782657 -0.165096 
0.573242 1.782657 -0.165055 
0.573730 1.782657 -0.165015 
0.574219 1.782657 -0.164974 
0.574707 1.782657 -0.164932 
0.575195 1.782657 -0.164890 
0.575684 1.782657 -0.164848 
0.576172 1.782657 -0.164806 
0.576660 1.782657 -0.164763 
0.577148 1.782657 -0.164720 
0.577637 1.782657 -0.164677 
0.578125 1.782657 -0.164633 
0.578613 1.782657 -0.164590 
0.579102 1.782657 -0.164545 
0.579590 1.782657 -0.164501 
0.580078 1.782657 -0.164456 
0.580566 1.782657 -0.164411 
0.581055 1.782657 -0.164365 
0.581543 1.782657 -0.164319 
0.582031 1.782657 -0.164273 
0.582520 1.782657 -0.164227 
0.583008 1.782657 -0.164180 
0.583496 1.782657 -0.164133 
0.583984 1.782657 -0.164085 
0.584473 1.782657 -0.164038 
0.584961 1.782657 -0.163990 
0.585449 1.782657 -0.163941 
0.585938 1.782657 -0.163893 
0.586426 1.782657 -0.163844 
0.586914 1.782657 -0.163795 
0.587402 1.782657 -0.163745 
0.587891 1.782657 -0.163695 
0.588379 1.782657 -0.163645 
0.588867 1.782657 -0.163595 
0.589355 1.782657 -0.163544 
0.589844 1.782657 -0.163493 
0.590332 1.782657 -0.163442 
0.590820 1.782657 -0.163390 
0.591309 1.782657 -0.163338 
0.591797 1.782657 -0.163286 
0.592285 1.782657 -0.163234 
0.592773 1.782657 -0.163181 
0.593262 1.782657 -0.163128 
0.593750 1.782657 -0.163074 
0.594238 1.782657 -0.163021 
0.594727 1.782657 -0.162967 
0.595215 1.782657 -0.162913 
0.595703 1.782657 -0.162858 
0.596191 1.782657 -0.162803 
0.596680 1.782657 -0.162748 
0.597168 1.782657 -0.162693 
0.597656 1.782657 -0.162637 
0.598145 1.782657 -0.162581 
0.598633 1.782657 -0.162525 
0.599121 1.782657 -0.162469 
0.599609 1.782657 -0.162412 
0.600098 1.782657 -0.162355 
0.600586 1.782657 -0.162298 
0.601074 1.782657 -0.162240 
0.601562 1.782657 -0.162182 
0.602051 1.782657 -0.162124 
0.602539 1.782657 -0.162066 
0.603027 1.782657 -0.162007 
0.603516 1.782657 -0.161948 
0.604004 1.782657 -0.161889 
0.604492 1.782657 -0.161829 
0.604980 1.782657 -0.161770 
0.605469 1.782657 -0.161710 
0.605957 1.782657 -0.161649 
0.606445 1.782657 -0.161589 
0.606934 1.782657 -0.161528 
0.607422 1.782657 -0.161467 
0.607910 1.782657 -0.161405 
0.608398 1.782657 -0.161344 
0.608887 1.782657 -0.161282 
0.609375 1.782657 -0.161220 
0.609863 1.782657 -0.161157 
0.610352 1.782657 -0.161095 
0.610840 1.782657 -0.161032 
0.611328 1.782657 -0.160968 
0.611816 1.782657 -0.160905 
0.612305 1.782657 -0.160841 
0.612793 1.782657 -0.160777 
0.613281 1.782657 -0.160713 
0.613770 1.782657 -0.160649 
0.614258 1.782657 -0.160584 
0.614746 1.782657 -0.160519 
0.615234 1.782657 -0.160453 
0.615723 1.782657 -0.160388 
0.616211 1.782657 -0.160322 
0.616699 1.782657 -0.160256 
0.617188 1.782657 -0.160190 
0.617676 1.782657 -0.160123 
0.618164 1.782657 -0.160057 
0.618652 1.782657 -0.159990 
0.619141 1.782657 -0.159922 
0.619629 1.782657 -0.159855 
0.620117 1.782657 -0.159787 
0.620605 1.782657 -0.159719 
0.621094 1.782657 -0.159651 
0.621582 1.782657 -0.159582 
0.622070 1.782657 -0.159514 
0.622559 1.782657 -0.159445 
0.623047 1.782657 -0.159375 
0.623535 1.782657 -0.159306 
0.624023 1.782657 -0.159236 
0.624512 1.782657 -0.159166 
0.625000 1.782657 -0.159096 
0.625488 1.782657 -0.159026 
0.625977 1.782657 -0.158955 
0.626465 1.782657 -0.158884 
0.626953 1.782657 -0.158813 
0.627441 1.782657 -0.158741 
0.627930 1.782657 -0.158670 
0.628418 1.782657 -0.158598 
0.628906 1.782657 -0.158526 
0.629395 1.782657 -0.158453 
0.629883 1.782657 -0.158381 
0.630371 1.782657 -0.158308 
0.630859 1.782657 -0.158235 
0.631348 1.782657 -0.158162 
0.631836 1.782657 -0.158088 
0.632324 1.782657 -0.158015 
0.632812 1.782657 -0.157941 
0.633301 1.782657 -0.157866 
0.633789 1.782657 -0.157792 
0.634277 1.782657 -0.157717 
0.634766 1.782657 -0.157643 
0.635254 1.782657 -0.157567 
0.635742 1.782657 -0.157492 
0.636230 1.782657 -0.157417 
0.636719 1.782657 -0.157341 
0.637207 1.782657 -0.157265 
0.637695 1.782657 -0.157189 
0.638184 1.782657 -0.157112 
0.638672 1.782657 -0.157035 
0.639160 1.782657 -0.156959 
0.639648 1.782657 -0.156881 
0.640137 1.782657 -0.156804 
0.640625 1.782657 -0.156726 
0.641113 1.782657 -0.156649 
0.641602 1.782657 -0.156571 
0.642090 1.782657 -0.156493 
0.642578 1.782657 -0.156414 
0.643066 1.782657 -0.156335 
0.643555 1.782657 -0.156257 
0.644043 1.782657 -0.156177 
0.644531 1.782657 -0.156098 
0.645020 1.782657 -0.156019 
0.645508 1.782657 -0.155939 
0.645996 1.782657 -0.155859 
0.646484 1.782657 -0.155779 
0.646973 1.782657 -0.155698 
0.647461 1.782657 -0.155618 
0.647949 1.782657 -0.155537 
0.648438 1.782657 -0.155456 
0.648926 1.782657 -0.155375 
0.649414 1.782657 -0.155293 
0.649902 1.782657 -0.155212 
0.650391 1.782657 -0.155130 
0.650879 1.782657 -0.155048 
0.651367 1.782657 -0.154966 
0.651855 1.782657 -0.154883 
0.652344 1.782657 -0.154800 
0.652832 1.782657 -0.154718 
0.653320 1.782657 -0.154634 
0.653809 1.782657 -0.154551 
0.654297 1.782657 -0.154468 
0.654785 1.782657 -0.154384 
0.655273 1.782657 -0.154300 
0.655762 1.782657 -0.154216 
0.656250 1.782657 -0.154132 
0.656738 1.782657 -0.154047 
0.657227 1.782657 -0.153962 
0.657715 1.782657 -0.153877 
0.658203 1.782657 -0.153792 
0.658691 1.782657 -0.153707 
0.659180 1.782657 -0.153621 
0.659668 1.782657 -0.153536 
0.660156 1.782657 -0.153450 
0.660645 1.782657 -0.153364 
0.661133 1.782657 -0.153277 
0.661621 1.782657 -0.153191 
0.662109 1.782657 -0.153104 
0.662598 1.782657 -0.153017 
0.663086 1.782657 -0.152930 
0.663574 1.782657 -0.152843 
0.664062 1.782657 -0.152755 
0.664551 1.782657 -0.152668 
0.665039 1.782657 -0.152580 
0.665527 1.782657 -0.152492 
0.666016 1.782657 -0.152403 
0.666504 1.782657 -0.152315 
0.666992 1.782657 -0.152226 
0.667480 1.782657 -0.152138 
0.667969 1.782657 -0.152048 
0.668457 1.782657 -0.151959 
0.668945 1.782657 -0.151870 
0.669434 1.782657 -0.151780 
0.669922 1.782657 -0.151690 
0.670410 1.782657 -0.151600 
0.670898 1.782657 -0.151510 
0.671387 1.782657 -0.151420 
0.671875 1.782657 -0.151329 
0.672363 1.782657 -0.151239 
0.672852 1.782657 -0.151148 
0.673340 1.782657 -0.151057 
0.673828 1.782657 -0.150965 
0.674316 1.782657 -0.150874 
0.674805 1.782657 -0.150782 
0.675293 1.782657 -0.150690 
0.675781 1.782657 -0.150598 
0.676270 1.782657 -0.150506 
0.676758 1.782657 -0.150414 
0.677246 1.782657 -0.150321 
0.677734 1.782657 -0.150229 
0.678223 1.782657 -0.150136 
0.678711 1.782657 -0.150042 
0.679199 1.782657 -0.149949 
0.679688 1.782657 -0.149856 
0.680176 1.782657 -0.149762 
0.680664 1.782657 -0.149668 
0.681152 1.782657 -0.149574 
0.681641 1.782657 -0.149480 
0.682129 1.782657 -0.149386 
0.682617 1.782657 -0.149291 
0.683105 1.782657 -0.149196 
0.683594 1.782657 -0.149102 
0.684082 1.782657 -0.149007 
0.684570 1.782657 -0.148911 
0.685059 1.782657 -0.148816 
0.685547 1.782657 -0.148720 
0.686035 1.782657 -0.148625 
0.686523 1.782657 -0.148529 
0.687012 1.782657 -0.148432 
0.687500 1.782657 -0.148336 
0.687988 1.782657 -0.148240 
0.688477 1.782657 -0.148143 
0.688965 1.782657 -0.148046 
0.689453 1.782657 -0.147949 
0.689941 1.782657 -0.147852 
0.690430 1.782657 -0.147755 
0.690918 1.782657 -0.147657 
0.691406 1.782657 -0.147560 
0.691895 1.782657 -0.147462 
0.692383 1.782657 -0.147364 
0.692871 1.782657 -0.147266 
0.693359 1.782657 -0.147168 
0.693848 1.782657 -0.147069 
0.694336 1.782657 -0.146970 
0.694824 1.782657 -0.146872 
0.695312 1.782657 -0.146773 
0.695801 1.782657 -0.146673 
0.696289 1.782657 -0.146574 
0.696777 1.782657 -0.146475 
0.697266 1.782657 -0.146375 
0.697754 1.782657 -0.146275 
0.698242 1.782657 -0.146175 
0.698730 1.782657 -0.146075 
0.699219 1.782657 -0.145975 
0.699707 1.782657 -0.145874 
0.700195 1.782657 -0.145774 
0.700684 1.782657 -0.145673 
0.701172 1.782657 -0.145572 
0.701660 1.782657 -0.145471 
0.702148 1.782657 -0.145370 
0.702637 1.782657 -0.145268 
0.703125 1.782657 -0.145167 
0.703613 1.782657 -0.145065 
0.704102 1.782657 -0.144963 
0.704590 1.782657 -0.144861 
0.705078 1.782657 -0.144759 
0.705566 1.782657 -0.144656 
0.706055 1.782657 -0.144554 
0.706543 1.782657 -0.144451 
0.707031 1.782657 -0.144348 
0.707520 1.782657 -0.144245 
0.708008 1.782657 -0.144142 
0.708496 1.782657 -0.144039 
0.708984 1.782657 -0.143936 
0.709473 1.782657 -0.143832 
0.709961 1.782657 -0.143728 
0.710449 1.782657 -0.143624 
0.710938 1.782657 -0.143520 
0.711426 1.782657 -0.143416 
0.711914 1.782657 -0.143312 
0.712402 1.782657 -0.143207 
0.712891 1.782657 -0.143102 
0.713379 1.782657 -0.142997 
0.713867 1.782657 -0.142893 
0.714355 1.782657 -0.142787 
0.714844 1.782657 -0.142682 
0.715332 1.782657 -0.142577 
0.715820 1.782657 -0.142471 
0.716309 1.782657 -0.142365 
0.716797 1.782657 -0.142259 
0.717285 1.782657 -0.142153 
0.717773 1.782657 -0.142047 
0.718262 1.782657 -0.141941 
0.718750 1.782657 -0.141834 
0.719238 1.782657 -0.141728 
0.719727 1.782657 -0.141621 
0.720215 1.782657 -0.141514 
0.720703 1.782657 -0.141407 
0.721191 1.782657 -0.141300 
0.721680 1.782657 -0.141193 
0.722168 1.782657 -0.141085 
0.722656 1.782657 -0.140977 
0.723145 1.782657 -0.140870 
0.723633 1.782657 -0.140762 
0.724121 1.782657 -0.140654 
0.724609 1.782657 -0.140546 
0.725098 1.782657 -0.140437 
0.725586 1.782657 -0.140329 
0.726074 1.782657 -0.140220 
0.726562 1.782657 -0.140111 
0.727051 1.782657 -0.140002 
0.727539 1.782657 -0.139893 
0.728027 1.782657 -0.139784 
0.728516 1.782657 -0.139675 
0.729004 1.782657 -0.139565 
0.729492 1.782657 -0.139456 
0.729980 1.782657 -0.139346 
0.730469 1.782657 -0.139236 
0.730957 1.782657 -0.139126 
0.731445 1.782657 -0.139016 
0.731934 1.782657 -0.138906 
0.732422 1.782657 -0.138795 
0.732910 1.782657 -0.138685 
0.733398 1.782657 -0.138574 
0.733887 1.782657 -0.138463 
0.734375 1.782657 -0.138352 
0.734863 1.782657 -0.138241 
0.735352 1.782657 -0.138130 
0.735840 1.782657 -0.138018 
0.736328 1.782657 -0.137907 
0.736816 1.782657 -0.137795 
0.737305 1.782657 -0.137683 
0.737793 1.782657 -0.137571 
0.738281 1.782657 -0.137459 
0.738770 1.782657 -0.137347 
0.739258 1.782657 -0.137235 
0.739746 1.782657 -0.137122 
0.740234 1.782657 -0.137010 
0.740723 1.782657 -0.136897 
0.741211 1.782657 -0.136784 
0.741699 1.782657 -0.136671 
0.742188 1.782657 -0.136558 
0.742676 1.782657 -0.136445 
0.743164 1.782657 -0.136331 
0.743652 1.782657 -0.136218 
0.744141 1.782657 -0.136104 
0.744629 1.782657 -0.135991 
0.745117 1.782657 -0.135877 
0.745605 1.782657 -0.135763 
0.746094 1.782657 -0.135648 
0.746582 1.782657 -0.135534 
0.747070 1.782657 -0.135420 
0.747559 1.782657 -0.135305 
0.748047 1.782657 -0.135191 
0.748535 1.782657 -0.135076 
0.749023 1.782657 -0.134961 
0.749512 1.782657 -0.134846 
0.750000 1.782657 -0.134731 
0.750488 1.782657 -0.134616 
0.750977 1.782657 -0.134500 
0.751465 1.782657 -0.134385 
0.751953 1.782657 -0.134269 
0.752441 1.782657 -0.134153 
0.752930 1.782657 -0.134037 
0.753418 1.782657 -0.133921 
0.753906 1.782657 -0.133805 
0.754395 1.782657 -0.133689 
0.754883 1.782657 -0.133573 
0.755371 1.782657 -0.133456 
0.755859 1.782657 -0.133339 
0.756348 1.782657 -0.133223 
0.756836 1.782657 -0.133106 
0.757324 1.782657 -0.132989 
0.757812 1.782657 -0.132872 
0.758301 1.782657 -0.132754 
0.758789 1.782657 -0.132637 
0.759277 1.782657 -0.132520 
0.759766 1.782657 -0.132402 
0.760254 1.782657 -0.132284 
0.760742 1.782657 -0.132167 
0.761230 1.782657 -0.132049 
0.761719 1.782657 -0.131931 
0.762207 1.782657 -0.131812 
0.762695 1.782657 -0.131694 
0.763184 1.782657 -0.131576 
0.763672 1.782657 -0.131457 
0.764160 1.782657 -0.131339 
0.764648 1.782657 -0.131220 
0.765137 1.782657 -0.131101 
0.765625 1.782657 -0.130982 
0.766113 1.782657 -0.130863 
0.766602 1.782657 -0.130744 
0.767090 1.782657 -0.130624 
0.767578 1.782657 -0.130505 
0.768066 1.782657 -0.130385 
0.768555 1.782657 -0.130266 
0.769043 1.782657 -0.130146 
0.769531 1.782657 -0.130026 
0.770020 1.782657 -0.129906 
0.770508 1.782657 -0.129786 
0.770996 1.782657 -0.129666 
0.771484 1.782657 -0.129545 
0.771973 1.782657 -0.129425 
0.772461 1.782657 -0.129304 
0.772949 1.782657 -0.129184 
0.773438 1.782657 -0.129063 
0.773926 1.782657 -0.128942 
0.774414 1.782657 -0.128821 
0.774902 1.782657 -0.128700 
0.775391 1.782657 -0.128579 
0.775879 1.782657 -0.128457 
0.776367 1.782657 -0.128336 
0.776855 1.782657 -0.128215 
0.777344 1.782657 -0.128093 
0.777832 1.782657 -0.127971 
0.778320 1.782657 -0.127849 
0.778809 1.782657 -0.127727 
0.779297 1.782657 -0.127605 
0.779785 1.782657 -0.127483 
0.780273 1.782657 -0.127361 
0.780762 1.782657 -0.127238 
0.781250 1.782657 -0.127116 
0.781738 1.782657 -0.126993 
0.782227 1.782657 -0.126871 
0.782715 1.782657 -0.126748 
0.783203 1.782657 -0.126625 
0.783691 1.782657 -0.126502 
0.784180 1.782657 -0.126379 
0.784668 1.782657 -0.126256 
0.785156 1.782657 -0.126132 
0.785645 1.782657 -0.126009 
0.786133 1.782657 -0.125885 
0.786621 1.782657 -0.125762 
0.787109 1.782657 -0.125638 
0.787598 1.782657 -0.125514 
0.788086 1.782657 -0.125390 
0.788574 1.782657 -0.125266 
0.789062 1.782657 -0.125142 
0.789551 1.782657 -0.125018 
0.790039 1.782657 -0.124894 
0.790527 1.782657 -0.124769 
0.791016 1.782657 -0.124645 
0.791504 1.782657 -0.124520 
0.791992 1.782657 -0.124395 
0.792480 1.782657 -0.124270 
0.792969 1.782657 -0.124145 
0.793457 1.782657 -0.124020 
0.793945 1.782657 -0.123895 
0.794434 1.782657 -0.123770 
0.794922 1.782657 -0.123645 
0.795410 1.782657 -0.123519 
0.795898 1.782657 -0.123394 
0.796387 1.782657 -0.123268 
0.796875 1.782657 -0.123143 
0.797363 1.782657 -0.123017 
0.797852 1.782657 -0.122891 
0.798340 1.782657 -0.122765 
0.798828 1.782657 -0.122639 
0.799316 1.782657 -0.122513 
0.799805 1.782657 -0.122386 
0.800293 1.782657 -0.122260 
0.800781 1.782657 -0.122134 
0.801270 1.782657 -0.122007 
0.801758 1.782657 -0.121881 
0.802246 1.782657 -0.121754 
0.802734 1.782657 -0.121627 
0.803223 1.782657 -0.121500 
0.803711 1.782657 -0.121373 
0.804199 1.782657 -0.121246 
0.804688 1.782657 -0.121119 
0.805176 1.782657 -0.120992 
0.805664 1.782657 -0.120864 
0.806152 1.782657 -0.120737 
0.806641 1.782657 -0.120609 
0.807129 1.782657 -0.120482 
0.807617 1.782657 -0.120354 
0.808105 1.782657 -0.120226 
0.808594 1.782657 -0.120098 
0.809082 1.782657 -0.119970 
0.809570 1.782657 -0.119842 
0.810059 1.782657 -0.119714 
0.810547 1.782657 -0.119586 
0.811035 1.782657 -0.119457 
0.811523 1.782657 -0.119329 
0.812012 1.782657 -0.119200 
0.812500 1.782657 -0.119072 
0.812988 1.782657 -0.118943 
0.813477 1.782657 -0.118814 
0.813965 1.782657 -0.118685 
0.814453 1.782657 -0.118557 
0.814941 1.782657 -0.118427 
0.815430 1.782657 -0.118298 
0.815918 1.782657 -0.118169 
0.816406 1.782657 -0.118040 
0.816895 1.782657 -0.117911 
0.817383 1.782657 -0.117781 
0.817871 1.782657 -0.117652 
0.818359 1.782657 -0.117522 
0.818848 1.782657 -0.117392 
0.819336 1.782657 -0.117262 
0.819824 1.782657 -0.117133 
0.820312 1.782657 -0.117003 
0.820801 1.782657 -0.116873 
0.821289 1.782657 -0.116743 
0.821777 1.782657 -0.116612 
0.822266 1.782657 -0.116482 
0.822754 1.782657 -0.116352 
0.823242 1.782657 -0.116221 
0.823730 1.782657 -0.116091 
0.824219 1.782657 -0.115960 
0.824707 1.782657 -0.115830 
0.825195 1.782657 -0.115699 
0.825684 1.782657 -0.115568 
0.826172 1.782657 -0.115437 
0.826660 1.782657 -0.115306 
0.827148 1.782657 -0.115175 
0.827637 1.782657 -0.115044 
0.828125 1.782657 -0.114913 
0.828613 1.782657 -0.114781 
0.829102 1.782657 -0.114650 
0.829590 1.782657 -0.114519 
0.830078 1.782657 -0.114387 
0.830566 1.782657 -0.114256 
0.831055 1.782657 -0.114124 
0.831543 1.782657 -0.113992 
0.832031 1.782657 -0.113860 
0.832520 1.782657 -0.113728 
0.833008 1.782657 -0.113596 
0.833496 1.782657 -0.113464 
0.833984 1.782657 -0.113332 
0.834473 1.782657 -0.113200 
0.834961 1.782657 -0.113068 
0.835449 1.782657 -0.112935 
0.835938 1.782657 -0.112803 
0.836426 1.782657 -0.112671 
0.836914 1.782657 -0.112538 
0.837402 1.782657 -0.112405 
0.837891 1.782657 -0.112273 
0.838379 1.782657 -0.112140 
0.838867 1.782657 -0.112007 
0.839355 1.782657 -0.111874 
0.839844 1.782657 -0.111741 
0.840332 1.782657 -0.111608 
0.840820 1.782657 -0.111475 
0.841309 1.782657 -0.111342 
0.841797 1.782657 -0.111209 
0.842285 1.782657 -0.111075 
0.842773 1.782657 -0.110942 
0.843262 1.782657 -0.110808 
0.843750 1.782657 -0.110675 
0.844238 1.782657 -0.110541 
0.844727 1.782657 -0.110408 
0.845215 1.782657 -0.110274 
0.845703 1.782657 -0.110140 
0.846191 1.782657 -0.110006 
0.846680 1.782657 -0.109872 
0.847168 1.782657 -0.109738 
0.847656 1.782657 -0.109604 
0.848145 1.782657 -0.109470 
0.848633 1.782657 -0.109336 
0.849121 1.782657 -0.109202 
0.849609 1.782657 -0.109067 
0.850098 1.782657 -0.108933 
0.850586 1.782657 -0.108798 
0.851074 1.782657 -0.108664 
0.851562 1.782657 -0.108529 
0.852051 1.782657 -0.108395 
0.852539 1.782657 -0.108260 
0.853027 1.782657 -0.108125 
0.853516 1.782657 -0.107990 
0.854004 1.782657 -0.107855 
0.854492 1.782657 -0.107720 
0.854980 1.782657 -0.107585 
0.855469 1.782657 -0.107450 
0.855957 1.782657 -0.107315 
0.856445 1.782657 -0.107180 
0.856934 1.782657 -0.107045 
0.857422 1.782657 -0.106909 
0.857910 1.782657 -0.106774 
0.858398 1.782657 -0.106639 
0.858887 1.782657 -0.106503 
0.859375 1.782657 -0.106367 
0.859863 1.782657 -0.106232 
0.860352 1.782657 -0.106096 
0.860840 1.782657 -0.105960 
0.861328 1.782657 -0.105825 
0.861816 1.782657 -0.105689 
0.862305 1.782657 -0.105553 
0.862793 1.782657 -0.105417 
0.863281 1.782657 -0.105281 
0.863770 1.782657 -0.105145 
0.864258 1.782657 -0.105009 
0.864746 1.782657 -0.104872 
0.865234 1.782657 -0.104736 
0.865723 1.782657 -0.104600 
0.866211 1.782657 -0.104463 
0.866699 1.782657 -0.104327 
0.867188 1.782657 -0.104191 
0.867676 1.782657 -0.104054 
0.868164 1.782657 -0.103917 
0.868652 1.782657 -0.103781 
0.869141 1.782657 -0.103644 
0.869629 1.782657 -0.103507 
0.870117 1.782657 -0.103371 
0.870605 1.782657 -0.103234 
0.871094 1.782657 -0.103097 
0.871582 1.782657 -0.102960 
0.872070 1.782657 -0.102823 
0.872559 1.782657 -0.102686 
0.873047 1.782657 -0.102549 
0.873535 1.782657 -0.102412 
0.874023 1.782657 -0.102274 
0.874512 1.782657 -0.102137 
0.875000 1.782657 -0.102000 
0.875488 1.782657 -0.101862 
0.875977 1.782657 -0.101725 
0.876465 1.782657 -0.101587 
0.876953 1.782657 -0.101450 
0.877441 1.782657 -0.101312 
0.877930 1.782657 -0.101175 
0.878418 1.782657 -0.101037 
0.878906 1.782657 -0.100899 
0.879395 1.782657 -0.100762 
0.879883 1.782657 -0.100624 
0.880371 1.782657 -0.100486 
0.880859 1.782657 -0.100348 
0.881348 1.782657 -0.100210 
0.881836 1.782657 -0.100072 
0.882324 1.782657 -0.099934 
0.882812 1.782657 -0.099796 
0.883301 1.782657 -0.099658 
0.883789 1.782657 -0.099520 
0.884277 1.782657 -0.099382 
0.884766 1.782657 -0.099243 
0.885254 1.782657 -0.099105 
0.885742 1.782657 -0.098967 
0.886230 1.782657 -0.098828 
0.886719 1.782657 -0.098690 
0.887207 1.782657 -0.098552 
0.887695 1.782657 -0.098413 
0.888184 1.782657 -0.098274 
0.888672 1.782657 -0.098136 
0.889160 1.782657 -0.097997 
0.889648 1.782657 -0.097859 
0.890137 1.782657 -0.097720 
0.890625 1.782657 -0.097581 
0.891113 1.782657 -0.097442 
0.891602 1.782657 -0.097303 
0.892090 1.782657 -0.097165 
0.892578 1.782657 -0.097026 
0.893066 1.782657 -0.096887 
0.893555 1.782657 -0.096748 
0.894043 1.782657 -0.096609 
0.894531 1.782657 -0.096470 
0.895020 1.782657 -0.096330 
0.895508 1.782657 -0.096191 
0.895996 1.782657 -0.096052 
0.896484 1.782657 -0.095913 
0.896973 1.782657 -0.095774 
0.897461 1.782657 -0.095634 
0.897949 1.782657 -0.095495 
0.898438 1.782657 -0.095356 
0.898926 1.782657 -0.095216 
0.899414 1.782657 -0.095077 
0.899902 1.782657 -0.094937 
0.900391 1.782657 -0.094798 
0.900879 1.782657 -0.094658 
0.901367 1.782657 -0.094519 
0.901855 1.782657 -0.094379 
0.902344 1.782657 -0.094239 
0.902832 1.782657 -0.094100 
0.903320 1.782657 -0.093960 
0.903809 1.782657 -0.093820 
0.904297 1.782657 -0.093681 
0.904785 1.782657 -0.093541 
0.905273 1.782657 -0.093401 
0.905762 1.782657 -0.093261 
0.906250 1.782657 -0.093121 
0.906738 1.782657 -0.092981 
0.907227 1.782657 -0.092841 
0.907715 1.782657 -0.092701 
0.908203 1.782657 -0.092561 
0.908691 1.782657 -0.092421 
0.909180 1.782657 -0.092281 
0.909668 1.782657 -0.092141 
0.910156 1.782657 -0.092001 
0.910645 1.782657 -0.091861 
0.911133 1.782657 -0.091720 
0.911621 1.782657 -0.091580 
0.912109 1.782657 -0.091440 
0.912598 1.782657 -0.091300 
0.913086 1.782657 -0.091159 
0.913574 1.782657 -0.091019 
0.914062 1.782657 -0.090879 
0.914551 1.782657 -0.090738 
0.915039 1.782657 -0.090598 
0.915527 1.782657 -0.090458 
0.916016 1.782657 -0.090317 
0.916504 1.782657 -0.090177 
0.916992 1.782657 -0.090036 
0.917480 1.782657 -0.089896 
0.917969 1.782657 -0.089755 
0.918457 1.782657 -0.089614 
0.918945 1.782657 -0.089474 
0.919434 1.782657 -0.089333 
0.919922 1.782657 -0.089193 
0.920410 1.782657 -0.089052 
0.920898 1.782657 -0.088911 
0.921387 1.782657 -0.088771 
0.921875 1.782657 -0.088630 
0.922363 1.782657 -0.088489 
0.922852 1.782657 -0.088348 
0.923340 1.782657 -0.088207 
0.923828 1.782657 -0.088067 
0.924316 1.782657 -0.087926 
0.924805 1.782657 -0.087785 
0.925293 1.782657 -0.087644 
0.925781 1.782657 -0.087503 
0.926270 1.782657 -0.087362 
0.926758 1.782657 -0.087221 
0.927246 1.782657 -0.087080 
0.927734 1.782657 -0.086939 
0.928223 1.782657 -0.086799 
0.928711 1.782657 -0.086658 
0.929199 1.782657 -0.086517 
0.929688 1.782657 -0.086375 
0.930176 1.782657 -0.086234 
0.930664 1.782657 -0.086093 
0.931152 1.782657 -0.085952 
0.931641 1.782657 -0.085811 
0.932129 1.782657 -0.085670 
0.932617 1.782657 -0.085529 
0.933105 1.782657 -0.085388 
0.933594 1.782657 -0.085247 
0.934082 1.782657 -0.085106 
0.934570 1.782657 -0.084964 
0.935059 1.782657 -0.084823 
0.935547 1.782657 -0.084682 
0.936035 1.782657 -0.084541 
0.936523 1.782657 -0.084400 
0.937012 1.782657 -0.084258 
0.937500 1.782657 -0.084117 
0.937988 1.782657 -0.083976 
0.938477 1.782657 -0.083835 
0.938965 1.782657 -0.083693 
0.939453 1.782657 -0.083552 
0.939941 1.782657 -0.083411 
0.940430 1.782657 -0.083270 
0.940918 1.782657 -0.083128 
0.941406 1.782657 -0.082987 
0.941895 1.782657 -0.082846 
0.942383 1.782657 -0.082704 
0.942871 1.782657 -0.082563 
0.943359 1.782657 -0.082422 
0.943848 1.782657 -0.082280 
0.944336 1.782657 -0.082139 
0.944824 1.782657 -0.081998 
0.945312 1.782657 -0.081856 
0.945801 1.782657 -0.081715 
0.946289 1.782657 -0.081574 
0.946777 1.782657 -0.081432 
0.947266 1.782657 -0.081291 
0.947754 1.782657 -0.081149 
0.948242 1.782657 -0.081008 
0.948730 1.782657 -0.080867 
0.949219 1.782657 -0.080725 
0.949707 1.782657 -0.080584 
0.950195 1.782657 -0.080443 
0.950684 1.782657 -0.080301 
0.951172 1.782657 -0.080160 
0.951660 1.782657 -0.080018 
0.952148 1.782657 -0.079877 
0.952637 1.782657 -0.079736 
0.953125 1.782657 -0.079594 
0.953613 1.782657 -0.079453 
0.954102 1.782657 -0.079311 
0.954590 1.782657 -0.079170 
0.955078 1.782657 -0.079029 
0.955566 1.782657 -0.078887 
0.956055 1.782657 -0.078746 
0.956543 1.782657 -0.078604 
0.957031 1.782657 -0.078463 
0.957520 1.782657 -0.078322 
0.958008 1.782657 -0.078180 
0.958496 1.782657 -0.078039 
0.958984 1.782657 -0.077898 
0.959473 1.782657 -0.077756 
0.959961 1.782657 -0.077615 
0.960449 1.782657 -0.077474 
0.960938 1.782657 -0.077332 
0.961426 1.782657 -0.077191 
0.961914 1.782657 -0.077050 
0.962402 1.782657 -0.076908 
0.962891 1.782657 -0.076767 
0.963379 1.782657 -0.076626 
0.963867 1.782657 -0.076484 
0.964355 1.782657 -0.076343 
0.964844 1.782657 -0.076202 
0.965332 1.782657 -0.076061 
0.965820 1.782657 -0.075919 
0.966309 1.782657 -0.075778 
0.966797 1.782657 -0.075637 
0.967285 1.782657 -0.075496 
0.967773 1.782657 -0.075354 
0.968262 1.782657 -0.075213 
0.968750 1.782657 -0.075072 
0.969238 1.782657 -0.074931 
0.969727 1.782657 -0.074790 
0.970215 1.782657 -0.074649 
0.970703 1.782657 -0.074507 
0.971191 1.782657 -0.074366 
0.971680 1.782657 -0.074225 
0.972168 1.782657 -0.074084 
0.972656 1.782657 -0.073943 
0.973145 1.782657 -0.073802 
0.973633 1.782657 -0.073661 
0.974121 1.782657 -0.073520 
0.974609 1.782657 -0.073379 
0.975098 1.782657 -0.073238 
0.975586 1.782657 -0.073097 
0.976074 1.782657 -0.072956 
0.976562 1.782657 -0.072815 
0.977051 1.782657 -0.072674 
0.977539 1.782657 -0.072533 
0.978027 1.782657 -0.072392 
0.978516 1.782657 -0.072252 
0.979004 1.782657 -0.072111 
0.979492 1.782657 -0.071970 
0.979980 1.782657 -0.071829 
0.980469 1.782657 -0.071688 
0.980957 1.782657 -0.071548 
0.981445 1.782657 -0.071407 
0.981934 1.782657 -0.071266 
0.982422 1.782657 -0.071125 
0.982910 1.782657 -0.070985 
0.983398 1.782657 -0.070844 
0.983887 1.782657 -0.070704 
0.984375 1.782657 -0.070563 
0.984863 1.782657 -0.070422 
0.985352 1.782657 -0.070282 
0.985840 1.782657 -0.070141 
0.986328 1.782657 -0.070001 
0.986816 1.782657 -0.069860 
0.987305 1.782657 -0.069720 
0.987793 1.782657 -0.069580 
0.988281 1.782657 -0.069439 
0.988770 1.782657 -0.069299 
0.989258 1.782657 -0.069158 
0.989746 1.782657 -0.069018 
0.990234 1.782657 -0.068878 
0.990723 1.782657 -0.068738 
0.991211 1.782657 -0.068598 
0.991699 1.782657 -0.068457 
0.992188 1.782657 -0.068317 
0.992676 1.782657 -0.068177 
0.993164 1.782657 -0.068037 
0.993652 1.782657 -0.067897 
0.994141 1.782657 -0.067757 
0.994629 1.782657 -0.067617 
0.995117 1.782657 -0.067477 
0.995605 1.782657 -0.067337 
0.996094 1.782657 -0.067197 
0.996582 1.782657 -0.067057 
0.997070 1.782657 -0.066918 
0.997559 1.782657 -0.066778 
0.998047 1.782657 -0.066638 
0.998535 1.782657 -0.066499 
0.999023 1.782657 -0.066359 
0.999512 1.782657 -0.066219 


==> data/BUSineA10K2048M80kstep7.dat <==
0.000000 1.862846 -0.066060 
0.000488 1.862846 -0.065925 
0.000977 1.862846 -0.065790 
0.001465 1.862846 -0.065655 
0.001953 1.862846 -0.065520 
0.002441 1.862846 -0.065386 
0.002930 1.862846 -0.065251 
0.003418 1.862846 -0.065116 
0.003906 1.862846 -0.064981 
0.004395 1.862846 -0.064847 
0.004883 1.862846 -0.064712 
0.005371 1.862846 -0.064577 
0.005859 1.862846 -0.064443 
0.006348 1.862846 -0.064308 
0.006836 1.862846 -0.064174 
0.007324 1.862846 -0.064039 
0.007812 1.862846 -0.063905 
0.008301 1.862846 -0.063771 
0.008789 1.862846 -0.063636 
0.009277 1.862846 -0.063502 
0.009766 1.862846 -0.063368 
0.010254 1.862846 -0.063234 
0.010742 1.862846 -0.063100 
0.011230 1.862846 -0.062966 
0.011719 1.862846 -0.062831 
0.012207 1.862846 -0.062697 
0.012695 1.862846 -0.062564 
0.013184 1.862846 -0.062430 
0.013672 1.862846 -0.062296 
0.014160 1.862846 -0.062162 
0.014648 1.862846 -0.062028 
0.015137 1.862846 -0.061895 
0.015625 1.862846 -0.061761 
0.016113 1.862846 -0.061627 
0.016602 1.862846 -0.061494 
0.017090 1.862846 -0.061360 
0.017578 1.862846 -0.061227 
0.018066 1.862846 -0.061094 
0.018555 1.862846 -0.060960 
0.019043 1.862846 -0.060827 
0.019531 1.862846 -0.060694 
0.020020 1.862846 -0.060561 
0.020508 1.862846 -0.060428 
0.020996 1.862846 -0.060294 
0.021484 1.862846 -0.060161 
0.021973 1.862846 -0.060029 
0.022461 1.862846 -0.059896 
0.022949 1.862846 -0.059763 
0.023438 1.862846 -0.059630 
0.023926 1.862846 -0.059497 
0.024414 1.862846 -0.059365 
0.024902 1.862846 -0.059232 
0.025391 1.862846 -0.059100 
0.025879 1.862846 -0.058967 
0.026367 1.862846 -0.058835 
0.026855 1.862846 -0.058702 
0.027344 1.862846 -0.058570 
0.027832 1.862846 -0.058438 
0.028320 1.862846 -0.058306 
0.028809 1.862846 -0.058174 
0.029297 1.862846 -0.058042 
0.029785 1.862846 -0.057910 
0.030273 1.862846 -0.057778 
0.030762 1.862846 -0.057646 
0.031250 1.862846 -0.057514 
0.031738 1.862846 -0.057383 
0.032227 1.862846 -0.057251 
0.032715 1.862846 -0.057119 
0.033203 1.862846 -0.056988 
0.033691 1.862846 -0.056856 
0.034180 1.862846 -0.056725 
0.034668 1.862846 -0.056594 
0.035156 1.862846 -0.056463 
0.035645 1.862846 -0.056331 
0.036133 1.862846 -0.056200 
0.036621 1.862846 -0.056069 
0.037109 1.862846 -0.055938 
0.037598 1.862846 -0.055808 
0.038086 1.862846 -0.055677 
0.038574 1.862846 -0.055546 
0.039062 1.862846 -0.055416 
0.039551 1.862846 -0.055285 
0.040039 1.862846 -0.055154 
0.040527 1.862846 -0.055024 
0.041016 1.862846 -0.054894 
0.041504 1.862846 -0.054764 
0.041992 1.862846 -0.054633 
0.042480 1.862846 -0.054503 
0.042969 1.862846 -0.054373 
0.043457 1.862846 -0.054243 
0.043945 1.862846 -0.054114 
0.044434 1.862846 -0.053984 
0.044922 1.862846 -0.053854 
0.045410 1.862846 -0.053724 
0.045898 1.862846 -0.053595 
0.046387 1.862846 -0.053466 
0.046875 1.862846 -0.053336 
0.047363 1.862846 -0.053207 
0.047852 1.862846 -0.053078 
0.048340 1.862846 -0.052949 
0.048828 1.862846 -0.052820 
0.049316 1.862846 -0.052691 
0.049805 1.862846 -0.052562 
0.050293 1.862846 -0.052433 
0.050781 1.862846 -0.052304 
0.051270 1.862846 -0.052176 
0.051758 1.862846 -0.052047 
0.052246 1.862846 -0.051919 
0.052734 1.862846 -0.051791 
0.053223 1.862846 -0.051663 
0.053711 1.862846 -0.051534 
0.054199 1.862846 -0.051406 
0.054688 1.862846 -0.051279 
0.055176 1.862846 -0.051151 
0.055664 1.862846 -0.051023 
0.056152 1.862846 -0.050895 
0.056641 1.862846 -0.050768 
0.057129 1.862846 -0.050640 
0.057617 1.862846 -0.050513 
0.058105 1.862846 -0.050386 
0.058594 1.862846 -0.050259 
0.059082 1.862846 -0.050132 
0.059570 1.862846 -0.050005 
0.060059 1.862846 -0.049878 
0.060547 1.862846 -0.049751 
0.061035 1.862846 -0.049624 
0.061523 1.862846 -0.049498 
0.062012 1.862846 -0.049371 
0.062500 1.862846 -0.049245 
0.062988 1.862846 -0.049119 
0.063477 1.862846 -0.048993 
0.063965 1.862846 -0.048867 
0.064453 1.862846 -0.048741 
0.064941 1.862846 -0.048615 
0.065430 1.862846 -0.048489 
0.065918 1.862846 -0.048364 
0.066406 1.862846 -0.048238 
0.066895 1.862846 -0.048113 
0.067383 1.862846 -0.047988 
0.067871 1.862846 -0.047863 
0.068359 1.862846 -0.047737 
0.068848 1.862846 -0.047613 
0.069336 1.862846 -0.047488 
0.069824 1.862846 -0.047363 
0.070312 1.862846 -0.047238 
0.070801 1.862846 -0.047114 
0.071289 1.862846 -0.046990 
0.071777 1.862846 -0.046865 
0.072266 1.862846 -0.046741 
0.072754 1.862846 -0.046617 
0.073242 1.862846 -0.046493 
0.073730 1.862846 -0.046370 
0.074219 1.862846 -0.046246 
0.074707 1.862846 -0.046123 
0.075195 1.862846 -0.045999 
0.075684 1.862846 -0.045876 
0.076172 1.862846 -0.045753 
0.076660 1.862846 -0.045630 
0.077148 1.862846 -0.045507 
0.077637 1.862846 -0.045384 
0.078125 1.862846 -0.045261 
0.078613 1.862846 -0.045139 
0.079102 1.862846 -0.045017 
0.079590 1.862846 -0.044894 
0.080078 1.862846 -0.044772 
0.080566 1.862846 -0.044650 
0.081055 1.862846 -0.044528 
0.081543 1.862846 -0.044407 
0.082031 1.862846 -0.044285 
0.082520 1.862846 -0.044164 
0.083008 1.862846 -0.044042 
0.083496 1.862846 -0.043921 
0.083984 1.862846 -0.043800 
0.084473 1.862846 -0.043679 
0.084961 1.862846 -0.043558 
0.085449 1.862846 -0.043438 
0.085938 1.862846 -0.043317 
0.086426 1.862846 -0.043197 
0.086914 1.862846 -0.043077 
0.087402 1.862846 -0.042956 
0.087891 1.862846 -0.042836 
0.088379 1.862846 -0.042717 
0.088867 1.862846 -0.042597 
0.089355 1.862846 -0.042478 
0.089844 1.862846 -0.042358 
0.090332 1.862846 -0.042239 
0.090820 1.862846 -0.042120 
0.091309 1.862846 -0.042001 
0.091797 1.862846 -0.041882 
0.092285 1.862846 -0.041764 
0.092773 1.862846 -0.041645 
0.093262 1.862846 -0.041527 
0.093750 1.862846 -0.041409 
0.094238 1.862846 -0.041291 
0.094727 1.862846 -0.041173 
0.095215 1.862846 -0.041055 
0.095703 1.862846 -0.040937 
0.096191 1.862846 -0.040820 
0.096680 1.862846 -0.040703 
0.097168 1.862846 -0.040586 
0.097656 1.862846 -0.040469 
0.098145 1.862846 -0.040352 
0.098633 1.862846 -0.040235 
0.099121 1.862846 -0.040119 
0.099609 1.862846 -0.040003 
0.100098 1.862846 -0.039887 
0.100586 1.862846 -0.039771 
0.101074 1.862846 -0.039655 
0.101562 1.862846 -0.039539 
0.102051 1.862846 -0.039424 
0.102539 1.862846 -0.039309 
0.103027 1.862846 -0.039193 
0.103516 1.862846 -0.039079 
0.104004 1.862846 -0.038964 
0.104492 1.862846 -0.038849 
0.104980 1.862846 -0.038735 
0.105469 1.862846 -0.038621 
0.105957 1.862846 -0.038506 
0.106445 1.862846 -0.038393 
0.106934 1.862846 -0.038279 
0.107422 1.862846 -0.038165 
0.107910 1.862846 -0.038052 
0.108398 1.862846 -0.037939 
0.108887 1.862846 -0.037826 
0.109375 1.862846 -0.037713 
0.109863 1.862846 -0.037600 
0.110352 1.862846 -0.037488 
0.110840 1.862846 -0.037376 
0.111328 1.862846 -0.037264 
0.111816 1.862846 -0.037152 
0.112305 1.862846 -0.037040 
0.112793 1.862846 -0.036928 
0.113281 1.862846 -0.036817 
0.113770 1.862846 -0.036706 
0.114258 1.862846 -0.036595 
0.114746 1.862846 -0.036484 
0.115234 1.862846 -0.036374 
0.115723 1.862846 -0.036263 
0.116211 1.862846 -0.036153 
0.116699 1.862846 -0.036043 
0.117188 1.862846 -0.035934 
0.117676 1.862846 -0.035824 
0.118164 1.862846 -0.035715 
0.118652 1.862846 -0.035606 
0.119141 1.862846 -0.035497 
0.119629 1.862846 -0.035388 
0.120117 1.862846 -0.035279 
0.120605 1.862846 -0.035171 
0.121094 1.862846 -0.035063 
0.121582 1.862846 -0.034955 
0.122070 1.862846 -0.034847 
0.122559 1.862846 -0.034740 
0.123047 1.862846 -0.034633 
0.123535 1.862846 -0.034525 
0.124023 1.862846 -0.034419 
0.124512 1.862846 -0.034312 
0.125000 1.862846 -0.034206 
0.125488 1.862846 -0.034099 
0.125977 1.862846 -0.033993 
0.126465 1.862846 -0.033888 
0.126953 1.862846 -0.033782 
0.127441 1.862846 -0.033677 
0.127930 1.862846 -0.033572 
0.128418 1.862846 -0.033467 
0.128906 1.862846 -0.033362 
0.129395 1.862846 -0.033258 
0.129883 1.862846 -0.033154 
0.130371 1.862846 -0.033050 
0.130859 1.862846 -0.032946 
0.131348 1.862846 -0.032843 
0.131836 1.862846 -0.032739 
0.132324 1.862846 -0.032636 
0.132812 1.862846 -0.032534 
0.133301 1.862846 -0.032431 
0.133789 1.862846 -0.032329 
0.134277 1.862846 -0.032227 
0.134766 1.862846 -0.032125 
0.135254 1.862846 -0.032023 
0.135742 1.862846 -0.031922 
0.136230 1.862846 -0.031821 
0.136719 1.862846 -0.031720 
0.137207 1.862846 -0.031620 
0.137695 1.862846 -0.031519 
0.138184 1.862846 -0.031419 
0.138672 1.862846 -0.031319 
0.139160 1.862846 -0.031220 
0.139648 1.862846 -0.031121 
0.140137 1.862846 -0.031021 
0.140625 1.862846 -0.030923 
0.141113 1.862846 -0.030824 
0.141602 1.862846 -0.030726 
0.142090 1.862846 -0.030628 
0.142578 1.862846 -0.030530 
0.143066 1.862846 -0.030433 
0.143555 1.862846 -0.030335 
0.144043 1.862846 -0.030239 
0.144531 1.862846 -0.030142 
0.145020 1.862846 -0.030046 
0.145508 1.862846 -0.029949 
0.145996 1.862846 -0.029854 
0.146484 1.862846 -0.029758 
0.146973 1.862846 -0.029663 
0.147461 1.862846 -0.029568 
0.147949 1.862846 -0.029473 
0.148438 1.862846 -0.029379 
0.148926 1.862846 -0.029284 
0.149414 1.862846 -0.029191 
0.149902 1.862846 -0.029097 
0.150391 1.862846 -0.029004 
0.150879 1.862846 -0.028911 
0.151367 1.862846 -0.028818 
0.151855 1.862846 -0.028726 
0.152344 1.862846 -0.028633 
0.152832 1.862846 -0.028542 
0.153320 1.862846 -0.028450 
0.153809 1.862846 -0.028359 
0.154297 1.862846 -0.028268 
0.154785 1.862846 -0.028177 
0.155273 1.862846 -0.028087 
0.155762 1.862846 -0.027997 
0.156250 1.862846 -0.027907 
0.156738 1.862846 -0.027818 
0.157227 1.862846 -0.027729 
0.157715 1.862846 -0.027640 
0.158203 1.862846 -0.027552 
0.158691 1.862846 -0.027464 
0.159180 1.862846 -0.027376 
0.159668 1.862846 -0.027288 
0.160156 1.862846 -0.027201 
0.160645 1.862846 -0.027114 
0.161133 1.862846 -0.027028 
0.161621 1.862846 -0.026942 
0.162109 1.862846 -0.026856 
0.162598 1.862846 -0.026770 
0.163086 1.862846 -0.026685 
0.163574 1.862846 -0.026601 
0.164062 1.862846 -0.026516 
0.164551 1.862846 -0.026432 
0.165039 1.862846 -0.026348 
0.165527 1.862846 -0.026265 
0.166016 1.862846 -0.026182 
0.166504 1.862846 -0.026099 
0.166992 1.862846 -0.026016 
0.167480 1.862846 -0.025934 
0.167969 1.862846 -0.025853 
0.168457 1.862846 -0.025771 
0.168945 1.862846 -0.025690 
0.169434 1.862846 -0.025610 
0.169922 1.862846 -0.025529 
0.170410 1.862846 -0.025449 
0.170898 1.862846 -0.025370 
0.171387 1.862846 -0.025291 
0.171875 1.862846 -0.025212 
0.172363 1.862846 -0.025134 
0.172852 1.862846 -0.025055 
0.173340 1.862846 -0.024978 
0.173828 1.862846 -0.024901 
0.174316 1.862846 -0.024824 
0.174805 1.862846 -0.024747 
0.175293 1.862846 -0.024671 
0.175781 1.862846 -0.024595 
0.176270 1.862846 -0.024520 
0.176758 1.862846 -0.024445 
0.177246 1.862846 -0.024370 
0.177734 1.862846 -0.024296 
0.178223 1.862846 -0.024222 
0.178711 1.862846 -0.024149 
0.179199 1.862846 -0.024076 
0.179688 1.862846 -0.024004 
0.180176 1.862846 -0.023932 
0.180664 1.862846 -0.023860 
0.181152 1.862846 -0.023788 
0.181641 1.862846 -0.023718 
0.182129 1.862846 -0.023647 
0.182617 1.862846 -0.023577 
0.183105 1.862846 -0.023507 
0.183594 1.862846 -0.023438 
0.184082 1.862846 -0.023370 
0.184570 1.862846 -0.023301 
0.185059 1.862846 -0.023233 
0.185547 1.862846 -0.023166 
0.186035 1.862846 -0.023099 
0.186523 1.862846 -0.023032 
0.187012 1.862846 -0.022966 
0.187500 1.862846 -0.022901 
0.187988 1.862846 -0.022835 
0.188477 1.862846 -0.022771 
0.188965 1.862846 -0.022706 
0.189453 1.862846 -0.022642 
0.189941 1.862846 -0.022579 
0.190430 1.862846 -0.022516 
0.190918 1.862846 -0.022454 
0.191406 1.862846 -0.022392 
0.191895 1.862846 -0.022330 
0.192383 1.862846 -0.022269 
0.192871 1.862846 -0.022209 
0.193359 1.862846 -0.022149 
0.193848 1.862846 -0.022089 
0.194336 1.862846 -0.022030 
0.194824 1.862846 -0.021971 
0.195312 1.862846 -0.021913 
0.195801 1.862846 -0.021856 
0.196289 1.862846 -0.021798 
0.196777 1.862846 -0.021742 
0.197266 1.862846 -0.021686 
0.197754 1.862846 -0.021630 
0.198242 1.862846 -0.021575 
0.198730 1.862846 -0.021521 
0.199219 1.862846 -0.021467 
0.199707 1.862846 -0.021413 
0.200195 1.862846 -0.021360 
0.200684 1.862846 -0.021308 
0.201172 1.862846 -0.021256 
0.201660 1.862846 -0.021205 
0.202148 1.862846 -0.021154 
0.202637 1.862846 -0.021103 
0.203125 1.862846 -0.021054 
0.203613 1.862846 -0.021005 
0.204102 1.862846 -0.020956 
0.204590 1.862846 -0.020908 
0.205078 1.862846 -0.020860 
0.205566 1.862846 -0.020814 
0.206055 1.862846 -0.020767 
0.206543 1.862846 -0.020721 
0.207031 1.862846 -0.020676 
0.207520 1.862846 -0.020632 
0.208008 1.862846 -0.020588 
0.208496 1.862846 -0.020544 
0.208984 1.862846 -0.020501 
0.209473 1.862846 -0.020459 
0.209961 1.862846 -0.020417 
0.210449 1.862846 -0.020376 
0.210938 1.862846 -0.020336 
0.211426 1.862846 -0.020296 
0.211914 1.862846 -0.020257 
0.212402 1.862846 -0.020218 
0.212891 1.862846 -0.020180 
0.213379 1.862846 -0.020143 
0.213867 1.862846 -0.020106 
0.214355 1.862846 -0.020070 
0.214844 1.862846 -0.020035 
0.215332 1.862846 -0.020000 
0.215820 1.862846 -0.019966 
0.216309 1.862846 -0.019933 
0.216797 1.862846 -0.019900 
0.217285 1.862846 -0.019868 
0.217773 1.862846 -0.019836 
0.218262 1.862846 -0.019806 
0.218750 1.862846 -0.019776 
0.219238 1.862846 -0.019746 
0.219727 1.862846 -0.019717 
0.220215 1.862846 -0.019689 
0.220703 1.862846 -0.019662 
0.221191 1.862846 -0.019636 
0.221680 1.862846 -0.019610 
0.222168 1.862846 -0.019585 
0.222656 1.862846 -0.019560 
0.223145 1.862846 -0.019536 
0.223633 1.862846 -0.019513 
0.224121 1.862846 -0.019491 
0.224609 1.862846 -0.019470 
0.225098 1.862846 -0.019449 
0.225586 1.862846 -0.019429 
0.226074 1.862846 -0.019410 
0.226562 1.862846 -0.019391 
0.227051 1.862846 -0.019373 
0.227539 1.862846 -0.019356 
0.228027 1.862846 -0.019340 
0.228516 1.862846 -0.019325 
0.229004 1.862846 -0.019310 
0.229492 1.862846 -0.019297 
0.229980 1.862846 -0.019284 
0.230469 1.862846 -0.019271 
0.230957 1.862846 -0.019260 
0.231445 1.862846 -0.019250 
0.231934 1.862846 -0.019240 
0.232422 1.862846 -0.019231 
0.232910 1.862846 -0.019223 
0.233398 1.862846 -0.019216 
0.233887 1.862846 -0.019209 
0.234375 1.862846 -0.019204 
0.234863 1.862846 -0.019199 
0.235352 1.862846 -0.019196 
0.235840 1.862846 -0.019193 
0.236328 1.862846 -0.019191 
0.236816 1.862846 -0.019190 
0.237305 1.862846 -0.019190 
0.237793 1.862846 -0.019191 
0.238281 1.862846 -0.019192 
0.238770 1.862846 -0.019195 
0.239258 1.862846 -0.019198 
0.239746 1.862846 -0.019203 
0.240234 1.862846 -0.019208 
0.240723 1.862846 -0.019215 
0.241211 1.862846 -0.019222 
0.241699 1.862846 -0.019231 
0.242188 1.862846 -0.019240 
0.242676 1.862846 -0.019250 
0.243164 1.862846 -0.019262 
0.243652 1.862846 -0.019274 
0.244141 1.862846 -0.019287 
0.244629 1.862846 -0.019301 
0.245117 1.862846 -0.019317 
0.245605 1.862846 -0.019333 
0.246094 1.862846 -0.019351 
0.246582 1.862846 -0.019369 
0.247070 1.862846 -0.019389 
0.247559 1.862846 -0.019410 
0.248047 1.862846 -0.019431 
0.248535 1.862846 -0.019454 
0.249023 1.862846 -0.019478 
0.249512 1.862846 -0.019503 
0.250000 1.862846 -0.019529 
0.250488 1.862846 -0.019557 
0.250977 1.862846 -0.019585 
0.251465 1.862846 -0.019615 
0.251953 1.862846 -0.019646 
0.252441 1.862846 -0.019677 
0.252930 1.862846 -0.019711 
0.253418 1.862846 -0.019745 
0.253906 1.862846 -0.019780 
0.254395 1.862846 -0.019817 
0.254883 1.862846 -0.019855 
0.255371 1.862846 -0.019894 
0.255859 1.862846 -0.019935 
0.256348 1.862846 -0.019977 
0.256836 1.862846 -0.020020 
0.257324 1.862846 -0.020064 
0.257812 1.862846 -0.020110 
0.258301 1.862846 -0.020157 
0.258789 1.862846 -0.020205 
0.259277 1.862846 -0.020254 
0.259766 1.862846 -0.020305 
0.260254 1.862846 -0.020358 
0.260742 1.862846 -0.020411 
0.261230 1.862846 -0.020466 
0.261719 1.862846 -0.020523 
0.262207 1.862846 -0.020581 
0.262695 1.862846 -0.020640 
0.263184 1.862846 -0.020701 
0.263672 1.862846 -0.020763 
0.264160 1.862846 -0.020827 
0.264648 1.862846 -0.020892 
0.265137 1.862846 -0.020959 
0.265625 1.862846 -0.021027 
0.266113 1.862846 -0.021097 
0.266602 1.862846 -0.021168 
0.267090 1.862846 -0.021241 
0.267578 1.862846 -0.021315 
0.268066 1.862846 -0.021391 
0.268555 1.862846 -0.021469 
0.269043 1.862846 -0.021548 
0.269531 1.862846 -0.021629 
0.270020 1.862846 -0.021712 
0.270508 1.862846 -0.021796 
0.270996 1.862846 -0.021882 
0.271484 1.862846 -0.021970 
0.271973 1.862846 -0.022060 
0.272461 1.862846 -0.022151 
0.272949 1.862846 -0.022244 
0.273438 1.862846 -0.022339 
0.273926 1.862846 -0.022436 
0.274414 1.862846 -0.022534 
0.274902 1.862846 -0.022635 
0.275391 1.862846 -0.022737 
0.275879 1.862846 -0.022842 
0.276367 1.862846 -0.022948 
0.276855 1.862846 -0.023056 
0.277344 1.862846 -0.023166 
0.277832 1.862846 -0.023278 
0.278320 1.862846 -0.023392 
0.278809 1.862846 -0.023509 
0.279297 1.862846 -0.023627 
0.279785 1.862846 -0.023747 
0.280273 1.862846 -0.023870 
0.280762 1.862846 -0.023995 
0.281250 1.862846 -0.024122 
0.281738 1.862846 -0.024251 
0.282227 1.862846 -0.024382 
0.282715 1.862846 -0.024516 
0.283203 1.862846 -0.024652 
0.283691 1.862846 -0.024790 
0.284180 1.862846 -0.024930 
0.284668 1.862846 -0.025073 
0.285156 1.862846 -0.025219 
0.285645 1.862846 -0.025367 
0.286133 1.862846 -0.025517 
0.286621 1.862846 -0.025670 
0.287109 1.862846 -0.025825 
0.287598 1.862846 -0.025983 
0.288086 1.862846 -0.026144 
0.288574 1.862846 -0.026307 
0.289062 1.862846 -0.026473 
0.289551 1.862846 -0.026642 
0.290039 1.862846 -0.026814 
0.290527 1.862846 -0.026988 
0.291016 1.862846 -0.027165 
0.291504 1.862846 -0.027345 
0.291992 1.862846 -0.027528 
0.292480 1.862846 -0.027714 
0.292969 1.862846 -0.027903 
0.293457 1.862846 -0.028095 
0.293945 1.862846 -0.028291 
0.294434 1.862846 -0.028489 
0.294922 1.862846 -0.028691 
0.295410 1.862846 -0.028896 
0.295898 1.862846 -0.029104 
0.296387 1.862846 -0.029315 
0.296875 1.862846 -0.029531 
0.297363 1.862846 -0.029749 
0.297852 1.862846 -0.029971 
0.298340 1.862846 -0.030197 
0.298828 1.862846 -0.030426 
0.299316 1.862846 -0.030659 
0.299805 1.862846 -0.030896 
0.300293 1.862846 -0.031137 
0.300781 1.862846 -0.031381 
0.301270 1.862846 -0.031630 
0.301758 1.862846 -0.031882 
0.302246 1.862846 -0.032139 
0.302734 1.862846 -0.032400 
0.303223 1.862846 -0.032665 
0.303711 1.862846 -0.032935 
0.304199 1.862846 -0.033209 
0.304688 1.862846 -0.033487 
0.305176 1.862846 -0.033770 
0.305664 1.862846 -0.034058 
0.306152 1.862846 -0.034350 
0.306641 1.862846 -0.034648 
0.307129 1.862846 -0.034950 
0.307617 1.862846 -0.035257 
0.308105 1.862846 -0.035570 
0.308594 1.862846 -0.035888 
0.309082 1.862846 -0.036211 
0.309570 1.862846 -0.036539 
0.310059 1.862846 -0.036874 
0.310547 1.862846 -0.037214 
0.311035 1.862846 -0.037559 
0.311523 1.862846 -0.037911 
0.312012 1.862846 -0.038269 
0.312500 1.862846 -0.038632 
0.312988 1.862846 -0.039003 
0.313477 1.862846 -0.039379 
0.313965 1.862846 -0.039763 
0.314453 1.862846 -0.040153 
0.314941 1.862846 -0.040550 
0.315430 1.862846 -0.040954 
0.315918 1.862846 -0.041365 
0.316406 1.862846 -0.041784 
0.316895 1.862846 -0.042210 
0.317383 1.862846 -0.042645 
0.317871 1.862846 -0.043087 
0.318359 1.862846 -0.043537 
0.318848 1.862846 -0.043995 
0.319336 1.862846 -0.044462 
0.319824 1.862846 -0.044938 
0.320312 1.862846 -0.045423 
0.320801 1.862846 -0.045917 
0.321289 1.862846 -0.046421 
0.321777 1.862846 -0.046934 
0.322266 1.862846 -0.047457 
0.322754 1.862846 -0.047990 
0.323242 1.862846 -0.048533 
0.323730 1.862846 -0.049088 
0.324219 1.862846 -0.049653 
0.324707 1.862846 -0.050229 
0.325195 1.862846 -0.050817 
0.325684 1.862846 -0.051417 
0.326172 1.862846 -0.052029 
0.326660 1.862846 -0.052653 
0.327148 1.862846 -0.053290 
0.327637 1.862846 -0.053940 
0.328125 1.862846 -0.054604 
0.328613 1.862846 -0.055281 
0.329102 1.862846 -0.055972 
0.329590 1.862846 -0.056677 
0.330078 1.862846 -0.057396 
0.330566 1.862846 -0.058131 
0.331055 1.862846 -0.058880 
0.331543 1.862846 -0.059645 
0.332031 1.862846 -0.060425 
0.332520 1.862846 -0.061221 
0.333008 1.862846 -0.062033 
0.333496 1.862846 -0.062861 
0.333984 1.862846 -0.063705 
0.334473 1.862846 -0.064566 
0.334961 1.862846 -0.065442 
0.335449 1.862846 -0.066334 
0.335938 1.862846 -0.067241 
0.336426 1.862846 -0.068164 
0.336914 1.862846 -0.069102 
0.337402 1.862846 -0.070055 
0.337891 1.862846 -0.071021 
0.338379 1.862846 -0.072001 
0.338867 1.862846 -0.072992 
0.339355 1.862846 -0.073995 
0.339844 1.862846 -0.075008 
0.340332 1.862846 -0.076029 
0.340820 1.862846 -0.077059 
0.341309 1.862846 -0.078094 
0.341797 1.862846 -0.079134 
0.342285 1.862846 -0.080177 
0.342773 1.862846 -0.081222 
0.343262 1.862846 -0.082267 
0.343750 1.862846 -0.083310 
0.344238 1.862846 -0.084350 
0.344727 1.862846 -0.085385 
0.345215 1.862846 -0.086414 
0.345703 1.862846 -0.087437 
0.346191 1.862846 -0.088450 
0.346680 1.862846 -0.089454 
0.347168 1.862846 -0.090448 
0.347656 1.862846 -0.091431 
0.348145 1.862846 -0.092401 
0.348633 1.862846 -0.093359 
0.349121 1.862846 -0.094304 
0.349609 1.862846 -0.095235 
0.350098 1.862846 -0.096153 
0.350586 1.862846 -0.097056 
0.351074 1.862846 -0.097946 
0.351562 1.862846 -0.098821 
0.352051 1.862846 -0.099683 
0.352539 1.862846 -0.100530 
0.353027 1.862846 -0.101363 
0.353516 1.862846 -0.102182 
0.354004 1.862846 -0.102987 
0.354492 1.862846 -0.103779 
0.354980 1.862846 -0.104557 
0.355469 1.862846 -0.105322 
0.355957 1.862846 -0.106075 
0.356445 1.862846 -0.106814 
0.356934 1.862846 -0.107542 
0.357422 1.862846 -0.108257 
0.357910 1.862846 -0.108960 
0.358398 1.862846 -0.109652 
0.358887 1.862846 -0.110332 
0.359375 1.862846 -0.111001 
0.359863 1.862846 -0.111659 
0.360352 1.862846 -0.112307 
0.360840 1.862846 -0.112944 
0.361328 1.862846 -0.113571 
0.361816 1.862846 -0.114188 
0.362305 1.862846 -0.114796 
0.362793 1.862846 -0.115394 
0.363281 1.862846 -0.115983 
0.363770 1.862846 -0.116563 
0.364258 1.862846 -0.117134 
0.364746 1.862846 -0.117696 
0.365234 1.862846 -0.118251 
0.365723 1.862846 -0.118797 
0.366211 1.862846 -0.119335 
0.366699 1.862846 -0.119865 
0.367188 1.862846 -0.120388 
0.367676 1.862846 -0.120903 
0.368164 1.862846 -0.121411 
0.368652 1.862846 -0.121912 
0.369141 1.862846 -0.122406 
0.369629 1.862846 -0.122893 
0.370117 1.862846 -0.123374 
0.370605 1.862846 -0.123847 
0.371094 1.862846 -0.124315 
0.371582 1.862846 -0.124776 
0.372070 1.862846 -0.125232 
0.372559 1.862846 -0.125681 
0.373047 1.862846 -0.126124 
0.373535 1.862846 -0.126562 
0.374023 1.862846 -0.126994 
0.374512 1.862846 -0.127420 
0.375000 1.862846 -0.127841 
0.375488 1.862846 -0.128257 
0.375977 1.862846 -0.128668 
0.376465 1.862846 -0.129073 
0.376953 1.862846 -0.129474 
0.377441 1.862846 -0.129869 
0.377930 1.862846 -0.130260 
0.378418 1.862846 -0.130646 
0.378906 1.862846 -0.131028 
0.379395 1.862846 -0.131405 
0.379883 1.862846 -0.131777 
0.380371 1.862846 -0.132145 
0.380859 1.862846 -0.132509 
0.381348 1.862846 -0.132869 
0.381836 1.862846 -0.133224 
0.382324 1.862846 -0.133576 
0.382812 1.862846 -0.133923 
0.383301 1.862846 -0.134266 
0.383789 1.862846 -0.134606 
0.384277 1.862846 -0.134941 
0.384766 1.862846 -0.135273 
0.385254 1.862846 -0.135601 
0.385742 1.862846 -0.135926 
0.386230 1.862846 -0.136247 
0.386719 1.862846 -0.136564 
0.387207 1.862846 -0.136878 
0.387695 1.862846 -0.137189 
0.388184 1.862846 -0.137496 
0.388672 1.862846 -0.137800 
0.389160 1.862846 -0.138101 
0.389648 1.862846 -0.138398 
0.390137 1.862846 -0.138693 
0.390625 1.862846 -0.138984 
0.391113 1.862846 -0.139272 
0.391602 1.862846 -0.139557 
0.392090 1.862846 -0.139839 
0.392578 1.862846 -0.140118 
0.393066 1.862846 -0.140395 
0.393555 1.862846 -0.140668 
0.394043 1.862846 -0.140939 
0.394531 1.862846 -0.141207 
0.395020 1.862846 -0.141472 
0.395508 1.862846 -0.141734 
0.395996 1.862846 -0.141994 
0.396484 1.862846 -0.142251 
0.396973 1.862846 -0.142506 
0.397461 1.862846 -0.142757 
0.397949 1.862846 -0.143007 
0.398438 1.862846 -0.143254 
0.398926 1.862846 -0.143498 
0.399414 1.862846 -0.143740 
0.399902 1.862846 -0.143980 
0.400391 1.862846 -0.144217 
0.400879 1.862846 -0.144452 
0.401367 1.862846 -0.144685 
0.401855 1.862846 -0.144915 
0.402344 1.862846 -0.145143 
0.402832 1.862846 -0.145369 
0.403320 1.862846 -0.145593 
0.403809 1.862846 -0.145814 
0.404297 1.862846 -0.146033 
0.404785 1.862846 -0.146251 
0.405273 1.862846 -0.146466 
0.405762 1.862846 -0.146679 
0.406250 1.862846 -0.146890 
0.406738 1.862846 -0.147099 
0.407227 1.862846 -0.147305 
0.407715 1.862846 -0.147510 
0.408203 1.862846 -0.147713 
0.408691 1.862846 -0.147914 
0.409180 1.862846 -0.148113 
0.409668 1.862846 -0.148311 
0.410156 1.862846 -0.148506 
0.410645 1.862846 -0.148699 
0.411133 1.862846 -0.148891 
0.411621 1.862846 -0.149081 
0.412109 1.862846 -0.149269 
0.412598 1.862846 -0.149455 
0.413086 1.862846 -0.149640 
0.413574 1.862846 -0.149822 
0.414062 1.862846 -0.150003 
0.414551 1.862846 -0.150183 
0.415039 1.862846 -0.150360 
0.415527 1.862846 -0.150536 
0.416016 1.862846 -0.150710 
0.416504 1.862846 -0.150883 
0.416992 1.862846 -0.151054 
0.417480 1.862846 -0.151223 
0.417969 1.862846 -0.151391 
0.418457 1.862846 -0.151557 
0.418945 1.862846 -0.151722 
0.419434 1.862846 -0.151885 
0.419922 1.862846 -0.152047 
0.420410 1.862846 -0.152207 
0.420898 1.862846 -0.152365 
0.421387 1.862846 -0.152522 
0.421875 1.862846 -0.152678 
0.422363 1.862846 -0.152832 
0.422852 1.862846 -0.152985 
0.423340 1.862846 -0.153136 
0.423828 1.862846 -0.153286 
0.424316 1.862846 -0.153434 
0.424805 1.862846 -0.153581 
0.425293 1.862846 -0.153727 
0.425781 1.862846 -0.153871 
0.426270 1.862846 -0.154014 
0.426758 1.862846 -0.154156 
0.427246 1.862846 -0.154296 
0.427734 1.862846 -0.154435 
0.428223 1.862846 -0.154572 
0.428711 1.862846 -0.154708 
0.429199 1.862846 -0.154843 
0.429688 1.862846 -0.154977 
0.430176 1.862846 -0.155110 
0.430664 1.862846 -0.155241 
0.431152 1.862846 -0.155371 
0.431641 1.862846 -0.155499 
0.432129 1.862846 -0.155627 
0.432617 1.862846 -0.155753 
0.433105 1.862846 -0.155878 
0.433594 1.862846 -0.156002 
0.434082 1.862846 -0.156124 
0.434570 1.862846 -0.156246 
0.435059 1.862846 -0.156366 
0.435547 1.862846 -0.156485 
0.436035 1.862846 -0.156603 
0.436523 1.862846 -0.156720 
0.437012 1.862846 -0.156835 
0.437500 1.862846 -0.156950 
0.437988 1.862846 -0.157063 
0.438477 1.862846 -0.157176 
0.438965 1.862846 -0.157287 
0.439453 1.862846 -0.157397 
0.439941 1.862846 -0.157506 
0.440430 1.862846 -0.157614 
0.440918 1.862846 -0.157721 
0.441406 1.862846 -0.157827 
0.441895 1.862846 -0.157932 
0.442383 1.862846 -0.158035 
0.442871 1.862846 -0.158138 
0.443359 1.862846 -0.158240 
0.443848 1.862846 -0.158340 
0.444336 1.862846 -0.158440 
0.444824 1.862846 -0.158539 
0.445312 1.862846 -0.158636 
0.445801 1.862846 -0.158733 
0.446289 1.862846 -0.158829 
0.446777 1.862846 -0.158923 
0.447266 1.862846 -0.159017 
0.447754 1.862846 -0.159110 
0.448242 1.862846 -0.159202 
0.448730 1.862846 -0.159292 
0.449219 1.862846 -0.159382 
0.449707 1.862846 -0.159471 
0.450195 1.862846 -0.159559 
0.450684 1.862846 -0.159646 
0.451172 1.862846 -0.159732 
0.451660 1.862846 -0.159818 
0.452148 1.862846 -0.159902 
0.452637 1.862846 -0.159986 
0.453125 1.862846 -0.160068 
0.453613 1.862846 -0.160150 
0.454102 1.862846 -0.160231 
0.454590 1.862846 -0.160310 
0.455078 1.862846 -0.160389 
0.455566 1.862846 -0.160468 
0.456055 1.862846 -0.160545 
0.456543 1.862846 -0.160621 
0.457031 1.862846 -0.160697 
0.457520 1.862846 -0.160772 
0.458008 1.862846 -0.160846 
0.458496 1.862846 -0.160919 
0.458984 1.862846 -0.160991 
0.459473 1.862846 -0.161062 
0.459961 1.862846 -0.161133 
0.460449 1.862846 -0.161203 
0.460938 1.862846 -0.161272 
0.461426 1.862846 -0.161340 
0.461914 1.862846 -0.161407 
0.462402 1.862846 -0.161474 
0.462891 1.862846 -0.161540 
0.463379 1.862846 -0.161605 
0.463867 1.862846 -0.161669 
0.464355 1.862846 -0.161733 
0.464844 1.862846 -0.161795 
0.465332 1.862846 -0.161857 
0.465820 1.862846 -0.161918 
0.466309 1.862846 -0.161979 
0.466797 1.862846 -0.162039 
0.467285 1.862846 -0.162097 
0.467773 1.862846 -0.162156 
0.468262 1.862846 -0.162213 
0.468750 1.862846 -0.162270 
0.469238 1.862846 -0.162326 
0.469727 1.862846 -0.162381 
0.470215 1.862846 -0.162436 
0.470703 1.862846 -0.162489 
0.471191 1.862846 -0.162543 
0.471680 1.862846 -0.162595 
0.472168 1.862846 -0.162647 
0.472656 1.862846 -0.162698 
0.473145 1.862846 -0.162748 
0.473633 1.862846 -0.162797 
0.474121 1.862846 -0.162846 
0.474609 1.862846 -0.162895 
0.475098 1.862846 -0.162942 
0.475586 1.862846 -0.162989 
0.476074 1.862846 -0.163035 
0.476562 1.862846 -0.163081 
0.477051 1.862846 -0.163126 
0.477539 1.862846 -0.163170 
0.478027 1.862846 -0.163213 
0.478516 1.862846 -0.163256 
0.479004 1.862846 -0.163298 
0.479492 1.862846 -0.163340 
0.479980 1.862846 -0.163381 
0.480469 1.862846 -0.163421 
0.480957 1.862846 -0.163461 
0.481445 1.862846 -0.163500 
0.481934 1.862846 -0.163538 
0.482422 1.862846 -0.163576 
0.482910 1.862846 -0.163613 
0.483398 1.862846 -0.163649 
0.483887 1.862846 -0.163685 
0.484375 1.862846 -0.163721 
0.484863 1.862846 -0.163755 
0.485352 1.862846 -0.163789 
0.485840 1.862846 -0.163823 
0.486328 1.862846 -0.163855 
0.486816 1.862846 -0.163888 
0.487305 1.862846 -0.163919 
0.487793 1.862846 -0.163950 
0.488281 1.862846 -0.163981 
0.488770 1.862846 -0.164011 
0.489258 1.862846 -0.164040 
0.489746 1.862846 -0.164068 
0.490234 1.862846 -0.164097 
0.490723 1.862846 -0.164124 
0.491211 1.862846 -0.164151 
0.491699 1.862846 -0.164177 
0.492188 1.862846 -0.164203 
0.492676 1.862846 -0.164228 
0.493164 1.862846 -0.164253 
0.493652 1.862846 -0.164277 
0.494141 1.862846 -0.164301 
0.494629 1.862846 -0.164324 
0.495117 1.862846 -0.164346 
0.495605 1.862846 -0.164368 
0.496094 1.862846 -0.164389 
0.496582 1.862846 -0.164410 
0.497070 1.862846 -0.164430 
0.497559 1.862846 -0.164450 
0.498047 1.862846 -0.164469 
0.498535 1.862846 -0.164488 
0.499023 1.862846 -0.164506 
0.499512 1.862846 -0.164523 
0.500000 1.862846 -0.164540 
0.500488 1.862846 -0.164557 
0.500977 1.862846 -0.164573 
0.501465 1.862846 -0.164588 
0.501953 1.862846 -0.164603 
0.502441 1.862846 -0.164618 
0.502930 1.862846 -0.164632 
0.503418 1.862846 -0.164645 
0.503906 1.862846 -0.164658 
0.504395 1.862846 -0.164670 
0.504883 1.862846 -0.164682 
0.505371 1.862846 -0.164694 
0.505859 1.862846 -0.164705 
0.506348 1.862846 -0.164715 
0.506836 1.862846 -0.164725 
0.507324 1.862846 -0.164734 
0.507812 1.862846 -0.164743 
0.508301 1.862846 -0.164752 
0.508789 1.862846 -0.164760 
0.509277 1.862846 -0.164767 
0.509766 1.862846 -0.164774 
0.510254 1.862846 -0.164780 
0.510742 1.862846 -0.164786 
0.511230 1.862846 -0.164792 
0.511719 1.862846 -0.164797 
0.512207 1.862846 -0.164802 
0.512695 1.862846 -0.164806 
0.513184 1.862846 -0.164809 
0.513672 1.862846 -0.164813 
0.514160 1.862846 -0.164815 
0.514648 1.862846 -0.164818 
0.515137 1.862846 -0.164819 
0.515625 1.862846 -0.164821 
0.516113 1.862846 -0.164821 
0.516602 1.862846 -0.164822 
0.517090 1.862846 -0.164822 
0.517578 1.862846 -0.164821 
0.518066 1.862846 -0.164820 
0.518555 1.862846 -0.164819 
0.519043 1.862846 -0.164817 
0.519531 1.862846 -0.164815 
0.520020 1.862846 -0.164812 
0.520508 1.862846 -0.164809 
0.520996 1.862846 -0.164805 
0.521484 1.862846 -0.164801 
0.521973 1.862846 -0.164797 
0.522461 1.862846 -0.164792 
0.522949 1.862846 -0.164787 
0.523438 1.862846 -0.164781 
0.523926 1.862846 -0.164775 
0.524414 1.862846 -0.164768 
0.524902 1.862846 -0.164761 
0.525391 1.862846 -0.164754 
0.525879 1.862846 -0.164746 
0.526367 1.862846 -0.164737 
0.526855 1.862846 -0.164729 
0.527344 1.862846 -0.164720 
0.527832 1.862846 -0.164710 
0.528320 1.862846 -0.164700 
0.528809 1.862846 -0.164690 
0.529297 1.862846 -0.164679 
0.529785 1.862846 -0.164668 
0.530273 1.862846 -0.164656 
0.530762 1.862846 -0.164644 
0.531250 1.862846 -0.164632 
0.531738 1.862846 -0.164619 
0.532227 1.862846 -0.164606 
0.532715 1.862846 -0.164592 
0.533203 1.862846 -0.164578 
0.533691 1.862846 -0.164563 
0.534180 1.862846 -0.164549 
0.534668 1.862846 -0.164533 
0.535156 1.862846 -0.164518 
0.535645 1.862846 -0.164502 
0.536133 1.862846 -0.164485 
0.536621 1.862846 -0.164469 
0.537109 1.862846 -0.164452 
0.537598 1.862846 -0.164434 
0.538086 1.862846 -0.164416 
0.538574 1.862846 -0.164398 
0.539062 1.862846 -0.164379 
0.539551 1.862846 -0.164360 
0.540039 1.862846 -0.164341 
0.540527 1.862846 -0.164321 
0.541016 1.862846 -0.164301 
0.541504 1.862846 -0.164280 
0.541992 1.862846 -0.164259 
0.542480 1.862846 -0.164238 
0.542969 1.862846 -0.164216 
0.543457 1.862846 -0.164194 
0.543945 1.862846 -0.164172 
0.544434 1.862846 -0.164149 
0.544922 1.862846 -0.164126 
0.545410 1.862846 -0.164102 
0.545898 1.862846 -0.164078 
0.546387 1.862846 -0.164054 
0.546875 1.862846 -0.164030 
0.547363 1.862846 -0.164005 
0.547852 1.862846 -0.163979 
0.548340 1.862846 -0.163954 
0.548828 1.862846 -0.163928 
0.549316 1.862846 -0.163901 
0.549805 1.862846 -0.163875 
0.550293 1.862846 -0.163847 
0.550781 1.862846 -0.163820 
0.551270 1.862846 -0.163792 
0.551758 1.862846 -0.163764 
0.552246 1.862846 -0.163736 
0.552734 1.862846 -0.163707 
0.553223 1.862846 -0.163678 
0.553711 1.862846 -0.163648 
0.554199 1.862846 -0.163618 
0.554688 1.862846 -0.163588 
0.555176 1.862846 -0.163558 
0.555664 1.862846 -0.163527 
0.556152 1.862846 -0.163496 
0.556641 1.862846 -0.163464 
0.557129 1.862846 -0.163432 
0.557617 1.862846 -0.163400 
0.558105 1.862846 -0.163368 
0.558594 1.862846 -0.163335 
0.559082 1.862846 -0.163302 
0.559570 1.862846 -0.163268 
0.560059 1.862846 -0.163234 
0.560547 1.862846 -0.163200 
0.561035 1.862846 -0.163166 
0.561523 1.862846 -0.163131 
0.562012 1.862846 -0.163096 
0.562500 1.862846 -0.163060 
0.562988 1.862846 -0.163024 
0.563477 1.862846 -0.162988 
0.563965 1.862846 -0.162952 
0.564453 1.862846 -0.162915 
0.564941 1.862846 -0.162878 
0.565430 1.862846 -0.162841 
0.565918 1.862846 -0.162803 
0.566406 1.862846 -0.162765 
0.566895 1.862846 -0.162727 
0.567383 1.862846 -0.162688 
0.567871 1.862846 -0.162649 
0.568359 1.862846 -0.162610 
0.568848 1.862846 -0.162570 
0.569336 1.862846 -0.162531 
0.569824 1.862846 -0.162490 
0.570312 1.862846 -0.162450 
0.570801 1.862846 -0.162409 
0.571289 1.862846 -0.162368 
0.571777 1.862846 -0.162327 
0.572266 1.862846 -0.162285 
0.572754 1.862846 -0.162243 
0.573242 1.862846 -0.162201 
0.573730 1.862846 -0.162158 
0.574219 1.862846 -0.162115 
0.574707 1.862846 -0.162072 
0.575195 1.862846 -0.162029 
0.575684 1.862846 -0.161985 
0.576172 1.862846 -0.161941 
0.576660 1.862846 -0.161896 
0.577148 1.862846 -0.161852 
0.577637 1.862846 -0.161807 
0.578125 1.862846 -0.161761 
0.578613 1.862846 -0.161716 
0.579102 1.862846 -0.161670 
0.579590 1.862846 -0.161624 
0.580078 1.862846 -0.161578 
0.580566 1.862846 -0.161531 
0.581055 1.862846 -0.161484 
0.581543 1.862846 -0.161437 
0.582031 1.862846 -0.161389 
0.582520 1.862846 -0.161341 
0.583008 1.862846 -0.161293 
0.583496 1.862846 -0.161245 
0.583984 1.862846 -0.161196 
0.584473 1.862846 -0.161147 
0.584961 1.862846 -0.161098 
0.585449 1.862846 -0.161048 
0.585938 1.862846 -0.160999 
0.586426 1.862846 -0.160949 
0.586914 1.862846 -0.160898 
0.587402 1.862846 -0.160848 
0.587891 1.862846 -0.160797 
0.588379 1.862846 -0.160746 
0.588867 1.862846 -0.160694 
0.589355 1.862846 -0.160643 
0.589844 1.862846 -0.160591 
0.590332 1.862846 -0.160538 
0.590820 1.862846 -0.160486 
0.591309 1.862846 -0.160433 
0.591797 1.862846 -0.160380 
0.592285 1.862846 -0.160327 
0.592773 1.862846 -0.160273 
0.593262 1.862846 -0.160219 
0.593750 1.862846 -0.160165 
0.594238 1.862846 -0.160111 
0.594727 1.862846 -0.160056 
0.595215 1.862846 -0.160001 
0.595703 1.862846 -0.159946 
0.596191 1.862846 -0.159891 
0.596680 1.862846 -0.159835 
0.597168 1.862846 -0.159779 
0.597656 1.862846 -0.159723 
0.598145 1.862846 -0.159666 
0.598633 1.862846 -0.159610 
0.599121 1.862846 -0.159553 
0.599609 1.862846 -0.159495 
0.600098 1.862846 -0.159438 
0.600586 1.862846 -0.159380 
0.601074 1.862846 -0.159322 
0.601562 1.862846 -0.159264 
0.602051 1.862846 -0.159205 
0.602539 1.862846 -0.159147 
0.603027 1.862846 -0.159088 
0.603516 1.862846 -0.159028 
0.604004 1.862846 -0.158969 
0.604492 1.862846 -0.158909 
0.604980 1.862846 -0.158849 
0.605469 1.862846 -0.158789 
0.605957 1.862846 -0.158728 
0.606445 1.862846 -0.158668 
0.606934 1.862846 -0.158607 
0.607422 1.862846 -0.158546 
0.607910 1.862846 -0.158484 
0.608398 1.862846 -0.158422 
0.608887 1.862846 -0.158360 
0.609375 1.862846 -0.158298 
0.609863 1.862846 -0.158236 
0.610352 1.862846 -0.158173 
0.610840 1.862846 -0.158110 
0.611328 1.862846 -0.158047 
0.611816 1.862846 -0.157984 
0.612305 1.862846 -0.157920 
0.612793 1.862846 -0.157856 
0.613281 1.862846 -0.157792 
0.613770 1.862846 -0.157728 
0.614258 1.862846 -0.157663 
0.614746 1.862846 -0.157598 
0.615234 1.862846 -0.157533 
0.615723 1.862846 -0.157468 
0.616211 1.862846 -0.157402 
0.616699 1.862846 -0.157337 
0.617188 1.862846 -0.157271 
0.617676 1.862846 -0.157205 
0.618164 1.862846 -0.157138 
0.618652 1.862846 -0.157071 
0.619141 1.862846 -0.157005 
0.619629 1.862846 -0.156937 
0.620117 1.862846 -0.156870 
0.620605 1.862846 -0.156802 
0.621094 1.862846 -0.156735 
0.621582 1.862846 -0.156667 
0.622070 1.862846 -0.156598 
0.622559 1.862846 -0.156530 
0.623047 1.862846 -0.156461 
0.623535 1.862846 -0.156392 
0.624023 1.862846 -0.156323 
0.624512 1.862846 -0.156254 
0.625000 1.862846 -0.156184 
0.625488 1.862846 -0.156114 
0.625977 1.862846 -0.156044 
0.626465 1.862846 -0.155974 
0.626953 1.862846 -0.155904 
0.627441 1.862846 -0.155833 
0.627930 1.862846 -0.155762 
0.628418 1.862846 -0.155691 
0.628906 1.862846 -0.155619 
0.629395 1.862846 -0.155548 
0.629883 1.862846 -0.155476 
0.630371 1.862846 -0.155404 
0.630859 1.862846 -0.155332 
0.631348 1.862846 -0.155260 
0.631836 1.862846 -0.155187 
0.632324 1.862846 -0.155114 
0.632812 1.862846 -0.155041 
0.633301 1.862846 -0.154968 
0.633789 1.862846 -0.154894 
0.634277 1.862846 -0.154820 
0.634766 1.862846 -0.154747 
0.635254 1.862846 -0.154672 
0.635742 1.862846 -0.154598 
0.636230 1.862846 -0.154524 
0.636719 1.862846 -0.154449 
0.637207 1.862846 -0.154374 
0.637695 1.862846 -0.154299 
0.638184 1.862846 -0.154223 
0.638672 1.862846 -0.154148 
0.639160 1.862846 -0.154072 
0.639648 1.862846 -0.153996 
0.640137 1.862846 -0.153920 
0.640625 1.862846 -0.153843 
0.641113 1.862846 -0.153767 
0.641602 1.862846 -0.153690 
0.642090 1.862846 -0.153613 
0.642578 1.862846 -0.153536 
0.643066 1.862846 -0.153458 
0.643555 1.862846 -0.153381 
0.644043 1.862846 -0.153303 
0.644531 1.862846 -0.153225 
0.645020 1.862846 -0.153147 
0.645508 1.862846 -0.153068 
0.645996 1.862846 -0.152990 
0.646484 1.862846 -0.152911 
0.646973 1.862846 -0.152832 
0.647461 1.862846 -0.152753 
0.647949 1.862846 -0.152673 
0.648438 1.862846 -0.152594 
0.648926 1.862846 -0.152514 
0.649414 1.862846 -0.152434 
0.649902 1.862846 -0.152354 
0.650391 1.862846 -0.152273 
0.650879 1.862846 -0.152193 
0.651367 1.862846 -0.152112 
0.651855 1.862846 -0.152031 
0.652344 1.862846 -0.151950 
0.652832 1.862846 -0.151869 
0.653320 1.862846 -0.151787 
0.653809 1.862846 -0.151706 
0.654297 1.862846 -0.151624 
0.654785 1.862846 -0.151542 
0.655273 1.862846 -0.151459 
0.655762 1.862846 -0.151377 
0.656250 1.862846 -0.151294 
0.656738 1.862846 -0.151211 
0.657227 1.862846 -0.151128 
0.657715 1.862846 -0.151045 
0.658203 1.862846 -0.150962 
0.658691 1.862846 -0.150878 
0.659180 1.862846 -0.150794 
0.659668 1.862846 -0.150710 
0.660156 1.862846 -0.150626 
0.660645 1.862846 -0.150542 
0.661133 1.862846 -0.150457 
0.661621 1.862846 -0.150373 
0.662109 1.862846 -0.150288 
0.662598 1.862846 -0.150203 
0.663086 1.862846 -0.150117 
0.663574 1.862846 -0.150032 
0.664062 1.862846 -0.149946 
0.664551 1.862846 -0.149861 
0.665039 1.862846 -0.149775 
0.665527 1.862846 -0.149688 
0.666016 1.862846 -0.149602 
0.666504 1.862846 -0.149516 
0.666992 1.862846 -0.149429 
0.667480 1.862846 -0.149342 
0.667969 1.862846 -0.149255 
0.668457 1.862846 -0.149168 
0.668945 1.862846 -0.149080 
0.669434 1.862846 -0.148993 
0.669922 1.862846 -0.148905 
0.670410 1.862846 -0.148817 
0.670898 1.862846 -0.148729 
0.671387 1.862846 -0.148641 
0.671875 1.862846 -0.148552 
0.672363 1.862846 -0.148464 
0.672852 1.862846 -0.148375 
0.673340 1.862846 -0.148286 
0.673828 1.862846 -0.148197 
0.674316 1.862846 -0.148107 
0.674805 1.862846 -0.148018 
0.675293 1.862846 -0.147928 
0.675781 1.862846 -0.147839 
0.676270 1.862846 -0.147749 
0.676758 1.862846 -0.147658 
0.677246 1.862846 -0.147568 
0.677734 1.862846 -0.147478 
0.678223 1.862846 -0.147387 
0.678711 1.862846 -0.147296 
0.679199 1.862846 -0.147205 
0.679688 1.862846 -0.147114 
0.680176 1.862846 -0.147022 
0.680664 1.862846 -0.146931 
0.681152 1.862846 -0.146839 
0.681641 1.862846 -0.146747 
0.682129 1.862846 -0.146655 
0.682617 1.862846 -0.146563 
0.683105 1.862846 -0.146471 
0.683594 1.862846 -0.146378 
0.684082 1.862846 -0.146286 
0.684570 1.862846 -0.146193 
0.685059 1.862846 -0.146100 
0.685547 1.862846 -0.146007 
0.686035 1.862846 -0.145913 
0.686523 1.862846 -0.145820 
0.687012 1.862846 -0.145726 
0.687500 1.862846 -0.145633 
0.687988 1.862846 -0.145539 
0.688477 1.862846 -0.145444 
0.688965 1.862846 -0.145350 
0.689453 1.862846 -0.145256 
0.689941 1.862846 -0.145161 
0.690430 1.862846 -0.145066 
0.690918 1.862846 -0.144971 
0.691406 1.862846 -0.144876 
0.691895 1.862846 -0.144781 
0.692383 1.862846 -0.144686 
0.692871 1.862846 -0.144590 
0.693359 1.862846 -0.144495 
0.693848 1.862846 -0.144399 
0.694336 1.862846 -0.144303 
0.694824 1.862846 -0.144207 
0.695312 1.862846 -0.144110 
0.695801 1.862846 -0.144014 
0.696289 1.862846 -0.143917 
0.696777 1.862846 -0.143820 
0.697266 1.862846 -0.143723 
0.697754 1.862846 -0.143626 
0.698242 1.862846 -0.143529 
0.698730 1.862846 -0.143432 
0.699219 1.862846 -0.143334 
0.699707 1.862846 -0.143236 
0.700195 1.862846 -0.143138 
0.700684 1.862846 -0.143040 
0.701172 1.862846 -0.142942 
0.701660 1.862846 -0.142844 
0.702148 1.862846 -0.142746 
0.702637 1.862846 -0.142647 
0.703125 1.862846 -0.142548 
0.703613 1.862846 -0.142449 
0.704102 1.862846 -0.142350 
0.704590 1.862846 -0.142251 
0.705078 1.862846 -0.142152 
0.705566 1.862846 -0.142052 
0.706055 1.862846 -0.141953 
0.706543 1.862846 -0.141853 
0.707031 1.862846 -0.141753 
0.707520 1.862846 -0.141653 
0.708008 1.862846 -0.141552 
0.708496 1.862846 -0.141452 
0.708984 1.862846 -0.141352 
0.709473 1.862846 -0.141251 
0.709961 1.862846 -0.141150 
0.710449 1.862846 -0.141049 
0.710938 1.862846 -0.140948 
0.711426 1.862846 -0.140847 
0.711914 1.862846 -0.140745 
0.712402 1.862846 -0.140644 
0.712891 1.862846 -0.140542 
0.713379 1.862846 -0.140440 
0.713867 1.862846 -0.140338 
0.714355 1.862846 -0.140236 
0.714844 1.862846 -0.140134 
0.715332 1.862846 -0.140032 
0.715820 1.862846 -0.139929 
0.716309 1.862846 -0.139827 
0.716797 1.862846 -0.139724 
0.717285 1.862846 -0.139621 
0.717773 1.862846 -0.139518 
0.718262 1.862846 -0.139415 
0.718750 1.862846 -0.139311 
0.719238 1.862846 -0.139208 
0.719727 1.862846 -0.139104 
0.720215 1.862846 -0.139000 
0.720703 1.862846 -0.138897 
0.721191 1.862846 -0.138792 
0.721680 1.862846 -0.138688 
0.722168 1.862846 -0.138584 
0.722656 1.862846 -0.138480 
0.723145 1.862846 -0.138375 
0.723633 1.862846 -0.138270 
0.724121 1.862846 -0.138165 
0.724609 1.862846 -0.138060 
0.725098 1.862846 -0.137955 
0.725586 1.862846 -0.137850 
0.726074 1.862846 -0.137745 
0.726562 1.862846 -0.137639 
0.727051 1.862846 -0.137534 
0.727539 1.862846 -0.137428 
0.728027 1.862846 -0.137322 
0.728516 1.862846 -0.137216 
0.729004 1.862846 -0.137110 
0.729492 1.862846 -0.137003 
0.729980 1.862846 -0.136897 
0.730469 1.862846 -0.136790 
0.730957 1.862846 -0.136684 
0.731445 1.862846 -0.136577 
0.731934 1.862846 -0.136470 
0.732422 1.862846 -0.136363 
0.732910 1.862846 -0.136256 
0.733398 1.862846 -0.136148 
0.733887 1.862846 -0.136041 
0.734375 1.862846 -0.135933 
0.734863 1.862846 -0.135825 
0.735352 1.862846 -0.135718 
0.735840 1.862846 -0.135610 
0.736328 1.862846 -0.135502 
0.736816 1.862846 -0.135393 
0.737305 1.862846 -0.135285 
0.737793 1.862846 -0.135176 
0.738281 1.862846 -0.135068 
0.738770 1.862846 -0.134959 
0.739258 1.862846 -0.134850 
0.739746 1.862846 -0.134741 
0.740234 1.862846 -0.134632 
0.740723 1.862846 -0.134523 
0.741211 1.862846 -0.134414 
0.741699 1.862846 -0.134304 
0.742188 1.862846 -0.134195 
0.742676 1.862846 -0.134085 
0.743164 1.862846 -0.133975 
0.743652 1.862846 -0.133865 
0.744141 1.862846 -0.133755 
0.744629 1.862846 -0.133645 
0.745117 1.862846 -0.133534 
0.745605 1.862846 -0.133424 
0.746094 1.862846 -0.133313 
0.746582 1.862846 -0.133203 
0.747070 1.862846 -0.133092 
0.747559 1.862846 -0.132981 
0.748047 1.862846 -0.132870 
0.748535 1.862846 -0.132759 
0.749023 1.862846 -0.132647 
0.749512 1.862846 -0.132536 
0.750000 1.862846 -0.132424 
0.750488 1.862846 -0.132313 
0.750977 1.862846 -0.132201 
0.751465 1.862846 -0.132089 
0.751953 1.862846 -0.131977 
0.752441 1.862846 -0.131865 
0.752930 1.862846 -0.131753 
0.753418 1.862846 -0.131641 
0.753906 1.862846 -0.131528 
0.754395 1.862846 -0.131416 
0.754883 1.862846 -0.131303 
0.755371 1.862846 -0.131190 
0.755859 1.862846 -0.131077 
0.756348 1.862846 -0.130964 
0.756836 1.862846 -0.130851 
0.757324 1.862846 -0.130738 
0.757812 1.862846 -0.130624 
0.758301 1.862846 -0.130511 
0.758789 1.862846 -0.130397 
0.759277 1.862846 -0.130284 
0.759766 1.862846 -0.130170 
0.760254 1.862846 -0.130056 
0.760742 1.862846 -0.129942 
0.761230 1.862846 -0.129828 
0.761719 1.862846 -0.129713 
0.762207 1.862846 -0.129599 
0.762695 1.862846 -0.129484 
0.763184 1.862846 -0.129370 
0.763672 1.862846 -0.129255 
0.764160 1.862846 -0.129140 
0.764648 1.862846 -0.129025 
0.765137 1.862846 -0.128910 
0.765625 1.862846 -0.128795 
0.766113 1.862846 -0.128680 
0.766602 1.862846 -0.128565 
0.767090 1.862846 -0.128449 
0.767578 1.862846 -0.128334 
0.768066 1.862846 -0.128218 
0.768555 1.862846 -0.128102 
0.769043 1.862846 -0.127986 
0.769531 1.862846 -0.127870 
0.770020 1.862846 -0.127754 
0.770508 1.862846 -0.127638 
0.770996 1.862846 -0.127521 
0.771484 1.862846 -0.127405 
0.771973 1.862846 -0.127289 
0.772461 1.862846 -0.127172 
0.772949 1.862846 -0.127055 
0.773438 1.862846 -0.126938 
0.773926 1.862846 -0.126821 
0.774414 1.862846 -0.126704 
0.774902 1.862846 -0.126587 
0.775391 1.862846 -0.126470 
0.775879 1.862846 -0.126353 
0.776367 1.862846 -0.126235 
0.776855 1.862846 -0.126118 
0.777344 1.862846 -0.126000 
0.777832 1.862846 -0.125882 
0.778320 1.862846 -0.125764 
0.778809 1.862846 -0.125646 
0.779297 1.862846 -0.125528 
0.779785 1.862846 -0.125410 
0.780273 1.862846 -0.125292 
0.780762 1.862846 -0.125173 
0.781250 1.862846 -0.125055 
0.781738 1.862846 -0.124936 
0.782227 1.862846 -0.124818 
0.782715 1.862846 -0.124699 
0.783203 1.862846 -0.124580 
0.783691 1.862846 -0.124461 
0.784180 1.862846 -0.124342 
0.784668 1.862846 -0.124223 
0.785156 1.862846 -0.124104 
0.785645 1.862846 -0.123984 
0.786133 1.862846 -0.123865 
0.786621 1.862846 -0.123745 
0.787109 1.862846 -0.123625 
0.787598 1.862846 -0.123506 
0.788086 1.862846 -0.123386 
0.788574 1.862846 -0.123266 
0.789062 1.862846 -0.123146 
0.789551 1.862846 -0.123026 
0.790039 1.862846 -0.122906 
0.790527 1.862846 -0.122785 
0.791016 1.862846 -0.122665 
0.791504 1.862846 -0.122544 
0.791992 1.862846 -0.122424 
0.792480 1.862846 -0.122303 
0.792969 1.862846 -0.122182 
0.793457 1.862846 -0.122061 
0.793945 1.862846 -0.121940 
0.794434 1.862846 -0.121819 
0.794922 1.862846 -0.121698 
0.795410 1.862846 -0.121577 
0.795898 1.862846 -0.121456 
0.796387 1.862846 -0.121334 
0.796875 1.862846 -0.121213 
0.797363 1.862846 -0.121091 
0.797852 1.862846 -0.120969 
0.798340 1.862846 -0.120848 
0.798828 1.862846 -0.120726 
0.799316 1.862846 -0.120604 
0.799805 1.862846 -0.120482 
0.800293 1.862846 -0.120359 
0.800781 1.862846 -0.120237 
0.801270 1.862846 -0.120115 
0.801758 1.862846 -0.119993 
0.802246 1.862846 -0.119870 
0.802734 1.862846 -0.119747 
0.803223 1.862846 -0.119625 
0.803711 1.862846 -0.119502 
0.804199 1.862846 -0.119379 
0.804688 1.862846 -0.119256 
0.805176 1.862846 -0.119133 
0.805664 1.862846 -0.119010 
0.806152 1.862846 -0.118887 
0.806641 1.862846 -0.118764 
0.807129 1.862846 -0.118640 
0.807617 1.862846 -0.118517 
0.808105 1.862846 -0.118393 
0.808594 1.862846 -0.118270 
0.809082 1.862846 -0.118146 
0.809570 1.862846 -0.118022 
0.810059 1.862846 -0.117898 
0.810547 1.862846 -0.117774 
0.811035 1.862846 -0.117650 
0.811523 1.862846 -0.117526 
0.812012 1.862846 -0.117402 
0.812500 1.862846 -0.117278 
0.812988 1.862846 -0.117153 
0.813477 1.862846 -0.117029 
0.813965 1.862846 -0.116904 
0.814453 1.862846 -0.116780 
0.814941 1.862846 -0.116655 
0.815430 1.862846 -0.116530 
0.815918 1.862846 -0.116405 
0.816406 1.862846 -0.116280 
0.816895 1.862846 -0.116155 
0.817383 1.862846 -0.116030 
0.817871 1.862846 -0.115905 
0.818359 1.862846 -0.115780 
0.818848 1.862846 -0.115654 
0.819336 1.862846 -0.115529 
0.819824 1.862846 -0.115403 
0.820312 1.862846 -0.115278 
0.820801 1.862846 -0.115152 
0.821289 1.862846 -0.115027 
0.821777 1.862846 -0.114901 
0.822266 1.862846 -0.114775 
0.822754 1.862846 -0.114649 
0.823242 1.862846 -0.114523 
0.823730 1.862846 -0.114397 
0.824219 1.862846 -0.114271 
0.824707 1.862846 -0.114144 
0.825195 1.862846 -0.114018 
0.825684 1.862846 -0.113892 
0.826172 1.862846 -0.113765 
0.826660 1.862846 -0.113638 
0.827148 1.862846 -0.113512 
0.827637 1.862846 -0.113385 
0.828125 1.862846 -0.113258 
0.828613 1.862846 -0.113131 
0.829102 1.862846 -0.113005 
0.829590 1.862846 -0.112877 
0.830078 1.862846 -0.112750 
0.830566 1.862846 -0.112623 
0.831055 1.862846 -0.112496 
0.831543 1.862846 -0.112369 
0.832031 1.862846 -0.112241 
0.832520 1.862846 -0.112114 
0.833008 1.862846 -0.111986 
0.833496 1.862846 -0.111859 
0.833984 1.862846 -0.111731 
0.834473 1.862846 -0.111603 
0.834961 1.862846 -0.111476 
0.835449 1.862846 -0.111348 
0.835938 1.862846 -0.111220 
0.836426 1.862846 -0.111092 
0.836914 1.862846 -0.110964 
0.837402 1.862846 -0.110836 
0.837891 1.862846 -0.110707 
0.838379 1.862846 -0.110579 
0.838867 1.862846 -0.110451 
0.839355 1.862846 -0.110322 
0.839844 1.862846 -0.110194 
0.840332 1.862846 -0.110065 
0.840820 1.862846 -0.109937 
0.841309 1.862846 -0.109808 
0.841797 1.862846 -0.109679 
0.842285 1.862846 -0.109550 
0.842773 1.862846 -0.109422 
0.843262 1.862846 -0.109293 
0.843750 1.862846 -0.109164 
0.844238 1.862846 -0.109034 
0.844727 1.862846 -0.108905 
0.845215 1.862846 -0.108776 
0.845703 1.862846 -0.108647 
0.846191 1.862846 -0.108517 
0.846680 1.862846 -0.108388 
0.847168 1.862846 -0.108259 
0.847656 1.862846 -0.108129 
0.848145 1.862846 -0.107999 
0.848633 1.862846 -0.107870 
0.849121 1.862846 -0.107740 
0.849609 1.862846 -0.107610 
0.850098 1.862846 -0.107480 
0.850586 1.862846 -0.107351 
0.851074 1.862846 -0.107221 
0.851562 1.862846 -0.107091 
0.852051 1.862846 -0.106960 
0.852539 1.862846 -0.106830 
0.853027 1.862846 -0.106700 
0.853516 1.862846 -0.106570 
0.854004 1.862846 -0.106439 
0.854492 1.862846 -0.106309 
0.854980 1.862846 -0.106179 
0.855469 1.862846 -0.106048 
0.855957 1.862846 -0.105918 
0.856445 1.862846 -0.105787 
0.856934 1.862846 -0.105656 
0.857422 1.862846 -0.105525 
0.857910 1.862846 -0.105395 
0.858398 1.862846 -0.105264 
0.858887 1.862846 -0.105133 
0.859375 1.862846 -0.105002 
0.859863 1.862846 -0.104871 
0.860352 1.862846 -0.104740 
0.860840 1.862846 -0.104609 
0.861328 1.862846 -0.104477 
0.861816 1.862846 -0.104346 
0.862305 1.862846 -0.104215 
0.862793 1.862846 -0.104084 
0.863281 1.862846 -0.103952 
0.863770 1.862846 -0.103821 
0.864258 1.862846 -0.103689 
0.864746 1.862846 -0.103558 
0.865234 1.862846 -0.103426 
0.865723 1.862846 -0.103294 
0.866211 1.862846 -0.103162 
0.866699 1.862846 -0.103031 
0.867188 1.862846 -0.102899 
0.867676 1.862846 -0.102767 
0.868164 1.862846 -0.102635 
0.868652 1.862846 -0.102503 
0.869141 1.862846 -0.102371 
0.869629 1.862846 -0.102239 
0.870117 1.862846 -0.102107 
0.870605 1.862846 -0.101974 
0.871094 1.862846 -0.101842 
0.871582 1.862846 -0.101710 
0.872070 1.862846 -0.101577 
0.872559 1.862846 -0.101445 
0.873047 1.862846 -0.101313 
0.873535 1.862846 -0.101180 
0.874023 1.862846 -0.101047 
0.874512 1.862846 -0.100915 
0.875000 1.862846 -0.100782 
0.875488 1.862846 -0.100649 
0.875977 1.862846 -0.100517 
0.876465 1.862846 -0.100384 
0.876953 1.862846 -0.100251 
0.877441 1.862846 -0.100118 
0.877930 1.862846 -0.099985 
0.878418 1.862846 -0.099852 
0.878906 1.862846 -0.099719 
0.879395 1.862846 -0.099586 
0.879883 1.862846 -0.099453 
0.880371 1.862846 -0.099320 
0.880859 1.862846 -0.099187 
0.881348 1.862846 -0.099053 
0.881836 1.862846 -0.098920 
0.882324 1.862846 -0.098787 
0.882812 1.862846 -0.098653 
0.883301 1.862846 -0.098520 
0.883789 1.862846 -0.098386 
0.884277 1.862846 -0.098253 
0.884766 1.862846 -0.098119 
0.885254 1.862846 -0.097986 
0.885742 1.862846 -0.097852 
0.886230 1.862846 -0.097718 
0.886719 1.862846 -0.097585 
0.887207 1.862846 -0.097451 
0.887695 1.862846 -0.097317 
0.888184 1.862846 -0.097183 
0.888672 1.862846 -0.097049 
0.889160 1.862846 -0.096915 
0.889648 1.862846 -0.096781 
0.890137 1.862846 -0.096647 
0.890625 1.862846 -0.096513 
0.891113 1.862846 -0.096379 
0.891602 1.862846 -0.096245 
0.892090 1.862846 -0.096111 
0.892578 1.862846 -0.095976 
0.893066 1.862846 -0.095842 
0.893555 1.862846 -0.095708 
0.894043 1.862846 -0.095574 
0.894531 1.862846 -0.095439 
0.895020 1.862846 -0.095305 
0.895508 1.862846 -0.095170 
0.895996 1.862846 -0.095036 
0.896484 1.862846 -0.094901 
0.896973 1.862846 -0.094767 
0.897461 1.862846 -0.094632 
0.897949 1.862846 -0.094498 
0.898438 1.862846 -0.094363 
0.898926 1.862846 -0.094228 
0.899414 1.862846 -0.094093 
0.899902 1.862846 -0.093959 
0.900391 1.862846 -0.093824 
0.900879 1.862846 -0.093689 
0.901367 1.862846 -0.093554 
0.901855 1.862846 -0.093419 
0.902344 1.862846 -0.093284 
0.902832 1.862846 -0.093149 
0.903320 1.862846 -0.093014 
0.903809 1.862846 -0.092879 
0.904297 1.862846 -0.092744 
0.904785 1.862846 -0.092609 
0.905273 1.862846 -0.092474 
0.905762 1.862846 -0.092339 
0.906250 1.862846 -0.092204 
0.906738 1.862846 -0.092069 
0.907227 1.862846 -0.091933 
0.907715 1.862846 -0.091798 
0.908203 1.862846 -0.091663 
0.908691 1.862846 -0.091527 
0.909180 1.862846 -0.091392 
0.909668 1.862846 -0.091257 
0.910156 1.862846 -0.091121 
0.910645 1.862846 -0.090986 
0.911133 1.862846 -0.090850 
0.911621 1.862846 -0.090715 
0.912109 1.862846 -0.090579 
0.912598 1.862846 -0.090444 
0.913086 1.862846 -0.090308 
0.913574 1.862846 -0.090173 
0.914062 1.862846 -0.090037 
0.914551 1.862846 -0.089901 
0.915039 1.862846 -0.089766 
0.915527 1.862846 -0.089630 
0.916016 1.862846 -0.089494 
0.916504 1.862846 -0.089358 
0.916992 1.862846 -0.089223 
0.917480 1.862846 -0.089087 
0.917969 1.862846 -0.088951 
0.918457 1.862846 -0.088815 
0.918945 1.862846 -0.088679 
0.919434 1.862846 -0.088543 
0.919922 1.862846 -0.088407 
0.920410 1.862846 -0.088272 
0.920898 1.862846 -0.088136 
0.921387 1.862846 -0.088000 
0.921875 1.862846 -0.087864 
0.922363 1.862846 -0.087728 
0.922852 1.862846 -0.087591 
0.923340 1.862846 -0.087455 
0.923828 1.862846 -0.087319 
0.924316 1.862846 -0.087183 
0.924805 1.862846 -0.087047 
0.925293 1.862846 -0.086911 
0.925781 1.862846 -0.086775 
0.926270 1.862846 -0.086639 
0.926758 1.862846 -0.086502 
0.927246 1.862846 -0.086366 
0.927734 1.862846 -0.086230 
0.928223 1.862846 -0.086094 
0.928711 1.862846 -0.085957 
0.929199 1.862846 -0.085821 
0.929688 1.862846 -0.085685 
0.930176 1.862846 -0.085549 
0.930664 1.862846 -0.085412 
0.931152 1.862846 -0.085276 
0.931641 1.862846 -0.085140 
0.932129 1.862846 -0.085003 
0.932617 1.862846 -0.084867 
0.933105 1.862846 -0.084730 
0.933594 1.862846 -0.084594 
0.934082 1.862846 -0.084458 
0.934570 1.862846 -0.084321 
0.935059 1.862846 -0.084185 
0.935547 1.862846 -0.084048 
0.936035 1.862846 -0.083912 
0.936523 1.862846 -0.083775 
0.937012 1.862846 -0.083639 
0.937500 1.862846 -0.083502 
0.937988 1.862846 -0.083366 
0.938477 1.862846 -0.083229 
0.938965 1.862846 -0.083093 
0.939453 1.862846 -0.082956 
0.939941 1.862846 -0.082819 
0.940430 1.862846 -0.082683 
0.940918 1.862846 -0.082546 
0.941406 1.862846 -0.082410 
0.941895 1.862846 -0.082273 
0.942383 1.862846 -0.082137 
0.942871 1.862846 -0.082000 
0.943359 1.862846 -0.081863 
0.943848 1.862846 -0.081727 
0.944336 1.862846 -0.081590 
0.944824 1.862846 -0.081453 
0.945312 1.862846 -0.081317 
0.945801 1.862846 -0.081180 
0.946289 1.862846 -0.081043 
0.946777 1.862846 -0.080907 
0.947266 1.862846 -0.080770 
0.947754 1.862846 -0.080633 
0.948242 1.862846 -0.080497 
0.948730 1.862846 -0.080360 
0.949219 1.862846 -0.080223 
0.949707 1.862846 -0.080087 
0.950195 1.862846 -0.079950 
0.950684 1.862846 -0.079813 
0.951172 1.862846 -0.079677 
0.951660 1.862846 -0.079540 
0.952148 1.862846 -0.079403 
0.952637 1.862846 -0.079267 
0.953125 1.862846 -0.079130 
0.953613 1.862846 -0.078993 
0.954102 1.862846 -0.078857 
0.954590 1.862846 -0.078720 
0.955078 1.862846 -0.078583 
0.955566 1.862846 -0.078446 
0.956055 1.862846 -0.078310 
0.956543 1.862846 -0.078173 
0.957031 1.862846 -0.078036 
0.957520 1.862846 -0.077900 
0.958008 1.862846 -0.077763 
0.958496 1.862846 -0.077626 
0.958984 1.862846 -0.077490 
0.959473 1.862846 -0.077353 
0.959961 1.862846 -0.077216 
0.960449 1.862846 -0.077080 
0.960938 1.862846 -0.076943 
0.961426 1.862846 -0.076806 
0.961914 1.862846 -0.076670 
0.962402 1.862846 -0.076533 
0.962891 1.862846 -0.076397 
0.963379 1.862846 -0.076260 
0.963867 1.862846 -0.076123 
0.964355 1.862846 -0.075987 
0.964844 1.862846 -0.075850 
0.965332 1.862846 -0.075714 
0.965820 1.862846 -0.075577 
0.966309 1.862846 -0.075440 
0.966797 1.862846 -0.075304 
0.967285 1.862846 -0.075167 
0.967773 1.862846 -0.075031 
0.968262 1.862846 -0.074894 
0.968750 1.862846 -0.074758 
0.969238 1.862846 -0.074621 
0.969727 1.862846 -0.074485 
0.970215 1.862846 -0.074348 
0.970703 1.862846 -0.074212 
0.971191 1.862846 -0.074075 
0.971680 1.862846 -0.073939 
0.972168 1.862846 -0.073802 
0.972656 1.862846 -0.073666 
0.973145 1.862846 -0.073530 
0.973633 1.862846 -0.073393 
0.974121 1.862846 -0.073257 
0.974609 1.862846 -0.073120 
0.975098 1.862846 -0.072984 
0.975586 1.862846 -0.072848 
0.976074 1.862846 -0.072711 
0.976562 1.862846 -0.072575 
0.977051 1.862846 -0.072439 
0.977539 1.862846 -0.072303 
0.978027 1.862846 -0.072166 
0.978516 1.862846 -0.072030 
0.979004 1.862846 -0.071894 
0.979492 1.862846 -0.071758 
0.979980 1.862846 -0.071621 
0.980469 1.862846 -0.071485 
0.980957 1.862846 -0.071349 
0.981445 1.862846 -0.071213 
0.981934 1.862846 -0.071077 
0.982422 1.862846 -0.070941 
0.982910 1.862846 -0.070805 
0.983398 1.862846 -0.070669 
0.983887 1.862846 -0.070533 
0.984375 1.862846 -0.070397 
0.984863 1.862846 -0.070261 
0.985352 1.862846 -0.070125 
0.985840 1.862846 -0.069989 
0.986328 1.862846 -0.069853 
0.986816 1.862846 -0.069717 
0.987305 1.862846 -0.069582 
0.987793 1.862846 -0.069446 
0.988281 1.862846 -0.069310 
0.988770 1.862846 -0.069174 
0.989258 1.862846 -0.069038 
0.989746 1.862846 -0.068903 
0.990234 1.862846 -0.068767 
0.990723 1.862846 -0.068631 
0.991211 1.862846 -0.068496 
0.991699 1.862846 -0.068360 
0.992188 1.862846 -0.068225 
0.992676 1.862846 -0.068089 
0.993164 1.862846 -0.067954 
0.993652 1.862846 -0.067818 
0.994141 1.862846 -0.067683 
0.994629 1.862846 -0.067547 
0.995117 1.862846 -0.067412 
0.995605 1.862846 -0.067277 
0.996094 1.862846 -0.067141 
0.996582 1.862846 -0.067006 
0.997070 1.862846 -0.066871 
0.997559 1.862846 -0.066736 
0.998047 1.862846 -0.066600 
0.998535 1.862846 -0.066465 
0.999023 1.862846 -0.066330 
0.999512 1.862846 -0.066195 


==> data/BUSineA10K2048M80kstep8.dat <==
0.000000 1.925536 -0.066102 
0.000488 1.925536 -0.065970 
0.000977 1.925536 -0.065839 
0.001465 1.925536 -0.065708 
0.001953 1.925536 -0.065576 
0.002441 1.925536 -0.065445 
0.002930 1.925536 -0.065313 
0.003418 1.925536 -0.065182 
0.003906 1.925536 -0.065051 
0.004395 1.925536 -0.064920 
0.004883 1.925536 -0.064788 
0.005371 1.925536 -0.064657 
0.005859 1.925536 -0.064526 
0.006348 1.925536 -0.064395 
0.006836 1.925536 -0.064264 
0.007324 1.925536 -0.064133 
0.007812 1.925536 -0.064002 
0.008301 1.925536 -0.063871 
0.008789 1.925536 -0.063740 
0.009277 1.925536 -0.063609 
0.009766 1.925536 -0.063479 
0.010254 1.925536 -0.063348 
0.010742 1.925536 -0.063217 
0.011230 1.925536 -0.063087 
0.011719 1.925536 -0.062956 
0.012207 1.925536 -0.062825 
0.012695 1.925536 -0.062695 
0.013184 1.925536 -0.062564 
0.013672 1.925536 -0.062434 
0.014160 1.925536 -0.062304 
0.014648 1.925536 -0.062173 
0.015137 1.925536 -0.062043 
0.015625 1.925536 -0.061913 
0.016113 1.925536 -0.061783 
0.016602 1.925536 -0.061653 
0.017090 1.925536 -0.061522 
0.017578 1.925536 -0.061392 
0.018066 1.925536 -0.061262 
0.018555 1.925536 -0.061132 
0.019043 1.925536 -0.061003 
0.019531 1.925536 -0.060873 
0.020020 1.925536 -0.060743 
0.020508 1.925536 -0.060613 
0.020996 1.925536 -0.060484 
0.021484 1.925536 -0.060354 
0.021973 1.925536 -0.060224 
0.022461 1.925536 -0.060095 
0.022949 1.925536 -0.059966 
0.023438 1.925536 -0.059836 
0.023926 1.925536 -0.059707 
0.024414 1.925536 -0.059578 
0.024902 1.925536 -0.059448 
0.025391 1.925536 -0.059319 
0.025879 1.925536 -0.059190 
0.026367 1.925536 -0.059061 
0.026855 1.925536 -0.058932 
0.027344 1.925536 -0.058803 
0.027832 1.925536 -0.058674 
0.028320 1.925536 -0.058545 
0.028809 1.925536 -0.058417 
0.029297 1.925536 -0.058288 
0.029785 1.925536 -0.058159 
0.030273 1.925536 -0.058031 
0.030762 1.925536 -0.057902 
0.031250 1.925536 -0.057774 
0.031738 1.925536 -0.057646 
0.032227 1.925536 -0.057517 
0.032715 1.925536 -0.057389 
0.033203 1.925536 -0.057261 
0.033691 1.925536 -0.057133 
0.034180 1.925536 -0.057005 
0.034668 1.925536 -0.056877 
0.035156 1.925536 -0.056749 
0.035645 1.925536 -0.056621 
0.036133 1.925536 -0.056493 
0.036621 1.925536 -0.056366 
0.037109 1.925536 -0.056238 
0.037598 1.925536 -0.056111 
0.038086 1.925536 -0.055983 
0.038574 1.925536 -0.055856 
0.039062 1.925536 -0.055728 
0.039551 1.925536 -0.055601 
0.040039 1.925536 -0.055474 
0.040527 1.925536 -0.055347 
0.041016 1.925536 -0.055220 
0.041504 1.925536 -0.055093 
0.041992 1.925536 -0.054966 
0.042480 1.925536 -0.054839 
0.042969 1.925536 -0.054712 
0.043457 1.925536 -0.054586 
0.043945 1.925536 -0.054459 
0.044434 1.925536 -0.054333 
0.044922 1.925536 -0.054206 
0.045410 1.925536 -0.054080 
0.045898 1.925536 -0.053954 
0.046387 1.925536 -0.053828 
0.046875 1.925536 -0.053701 
0.047363 1.925536 -0.053575 
0.047852 1.925536 -0.053450 
0.048340 1.925536 -0.053324 
0.048828 1.925536 -0.053198 
0.049316 1.925536 -0.053072 
0.049805 1.925536 -0.052947 
0.050293 1.925536 -0.052821 
0.050781 1.925536 -0.052696 
0.051270 1.925536 -0.052570 
0.051758 1.925536 -0.052445 
0.052246 1.925536 -0.052320 
0.052734 1.925536 -0.052195 
0.053223 1.925536 -0.052070 
0.053711 1.925536 -0.051945 
0.054199 1.925536 -0.051820 
0.054688 1.925536 -0.051696 
0.055176 1.925536 -0.051571 
0.055664 1.925536 -0.051446 
0.056152 1.925536 -0.051322 
0.056641 1.925536 -0.051198 
0.057129 1.925536 -0.051073 
0.057617 1.925536 -0.050949 
0.058105 1.925536 -0.050825 
0.058594 1.925536 -0.050701 
0.059082 1.925536 -0.050577 
0.059570 1.925536 -0.050454 
0.060059 1.925536 -0.050330 
0.060547 1.925536 -0.050206 
0.061035 1.925536 -0.050083 
0.061523 1.925536 -0.049960 
0.062012 1.925536 -0.049836 
0.062500 1.925536 -0.049713 
0.062988 1.925536 -0.049590 
0.063477 1.925536 -0.049467 
0.063965 1.925536 -0.049344 
0.064453 1.925536 -0.049222 
0.064941 1.925536 -0.049099 
0.065430 1.925536 -0.048976 
0.065918 1.925536 -0.048854 
0.066406 1.925536 -0.048732 
0.066895 1.925536 -0.048609 
0.067383 1.925536 -0.048487 
0.067871 1.925536 -0.048365 
0.068359 1.925536 -0.048243 
0.068848 1.925536 -0.048122 
0.069336 1.925536 -0.048000 
0.069824 1.925536 -0.047878 
0.070312 1.925536 -0.047757 
0.070801 1.925536 -0.047636 
0.071289 1.925536 -0.047514 
0.071777 1.925536 -0.047393 
0.072266 1.925536 -0.047272 
0.072754 1.925536 -0.047151 
0.073242 1.925536 -0.047031 
0.073730 1.925536 -0.046910 
0.074219 1.925536 -0.046789 
0.074707 1.925536 -0.046669 
0.075195 1.925536 -0.046549 
0.075684 1.925536 -0.046429 
0.076172 1.925536 -0.046308 
0.076660 1.925536 -0.046189 
0.077148 1.925536 -0.046069 
0.077637 1.925536 -0.045949 
0.078125 1.925536 -0.045829 
0.078613 1.925536 -0.045710 
0.079102 1.925536 -0.045591 
0.079590 1.925536 -0.045472 
0.080078 1.925536 -0.045352 
0.080566 1.925536 -0.045234 
0.081055 1.925536 -0.045115 
0.081543 1.925536 -0.044996 
0.082031 1.925536 -0.044877 
0.082520 1.925536 -0.044759 
0.083008 1.925536 -0.044641 
0.083496 1.925536 -0.044523 
0.083984 1.925536 -0.044405 
0.084473 1.925536 -0.044287 
0.084961 1.925536 -0.044169 
0.085449 1.925536 -0.044051 
0.085938 1.925536 -0.043934 
0.086426 1.925536 -0.043816 
0.086914 1.925536 -0.043699 
0.087402 1.925536 -0.043582 
0.087891 1.925536 -0.043465 
0.088379 1.925536 -0.043348 
0.088867 1.925536 -0.043232 
0.089355 1.925536 -0.043115 
0.089844 1.925536 -0.042999 
0.090332 1.925536 -0.042883 
0.090820 1.925536 -0.042767 
0.091309 1.925536 -0.042651 
0.091797 1.925536 -0.042535 
0.092285 1.925536 -0.042419 
0.092773 1.925536 -0.042304 
0.093262 1.925536 -0.042188 
0.093750 1.925536 -0.042073 
0.094238 1.925536 -0.041958 
0.094727 1.925536 -0.041843 
0.095215 1.925536 -0.041728 
0.095703 1.925536 -0.041614 
0.096191 1.925536 -0.041499 
0.096680 1.925536 -0.041385 
0.097168 1.925536 -0.041271 
0.097656 1.925536 -0.041157 
0.098145 1.925536 -0.041043 
0.098633 1.925536 -0.040929 
0.099121 1.925536 -0.040816 
0.099609 1.925536 -0.040703 
0.100098 1.925536 -0.040589 
0.100586 1.925536 -0.040476 
0.101074 1.925536 -0.040363 
0.101562 1.925536 -0.040251 
0.102051 1.925536 -0.040138 
0.102539 1.925536 -0.040026 
0.103027 1.925536 -0.039914 
0.103516 1.925536 -0.039802 
0.104004 1.925536 -0.039690 
0.104492 1.925536 -0.039578 
0.104980 1.925536 -0.039466 
0.105469 1.925536 -0.039355 
0.105957 1.925536 -0.039244 
0.106445 1.925536 -0.039133 
0.106934 1.925536 -0.039022 
0.107422 1.925536 -0.038911 
0.107910 1.925536 -0.038801 
0.108398 1.925536 -0.038691 
0.108887 1.925536 -0.038580 
0.109375 1.925536 -0.038470 
0.109863 1.925536 -0.038361 
0.110352 1.925536 -0.038251 
0.110840 1.925536 -0.038142 
0.111328 1.925536 -0.038032 
0.111816 1.925536 -0.037923 
0.112305 1.925536 -0.037815 
0.112793 1.925536 -0.037706 
0.113281 1.925536 -0.037597 
0.113770 1.925536 -0.037489 
0.114258 1.925536 -0.037381 
0.114746 1.925536 -0.037273 
0.115234 1.925536 -0.037165 
0.115723 1.925536 -0.037058 
0.116211 1.925536 -0.036950 
0.116699 1.925536 -0.036843 
0.117188 1.925536 -0.036736 
0.117676 1.925536 -0.036629 
0.118164 1.925536 -0.036523 
0.118652 1.925536 -0.036417 
0.119141 1.925536 -0.036310 
0.119629 1.925536 -0.036204 
0.120117 1.925536 -0.036099 
0.120605 1.925536 -0.035993 
0.121094 1.925536 -0.035888 
0.121582 1.925536 -0.035783 
0.122070 1.925536 -0.035678 
0.122559 1.925536 -0.035573 
0.123047 1.925536 -0.035468 
0.123535 1.925536 -0.035364 
0.124023 1.925536 -0.035260 
0.124512 1.925536 -0.035156 
0.125000 1.925536 -0.035052 
0.125488 1.925536 -0.034949 
0.125977 1.925536 -0.034846 
0.126465 1.925536 -0.034743 
0.126953 1.925536 -0.034640 
0.127441 1.925536 -0.034537 
0.127930 1.925536 -0.034435 
0.128418 1.925536 -0.034333 
0.128906 1.925536 -0.034231 
0.129395 1.925536 -0.034129 
0.129883 1.925536 -0.034028 
0.130371 1.925536 -0.033926 
0.130859 1.925536 -0.033825 
0.131348 1.925536 -0.033725 
0.131836 1.925536 -0.033624 
0.132324 1.925536 -0.033524 
0.132812 1.925536 -0.033424 
0.133301 1.925536 -0.033324 
0.133789 1.925536 -0.033224 
0.134277 1.925536 -0.033125 
0.134766 1.925536 -0.033026 
0.135254 1.925536 -0.032927 
0.135742 1.925536 -0.032828 
0.136230 1.925536 -0.032730 
0.136719 1.925536 -0.032631 
0.137207 1.925536 -0.032533 
0.137695 1.925536 -0.032436 
0.138184 1.925536 -0.032338 
0.138672 1.925536 -0.032241 
0.139160 1.925536 -0.032144 
0.139648 1.925536 -0.032048 
0.140137 1.925536 -0.031951 
0.140625 1.925536 -0.031855 
0.141113 1.925536 -0.031759 
0.141602 1.925536 -0.031663 
0.142090 1.925536 -0.031568 
0.142578 1.925536 -0.031473 
0.143066 1.925536 -0.031378 
0.143555 1.925536 -0.031283 
0.144043 1.925536 -0.031189 
0.144531 1.925536 -0.031095 
0.145020 1.925536 -0.031001 
0.145508 1.925536 -0.030908 
0.145996 1.925536 -0.030814 
0.146484 1.925536 -0.030721 
0.146973 1.925536 -0.030629 
0.147461 1.925536 -0.030536 
0.147949 1.925536 -0.030444 
0.148438 1.925536 -0.030352 
0.148926 1.925536 -0.030261 
0.149414 1.925536 -0.030169 
0.149902 1.925536 -0.030078 
0.150391 1.925536 -0.029987 
0.150879 1.925536 -0.029897 
0.151367 1.925536 -0.029807 
0.151855 1.925536 -0.029717 
0.152344 1.925536 -0.029627 
0.152832 1.925536 -0.029538 
0.153320 1.925536 -0.029449 
0.153809 1.925536 -0.029360 
0.154297 1.925536 -0.029272 
0.154785 1.925536 -0.029184 
0.155273 1.925536 -0.029096 
0.155762 1.925536 -0.029009 
0.156250 1.925536 -0.028921 
0.156738 1.925536 -0.028835 
0.157227 1.925536 -0.028748 
0.157715 1.925536 -0.028662 
0.158203 1.925536 -0.028576 
0.158691 1.925536 -0.028490 
0.159180 1.925536 -0.028405 
0.159668 1.925536 -0.028320 
0.160156 1.925536 -0.028235 
0.160645 1.925536 -0.028151 
0.161133 1.925536 -0.028067 
0.161621 1.925536 -0.027983 
0.162109 1.925536 -0.027900 
0.162598 1.925536 -0.027817 
0.163086 1.925536 -0.027734 
0.163574 1.925536 -0.027652 
0.164062 1.925536 -0.027570 
0.164551 1.925536 -0.027488 
0.165039 1.925536 -0.027407 
0.165527 1.925536 -0.027326 
0.166016 1.925536 -0.027245 
0.166504 1.925536 -0.027165 
0.166992 1.925536 -0.027085 
0.167480 1.925536 -0.027005 
0.167969 1.925536 -0.026926 
0.168457 1.925536 -0.026847 
0.168945 1.925536 -0.026768 
0.169434 1.925536 -0.026690 
0.169922 1.925536 -0.026612 
0.170410 1.925536 -0.026535 
0.170898 1.925536 -0.026457 
0.171387 1.925536 -0.026381 
0.171875 1.925536 -0.026304 
0.172363 1.925536 -0.026228 
0.172852 1.925536 -0.026153 
0.173340 1.925536 -0.026077 
0.173828 1.925536 -0.026003 
0.174316 1.925536 -0.025928 
0.174805 1.925536 -0.025854 
0.175293 1.925536 -0.025780 
0.175781 1.925536 -0.025707 
0.176270 1.925536 -0.025634 
0.176758 1.925536 -0.025561 
0.177246 1.925536 -0.025489 
0.177734 1.925536 -0.025417 
0.178223 1.925536 -0.025346 
0.178711 1.925536 -0.025275 
0.179199 1.925536 -0.025204 
0.179688 1.925536 -0.025134 
0.180176 1.925536 -0.025064 
0.180664 1.925536 -0.024995 
0.181152 1.925536 -0.024926 
0.181641 1.925536 -0.024858 
0.182129 1.925536 -0.024790 
0.182617 1.925536 -0.024722 
0.183105 1.925536 -0.024655 
0.183594 1.925536 -0.024588 
0.184082 1.925536 -0.024521 
0.184570 1.925536 -0.024455 
0.185059 1.925536 -0.024390 
0.185547 1.925536 -0.024325 
0.186035 1.925536 -0.024260 
0.186523 1.925536 -0.024196 
0.187012 1.925536 -0.024132 
0.187500 1.925536 -0.024069 
0.187988 1.925536 -0.024006 
0.188477 1.925536 -0.023943 
0.188965 1.925536 -0.023881 
0.189453 1.925536 -0.023820 
0.189941 1.925536 -0.023759 
0.190430 1.925536 -0.023698 
0.190918 1.925536 -0.023638 
0.191406 1.925536 -0.023579 
0.191895 1.925536 -0.023519 
0.192383 1.925536 -0.023461 
0.192871 1.925536 -0.023403 
0.193359 1.925536 -0.023345 
0.193848 1.925536 -0.023288 
0.194336 1.925536 -0.023231 
0.194824 1.925536 -0.023175 
0.195312 1.925536 -0.023119 
0.195801 1.925536 -0.023064 
0.196289 1.925536 -0.023009 
0.196777 1.925536 -0.022955 
0.197266 1.925536 -0.022901 
0.197754 1.925536 -0.022848 
0.198242 1.925536 -0.022795 
0.198730 1.925536 -0.022743 
0.199219 1.925536 -0.022691 
0.199707 1.925536 -0.022640 
0.200195 1.925536 -0.022589 
0.200684 1.925536 -0.022539 
0.201172 1.925536 -0.022490 
0.201660 1.925536 -0.022441 
0.202148 1.925536 -0.022392 
0.202637 1.925536 -0.022344 
0.203125 1.925536 -0.022297 
0.203613 1.925536 -0.022250 
0.204102 1.925536 -0.022204 
0.204590 1.925536 -0.022158 
0.205078 1.925536 -0.022113 
0.205566 1.925536 -0.022068 
0.206055 1.925536 -0.022024 
0.206543 1.925536 -0.021981 
0.207031 1.925536 -0.021938 
0.207520 1.925536 -0.021896 
0.208008 1.925536 -0.021854 
0.208496 1.925536 -0.021813 
0.208984 1.925536 -0.021773 
0.209473 1.925536 -0.021733 
0.209961 1.925536 -0.021694 
0.210449 1.925536 -0.021655 
0.210938 1.925536 -0.021617 
0.211426 1.925536 -0.021580 
0.211914 1.925536 -0.021543 
0.212402 1.925536 -0.021507 
0.212891 1.925536 -0.021471 
0.213379 1.925536 -0.021436 
0.213867 1.925536 -0.021402 
0.214355 1.925536 -0.021368 
0.214844 1.925536 -0.021335 
0.215332 1.925536 -0.021303 
0.215820 1.925536 -0.021271 
0.216309 1.925536 -0.021241 
0.216797 1.925536 -0.021210 
0.217285 1.925536 -0.021181 
0.217773 1.925536 -0.021152 
0.218262 1.925536 -0.021123 
0.218750 1.925536 -0.021096 
0.219238 1.925536 -0.021069 
0.219727 1.925536 -0.021043 
0.220215 1.925536 -0.021017 
0.220703 1.925536 -0.020992 
0.221191 1.925536 -0.020968 
0.221680 1.925536 -0.020945 
0.222168 1.925536 -0.020922 
0.222656 1.925536 -0.020900 
0.223145 1.925536 -0.020879 
0.223633 1.925536 -0.020859 
0.224121 1.925536 -0.020839 
0.224609 1.925536 -0.020820 
0.225098 1.925536 -0.020802 
0.225586 1.925536 -0.020785 
0.226074 1.925536 -0.020768 
0.226562 1.925536 -0.020752 
0.227051 1.925536 -0.020737 
0.227539 1.925536 -0.020723 
0.228027 1.925536 -0.020709 
0.228516 1.925536 -0.020696 
0.229004 1.925536 -0.020685 
0.229492 1.925536 -0.020674 
0.229980 1.925536 -0.020663 
0.230469 1.925536 -0.020654 
0.230957 1.925536 -0.020645 
0.231445 1.925536 -0.020637 
0.231934 1.925536 -0.020630 
0.232422 1.925536 -0.020624 
0.232910 1.925536 -0.020619 
0.233398 1.925536 -0.020615 
0.233887 1.925536 -0.020611 
0.234375 1.925536 -0.020609 
0.234863 1.925536 -0.020607 
0.235352 1.925536 -0.020606 
0.235840 1.925536 -0.020606 
0.236328 1.925536 -0.020607 
0.236816 1.925536 -0.020609 
0.237305 1.925536 -0.020612 
0.237793 1.925536 -0.020616 
0.238281 1.925536 -0.020620 
0.238770 1.925536 -0.020626 
0.239258 1.925536 -0.020633 
0.239746 1.925536 -0.020640 
0.240234 1.925536 -0.020649 
0.240723 1.925536 -0.020658 
0.241211 1.925536 -0.020669 
0.241699 1.925536 -0.020680 
0.242188 1.925536 -0.020693 
0.242676 1.925536 -0.020706 
0.243164 1.925536 -0.020721 
0.243652 1.925536 -0.020736 
0.244141 1.925536 -0.020753 
0.244629 1.925536 -0.020771 
0.245117 1.925536 -0.020789 
0.245605 1.925536 -0.020809 
0.246094 1.925536 -0.020830 
0.246582 1.925536 -0.020852 
0.247070 1.925536 -0.020875 
0.247559 1.925536 -0.020899 
0.248047 1.925536 -0.020924 
0.248535 1.925536 -0.020951 
0.249023 1.925536 -0.020978 
0.249512 1.925536 -0.021007 
0.250000 1.925536 -0.021037 
0.250488 1.925536 -0.021068 
0.250977 1.925536 -0.021100 
0.251465 1.925536 -0.021133 
0.251953 1.925536 -0.021168 
0.252441 1.925536 -0.021204 
0.252930 1.925536 -0.021241 
0.253418 1.925536 -0.021279 
0.253906 1.925536 -0.021319 
0.254395 1.925536 -0.021359 
0.254883 1.925536 -0.021401 
0.255371 1.925536 -0.021445 
0.255859 1.925536 -0.021489 
0.256348 1.925536 -0.021535 
0.256836 1.925536 -0.021583 
0.257324 1.925536 -0.021631 
0.257812 1.925536 -0.021681 
0.258301 1.925536 -0.021732 
0.258789 1.925536 -0.021785 
0.259277 1.925536 -0.021839 
0.259766 1.925536 -0.021895 
0.260254 1.925536 -0.021952 
0.260742 1.925536 -0.022010 
0.261230 1.925536 -0.022070 
0.261719 1.925536 -0.022131 
0.262207 1.925536 -0.022194 
0.262695 1.925536 -0.022258 
0.263184 1.925536 -0.022324 
0.263672 1.925536 -0.022391 
0.264160 1.925536 -0.022460 
0.264648 1.925536 -0.022531 
0.265137 1.925536 -0.022603 
0.265625 1.925536 -0.022676 
0.266113 1.925536 -0.022751 
0.266602 1.925536 -0.022828 
0.267090 1.925536 -0.022907 
0.267578 1.925536 -0.022987 
0.268066 1.925536 -0.023069 
0.268555 1.925536 -0.023152 
0.269043 1.925536 -0.023238 
0.269531 1.925536 -0.023325 
0.270020 1.925536 -0.023414 
0.270508 1.925536 -0.023504 
0.270996 1.925536 -0.023597 
0.271484 1.925536 -0.023691 
0.271973 1.925536 -0.023787 
0.272461 1.925536 -0.023885 
0.272949 1.925536 -0.023985 
0.273438 1.925536 -0.024087 
0.273926 1.925536 -0.024190 
0.274414 1.925536 -0.024296 
0.274902 1.925536 -0.024404 
0.275391 1.925536 -0.024514 
0.275879 1.925536 -0.024625 
0.276367 1.925536 -0.024739 
0.276855 1.925536 -0.024855 
0.277344 1.925536 -0.024973 
0.277832 1.925536 -0.025094 
0.278320 1.925536 -0.025216 
0.278809 1.925536 -0.025341 
0.279297 1.925536 -0.025467 
0.279785 1.925536 -0.025597 
0.280273 1.925536 -0.025728 
0.280762 1.925536 -0.025862 
0.281250 1.925536 -0.025998 
0.281738 1.925536 -0.026136 
0.282227 1.925536 -0.026277 
0.282715 1.925536 -0.026421 
0.283203 1.925536 -0.026566 
0.283691 1.925536 -0.026715 
0.284180 1.925536 -0.026866 
0.284668 1.925536 -0.027019 
0.285156 1.925536 -0.027176 
0.285645 1.925536 -0.027335 
0.286133 1.925536 -0.027496 
0.286621 1.925536 -0.027660 
0.287109 1.925536 -0.027828 
0.287598 1.925536 -0.027998 
0.288086 1.925536 -0.028171 
0.288574 1.925536 -0.028346 
0.289062 1.925536 -0.028525 
0.289551 1.925536 -0.028707 
0.290039 1.925536 -0.028892 
0.290527 1.925536 -0.029080 
0.291016 1.925536 -0.029271 
0.291504 1.925536 -0.029465 
0.291992 1.925536 -0.029663 
0.292480 1.925536 -0.029864 
0.292969 1.925536 -0.030068 
0.293457 1.925536 -0.030276 
0.293945 1.925536 -0.030488 
0.294434 1.925536 -0.030703 
0.294922 1.925536 -0.030921 
0.295410 1.925536 -0.031143 
0.295898 1.925536 -0.031369 
0.296387 1.925536 -0.031599 
0.296875 1.925536 -0.031832 
0.297363 1.925536 -0.032070 
0.297852 1.925536 -0.032312 
0.298340 1.925536 -0.032557 
0.298828 1.925536 -0.032807 
0.299316 1.925536 -0.033061 
0.299805 1.925536 -0.033320 
0.300293 1.925536 -0.033583 
0.300781 1.925536 -0.033850 
0.301270 1.925536 -0.034122 
0.301758 1.925536 -0.034399 
0.302246 1.925536 -0.034681 
0.302734 1.925536 -0.034967 
0.303223 1.925536 -0.035258 
0.303711 1.925536 -0.035555 
0.304199 1.925536 -0.035857 
0.304688 1.925536 -0.036164 
0.305176 1.925536 -0.036476 
0.305664 1.925536 -0.036794 
0.306152 1.925536 -0.037118 
0.306641 1.925536 -0.037447 
0.307129 1.925536 -0.037783 
0.307617 1.925536 -0.038124 
0.308105 1.925536 -0.038472 
0.308594 1.925536 -0.038826 
0.309082 1.925536 -0.039186 
0.309570 1.925536 -0.039553 
0.310059 1.925536 -0.039927 
0.310547 1.925536 -0.040308 
0.311035 1.925536 -0.040696 
0.311523 1.925536 -0.041092 
0.312012 1.925536 -0.041495 
0.312500 1.925536 -0.041906 
0.312988 1.925536 -0.042324 
0.313477 1.925536 -0.042751 
0.313965 1.925536 -0.043186 
0.314453 1.925536 -0.043630 
0.314941 1.925536 -0.044082 
0.315430 1.925536 -0.044544 
0.315918 1.925536 -0.045015 
0.316406 1.925536 -0.045496 
0.316895 1.925536 -0.045986 
0.317383 1.925536 -0.046486 
0.317871 1.925536 -0.046997 
0.318359 1.925536 -0.047519 
0.318848 1.925536 -0.048052 
0.319336 1.925536 -0.048596 
0.319824 1.925536 -0.049152 
0.320312 1.925536 -0.049720 
0.320801 1.925536 -0.050300 
0.321289 1.925536 -0.050894 
0.321777 1.925536 -0.051500 
0.322266 1.925536 -0.052120 
0.322754 1.925536 -0.052755 
0.323242 1.925536 -0.053404 
0.323730 1.925536 -0.054067 
0.324219 1.925536 -0.054746 
0.324707 1.925536 -0.055441 
0.325195 1.925536 -0.056152 
0.325684 1.925536 -0.056880 
0.326172 1.925536 -0.057626 
0.326660 1.925536 -0.058388 
0.327148 1.925536 -0.059169 
0.327637 1.925536 -0.059969 
0.328125 1.925536 -0.060787 
0.328613 1.925536 -0.061625 
0.329102 1.925536 -0.062483 
0.329590 1.925536 -0.063360 
0.330078 1.925536 -0.064257 
0.330566 1.925536 -0.065175 
0.331055 1.925536 -0.066112 
0.331543 1.925536 -0.067070 
0.332031 1.925536 -0.068047 
0.332520 1.925536 -0.069044 
0.333008 1.925536 -0.070059 
0.333496 1.925536 -0.071092 
0.333984 1.925536 -0.072142 
0.334473 1.925536 -0.073208 
0.334961 1.925536 -0.074288 
0.335449 1.925536 -0.075380 
0.335938 1.925536 -0.076482 
0.336426 1.925536 -0.077593 
0.336914 1.925536 -0.078710 
0.337402 1.925536 -0.079831 
0.337891 1.925536 -0.080954 
0.338379 1.925536 -0.082076 
0.338867 1.925536 -0.083194 
0.339355 1.925536 -0.084307 
0.339844 1.925536 -0.085413 
0.340332 1.925536 -0.086509 
0.340820 1.925536 -0.087594 
0.341309 1.925536 -0.088666 
0.341797 1.925536 -0.089724 
0.342285 1.925536 -0.090766 
0.342773 1.925536 -0.091793 
0.343262 1.925536 -0.092803 
0.343750 1.925536 -0.093796 
0.344238 1.925536 -0.094771 
0.344727 1.925536 -0.095728 
0.345215 1.925536 -0.096667 
0.345703 1.925536 -0.097589 
0.346191 1.925536 -0.098493 
0.346680 1.925536 -0.099379 
0.347168 1.925536 -0.100248 
0.347656 1.925536 -0.101100 
0.348145 1.925536 -0.101935 
0.348633 1.925536 -0.102753 
0.349121 1.925536 -0.103556 
0.349609 1.925536 -0.104343 
0.350098 1.925536 -0.105115 
0.350586 1.925536 -0.105872 
0.351074 1.925536 -0.106615 
0.351562 1.925536 -0.107344 
0.352051 1.925536 -0.108059 
0.352539 1.925536 -0.108761 
0.353027 1.925536 -0.109450 
0.353516 1.925536 -0.110126 
0.354004 1.925536 -0.110790 
0.354492 1.925536 -0.111443 
0.354980 1.925536 -0.112084 
0.355469 1.925536 -0.112713 
0.355957 1.925536 -0.113332 
0.356445 1.925536 -0.113941 
0.356934 1.925536 -0.114539 
0.357422 1.925536 -0.115127 
0.357910 1.925536 -0.115706 
0.358398 1.925536 -0.116275 
0.358887 1.925536 -0.116835 
0.359375 1.925536 -0.117386 
0.359863 1.925536 -0.117928 
0.360352 1.925536 -0.118462 
0.360840 1.925536 -0.118988 
0.361328 1.925536 -0.119506 
0.361816 1.925536 -0.120016 
0.362305 1.925536 -0.120518 
0.362793 1.925536 -0.121013 
0.363281 1.925536 -0.121500 
0.363770 1.925536 -0.121981 
0.364258 1.925536 -0.122455 
0.364746 1.925536 -0.122922 
0.365234 1.925536 -0.123382 
0.365723 1.925536 -0.123836 
0.366211 1.925536 -0.124284 
0.366699 1.925536 -0.124725 
0.367188 1.925536 -0.125161 
0.367676 1.925536 -0.125590 
0.368164 1.925536 -0.126014 
0.368652 1.925536 -0.126433 
0.369141 1.925536 -0.126845 
0.369629 1.925536 -0.127253 
0.370117 1.925536 -0.127655 
0.370605 1.925536 -0.128052 
0.371094 1.925536 -0.128444 
0.371582 1.925536 -0.128831 
0.372070 1.925536 -0.129213 
0.372559 1.925536 -0.129591 
0.373047 1.925536 -0.129964 
0.373535 1.925536 -0.130332 
0.374023 1.925536 -0.130696 
0.374512 1.925536 -0.131055 
0.375000 1.925536 -0.131410 
0.375488 1.925536 -0.131761 
0.375977 1.925536 -0.132108 
0.376465 1.925536 -0.132451 
0.376953 1.925536 -0.132789 
0.377441 1.925536 -0.133124 
0.377930 1.925536 -0.133455 
0.378418 1.925536 -0.133782 
0.378906 1.925536 -0.134105 
0.379395 1.925536 -0.134425 
0.379883 1.925536 -0.134741 
0.380371 1.925536 -0.135054 
0.380859 1.925536 -0.135363 
0.381348 1.925536 -0.135668 
0.381836 1.925536 -0.135970 
0.382324 1.925536 -0.136269 
0.382812 1.925536 -0.136565 
0.383301 1.925536 -0.136857 
0.383789 1.925536 -0.137147 
0.384277 1.925536 -0.137433 
0.384766 1.925536 -0.137716 
0.385254 1.925536 -0.137996 
0.385742 1.925536 -0.138273 
0.386230 1.925536 -0.138547 
0.386719 1.925536 -0.138819 
0.387207 1.925536 -0.139087 
0.387695 1.925536 -0.139353 
0.388184 1.925536 -0.139616 
0.388672 1.925536 -0.139876 
0.389160 1.925536 -0.140133 
0.389648 1.925536 -0.140388 
0.390137 1.925536 -0.140640 
0.390625 1.925536 -0.140890 
0.391113 1.925536 -0.141137 
0.391602 1.925536 -0.141381 
0.392090 1.925536 -0.141624 
0.392578 1.925536 -0.141863 
0.393066 1.925536 -0.142100 
0.393555 1.925536 -0.142335 
0.394043 1.925536 -0.142568 
0.394531 1.925536 -0.142798 
0.395020 1.925536 -0.143026 
0.395508 1.925536 -0.143252 
0.395996 1.925536 -0.143475 
0.396484 1.925536 -0.143696 
0.396973 1.925536 -0.143916 
0.397461 1.925536 -0.144133 
0.397949 1.925536 -0.144347 
0.398438 1.925536 -0.144560 
0.398926 1.925536 -0.144771 
0.399414 1.925536 -0.144979 
0.399902 1.925536 -0.145186 
0.400391 1.925536 -0.145391 
0.400879 1.925536 -0.145593 
0.401367 1.925536 -0.145794 
0.401855 1.925536 -0.145993 
0.402344 1.925536 -0.146189 
0.402832 1.925536 -0.146384 
0.403320 1.925536 -0.146577 
0.403809 1.925536 -0.146769 
0.404297 1.925536 -0.146958 
0.404785 1.925536 -0.147146 
0.405273 1.925536 -0.147332 
0.405762 1.925536 -0.147516 
0.406250 1.925536 -0.147698 
0.406738 1.925536 -0.147878 
0.407227 1.925536 -0.148057 
0.407715 1.925536 -0.148235 
0.408203 1.925536 -0.148410 
0.408691 1.925536 -0.148584 
0.409180 1.925536 -0.148756 
0.409668 1.925536 -0.148927 
0.410156 1.925536 -0.149096 
0.410645 1.925536 -0.149263 
0.411133 1.925536 -0.149429 
0.411621 1.925536 -0.149593 
0.412109 1.925536 -0.149756 
0.412598 1.925536 -0.149917 
0.413086 1.925536 -0.150077 
0.413574 1.925536 -0.150235 
0.414062 1.925536 -0.150392 
0.414551 1.925536 -0.150547 
0.415039 1.925536 -0.150701 
0.415527 1.925536 -0.150853 
0.416016 1.925536 -0.151004 
0.416504 1.925536 -0.151154 
0.416992 1.925536 -0.151302 
0.417480 1.925536 -0.151448 
0.417969 1.925536 -0.151594 
0.418457 1.925536 -0.151738 
0.418945 1.925536 -0.151880 
0.419434 1.925536 -0.152022 
0.419922 1.925536 -0.152162 
0.420410 1.925536 -0.152300 
0.420898 1.925536 -0.152438 
0.421387 1.925536 -0.152574 
0.421875 1.925536 -0.152708 
0.422363 1.925536 -0.152842 
0.422852 1.925536 -0.152974 
0.423340 1.925536 -0.153105 
0.423828 1.925536 -0.153235 
0.424316 1.925536 -0.153363 
0.424805 1.925536 -0.153491 
0.425293 1.925536 -0.153617 
0.425781 1.925536 -0.153742 
0.426270 1.925536 -0.153865 
0.426758 1.925536 -0.153988 
0.427246 1.925536 -0.154109 
0.427734 1.925536 -0.154230 
0.428223 1.925536 -0.154349 
0.428711 1.925536 -0.154467 
0.429199 1.925536 -0.154583 
0.429688 1.925536 -0.154699 
0.430176 1.925536 -0.154814 
0.430664 1.925536 -0.154927 
0.431152 1.925536 -0.155040 
0.431641 1.925536 -0.155151 
0.432129 1.925536 -0.155261 
0.432617 1.925536 -0.155370 
0.433105 1.925536 -0.155478 
0.433594 1.925536 -0.155585 
0.434082 1.925536 -0.155691 
0.434570 1.925536 -0.155796 
0.435059 1.925536 -0.155900 
0.435547 1.925536 -0.156003 
0.436035 1.925536 -0.156105 
0.436523 1.925536 -0.156206 
0.437012 1.925536 -0.156306 
0.437500 1.925536 -0.156405 
0.437988 1.925536 -0.156502 
0.438477 1.925536 -0.156599 
0.438965 1.925536 -0.156695 
0.439453 1.925536 -0.156790 
0.439941 1.925536 -0.156884 
0.440430 1.925536 -0.156978 
0.440918 1.925536 -0.157070 
0.441406 1.925536 -0.157161 
0.441895 1.925536 -0.157251 
0.442383 1.925536 -0.157341 
0.442871 1.925536 -0.157429 
0.443359 1.925536 -0.157517 
0.443848 1.925536 -0.157603 
0.444336 1.925536 -0.157689 
0.444824 1.925536 -0.157774 
0.445312 1.925536 -0.157858 
0.445801 1.925536 -0.157941 
0.446289 1.925536 -0.158023 
0.446777 1.925536 -0.158104 
0.447266 1.925536 -0.158185 
0.447754 1.925536 -0.158264 
0.448242 1.925536 -0.158343 
0.448730 1.925536 -0.158421 
0.449219 1.925536 -0.158498 
0.449707 1.925536 -0.158574 
0.450195 1.925536 -0.158650 
0.450684 1.925536 -0.158724 
0.451172 1.925536 -0.158798 
0.451660 1.925536 -0.158871 
0.452148 1.925536 -0.158943 
0.452637 1.925536 -0.159015 
0.453125 1.925536 -0.159085 
0.453613 1.925536 -0.159155 
0.454102 1.925536 -0.159224 
0.454590 1.925536 -0.159292 
0.455078 1.925536 -0.159360 
0.455566 1.925536 -0.159426 
0.456055 1.925536 -0.159492 
0.456543 1.925536 -0.159557 
0.457031 1.925536 -0.159622 
0.457520 1.925536 -0.159685 
0.458008 1.925536 -0.159748 
0.458496 1.925536 -0.159810 
0.458984 1.925536 -0.159872 
0.459473 1.925536 -0.159932 
0.459961 1.925536 -0.159992 
0.460449 1.925536 -0.160051 
0.460938 1.925536 -0.160110 
0.461426 1.925536 -0.160167 
0.461914 1.925536 -0.160224 
0.462402 1.925536 -0.160281 
0.462891 1.925536 -0.160336 
0.463379 1.925536 -0.160391 
0.463867 1.925536 -0.160445 
0.464355 1.925536 -0.160499 
0.464844 1.925536 -0.160552 
0.465332 1.925536 -0.160604 
0.465820 1.925536 -0.160655 
0.466309 1.925536 -0.160706 
0.466797 1.925536 -0.160756 
0.467285 1.925536 -0.160806 
0.467773 1.925536 -0.160854 
0.468262 1.925536 -0.160902 
0.468750 1.925536 -0.160950 
0.469238 1.925536 -0.160997 
0.469727 1.925536 -0.161043 
0.470215 1.925536 -0.161088 
0.470703 1.925536 -0.161133 
0.471191 1.925536 -0.161177 
0.471680 1.925536 -0.161221 
0.472168 1.925536 -0.161264 
0.472656 1.925536 -0.161306 
0.473145 1.925536 -0.161348 
0.473633 1.925536 -0.161389 
0.474121 1.925536 -0.161429 
0.474609 1.925536 -0.161469 
0.475098 1.925536 -0.161508 
0.475586 1.925536 -0.161546 
0.476074 1.925536 -0.161584 
0.476562 1.925536 -0.161622 
0.477051 1.925536 -0.161658 
0.477539 1.925536 -0.161695 
0.478027 1.925536 -0.161730 
0.478516 1.925536 -0.161765 
0.479004 1.925536 -0.161799 
0.479492 1.925536 -0.161833 
0.479980 1.925536 -0.161866 
0.480469 1.925536 -0.161899 
0.480957 1.925536 -0.161931 
0.481445 1.925536 -0.161962 
0.481934 1.925536 -0.161993 
0.482422 1.925536 -0.162024 
0.482910 1.925536 -0.162053 
0.483398 1.925536 -0.162082 
0.483887 1.925536 -0.162111 
0.484375 1.925536 -0.162139 
0.484863 1.925536 -0.162167 
0.485352 1.925536 -0.162194 
0.485840 1.925536 -0.162220 
0.486328 1.925536 -0.162246 
0.486816 1.925536 -0.162271 
0.487305 1.925536 -0.162296 
0.487793 1.925536 -0.162320 
0.488281 1.925536 -0.162344 
0.488770 1.925536 -0.162367 
0.489258 1.925536 -0.162389 
0.489746 1.925536 -0.162412 
0.490234 1.925536 -0.162433 
0.490723 1.925536 -0.162454 
0.491211 1.925536 -0.162475 
0.491699 1.925536 -0.162495 
0.492188 1.925536 -0.162514 
0.492676 1.925536 -0.162533 
0.493164 1.925536 -0.162551 
0.493652 1.925536 -0.162569 
0.494141 1.925536 -0.162587 
0.494629 1.925536 -0.162604 
0.495117 1.925536 -0.162620 
0.495605 1.925536 -0.162636 
0.496094 1.925536 -0.162651 
0.496582 1.925536 -0.162666 
0.497070 1.925536 -0.162681 
0.497559 1.925536 -0.162695 
0.498047 1.925536 -0.162708 
0.498535 1.925536 -0.162721 
0.499023 1.925536 -0.162733 
0.499512 1.925536 -0.162745 
0.500000 1.925536 -0.162757 
0.500488 1.925536 -0.162768 
0.500977 1.925536 -0.162778 
0.501465 1.925536 -0.162788 
0.501953 1.925536 -0.162798 
0.502441 1.925536 -0.162807 
0.502930 1.925536 -0.162816 
0.503418 1.925536 -0.162824 
0.503906 1.925536 -0.162832 
0.504395 1.925536 -0.162839 
0.504883 1.925536 -0.162846 
0.505371 1.925536 -0.162852 
0.505859 1.925536 -0.162858 
0.506348 1.925536 -0.162863 
0.506836 1.925536 -0.162868 
0.507324 1.925536 -0.162873 
0.507812 1.925536 -0.162877 
0.508301 1.925536 -0.162880 
0.508789 1.925536 -0.162884 
0.509277 1.925536 -0.162886 
0.509766 1.925536 -0.162889 
0.510254 1.925536 -0.162890 
0.510742 1.925536 -0.162892 
0.511230 1.925536 -0.162893 
0.511719 1.925536 -0.162893 
0.512207 1.925536 -0.162893 
0.512695 1.925536 -0.162893 
0.513184 1.925536 -0.162892 
0.513672 1.925536 -0.162891 
0.514160 1.925536 -0.162890 
0.514648 1.925536 -0.162888 
0.515137 1.925536 -0.162885 
0.515625 1.925536 -0.162882 
0.516113 1.925536 -0.162879 
0.516602 1.925536 -0.162875 
0.517090 1.925536 -0.162871 
0.517578 1.925536 -0.162866 
0.518066 1.925536 -0.162861 
0.518555 1.925536 -0.162856 
0.519043 1.925536 -0.162850 
0.519531 1.925536 -0.162844 
0.520020 1.925536 -0.162837 
0.520508 1.925536 -0.162830 
0.520996 1.925536 -0.162823 
0.521484 1.925536 -0.162815 
0.521973 1.925536 -0.162807 
0.522461 1.925536 -0.162798 
0.522949 1.925536 -0.162789 
0.523438 1.925536 -0.162780 
0.523926 1.925536 -0.162770 
0.524414 1.925536 -0.162760 
0.524902 1.925536 -0.162749 
0.525391 1.925536 -0.162738 
0.525879 1.925536 -0.162727 
0.526367 1.925536 -0.162715 
0.526855 1.925536 -0.162703 
0.527344 1.925536 -0.162691 
0.527832 1.925536 -0.162678 
0.528320 1.925536 -0.162665 
0.528809 1.925536 -0.162651 
0.529297 1.925536 -0.162637 
0.529785 1.925536 -0.162622 
0.530273 1.925536 -0.162608 
0.530762 1.925536 -0.162592 
0.531250 1.925536 -0.162577 
0.531738 1.925536 -0.162561 
0.532227 1.925536 -0.162545 
0.532715 1.925536 -0.162528 
0.533203 1.925536 -0.162511 
0.533691 1.925536 -0.162494 
0.534180 1.925536 -0.162476 
0.534668 1.925536 -0.162458 
0.535156 1.925536 -0.162439 
0.535645 1.925536 -0.162421 
0.536133 1.925536 -0.162401 
0.536621 1.925536 -0.162382 
0.537109 1.925536 -0.162362 
0.537598 1.925536 -0.162342 
0.538086 1.925536 -0.162321 
0.538574 1.925536 -0.162300 
0.539062 1.925536 -0.162279 
0.539551 1.925536 -0.162257 
0.540039 1.925536 -0.162235 
0.540527 1.925536 -0.162213 
0.541016 1.925536 -0.162190 
0.541504 1.925536 -0.162167 
0.541992 1.925536 -0.162144 
0.542480 1.925536 -0.162120 
0.542969 1.925536 -0.162096 
0.543457 1.925536 -0.162071 
0.543945 1.925536 -0.162047 
0.544434 1.925536 -0.162021 
0.544922 1.925536 -0.161996 
0.545410 1.925536 -0.161970 
0.545898 1.925536 -0.161944 
0.546387 1.925536 -0.161918 
0.546875 1.925536 -0.161891 
0.547363 1.925536 -0.161864 
0.547852 1.925536 -0.161836 
0.548340 1.925536 -0.161809 
0.548828 1.925536 -0.161780 
0.549316 1.925536 -0.161752 
0.549805 1.925536 -0.161723 
0.550293 1.925536 -0.161694 
0.550781 1.925536 -0.161665 
0.551270 1.925536 -0.161635 
0.551758 1.925536 -0.161605 
0.552246 1.925536 -0.161575 
0.552734 1.925536 -0.161544 
0.553223 1.925536 -0.161513 
0.553711 1.925536 -0.161482 
0.554199 1.925536 -0.161450 
0.554688 1.925536 -0.161418 
0.555176 1.925536 -0.161386 
0.555664 1.925536 -0.161353 
0.556152 1.925536 -0.161320 
0.556641 1.925536 -0.161287 
0.557129 1.925536 -0.161254 
0.557617 1.925536 -0.161220 
0.558105 1.925536 -0.161186 
0.558594 1.925536 -0.161151 
0.559082 1.925536 -0.161116 
0.559570 1.925536 -0.161081 
0.560059 1.925536 -0.161046 
0.560547 1.925536 -0.161010 
0.561035 1.925536 -0.160974 
0.561523 1.925536 -0.160938 
0.562012 1.925536 -0.160902 
0.562500 1.925536 -0.160865 
0.562988 1.925536 -0.160828 
0.563477 1.925536 -0.160790 
0.563965 1.925536 -0.160752 
0.564453 1.925536 -0.160714 
0.564941 1.925536 -0.160676 
0.565430 1.925536 -0.160637 
0.565918 1.925536 -0.160598 
0.566406 1.925536 -0.160559 
0.566895 1.925536 -0.160520 
0.567383 1.925536 -0.160480 
0.567871 1.925536 -0.160440 
0.568359 1.925536 -0.160399 
0.568848 1.925536 -0.160359 
0.569336 1.925536 -0.160318 
0.569824 1.925536 -0.160276 
0.570312 1.925536 -0.160235 
0.570801 1.925536 -0.160193 
0.571289 1.925536 -0.160151 
0.571777 1.925536 -0.160108 
0.572266 1.925536 -0.160066 
0.572754 1.925536 -0.160023 
0.573242 1.925536 -0.159980 
0.573730 1.925536 -0.159936 
0.574219 1.925536 -0.159892 
0.574707 1.925536 -0.159848 
0.575195 1.925536 -0.159804 
0.575684 1.925536 -0.159759 
0.576172 1.925536 -0.159714 
0.576660 1.925536 -0.159669 
0.577148 1.925536 -0.159624 
0.577637 1.925536 -0.159578 
0.578125 1.925536 -0.159532 
0.578613 1.925536 -0.159486 
0.579102 1.925536 -0.159439 
0.579590 1.925536 -0.159393 
0.580078 1.925536 -0.159345 
0.580566 1.925536 -0.159298 
0.581055 1.925536 -0.159251 
0.581543 1.925536 -0.159203 
0.582031 1.925536 -0.159155 
0.582520 1.925536 -0.159106 
0.583008 1.925536 -0.159057 
0.583496 1.925536 -0.159009 
0.583984 1.925536 -0.158959 
0.584473 1.925536 -0.158910 
0.584961 1.925536 -0.158860 
0.585449 1.925536 -0.158810 
0.585938 1.925536 -0.158760 
0.586426 1.925536 -0.158710 
0.586914 1.925536 -0.158659 
0.587402 1.925536 -0.158608 
0.587891 1.925536 -0.158557 
0.588379 1.925536 -0.158505 
0.588867 1.925536 -0.158453 
0.589355 1.925536 -0.158401 
0.589844 1.925536 -0.158349 
0.590332 1.925536 -0.158296 
0.590820 1.925536 -0.158244 
0.591309 1.925536 -0.158191 
0.591797 1.925536 -0.158137 
0.592285 1.925536 -0.158084 
0.592773 1.925536 -0.158030 
0.593262 1.925536 -0.157976 
0.593750 1.925536 -0.157922 
0.594238 1.925536 -0.157867 
0.594727 1.925536 -0.157812 
0.595215 1.925536 -0.157757 
0.595703 1.925536 -0.157702 
0.596191 1.925536 -0.157647 
0.596680 1.925536 -0.157591 
0.597168 1.925536 -0.157535 
0.597656 1.925536 -0.157479 
0.598145 1.925536 -0.157422 
0.598633 1.925536 -0.157365 
0.599121 1.925536 -0.157308 
0.599609 1.925536 -0.157251 
0.600098 1.925536 -0.157194 
0.600586 1.925536 -0.157136 
0.601074 1.925536 -0.157078 
0.601562 1.925536 -0.157020 
0.602051 1.925536 -0.156962 
0.602539 1.925536 -0.156903 
0.603027 1.925536 -0.156844 
0.603516 1.925536 -0.156785 
0.604004 1.925536 -0.156726 
0.604492 1.925536 -0.156666 
0.604980 1.925536 -0.156606 
0.605469 1.925536 -0.156546 
0.605957 1.925536 -0.156486 
0.606445 1.925536 -0.156426 
0.606934 1.925536 -0.156365 
0.607422 1.925536 -0.156304 
0.607910 1.925536 -0.156243 
0.608398 1.925536 -0.156181 
0.608887 1.925536 -0.156120 
0.609375 1.925536 -0.156058 
0.609863 1.925536 -0.155996 
0.610352 1.925536 -0.155934 
0.610840 1.925536 -0.155871 
0.611328 1.925536 -0.155808 
0.611816 1.925536 -0.155745 
0.612305 1.925536 -0.155682 
0.612793 1.925536 -0.155619 
0.613281 1.925536 -0.155555 
0.613770 1.925536 -0.155491 
0.614258 1.925536 -0.155427 
0.614746 1.925536 -0.155363 
0.615234 1.925536 -0.155298 
0.615723 1.925536 -0.155233 
0.616211 1.925536 -0.155168 
0.616699 1.925536 -0.155103 
0.617188 1.925536 -0.155038 
0.617676 1.925536 -0.154972 
0.618164 1.925536 -0.154906 
0.618652 1.925536 -0.154840 
0.619141 1.925536 -0.154774 
0.619629 1.925536 -0.154708 
0.620117 1.925536 -0.154641 
0.620605 1.925536 -0.154574 
0.621094 1.925536 -0.154507 
0.621582 1.925536 -0.154439 
0.622070 1.925536 -0.154372 
0.622559 1.925536 -0.154304 
0.623047 1.925536 -0.154236 
0.623535 1.925536 -0.154168 
0.624023 1.925536 -0.154100 
0.624512 1.925536 -0.154031 
0.625000 1.925536 -0.153962 
0.625488 1.925536 -0.153893 
0.625977 1.925536 -0.153824 
0.626465 1.925536 -0.153754 
0.626953 1.925536 -0.153685 
0.627441 1.925536 -0.153615 
0.627930 1.925536 -0.153545 
0.628418 1.925536 -0.153475 
0.628906 1.925536 -0.153404 
0.629395 1.925536 -0.153333 
0.629883 1.925536 -0.153263 
0.630371 1.925536 -0.153191 
0.630859 1.925536 -0.153120 
0.631348 1.925536 -0.153049 
0.631836 1.925536 -0.152977 
0.632324 1.925536 -0.152905 
0.632812 1.925536 -0.152833 
0.633301 1.925536 -0.152761 
0.633789 1.925536 -0.152688 
0.634277 1.925536 -0.152616 
0.634766 1.925536 -0.152543 
0.635254 1.925536 -0.152470 
0.635742 1.925536 -0.152396 
0.636230 1.925536 -0.152323 
0.636719 1.925536 -0.152249 
0.637207 1.925536 -0.152175 
0.637695 1.925536 -0.152101 
0.638184 1.925536 -0.152027 
0.638672 1.925536 -0.151952 
0.639160 1.925536 -0.151878 
0.639648 1.925536 -0.151803 
0.640137 1.925536 -0.151728 
0.640625 1.925536 -0.151653 
0.641113 1.925536 -0.151577 
0.641602 1.925536 -0.151502 
0.642090 1.925536 -0.151426 
0.642578 1.925536 -0.151350 
0.643066 1.925536 -0.151274 
0.643555 1.925536 -0.151197 
0.644043 1.925536 -0.151121 
0.644531 1.925536 -0.151044 
0.645020 1.925536 -0.150967 
0.645508 1.925536 -0.150890 
0.645996 1.925536 -0.150813 
0.646484 1.925536 -0.150735 
0.646973 1.925536 -0.150657 
0.647461 1.925536 -0.150579 
0.647949 1.925536 -0.150501 
0.648438 1.925536 -0.150423 
0.648926 1.925536 -0.150345 
0.649414 1.925536 -0.150266 
0.649902 1.925536 -0.150187 
0.650391 1.925536 -0.150108 
0.650879 1.925536 -0.150029 
0.651367 1.925536 -0.149950 
0.651855 1.925536 -0.149870 
0.652344 1.925536 -0.149790 
0.652832 1.925536 -0.149711 
0.653320 1.925536 -0.149630 
0.653809 1.925536 -0.149550 
0.654297 1.925536 -0.149470 
0.654785 1.925536 -0.149389 
0.655273 1.925536 -0.149308 
0.655762 1.925536 -0.149227 
0.656250 1.925536 -0.149146 
0.656738 1.925536 -0.149065 
0.657227 1.925536 -0.148983 
0.657715 1.925536 -0.148902 
0.658203 1.925536 -0.148820 
0.658691 1.925536 -0.148738 
0.659180 1.925536 -0.148656 
0.659668 1.925536 -0.148573 
0.660156 1.925536 -0.148491 
0.660645 1.925536 -0.148408 
0.661133 1.925536 -0.148325 
0.661621 1.925536 -0.148242 
0.662109 1.925536 -0.148159 
0.662598 1.925536 -0.148075 
0.663086 1.925536 -0.147991 
0.663574 1.925536 -0.147908 
0.664062 1.925536 -0.147824 
0.664551 1.925536 -0.147740 
0.665039 1.925536 -0.147655 
0.665527 1.925536 -0.147571 
0.666016 1.925536 -0.147486 
0.666504 1.925536 -0.147401 
0.666992 1.925536 -0.147316 
0.667480 1.925536 -0.147231 
0.667969 1.925536 -0.147146 
0.668457 1.925536 -0.147060 
0.668945 1.925536 -0.146975 
0.669434 1.925536 -0.146889 
0.669922 1.925536 -0.146803 
0.670410 1.925536 -0.146717 
0.670898 1.925536 -0.146631 
0.671387 1.925536 -0.146544 
0.671875 1.925536 -0.146457 
0.672363 1.925536 -0.146371 
0.672852 1.925536 -0.146284 
0.673340 1.925536 -0.146196 
0.673828 1.925536 -0.146109 
0.674316 1.925536 -0.146022 
0.674805 1.925536 -0.145934 
0.675293 1.925536 -0.145846 
0.675781 1.925536 -0.145758 
0.676270 1.925536 -0.145670 
0.676758 1.925536 -0.145582 
0.677246 1.925536 -0.145494 
0.677734 1.925536 -0.145405 
0.678223 1.925536 -0.145316 
0.678711 1.925536 -0.145227 
0.679199 1.925536 -0.145138 
0.679688 1.925536 -0.145049 
0.680176 1.925536 -0.144960 
0.680664 1.925536 -0.144870 
0.681152 1.925536 -0.144780 
0.681641 1.925536 -0.144690 
0.682129 1.925536 -0.144600 
0.682617 1.925536 -0.144510 
0.683105 1.925536 -0.144420 
0.683594 1.925536 -0.144329 
0.684082 1.925536 -0.144239 
0.684570 1.925536 -0.144148 
0.685059 1.925536 -0.144057 
0.685547 1.925536 -0.143966 
0.686035 1.925536 -0.143875 
0.686523 1.925536 -0.143783 
0.687012 1.925536 -0.143691 
0.687500 1.925536 -0.143600 
0.687988 1.925536 -0.143508 
0.688477 1.925536 -0.143416 
0.688965 1.925536 -0.143324 
0.689453 1.925536 -0.143231 
0.689941 1.925536 -0.143139 
0.690430 1.925536 -0.143046 
0.690918 1.925536 -0.142953 
0.691406 1.925536 -0.142860 
0.691895 1.925536 -0.142767 
0.692383 1.925536 -0.142674 
0.692871 1.925536 -0.142581 
0.693359 1.925536 -0.142487 
0.693848 1.925536 -0.142393 
0.694336 1.925536 -0.142300 
0.694824 1.925536 -0.142206 
0.695312 1.925536 -0.142111 
0.695801 1.925536 -0.142017 
0.696289 1.925536 -0.141923 
0.696777 1.925536 -0.141828 
0.697266 1.925536 -0.141733 
0.697754 1.925536 -0.141639 
0.698242 1.925536 -0.141544 
0.698730 1.925536 -0.141448 
0.699219 1.925536 -0.141353 
0.699707 1.925536 -0.141258 
0.700195 1.925536 -0.141162 
0.700684 1.925536 -0.141066 
0.701172 1.925536 -0.140970 
0.701660 1.925536 -0.140874 
0.702148 1.925536 -0.140778 
0.702637 1.925536 -0.140682 
0.703125 1.925536 -0.140585 
0.703613 1.925536 -0.140489 
0.704102 1.925536 -0.140392 
0.704590 1.925536 -0.140295 
0.705078 1.925536 -0.140198 
0.705566 1.925536 -0.140101 
0.706055 1.925536 -0.140004 
0.706543 1.925536 -0.139906 
0.707031 1.925536 -0.139809 
0.707520 1.925536 -0.139711 
0.708008 1.925536 -0.139613 
0.708496 1.925536 -0.139515 
0.708984 1.925536 -0.139417 
0.709473 1.925536 -0.139319 
0.709961 1.925536 -0.139220 
0.710449 1.925536 -0.139122 
0.710938 1.925536 -0.139023 
0.711426 1.925536 -0.138924 
0.711914 1.925536 -0.138825 
0.712402 1.925536 -0.138726 
0.712891 1.925536 -0.138627 
0.713379 1.925536 -0.138528 
0.713867 1.925536 -0.138428 
0.714355 1.925536 -0.138328 
0.714844 1.925536 -0.138229 
0.715332 1.925536 -0.138129 
0.715820 1.925536 -0.138029 
0.716309 1.925536 -0.137928 
0.716797 1.925536 -0.137828 
0.717285 1.925536 -0.137728 
0.717773 1.925536 -0.137627 
0.718262 1.925536 -0.137526 
0.718750 1.925536 -0.137426 
0.719238 1.925536 -0.137325 
0.719727 1.925536 -0.137224 
0.720215 1.925536 -0.137122 
0.720703 1.925536 -0.137021 
0.721191 1.925536 -0.136919 
0.721680 1.925536 -0.136818 
0.722168 1.925536 -0.136716 
0.722656 1.925536 -0.136614 
0.723145 1.925536 -0.136512 
0.723633 1.925536 -0.136410 
0.724121 1.925536 -0.136308 
0.724609 1.925536 -0.136205 
0.725098 1.925536 -0.136103 
0.725586 1.925536 -0.136000 
0.726074 1.925536 -0.135897 
0.726562 1.925536 -0.135795 
0.727051 1.925536 -0.135691 
0.727539 1.925536 -0.135588 
0.728027 1.925536 -0.135485 
0.728516 1.925536 -0.135382 
0.729004 1.925536 -0.135278 
0.729492 1.925536 -0.135174 
0.729980 1.925536 -0.135071 
0.730469 1.925536 -0.134967 
0.730957 1.925536 -0.134863 
0.731445 1.925536 -0.134759 
0.731934 1.925536 -0.134654 
0.732422 1.925536 -0.134550 
0.732910 1.925536 -0.134445 
0.733398 1.925536 -0.134341 
0.733887 1.925536 -0.134236 
0.734375 1.925536 -0.134131 
0.734863 1.925536 -0.134026 
0.735352 1.925536 -0.133921 
0.735840 1.925536 -0.133815 
0.736328 1.925536 -0.133710 
0.736816 1.925536 -0.133605 
0.737305 1.925536 -0.133499 
0.737793 1.925536 -0.133393 
0.738281 1.925536 -0.133287 
0.738770 1.925536 -0.133181 
0.739258 1.925536 -0.133075 
0.739746 1.925536 -0.132969 
0.740234 1.925536 -0.132863 
0.740723 1.925536 -0.132756 
0.741211 1.925536 -0.132650 
0.741699 1.925536 -0.132543 
0.742188 1.925536 -0.132436 
0.742676 1.925536 -0.132329 
0.743164 1.925536 -0.132222 
0.743652 1.925536 -0.132115 
0.744141 1.925536 -0.132008 
0.744629 1.925536 -0.131900 
0.745117 1.925536 -0.131793 
0.745605 1.925536 -0.131685 
0.746094 1.925536 -0.131577 
0.746582 1.925536 -0.131469 
0.747070 1.925536 -0.131361 
0.747559 1.925536 -0.131253 
0.748047 1.925536 -0.131145 
0.748535 1.925536 -0.131037 
0.749023 1.925536 -0.130928 
0.749512 1.925536 -0.130820 
0.750000 1.925536 -0.130711 
0.750488 1.925536 -0.130602 
0.750977 1.925536 -0.130493 
0.751465 1.925536 -0.130384 
0.751953 1.925536 -0.130275 
0.752441 1.925536 -0.130166 
0.752930 1.925536 -0.130057 
0.753418 1.925536 -0.129947 
0.753906 1.925536 -0.129838 
0.754395 1.925536 -0.129728 
0.754883 1.925536 -0.129618 
0.755371 1.925536 -0.129508 
0.755859 1.925536 -0.129398 
0.756348 1.925536 -0.129288 
0.756836 1.925536 -0.129178 
0.757324 1.925536 -0.129068 
0.757812 1.925536 -0.128957 
0.758301 1.925536 -0.128847 
0.758789 1.925536 -0.128736 
0.759277 1.925536 -0.128625 
0.759766 1.925536 -0.128514 
0.760254 1.925536 -0.128403 
0.760742 1.925536 -0.128292 
0.761230 1.925536 -0.128181 
0.761719 1.925536 -0.128070 
0.762207 1.925536 -0.127958 
0.762695 1.925536 -0.127847 
0.763184 1.925536 -0.127735 
0.763672 1.925536 -0.127624 
0.764160 1.925536 -0.127512 
0.764648 1.925536 -0.127400 
0.765137 1.925536 -0.127288 
0.765625 1.925536 -0.127176 
0.766113 1.925536 -0.127063 
0.766602 1.925536 -0.126951 
0.767090 1.925536 -0.126839 
0.767578 1.925536 -0.126726 
0.768066 1.925536 -0.126613 
0.768555 1.925536 -0.126501 
0.769043 1.925536 -0.126388 
0.769531 1.925536 -0.126275 
0.770020 1.925536 -0.126162 
0.770508 1.925536 -0.126049 
0.770996 1.925536 -0.125935 
0.771484 1.925536 -0.125822 
0.771973 1.925536 -0.125708 
0.772461 1.925536 -0.125595 
0.772949 1.925536 -0.125481 
0.773438 1.925536 -0.125367 
0.773926 1.925536 -0.125253 
0.774414 1.925536 -0.125139 
0.774902 1.925536 -0.125025 
0.775391 1.925536 -0.124911 
0.775879 1.925536 -0.124797 
0.776367 1.925536 -0.124683 
0.776855 1.925536 -0.124568 
0.777344 1.925536 -0.124453 
0.777832 1.925536 -0.124339 
0.778320 1.925536 -0.124224 
0.778809 1.925536 -0.124109 
0.779297 1.925536 -0.123994 
0.779785 1.925536 -0.123879 
0.780273 1.925536 -0.123764 
0.780762 1.925536 -0.123649 
0.781250 1.925536 -0.123533 
0.781738 1.925536 -0.123418 
0.782227 1.925536 -0.123302 
0.782715 1.925536 -0.123187 
0.783203 1.925536 -0.123071 
0.783691 1.925536 -0.122955 
0.784180 1.925536 -0.122839 
0.784668 1.925536 -0.122723 
0.785156 1.925536 -0.122607 
0.785645 1.925536 -0.122491 
0.786133 1.925536 -0.122375 
0.786621 1.925536 -0.122258 
0.787109 1.925536 -0.122142 
0.787598 1.925536 -0.122025 
0.788086 1.925536 -0.121909 
0.788574 1.925536 -0.121792 
0.789062 1.925536 -0.121675 
0.789551 1.925536 -0.121558 
0.790039 1.925536 -0.121441 
0.790527 1.925536 -0.121324 
0.791016 1.925536 -0.121207 
0.791504 1.925536 -0.121089 
0.791992 1.925536 -0.120972 
0.792480 1.925536 -0.120854 
0.792969 1.925536 -0.120737 
0.793457 1.925536 -0.120619 
0.793945 1.925536 -0.120501 
0.794434 1.925536 -0.120384 
0.794922 1.925536 -0.120266 
0.795410 1.925536 -0.120148 
0.795898 1.925536 -0.120029 
0.796387 1.925536 -0.119911 
0.796875 1.925536 -0.119793 
0.797363 1.925536 -0.119675 
0.797852 1.925536 -0.119556 
0.798340 1.925536 -0.119438 
0.798828 1.925536 -0.119319 
0.799316 1.925536 -0.119200 
0.799805 1.925536 -0.119081 
0.800293 1.925536 -0.118963 
0.800781 1.925536 -0.118844 
0.801270 1.925536 -0.118724 
0.801758 1.925536 -0.118605 
0.802246 1.925536 -0.118486 
0.802734 1.925536 -0.118367 
0.803223 1.925536 -0.118247 
0.803711 1.925536 -0.118128 
0.804199 1.925536 -0.118008 
0.804688 1.925536 -0.117889 
0.805176 1.925536 -0.117769 
0.805664 1.925536 -0.117649 
0.806152 1.925536 -0.117529 
0.806641 1.925536 -0.117409 
0.807129 1.925536 -0.117289 
0.807617 1.925536 -0.117169 
0.808105 1.925536 -0.117049 
0.808594 1.925536 -0.116928 
0.809082 1.925536 -0.116808 
0.809570 1.925536 -0.116687 
0.810059 1.925536 -0.116567 
0.810547 1.925536 -0.116446 
0.811035 1.925536 -0.116326 
0.811523 1.925536 -0.116205 
0.812012 1.925536 -0.116084 
0.812500 1.925536 -0.115963 
0.812988 1.925536 -0.115842 
0.813477 1.925536 -0.115721 
0.813965 1.925536 -0.115599 
0.814453 1.925536 -0.115478 
0.814941 1.925536 -0.115357 
0.815430 1.925536 -0.115235 
0.815918 1.925536 -0.115114 
0.816406 1.925536 -0.114992 
0.816895 1.925536 -0.114871 
0.817383 1.925536 -0.114749 
0.817871 1.925536 -0.114627 
0.818359 1.925536 -0.114505 
0.818848 1.925536 -0.114383 
0.819336 1.925536 -0.114261 
0.819824 1.925536 -0.114139 
0.820312 1.925536 -0.114017 
0.820801 1.925536 -0.113894 
0.821289 1.925536 -0.113772 
0.821777 1.925536 -0.113650 
0.822266 1.925536 -0.113527 
0.822754 1.925536 -0.113405 
0.823242 1.925536 -0.113282 
0.823730 1.925536 -0.113159 
0.824219 1.925536 -0.113036 
0.824707 1.925536 -0.112913 
0.825195 1.925536 -0.112791 
0.825684 1.925536 -0.112668 
0.826172 1.925536 -0.112544 
0.826660 1.925536 -0.112421 
0.827148 1.925536 -0.112298 
0.827637 1.925536 -0.112175 
0.828125 1.925536 -0.112051 
0.828613 1.925536 -0.111928 
0.829102 1.925536 -0.111804 
0.829590 1.925536 -0.111681 
0.830078 1.925536 -0.111557 
0.830566 1.925536 -0.111433 
0.831055 1.925536 -0.111309 
0.831543 1.925536 -0.111186 
0.832031 1.925536 -0.111062 
0.832520 1.925536 -0.110938 
0.833008 1.925536 -0.110814 
0.833496 1.925536 -0.110689 
0.833984 1.925536 -0.110565 
0.834473 1.925536 -0.110441 
0.834961 1.925536 -0.110316 
0.835449 1.925536 -0.110192 
0.835938 1.925536 -0.110068 
0.836426 1.925536 -0.109943 
0.836914 1.925536 -0.109818 
0.837402 1.925536 -0.109694 
0.837891 1.925536 -0.109569 
0.838379 1.925536 -0.109444 
0.838867 1.925536 -0.109319 
0.839355 1.925536 -0.109194 
0.839844 1.925536 -0.109069 
0.840332 1.925536 -0.108944 
0.840820 1.925536 -0.108819 
0.841309 1.925536 -0.108694 
0.841797 1.925536 -0.108568 
0.842285 1.925536 -0.108443 
0.842773 1.925536 -0.108318 
0.843262 1.925536 -0.108192 
0.843750 1.925536 -0.108067 
0.844238 1.925536 -0.107941 
0.844727 1.925536 -0.107815 
0.845215 1.925536 -0.107689 
0.845703 1.925536 -0.107564 
0.846191 1.925536 -0.107438 
0.846680 1.925536 -0.107312 
0.847168 1.925536 -0.107186 
0.847656 1.925536 -0.107060 
0.848145 1.925536 -0.106934 
0.848633 1.925536 -0.106808 
0.849121 1.925536 -0.106681 
0.849609 1.925536 -0.106555 
0.850098 1.925536 -0.106429 
0.850586 1.925536 -0.106302 
0.851074 1.925536 -0.106176 
0.851562 1.925536 -0.106049 
0.852051 1.925536 -0.105923 
0.852539 1.925536 -0.105796 
0.853027 1.925536 -0.105669 
0.853516 1.925536 -0.105542 
0.854004 1.925536 -0.105416 
0.854492 1.925536 -0.105289 
0.854980 1.925536 -0.105162 
0.855469 1.925536 -0.105035 
0.855957 1.925536 -0.104908 
0.856445 1.925536 -0.104781 
0.856934 1.925536 -0.104653 
0.857422 1.925536 -0.104526 
0.857910 1.925536 -0.104399 
0.858398 1.925536 -0.104272 
0.858887 1.925536 -0.104144 
0.859375 1.925536 -0.104017 
0.859863 1.925536 -0.103889 
0.860352 1.925536 -0.103762 
0.860840 1.925536 -0.103634 
0.861328 1.925536 -0.103506 
0.861816 1.925536 -0.103379 
0.862305 1.925536 -0.103251 
0.862793 1.925536 -0.103123 
0.863281 1.925536 -0.102995 
0.863770 1.925536 -0.102867 
0.864258 1.925536 -0.102739 
0.864746 1.925536 -0.102611 
0.865234 1.925536 -0.102483 
0.865723 1.925536 -0.102355 
0.866211 1.925536 -0.102227 
0.866699 1.925536 -0.102098 
0.867188 1.925536 -0.101970 
0.867676 1.925536 -0.101842 
0.868164 1.925536 -0.101713 
0.868652 1.925536 -0.101585 
0.869141 1.925536 -0.101456 
0.869629 1.925536 -0.101328 
0.870117 1.925536 -0.101199 
0.870605 1.925536 -0.101070 
0.871094 1.925536 -0.100942 
0.871582 1.925536 -0.100813 
0.872070 1.925536 -0.100684 
0.872559 1.925536 -0.100555 
0.873047 1.925536 -0.100426 
0.873535 1.925536 -0.100297 
0.874023 1.925536 -0.100168 
0.874512 1.925536 -0.100039 
0.875000 1.925536 -0.099910 
0.875488 1.925536 -0.099781 
0.875977 1.925536 -0.099652 
0.876465 1.925536 -0.099523 
0.876953 1.925536 -0.099393 
0.877441 1.925536 -0.099264 
0.877930 1.925536 -0.099135 
0.878418 1.925536 -0.099005 
0.878906 1.925536 -0.098876 
0.879395 1.925536 -0.098746 
0.879883 1.925536 -0.098617 
0.880371 1.925536 -0.098487 
0.880859 1.925536 -0.098357 
0.881348 1.925536 -0.098228 
0.881836 1.925536 -0.098098 
0.882324 1.925536 -0.097968 
0.882812 1.925536 -0.097838 
0.883301 1.925536 -0.097708 
0.883789 1.925536 -0.097579 
0.884277 1.925536 -0.097449 
0.884766 1.925536 -0.097319 
0.885254 1.925536 -0.097189 
0.885742 1.925536 -0.097058 
0.886230 1.925536 -0.096928 
0.886719 1.925536 -0.096798 
0.887207 1.925536 -0.096668 
0.887695 1.925536 -0.096538 
0.888184 1.925536 -0.096407 
0.888672 1.925536 -0.096277 
0.889160 1.925536 -0.096147 
0.889648 1.925536 -0.096016 
0.890137 1.925536 -0.095886 
0.890625 1.925536 -0.095755 
0.891113 1.925536 -0.095625 
0.891602 1.925536 -0.095494 
0.892090 1.925536 -0.095364 
0.892578 1.925536 -0.095233 
0.893066 1.925536 -0.095102 
0.893555 1.925536 -0.094972 
0.894043 1.925536 -0.094841 
0.894531 1.925536 -0.094710 
0.895020 1.925536 -0.094579 
0.895508 1.925536 -0.094449 
0.895996 1.925536 -0.094318 
0.896484 1.925536 -0.094187 
0.896973 1.925536 -0.094056 
0.897461 1.925536 -0.093925 
0.897949 1.925536 -0.093794 
0.898438 1.925536 -0.093663 
0.898926 1.925536 -0.093532 
0.899414 1.925536 -0.093400 
0.899902 1.925536 -0.093269 
0.900391 1.925536 -0.093138 
0.900879 1.925536 -0.093007 
0.901367 1.925536 -0.092876 
0.901855 1.925536 -0.092744 
0.902344 1.925536 -0.092613 
0.902832 1.925536 -0.092482 
0.903320 1.925536 -0.092350 
0.903809 1.925536 -0.092219 
0.904297 1.925536 -0.092087 
0.904785 1.925536 -0.091956 
0.905273 1.925536 -0.091824 
0.905762 1.925536 -0.091693 
0.906250 1.925536 -0.091561 
0.906738 1.925536 -0.091429 
0.907227 1.925536 -0.091298 
0.907715 1.925536 -0.091166 
0.908203 1.925536 -0.091034 
0.908691 1.925536 -0.090903 
0.909180 1.925536 -0.090771 
0.909668 1.925536 -0.090639 
0.910156 1.925536 -0.090507 
0.910645 1.925536 -0.090376 
0.911133 1.925536 -0.090244 
0.911621 1.925536 -0.090112 
0.912109 1.925536 -0.089980 
0.912598 1.925536 -0.089848 
0.913086 1.925536 -0.089716 
0.913574 1.925536 -0.089584 
0.914062 1.925536 -0.089452 
0.914551 1.925536 -0.089320 
0.915039 1.925536 -0.089188 
0.915527 1.925536 -0.089056 
0.916016 1.925536 -0.088924 
0.916504 1.925536 -0.088791 
0.916992 1.925536 -0.088659 
0.917480 1.925536 -0.088527 
0.917969 1.925536 -0.088395 
0.918457 1.925536 -0.088263 
0.918945 1.925536 -0.088130 
0.919434 1.925536 -0.087998 
0.919922 1.925536 -0.087866 
0.920410 1.925536 -0.087733 
0.920898 1.925536 -0.087601 
0.921387 1.925536 -0.087469 
0.921875 1.925536 -0.087336 
0.922363 1.925536 -0.087204 
0.922852 1.925536 -0.087071 
0.923340 1.925536 -0.086939 
0.923828 1.925536 -0.086806 
0.924316 1.925536 -0.086674 
0.924805 1.925536 -0.086541 
0.925293 1.925536 -0.086409 
0.925781 1.925536 -0.086276 
0.926270 1.925536 -0.086144 
0.926758 1.925536 -0.086011 
0.927246 1.925536 -0.085879 
0.927734 1.925536 -0.085746 
0.928223 1.925536 -0.085613 
0.928711 1.925536 -0.085481 
0.929199 1.925536 -0.085348 
0.929688 1.925536 -0.085215 
0.930176 1.925536 -0.085082 
0.930664 1.925536 -0.084950 
0.931152 1.925536 -0.084817 
0.931641 1.925536 -0.084684 
0.932129 1.925536 -0.084551 
0.932617 1.925536 -0.084419 
0.933105 1.925536 -0.084286 
0.933594 1.925536 -0.084153 
0.934082 1.925536 -0.084020 
0.934570 1.925536 -0.083887 
0.935059 1.925536 -0.083755 
0.935547 1.925536 -0.083622 
0.936035 1.925536 -0.083489 
0.936523 1.925536 -0.083356 
0.937012 1.925536 -0.083223 
0.937500 1.925536 -0.083090 
0.937988 1.925536 -0.082957 
0.938477 1.925536 -0.082824 
0.938965 1.925536 -0.082691 
0.939453 1.925536 -0.082558 
0.939941 1.925536 -0.082425 
0.940430 1.925536 -0.082292 
0.940918 1.925536 -0.082159 
0.941406 1.925536 -0.082026 
0.941895 1.925536 -0.081893 
0.942383 1.925536 -0.081760 
0.942871 1.925536 -0.081627 
0.943359 1.925536 -0.081494 
0.943848 1.925536 -0.081361 
0.944336 1.925536 -0.081228 
0.944824 1.925536 -0.081095 
0.945312 1.925536 -0.080962 
0.945801 1.925536 -0.080829 
0.946289 1.925536 -0.080696 
0.946777 1.925536 -0.080563 
0.947266 1.925536 -0.080430 
0.947754 1.925536 -0.080297 
0.948242 1.925536 -0.080164 
0.948730 1.925536 -0.080031 
0.949219 1.925536 -0.079898 
0.949707 1.925536 -0.079765 
0.950195 1.925536 -0.079631 
0.950684 1.925536 -0.079498 
0.951172 1.925536 -0.079365 
0.951660 1.925536 -0.079232 
0.952148 1.925536 -0.079099 
0.952637 1.925536 -0.078966 
0.953125 1.925536 -0.078833 
0.953613 1.925536 -0.078700 
0.954102 1.925536 -0.078567 
0.954590 1.925536 -0.078433 
0.955078 1.925536 -0.078300 
0.955566 1.925536 -0.078167 
0.956055 1.925536 -0.078034 
0.956543 1.925536 -0.077901 
0.957031 1.925536 -0.077768 
0.957520 1.925536 -0.077635 
0.958008 1.925536 -0.077502 
0.958496 1.925536 -0.077369 
0.958984 1.925536 -0.077235 
0.959473 1.925536 -0.077102 
0.959961 1.925536 -0.076969 
0.960449 1.925536 -0.076836 
0.960938 1.925536 -0.076703 
0.961426 1.925536 -0.076570 
0.961914 1.925536 -0.076437 
0.962402 1.925536 -0.076304 
0.962891 1.925536 -0.076171 
0.963379 1.925536 -0.076038 
0.963867 1.925536 -0.075905 
0.964355 1.925536 -0.075772 
0.964844 1.925536 -0.075639 
0.965332 1.925536 -0.075506 
0.965820 1.925536 -0.075373 
0.966309 1.925536 -0.075240 
0.966797 1.925536 -0.075107 
0.967285 1.925536 -0.074974 
0.967773 1.925536 -0.074841 
0.968262 1.925536 -0.074708 
0.968750 1.925536 -0.074575 
0.969238 1.925536 -0.074442 
0.969727 1.925536 -0.074309 
0.970215 1.925536 -0.074176 
0.970703 1.925536 -0.074043 
0.971191 1.925536 -0.073910 
0.971680 1.925536 -0.073777 
0.972168 1.925536 -0.073644 
0.972656 1.925536 -0.073511 
0.973145 1.925536 -0.073378 
0.973633 1.925536 -0.073246 
0.974121 1.925536 -0.073113 
0.974609 1.925536 -0.072980 
0.975098 1.925536 -0.072847 
0.975586 1.925536 -0.072714 
0.976074 1.925536 -0.072582 
0.976562 1.925536 -0.072449 
0.977051 1.925536 -0.072316 
0.977539 1.925536 -0.072183 
0.978027 1.925536 -0.072051 
0.978516 1.925536 -0.071918 
0.979004 1.925536 -0.071785 
0.979492 1.925536 -0.071653 
0.979980 1.925536 -0.071520 
0.980469 1.925536 -0.071387 
0.980957 1.925536 -0.071255 
0.981445 1.925536 -0.071122 
0.981934 1.925536 -0.070990 
0.982422 1.925536 -0.070857 
0.982910 1.925536 -0.070724 
0.983398 1.925536 -0.070592 
0.983887 1.925536 -0.070459 
0.984375 1.925536 -0.070327 
0.984863 1.925536 -0.070195 
0.985352 1.925536 -0.070062 
0.985840 1.925536 -0.069930 
0.986328 1.925536 -0.069797 
0.986816 1.925536 -0.069665 
0.987305 1.925536 -0.069533 
0.987793 1.925536 -0.069400 
0.988281 1.925536 -0.069268 
0.988770 1.925536 -0.069136 
0.989258 1.925536 -0.069004 
0.989746 1.925536 -0.068871 
0.990234 1.925536 -0.068739 
0.990723 1.925536 -0.068607 
0.991211 1.925536 -0.068475 
0.991699 1.925536 -0.068343 
0.992188 1.925536 -0.068211 
0.992676 1.925536 -0.068079 
0.993164 1.925536 -0.067947 
0.993652 1.925536 -0.067815 
0.994141 1.925536 -0.067683 
0.994629 1.925536 -0.067551 
0.995117 1.925536 -0.067419 
0.995605 1.925536 -0.067287 
0.996094 1.925536 -0.067155 
0.996582 1.925536 -0.067024 
0.997070 1.925536 -0.066892 
0.997559 1.925536 -0.066760 
0.998047 1.925536 -0.066628 
0.998535 1.925536 -0.066497 
0.999023 1.925536 -0.066365 
0.999512 1.925536 -0.066234 


==> data/BUSineA10K2048M80kstep9.dat <==
0.000000 1.976297 -0.066172 
0.000488 1.976297 -0.066043 
0.000977 1.976297 -0.065914 
0.001465 1.976297 -0.065786 
0.001953 1.976297 -0.065657 
0.002441 1.976297 -0.065528 
0.002930 1.976297 -0.065400 
0.003418 1.976297 -0.065271 
0.003906 1.976297 -0.065143 
0.004395 1.976297 -0.065014 
0.004883 1.976297 -0.064886 
0.005371 1.976297 -0.064757 
0.005859 1.976297 -0.064629 
0.006348 1.976297 -0.064500 
0.006836 1.976297 -0.064372 
0.007324 1.976297 -0.064244 
0.007812 1.976297 -0.064116 
0.008301 1.976297 -0.063988 
0.008789 1.976297 -0.063859 
0.009277 1.976297 -0.063731 
0.009766 1.976297 -0.063603 
0.010254 1.976297 -0.063475 
0.010742 1.976297 -0.063347 
0.011230 1.976297 -0.063219 
0.011719 1.976297 -0.063091 
0.012207 1.976297 -0.062964 
0.012695 1.976297 -0.062836 
0.013184 1.976297 -0.062708 
0.013672 1.976297 -0.062580 
0.014160 1.976297 -0.062453 
0.014648 1.976297 -0.062325 
0.015137 1.976297 -0.062198 
0.015625 1.976297 -0.062070 
0.016113 1.976297 -0.061943 
0.016602 1.976297 -0.061815 
0.017090 1.976297 -0.061688 
0.017578 1.976297 -0.061560 
0.018066 1.976297 -0.061433 
0.018555 1.976297 -0.061306 
0.019043 1.976297 -0.061179 
0.019531 1.976297 -0.061052 
0.020020 1.976297 -0.060925 
0.020508 1.976297 -0.060798 
0.020996 1.976297 -0.060671 
0.021484 1.976297 -0.060544 
0.021973 1.976297 -0.060417 
0.022461 1.976297 -0.060290 
0.022949 1.976297 -0.060163 
0.023438 1.976297 -0.060036 
0.023926 1.976297 -0.059910 
0.024414 1.976297 -0.059783 
0.024902 1.976297 -0.059657 
0.025391 1.976297 -0.059530 
0.025879 1.976297 -0.059404 
0.026367 1.976297 -0.059277 
0.026855 1.976297 -0.059151 
0.027344 1.976297 -0.059025 
0.027832 1.976297 -0.058899 
0.028320 1.976297 -0.058773 
0.028809 1.976297 -0.058646 
0.029297 1.976297 -0.058520 
0.029785 1.976297 -0.058395 
0.030273 1.976297 -0.058269 
0.030762 1.976297 -0.058143 
0.031250 1.976297 -0.058017 
0.031738 1.976297 -0.057891 
0.032227 1.976297 -0.057766 
0.032715 1.976297 -0.057640 
0.033203 1.976297 -0.057515 
0.033691 1.976297 -0.057389 
0.034180 1.976297 -0.057264 
0.034668 1.976297 -0.057139 
0.035156 1.976297 -0.057013 
0.035645 1.976297 -0.056888 
0.036133 1.976297 -0.056763 
0.036621 1.976297 -0.056638 
0.037109 1.976297 -0.056513 
0.037598 1.976297 -0.056388 
0.038086 1.976297 -0.056263 
0.038574 1.976297 -0.056138 
0.039062 1.976297 -0.056014 
0.039551 1.976297 -0.055889 
0.040039 1.976297 -0.055765 
0.040527 1.976297 -0.055640 
0.041016 1.976297 -0.055516 
0.041504 1.976297 -0.055391 
0.041992 1.976297 -0.055267 
0.042480 1.976297 -0.055143 
0.042969 1.976297 -0.055019 
0.043457 1.976297 -0.054895 
0.043945 1.976297 -0.054771 
0.044434 1.976297 -0.054647 
0.044922 1.976297 -0.054523 
0.045410 1.976297 -0.054399 
0.045898 1.976297 -0.054276 
0.046387 1.976297 -0.054152 
0.046875 1.976297 -0.054029 
0.047363 1.976297 -0.053905 
0.047852 1.976297 -0.053782 
0.048340 1.976297 -0.053659 
0.048828 1.976297 -0.053536 
0.049316 1.976297 -0.053412 
0.049805 1.976297 -0.053289 
0.050293 1.976297 -0.053167 
0.050781 1.976297 -0.053044 
0.051270 1.976297 -0.052921 
0.051758 1.976297 -0.052798 
0.052246 1.976297 -0.052676 
0.052734 1.976297 -0.052553 
0.053223 1.976297 -0.052431 
0.053711 1.976297 -0.052309 
0.054199 1.976297 -0.052186 
0.054688 1.976297 -0.052064 
0.055176 1.976297 -0.051942 
0.055664 1.976297 -0.051820 
0.056152 1.976297 -0.051698 
0.056641 1.976297 -0.051577 
0.057129 1.976297 -0.051455 
0.057617 1.976297 -0.051333 
0.058105 1.976297 -0.051212 
0.058594 1.976297 -0.051090 
0.059082 1.976297 -0.050969 
0.059570 1.976297 -0.050848 
0.060059 1.976297 -0.050727 
0.060547 1.976297 -0.050606 
0.061035 1.976297 -0.050485 
0.061523 1.976297 -0.050364 
0.062012 1.976297 -0.050243 
0.062500 1.976297 -0.050123 
0.062988 1.976297 -0.050002 
0.063477 1.976297 -0.049882 
0.063965 1.976297 -0.049761 
0.064453 1.976297 -0.049641 
0.064941 1.976297 -0.049521 
0.065430 1.976297 -0.049401 
0.065918 1.976297 -0.049281 
0.066406 1.976297 -0.049161 
0.066895 1.976297 -0.049041 
0.067383 1.976297 -0.048922 
0.067871 1.976297 -0.048802 
0.068359 1.976297 -0.048683 
0.068848 1.976297 -0.048564 
0.069336 1.976297 -0.048444 
0.069824 1.976297 -0.048325 
0.070312 1.976297 -0.048206 
0.070801 1.976297 -0.048088 
0.071289 1.976297 -0.047969 
0.071777 1.976297 -0.047850 
0.072266 1.976297 -0.047732 
0.072754 1.976297 -0.047613 
0.073242 1.976297 -0.047495 
0.073730 1.976297 -0.047377 
0.074219 1.976297 -0.047259 
0.074707 1.976297 -0.047141 
0.075195 1.976297 -0.047023 
0.075684 1.976297 -0.046905 
0.076172 1.976297 -0.046788 
0.076660 1.976297 -0.046670 
0.077148 1.976297 -0.046553 
0.077637 1.976297 -0.046436 
0.078125 1.976297 -0.046319 
0.078613 1.976297 -0.046202 
0.079102 1.976297 -0.046085 
0.079590 1.976297 -0.045968 
0.080078 1.976297 -0.045851 
0.080566 1.976297 -0.045735 
0.081055 1.976297 -0.045619 
0.081543 1.976297 -0.045502 
0.082031 1.976297 -0.045386 
0.082520 1.976297 -0.045270 
0.083008 1.976297 -0.045154 
0.083496 1.976297 -0.045039 
0.083984 1.976297 -0.044923 
0.084473 1.976297 -0.044808 
0.084961 1.976297 -0.044692 
0.085449 1.976297 -0.044577 
0.085938 1.976297 -0.044462 
0.086426 1.976297 -0.044347 
0.086914 1.976297 -0.044232 
0.087402 1.976297 -0.044118 
0.087891 1.976297 -0.044003 
0.088379 1.976297 -0.043889 
0.088867 1.976297 -0.043774 
0.089355 1.976297 -0.043660 
0.089844 1.976297 -0.043546 
0.090332 1.976297 -0.043432 
0.090820 1.976297 -0.043319 
0.091309 1.976297 -0.043205 
0.091797 1.976297 -0.043092 
0.092285 1.976297 -0.042979 
0.092773 1.976297 -0.042865 
0.093262 1.976297 -0.042752 
0.093750 1.976297 -0.042640 
0.094238 1.976297 -0.042527 
0.094727 1.976297 -0.042414 
0.095215 1.976297 -0.042302 
0.095703 1.976297 -0.042190 
0.096191 1.976297 -0.042078 
0.096680 1.976297 -0.041966 
0.097168 1.976297 -0.041854 
0.097656 1.976297 -0.041742 
0.098145 1.976297 -0.041631 
0.098633 1.976297 -0.041520 
0.099121 1.976297 -0.041408 
0.099609 1.976297 -0.041297 
0.100098 1.976297 -0.041187 
0.100586 1.976297 -0.041076 
0.101074 1.976297 -0.040965 
0.101562 1.976297 -0.040855 
0.102051 1.976297 -0.040745 
0.102539 1.976297 -0.040635 
0.103027 1.976297 -0.040525 
0.103516 1.976297 -0.040415 
0.104004 1.976297 -0.040306 
0.104492 1.976297 -0.040196 
0.104980 1.976297 -0.040087 
0.105469 1.976297 -0.039978 
0.105957 1.976297 -0.039869 
0.106445 1.976297 -0.039760 
0.106934 1.976297 -0.039652 
0.107422 1.976297 -0.039544 
0.107910 1.976297 -0.039435 
0.108398 1.976297 -0.039327 
0.108887 1.976297 -0.039219 
0.109375 1.976297 -0.039112 
0.109863 1.976297 -0.039004 
0.110352 1.976297 -0.038897 
0.110840 1.976297 -0.038790 
0.111328 1.976297 -0.038683 
0.111816 1.976297 -0.038576 
0.112305 1.976297 -0.038470 
0.112793 1.976297 -0.038363 
0.113281 1.976297 -0.038257 
0.113770 1.976297 -0.038151 
0.114258 1.976297 -0.038045 
0.114746 1.976297 -0.037939 
0.115234 1.976297 -0.037834 
0.115723 1.976297 -0.037729 
0.116211 1.976297 -0.037624 
0.116699 1.976297 -0.037519 
0.117188 1.976297 -0.037414 
0.117676 1.976297 -0.037309 
0.118164 1.976297 -0.037205 
0.118652 1.976297 -0.037101 
0.119141 1.976297 -0.036997 
0.119629 1.976297 -0.036893 
0.120117 1.976297 -0.036790 
0.120605 1.976297 -0.036686 
0.121094 1.976297 -0.036583 
0.121582 1.976297 -0.036480 
0.122070 1.976297 -0.036378 
0.122559 1.976297 -0.036275 
0.123047 1.976297 -0.036173 
0.123535 1.976297 -0.036071 
0.124023 1.976297 -0.035969 
0.124512 1.976297 -0.035867 
0.125000 1.976297 -0.035766 
0.125488 1.976297 -0.035665 
0.125977 1.976297 -0.035563 
0.126465 1.976297 -0.035463 
0.126953 1.976297 -0.035362 
0.127441 1.976297 -0.035262 
0.127930 1.976297 -0.035161 
0.128418 1.976297 -0.035061 
0.128906 1.976297 -0.034962 
0.129395 1.976297 -0.034862 
0.129883 1.976297 -0.034763 
0.130371 1.976297 -0.034664 
0.130859 1.976297 -0.034565 
0.131348 1.976297 -0.034466 
0.131836 1.976297 -0.034368 
0.132324 1.976297 -0.034270 
0.132812 1.976297 -0.034172 
0.133301 1.976297 -0.034074 
0.133789 1.976297 -0.033977 
0.134277 1.976297 -0.033880 
0.134766 1.976297 -0.033783 
0.135254 1.976297 -0.033686 
0.135742 1.976297 -0.033589 
0.136230 1.976297 -0.033493 
0.136719 1.976297 -0.033397 
0.137207 1.976297 -0.033301 
0.137695 1.976297 -0.033206 
0.138184 1.976297 -0.033110 
0.138672 1.976297 -0.033015 
0.139160 1.976297 -0.032921 
0.139648 1.976297 -0.032826 
0.140137 1.976297 -0.032732 
0.140625 1.976297 -0.032638 
0.141113 1.976297 -0.032544 
0.141602 1.976297 -0.032450 
0.142090 1.976297 -0.032357 
0.142578 1.976297 -0.032264 
0.143066 1.976297 -0.032171 
0.143555 1.976297 -0.032079 
0.144043 1.976297 -0.031987 
0.144531 1.976297 -0.031895 
0.145020 1.976297 -0.031803 
0.145508 1.976297 -0.031711 
0.145996 1.976297 -0.031620 
0.146484 1.976297 -0.031529 
0.146973 1.976297 -0.031439 
0.147461 1.976297 -0.031348 
0.147949 1.976297 -0.031258 
0.148438 1.976297 -0.031169 
0.148926 1.976297 -0.031079 
0.149414 1.976297 -0.030990 
0.149902 1.976297 -0.030901 
0.150391 1.976297 -0.030812 
0.150879 1.976297 -0.030724 
0.151367 1.976297 -0.030636 
0.151855 1.976297 -0.030548 
0.152344 1.976297 -0.030460 
0.152832 1.976297 -0.030373 
0.153320 1.976297 -0.030286 
0.153809 1.976297 -0.030200 
0.154297 1.976297 -0.030113 
0.154785 1.976297 -0.030027 
0.155273 1.976297 -0.029941 
0.155762 1.976297 -0.029856 
0.156250 1.976297 -0.029771 
0.156738 1.976297 -0.029686 
0.157227 1.976297 -0.029602 
0.157715 1.976297 -0.029517 
0.158203 1.976297 -0.029433 
0.158691 1.976297 -0.029350 
0.159180 1.976297 -0.029267 
0.159668 1.976297 -0.029184 
0.160156 1.976297 -0.029101 
0.160645 1.976297 -0.029019 
0.161133 1.976297 -0.028937 
0.161621 1.976297 -0.028855 
0.162109 1.976297 -0.028774 
0.162598 1.976297 -0.028693 
0.163086 1.976297 -0.028612 
0.163574 1.976297 -0.028532 
0.164062 1.976297 -0.028452 
0.164551 1.976297 -0.028372 
0.165039 1.976297 -0.028293 
0.165527 1.976297 -0.028214 
0.166016 1.976297 -0.028135 
0.166504 1.976297 -0.028057 
0.166992 1.976297 -0.027979 
0.167480 1.976297 -0.027901 
0.167969 1.976297 -0.027824 
0.168457 1.976297 -0.027747 
0.168945 1.976297 -0.027670 
0.169434 1.976297 -0.027594 
0.169922 1.976297 -0.027518 
0.170410 1.976297 -0.027443 
0.170898 1.976297 -0.027368 
0.171387 1.976297 -0.027293 
0.171875 1.976297 -0.027218 
0.172363 1.976297 -0.027144 
0.172852 1.976297 -0.027071 
0.173340 1.976297 -0.026997 
0.173828 1.976297 -0.026924 
0.174316 1.976297 -0.026852 
0.174805 1.976297 -0.026780 
0.175293 1.976297 -0.026708 
0.175781 1.976297 -0.026637 
0.176270 1.976297 -0.026566 
0.176758 1.976297 -0.026495 
0.177246 1.976297 -0.026425 
0.177734 1.976297 -0.026355 
0.178223 1.976297 -0.026286 
0.178711 1.976297 -0.026217 
0.179199 1.976297 -0.026148 
0.179688 1.976297 -0.026080 
0.180176 1.976297 -0.026012 
0.180664 1.976297 -0.025945 
0.181152 1.976297 -0.025878 
0.181641 1.976297 -0.025811 
0.182129 1.976297 -0.025745 
0.182617 1.976297 -0.025679 
0.183105 1.976297 -0.025614 
0.183594 1.976297 -0.025549 
0.184082 1.976297 -0.025485 
0.184570 1.976297 -0.025421 
0.185059 1.976297 -0.025357 
0.185547 1.976297 -0.025294 
0.186035 1.976297 -0.025231 
0.186523 1.976297 -0.025169 
0.187012 1.976297 -0.025107 
0.187500 1.976297 -0.025046 
0.187988 1.976297 -0.024985 
0.188477 1.976297 -0.024924 
0.188965 1.976297 -0.024864 
0.189453 1.976297 -0.024805 
0.189941 1.976297 -0.024746 
0.190430 1.976297 -0.024687 
0.190918 1.976297 -0.024629 
0.191406 1.976297 -0.024571 
0.191895 1.976297 -0.024514 
0.192383 1.976297 -0.024457 
0.192871 1.976297 -0.024401 
0.193359 1.976297 -0.024345 
0.193848 1.976297 -0.024290 
0.194336 1.976297 -0.024235 
0.194824 1.976297 -0.024181 
0.195312 1.976297 -0.024127 
0.195801 1.976297 -0.024074 
0.196289 1.976297 -0.024021 
0.196777 1.976297 -0.023969 
0.197266 1.976297 -0.023917 
0.197754 1.976297 -0.023866 
0.198242 1.976297 -0.023815 
0.198730 1.976297 -0.023765 
0.199219 1.976297 -0.023715 
0.199707 1.976297 -0.023666 
0.200195 1.976297 -0.023617 
0.200684 1.976297 -0.023569 
0.201172 1.976297 -0.023522 
0.201660 1.976297 -0.023475 
0.202148 1.976297 -0.023428 
0.202637 1.976297 -0.023382 
0.203125 1.976297 -0.023337 
0.203613 1.976297 -0.023292 
0.204102 1.976297 -0.023248 
0.204590 1.976297 -0.023204 
0.205078 1.976297 -0.023161 
0.205566 1.976297 -0.023119 
0.206055 1.976297 -0.023077 
0.206543 1.976297 -0.023035 
0.207031 1.976297 -0.022994 
0.207520 1.976297 -0.022954 
0.208008 1.976297 -0.022915 
0.208496 1.976297 -0.022875 
0.208984 1.976297 -0.022837 
0.209473 1.976297 -0.022799 
0.209961 1.976297 -0.022762 
0.210449 1.976297 -0.022725 
0.210938 1.976297 -0.022689 
0.211426 1.976297 -0.022654 
0.211914 1.976297 -0.022619 
0.212402 1.976297 -0.022585 
0.212891 1.976297 -0.022552 
0.213379 1.976297 -0.022519 
0.213867 1.976297 -0.022487 
0.214355 1.976297 -0.022455 
0.214844 1.976297 -0.022424 
0.215332 1.976297 -0.022394 
0.215820 1.976297 -0.022365 
0.216309 1.976297 -0.022336 
0.216797 1.976297 -0.022308 
0.217285 1.976297 -0.022280 
0.217773 1.976297 -0.022253 
0.218262 1.976297 -0.022227 
0.218750 1.976297 -0.022202 
0.219238 1.976297 -0.022177 
0.219727 1.976297 -0.022153 
0.220215 1.976297 -0.022129 
0.220703 1.976297 -0.022107 
0.221191 1.976297 -0.022085 
0.221680 1.976297 -0.022064 
0.222168 1.976297 -0.022043 
0.222656 1.976297 -0.022024 
0.223145 1.976297 -0.022005 
0.223633 1.976297 -0.021986 
0.224121 1.976297 -0.021969 
0.224609 1.976297 -0.021952 
0.225098 1.976297 -0.021936 
0.225586 1.976297 -0.021921 
0.226074 1.976297 -0.021907 
0.226562 1.976297 -0.021893 
0.227051 1.976297 -0.021880 
0.227539 1.976297 -0.021868 
0.228027 1.976297 -0.021857 
0.228516 1.976297 -0.021847 
0.229004 1.976297 -0.021837 
0.229492 1.976297 -0.021829 
0.229980 1.976297 -0.021821 
0.230469 1.976297 -0.021814 
0.230957 1.976297 -0.021807 
0.231445 1.976297 -0.021802 
0.231934 1.976297 -0.021797 
0.232422 1.976297 -0.021794 
0.232910 1.976297 -0.021791 
0.233398 1.976297 -0.021789 
0.233887 1.976297 -0.021788 
0.234375 1.976297 -0.021788 
0.234863 1.976297 -0.021789 
0.235352 1.976297 -0.021790 
0.235840 1.976297 -0.021793 
0.236328 1.976297 -0.021797 
0.236816 1.976297 -0.021801 
0.237305 1.976297 -0.021806 
0.237793 1.976297 -0.021813 
0.238281 1.976297 -0.021820 
0.238770 1.976297 -0.021828 
0.239258 1.976297 -0.021838 
0.239746 1.976297 -0.021848 
0.240234 1.976297 -0.021859 
0.240723 1.976297 -0.021871 
0.241211 1.976297 -0.021885 
0.241699 1.976297 -0.021899 
0.242188 1.976297 -0.021914 
0.242676 1.976297 -0.021931 
0.243164 1.976297 -0.021948 
0.243652 1.976297 -0.021966 
0.244141 1.976297 -0.021986 
0.244629 1.976297 -0.022006 
0.245117 1.976297 -0.022028 
0.245605 1.976297 -0.022051 
0.246094 1.976297 -0.022075 
0.246582 1.976297 -0.022100 
0.247070 1.976297 -0.022126 
0.247559 1.976297 -0.022153 
0.248047 1.976297 -0.022181 
0.248535 1.976297 -0.022211 
0.249023 1.976297 -0.022242 
0.249512 1.976297 -0.022274 
0.250000 1.976297 -0.022307 
0.250488 1.976297 -0.022341 
0.250977 1.976297 -0.022376 
0.251465 1.976297 -0.022413 
0.251953 1.976297 -0.022451 
0.252441 1.976297 -0.022490 
0.252930 1.976297 -0.022531 
0.253418 1.976297 -0.022573 
0.253906 1.976297 -0.022616 
0.254395 1.976297 -0.022660 
0.254883 1.976297 -0.022706 
0.255371 1.976297 -0.022753 
0.255859 1.976297 -0.022801 
0.256348 1.976297 -0.022851 
0.256836 1.976297 -0.022902 
0.257324 1.976297 -0.022954 
0.257812 1.976297 -0.023008 
0.258301 1.976297 -0.023063 
0.258789 1.976297 -0.023120 
0.259277 1.976297 -0.023178 
0.259766 1.976297 -0.023238 
0.260254 1.976297 -0.023299 
0.260742 1.976297 -0.023362 
0.261230 1.976297 -0.023426 
0.261719 1.976297 -0.023491 
0.262207 1.976297 -0.023558 
0.262695 1.976297 -0.023627 
0.263184 1.976297 -0.023697 
0.263672 1.976297 -0.023769 
0.264160 1.976297 -0.023843 
0.264648 1.976297 -0.023918 
0.265137 1.976297 -0.023995 
0.265625 1.976297 -0.024073 
0.266113 1.976297 -0.024154 
0.266602 1.976297 -0.024235 
0.267090 1.976297 -0.024319 
0.267578 1.976297 -0.024404 
0.268066 1.976297 -0.024491 
0.268555 1.976297 -0.024580 
0.269043 1.976297 -0.024671 
0.269531 1.976297 -0.024764 
0.270020 1.976297 -0.024858 
0.270508 1.976297 -0.024954 
0.270996 1.976297 -0.025053 
0.271484 1.976297 -0.025153 
0.271973 1.976297 -0.025255 
0.272461 1.976297 -0.025359 
0.272949 1.976297 -0.025465 
0.273438 1.976297 -0.025573 
0.273926 1.976297 -0.025683 
0.274414 1.976297 -0.025796 
0.274902 1.976297 -0.025910 
0.275391 1.976297 -0.026027 
0.275879 1.976297 -0.026145 
0.276367 1.976297 -0.026266 
0.276855 1.976297 -0.026389 
0.277344 1.976297 -0.026515 
0.277832 1.976297 -0.026642 
0.278320 1.976297 -0.026772 
0.278809 1.976297 -0.026905 
0.279297 1.976297 -0.027039 
0.279785 1.976297 -0.027176 
0.280273 1.976297 -0.027316 
0.280762 1.976297 -0.027458 
0.281250 1.976297 -0.027603 
0.281738 1.976297 -0.027750 
0.282227 1.976297 -0.027900 
0.282715 1.976297 -0.028052 
0.283203 1.976297 -0.028207 
0.283691 1.976297 -0.028365 
0.284180 1.976297 -0.028526 
0.284668 1.976297 -0.028689 
0.285156 1.976297 -0.028855 
0.285645 1.976297 -0.029025 
0.286133 1.976297 -0.029197 
0.286621 1.976297 -0.029372 
0.287109 1.976297 -0.029550 
0.287598 1.976297 -0.029731 
0.288086 1.976297 -0.029916 
0.288574 1.976297 -0.030103 
0.289062 1.976297 -0.030294 
0.289551 1.976297 -0.030488 
0.290039 1.976297 -0.030686 
0.290527 1.976297 -0.030887 
0.291016 1.976297 -0.031091 
0.291504 1.976297 -0.031299 
0.291992 1.976297 -0.031511 
0.292480 1.976297 -0.031726 
0.292969 1.976297 -0.031945 
0.293457 1.976297 -0.032168 
0.293945 1.976297 -0.032394 
0.294434 1.976297 -0.032625 
0.294922 1.976297 -0.032860 
0.295410 1.976297 -0.033099 
0.295898 1.976297 -0.033342 
0.296387 1.976297 -0.033589 
0.296875 1.976297 -0.033840 
0.297363 1.976297 -0.034097 
0.297852 1.976297 -0.034357 
0.298340 1.976297 -0.034622 
0.298828 1.976297 -0.034892 
0.299316 1.976297 -0.035167 
0.299805 1.976297 -0.035447 
0.300293 1.976297 -0.035732 
0.300781 1.976297 -0.036022 
0.301270 1.976297 -0.036317 
0.301758 1.976297 -0.036618 
0.302246 1.976297 -0.036924 
0.302734 1.976297 -0.037235 
0.303223 1.976297 -0.037553 
0.303711 1.976297 -0.037877 
0.304199 1.976297 -0.038206 
0.304688 1.976297 -0.038542 
0.305176 1.976297 -0.038884 
0.305664 1.976297 -0.039232 
0.306152 1.976297 -0.039588 
0.306641 1.976297 -0.039950 
0.307129 1.976297 -0.040319 
0.307617 1.976297 -0.040695 
0.308105 1.976297 -0.041079 
0.308594 1.976297 -0.041471 
0.309082 1.976297 -0.041870 
0.309570 1.976297 -0.042277 
0.310059 1.976297 -0.042693 
0.310547 1.976297 -0.043117 
0.311035 1.976297 -0.043550 
0.311523 1.976297 -0.043992 
0.312012 1.976297 -0.044443 
0.312500 1.976297 -0.044904 
0.312988 1.976297 -0.045374 
0.313477 1.976297 -0.045855 
0.313965 1.976297 -0.046347 
0.314453 1.976297 -0.046849 
0.314941 1.976297 -0.047362 
0.315430 1.976297 -0.047887 
0.315918 1.976297 -0.048424 
0.316406 1.976297 -0.048974 
0.316895 1.976297 -0.049536 
0.317383 1.976297 -0.050111 
0.317871 1.976297 -0.050701 
0.318359 1.976297 -0.051304 
0.318848 1.976297 -0.051922 
0.319336 1.976297 -0.052555 
0.319824 1.976297 -0.053204 
0.320312 1.976297 -0.053870 
0.320801 1.976297 -0.054552 
0.321289 1.976297 -0.055252 
0.321777 1.976297 -0.055970 
0.322266 1.976297 -0.056706 
0.322754 1.976297 -0.057463 
0.323242 1.976297 -0.058239 
0.323730 1.976297 -0.059036 
0.324219 1.976297 -0.059855 
0.324707 1.976297 -0.060695 
0.325195 1.976297 -0.061559 
0.325684 1.976297 -0.062445 
0.326172 1.976297 -0.063355 
0.326660 1.976297 -0.064290 
0.327148 1.976297 -0.065248 
0.327637 1.976297 -0.066231 
0.328125 1.976297 -0.067239 
0.328613 1.976297 -0.068271 
0.329102 1.976297 -0.069327 
0.329590 1.976297 -0.070405 
0.330078 1.976297 -0.071506 
0.330566 1.976297 -0.072627 
0.331055 1.976297 -0.073766 
0.331543 1.976297 -0.074922 
0.332031 1.976297 -0.076092 
0.332520 1.976297 -0.077272 
0.333008 1.976297 -0.078461 
0.333496 1.976297 -0.079654 
0.333984 1.976297 -0.080848 
0.334473 1.976297 -0.082040 
0.334961 1.976297 -0.083226 
0.335449 1.976297 -0.084404 
0.335938 1.976297 -0.085570 
0.336426 1.976297 -0.086723 
0.336914 1.976297 -0.087859 
0.337402 1.976297 -0.088977 
0.337891 1.976297 -0.090076 
0.338379 1.976297 -0.091154 
0.338867 1.976297 -0.092212 
0.339355 1.976297 -0.093247 
0.339844 1.976297 -0.094261 
0.340332 1.976297 -0.095253 
0.340820 1.976297 -0.096223 
0.341309 1.976297 -0.097171 
0.341797 1.976297 -0.098099 
0.342285 1.976297 -0.099005 
0.342773 1.976297 -0.099891 
0.343262 1.976297 -0.100758 
0.343750 1.976297 -0.101605 
0.344238 1.976297 -0.102434 
0.344727 1.976297 -0.103244 
0.345215 1.976297 -0.104037 
0.345703 1.976297 -0.104813 
0.346191 1.976297 -0.105573 
0.346680 1.976297 -0.106317 
0.347168 1.976297 -0.107045 
0.347656 1.976297 -0.107759 
0.348145 1.976297 -0.108458 
0.348633 1.976297 -0.109144 
0.349121 1.976297 -0.109816 
0.349609 1.976297 -0.110475 
0.350098 1.976297 -0.111122 
0.350586 1.976297 -0.111756 
0.351074 1.976297 -0.112379 
0.351562 1.976297 -0.112991 
0.352051 1.976297 -0.113592 
0.352539 1.976297 -0.114181 
0.353027 1.976297 -0.114761 
0.353516 1.976297 -0.115331 
0.354004 1.976297 -0.115891 
0.354492 1.976297 -0.116441 
0.354980 1.976297 -0.116983 
0.355469 1.976297 -0.117515 
0.355957 1.976297 -0.118039 
0.356445 1.976297 -0.118555 
0.356934 1.976297 -0.119062 
0.357422 1.976297 -0.119561 
0.357910 1.976297 -0.120053 
0.358398 1.976297 -0.120537 
0.358887 1.976297 -0.121014 
0.359375 1.976297 -0.121484 
0.359863 1.976297 -0.121947 
0.360352 1.976297 -0.122403 
0.360840 1.976297 -0.122853 
0.361328 1.976297 -0.123296 
0.361816 1.976297 -0.123733 
0.362305 1.976297 -0.124164 
0.362793 1.976297 -0.124589 
0.363281 1.976297 -0.125008 
0.363770 1.976297 -0.125421 
0.364258 1.976297 -0.125828 
0.364746 1.976297 -0.126231 
0.365234 1.976297 -0.126628 
0.365723 1.976297 -0.127019 
0.366211 1.976297 -0.127406 
0.366699 1.976297 -0.127788 
0.367188 1.976297 -0.128164 
0.367676 1.976297 -0.128536 
0.368164 1.976297 -0.128904 
0.368652 1.976297 -0.129266 
0.369141 1.976297 -0.129624 
0.369629 1.976297 -0.129978 
0.370117 1.976297 -0.130328 
0.370605 1.976297 -0.130673 
0.371094 1.976297 -0.131014 
0.371582 1.976297 -0.131351 
0.372070 1.976297 -0.131684 
0.372559 1.976297 -0.132013 
0.373047 1.976297 -0.132338 
0.373535 1.976297 -0.132660 
0.374023 1.976297 -0.132977 
0.374512 1.976297 -0.133291 
0.375000 1.976297 -0.133602 
0.375488 1.976297 -0.133909 
0.375977 1.976297 -0.134212 
0.376465 1.976297 -0.134512 
0.376953 1.976297 -0.134809 
0.377441 1.976297 -0.135102 
0.377930 1.976297 -0.135393 
0.378418 1.976297 -0.135680 
0.378906 1.976297 -0.135963 
0.379395 1.976297 -0.136244 
0.379883 1.976297 -0.136522 
0.380371 1.976297 -0.136797 
0.380859 1.976297 -0.137068 
0.381348 1.976297 -0.137337 
0.381836 1.976297 -0.137603 
0.382324 1.976297 -0.137867 
0.382812 1.976297 -0.138127 
0.383301 1.976297 -0.138385 
0.383789 1.976297 -0.138640 
0.384277 1.976297 -0.138892 
0.384766 1.976297 -0.139142 
0.385254 1.976297 -0.139389 
0.385742 1.976297 -0.139634 
0.386230 1.976297 -0.139876 
0.386719 1.976297 -0.140116 
0.387207 1.976297 -0.140353 
0.387695 1.976297 -0.140588 
0.388184 1.976297 -0.140820 
0.388672 1.976297 -0.141051 
0.389160 1.976297 -0.141278 
0.389648 1.976297 -0.141504 
0.390137 1.976297 -0.141727 
0.390625 1.976297 -0.141948 
0.391113 1.976297 -0.142167 
0.391602 1.976297 -0.142384 
0.392090 1.976297 -0.142599 
0.392578 1.976297 -0.142811 
0.393066 1.976297 -0.143022 
0.393555 1.976297 -0.143230 
0.394043 1.976297 -0.143436 
0.394531 1.976297 -0.143641 
0.395020 1.976297 -0.143843 
0.395508 1.976297 -0.144044 
0.395996 1.976297 -0.144242 
0.396484 1.976297 -0.144439 
0.396973 1.976297 -0.144633 
0.397461 1.976297 -0.144826 
0.397949 1.976297 -0.145017 
0.398438 1.976297 -0.145206 
0.398926 1.976297 -0.145394 
0.399414 1.976297 -0.145579 
0.399902 1.976297 -0.145763 
0.400391 1.976297 -0.145945 
0.400879 1.976297 -0.146125 
0.401367 1.976297 -0.146304 
0.401855 1.976297 -0.146481 
0.402344 1.976297 -0.146656 
0.402832 1.976297 -0.146829 
0.403320 1.976297 -0.147001 
0.403809 1.976297 -0.147172 
0.404297 1.976297 -0.147340 
0.404785 1.976297 -0.147508 
0.405273 1.976297 -0.147673 
0.405762 1.976297 -0.147837 
0.406250 1.976297 -0.148000 
0.406738 1.976297 -0.148161 
0.407227 1.976297 -0.148320 
0.407715 1.976297 -0.148478 
0.408203 1.976297 -0.148635 
0.408691 1.976297 -0.148790 
0.409180 1.976297 -0.148943 
0.409668 1.976297 -0.149095 
0.410156 1.976297 -0.149246 
0.410645 1.976297 -0.149395 
0.411133 1.976297 -0.149543 
0.411621 1.976297 -0.149690 
0.412109 1.976297 -0.149835 
0.412598 1.976297 -0.149979 
0.413086 1.976297 -0.150121 
0.413574 1.976297 -0.150262 
0.414062 1.976297 -0.150402 
0.414551 1.976297 -0.150541 
0.415039 1.976297 -0.150678 
0.415527 1.976297 -0.150814 
0.416016 1.976297 -0.150949 
0.416504 1.976297 -0.151082 
0.416992 1.976297 -0.151214 
0.417480 1.976297 -0.151345 
0.417969 1.976297 -0.151475 
0.418457 1.976297 -0.151603 
0.418945 1.976297 -0.151731 
0.419434 1.976297 -0.151857 
0.419922 1.976297 -0.151982 
0.420410 1.976297 -0.152105 
0.420898 1.976297 -0.152228 
0.421387 1.976297 -0.152349 
0.421875 1.976297 -0.152469 
0.422363 1.976297 -0.152589 
0.422852 1.976297 -0.152707 
0.423340 1.976297 -0.152823 
0.423828 1.976297 -0.152939 
0.424316 1.976297 -0.153054 
0.424805 1.976297 -0.153167 
0.425293 1.976297 -0.153280 
0.425781 1.976297 -0.153391 
0.426270 1.976297 -0.153502 
0.426758 1.976297 -0.153611 
0.427246 1.976297 -0.153719 
0.427734 1.976297 -0.153826 
0.428223 1.976297 -0.153933 
0.428711 1.976297 -0.154038 
0.429199 1.976297 -0.154142 
0.429688 1.976297 -0.154245 
0.430176 1.976297 -0.154347 
0.430664 1.976297 -0.154448 
0.431152 1.976297 -0.154548 
0.431641 1.976297 -0.154648 
0.432129 1.976297 -0.154746 
0.432617 1.976297 -0.154843 
0.433105 1.976297 -0.154939 
0.433594 1.976297 -0.155035 
0.434082 1.976297 -0.155129 
0.434570 1.976297 -0.155223 
0.435059 1.976297 -0.155315 
0.435547 1.976297 -0.155407 
0.436035 1.976297 -0.155497 
0.436523 1.976297 -0.155587 
0.437012 1.976297 -0.155676 
0.437500 1.976297 -0.155764 
0.437988 1.976297 -0.155851 
0.438477 1.976297 -0.155937 
0.438965 1.976297 -0.156022 
0.439453 1.976297 -0.156107 
0.439941 1.976297 -0.156190 
0.440430 1.976297 -0.156273 
0.440918 1.976297 -0.156355 
0.441406 1.976297 -0.156436 
0.441895 1.976297 -0.156516 
0.442383 1.976297 -0.156595 
0.442871 1.976297 -0.156674 
0.443359 1.976297 -0.156752 
0.443848 1.976297 -0.156828 
0.444336 1.976297 -0.156905 
0.444824 1.976297 -0.156980 
0.445312 1.976297 -0.157054 
0.445801 1.976297 -0.157128 
0.446289 1.976297 -0.157201 
0.446777 1.976297 -0.157273 
0.447266 1.976297 -0.157344 
0.447754 1.976297 -0.157414 
0.448242 1.976297 -0.157484 
0.448730 1.976297 -0.157553 
0.449219 1.976297 -0.157621 
0.449707 1.976297 -0.157688 
0.450195 1.976297 -0.157755 
0.450684 1.976297 -0.157821 
0.451172 1.976297 -0.157886 
0.451660 1.976297 -0.157950 
0.452148 1.976297 -0.158014 
0.452637 1.976297 -0.158077 
0.453125 1.976297 -0.158139 
0.453613 1.976297 -0.158201 
0.454102 1.976297 -0.158261 
0.454590 1.976297 -0.158321 
0.455078 1.976297 -0.158381 
0.455566 1.976297 -0.158439 
0.456055 1.976297 -0.158497 
0.456543 1.976297 -0.158554 
0.457031 1.976297 -0.158611 
0.457520 1.976297 -0.158667 
0.458008 1.976297 -0.158722 
0.458496 1.976297 -0.158776 
0.458984 1.976297 -0.158830 
0.459473 1.976297 -0.158883 
0.459961 1.976297 -0.158936 
0.460449 1.976297 -0.158987 
0.460938 1.976297 -0.159039 
0.461426 1.976297 -0.159089 
0.461914 1.976297 -0.159139 
0.462402 1.976297 -0.159188 
0.462891 1.976297 -0.159236 
0.463379 1.976297 -0.159284 
0.463867 1.976297 -0.159331 
0.464355 1.976297 -0.159378 
0.464844 1.976297 -0.159424 
0.465332 1.976297 -0.159469 
0.465820 1.976297 -0.159514 
0.466309 1.976297 -0.159558 
0.466797 1.976297 -0.159601 
0.467285 1.976297 -0.159644 
0.467773 1.976297 -0.159686 
0.468262 1.976297 -0.159728 
0.468750 1.976297 -0.159769 
0.469238 1.976297 -0.159809 
0.469727 1.976297 -0.159849 
0.470215 1.976297 -0.159888 
0.470703 1.976297 -0.159927 
0.471191 1.976297 -0.159965 
0.471680 1.976297 -0.160002 
0.472168 1.976297 -0.160039 
0.472656 1.976297 -0.160075 
0.473145 1.976297 -0.160111 
0.473633 1.976297 -0.160146 
0.474121 1.976297 -0.160180 
0.474609 1.976297 -0.160214 
0.475098 1.976297 -0.160248 
0.475586 1.976297 -0.160280 
0.476074 1.976297 -0.160313 
0.476562 1.976297 -0.160344 
0.477051 1.976297 -0.160375 
0.477539 1.976297 -0.160406 
0.478027 1.976297 -0.160436 
0.478516 1.976297 -0.160465 
0.479004 1.976297 -0.160494 
0.479492 1.976297 -0.160523 
0.479980 1.976297 -0.160551 
0.480469 1.976297 -0.160578 
0.480957 1.976297 -0.160605 
0.481445 1.976297 -0.160631 
0.481934 1.976297 -0.160656 
0.482422 1.976297 -0.160682 
0.482910 1.976297 -0.160706 
0.483398 1.976297 -0.160730 
0.483887 1.976297 -0.160754 
0.484375 1.976297 -0.160777 
0.484863 1.976297 -0.160800 
0.485352 1.976297 -0.160822 
0.485840 1.976297 -0.160843 
0.486328 1.976297 -0.160864 
0.486816 1.976297 -0.160885 
0.487305 1.976297 -0.160905 
0.487793 1.976297 -0.160924 
0.488281 1.976297 -0.160943 
0.488770 1.976297 -0.160962 
0.489258 1.976297 -0.160980 
0.489746 1.976297 -0.160997 
0.490234 1.976297 -0.161014 
0.490723 1.976297 -0.161031 
0.491211 1.976297 -0.161047 
0.491699 1.976297 -0.161063 
0.492188 1.976297 -0.161078 
0.492676 1.976297 -0.161092 
0.493164 1.976297 -0.161107 
0.493652 1.976297 -0.161120 
0.494141 1.976297 -0.161133 
0.494629 1.976297 -0.161146 
0.495117 1.976297 -0.161158 
0.495605 1.976297 -0.161170 
0.496094 1.976297 -0.161182 
0.496582 1.976297 -0.161192 
0.497070 1.976297 -0.161203 
0.497559 1.976297 -0.161213 
0.498047 1.976297 -0.161222 
0.498535 1.976297 -0.161231 
0.499023 1.976297 -0.161240 
0.499512 1.976297 -0.161248 
0.500000 1.976297 -0.161256 
0.500488 1.976297 -0.161263 
0.500977 1.976297 -0.161270 
0.501465 1.976297 -0.161276 
0.501953 1.976297 -0.161282 
0.502441 1.976297 -0.161288 
0.502930 1.976297 -0.161293 
0.503418 1.976297 -0.161297 
0.503906 1.976297 -0.161302 
0.504395 1.976297 -0.161305 
0.504883 1.976297 -0.161309 
0.505371 1.976297 -0.161311 
0.505859 1.976297 -0.161314 
0.506348 1.976297 -0.161316 
0.506836 1.976297 -0.161318 
0.507324 1.976297 -0.161319 
0.507812 1.976297 -0.161320 
0.508301 1.976297 -0.161320 
0.508789 1.976297 -0.161320 
0.509277 1.976297 -0.161319 
0.509766 1.976297 -0.161318 
0.510254 1.976297 -0.161317 
0.510742 1.976297 -0.161315 
0.511230 1.976297 -0.161313 
0.511719 1.976297 -0.161311 
0.512207 1.976297 -0.161308 
0.512695 1.976297 -0.161305 
0.513184 1.976297 -0.161301 
0.513672 1.976297 -0.161297 
0.514160 1.976297 -0.161292 
0.514648 1.976297 -0.161287 
0.515137 1.976297 -0.161282 
0.515625 1.976297 -0.161276 
0.516113 1.976297 -0.161270 
0.516602 1.976297 -0.161264 
0.517090 1.976297 -0.161257 
0.517578 1.976297 -0.161249 
0.518066 1.976297 -0.161242 
0.518555 1.976297 -0.161234 
0.519043 1.976297 -0.161225 
0.519531 1.976297 -0.161216 
0.520020 1.976297 -0.161207 
0.520508 1.976297 -0.161198 
0.520996 1.976297 -0.161188 
0.521484 1.976297 -0.161177 
0.521973 1.976297 -0.161167 
0.522461 1.976297 -0.161156 
0.522949 1.976297 -0.161144 
0.523438 1.976297 -0.161132 
0.523926 1.976297 -0.161120 
0.524414 1.976297 -0.161108 
0.524902 1.976297 -0.161095 
0.525391 1.976297 -0.161081 
0.525879 1.976297 -0.161068 
0.526367 1.976297 -0.161054 
0.526855 1.976297 -0.161039 
0.527344 1.976297 -0.161025 
0.527832 1.976297 -0.161009 
0.528320 1.976297 -0.160994 
0.528809 1.976297 -0.160978 
0.529297 1.976297 -0.160962 
0.529785 1.976297 -0.160946 
0.530273 1.976297 -0.160929 
0.530762 1.976297 -0.160911 
0.531250 1.976297 -0.160894 
0.531738 1.976297 -0.160876 
0.532227 1.976297 -0.160858 
0.532715 1.976297 -0.160839 
0.533203 1.976297 -0.160820 
0.533691 1.976297 -0.160801 
0.534180 1.976297 -0.160781 
0.534668 1.976297 -0.160761 
0.535156 1.976297 -0.160741 
0.535645 1.976297 -0.160720 
0.536133 1.976297 -0.160699 
0.536621 1.976297 -0.160678 
0.537109 1.976297 -0.160656 
0.537598 1.976297 -0.160634 
0.538086 1.976297 -0.160612 
0.538574 1.976297 -0.160589 
0.539062 1.976297 -0.160566 
0.539551 1.976297 -0.160543 
0.540039 1.976297 -0.160519 
0.540527 1.976297 -0.160495 
0.541016 1.976297 -0.160471 
0.541504 1.976297 -0.160446 
0.541992 1.976297 -0.160421 
0.542480 1.976297 -0.160396 
0.542969 1.976297 -0.160370 
0.543457 1.976297 -0.160344 
0.543945 1.976297 -0.160318 
0.544434 1.976297 -0.160292 
0.544922 1.976297 -0.160265 
0.545410 1.976297 -0.160238 
0.545898 1.976297 -0.160210 
0.546387 1.976297 -0.160182 
0.546875 1.976297 -0.160154 
0.547363 1.976297 -0.160126 
0.547852 1.976297 -0.160097 
0.548340 1.976297 -0.160068 
0.548828 1.976297 -0.160038 
0.549316 1.976297 -0.160009 
0.549805 1.976297 -0.159979 
0.550293 1.976297 -0.159948 
0.550781 1.976297 -0.159918 
0.551270 1.976297 -0.159887 
0.551758 1.976297 -0.159856 
0.552246 1.976297 -0.159824 
0.552734 1.976297 -0.159792 
0.553223 1.976297 -0.159760 
0.553711 1.976297 -0.159728 
0.554199 1.976297 -0.159695 
0.554688 1.976297 -0.159662 
0.555176 1.976297 -0.159628 
0.555664 1.976297 -0.159595 
0.556152 1.976297 -0.159561 
0.556641 1.976297 -0.159527 
0.557129 1.976297 -0.159492 
0.557617 1.976297 -0.159457 
0.558105 1.976297 -0.159422 
0.558594 1.976297 -0.159387 
0.559082 1.976297 -0.159351 
0.559570 1.976297 -0.159315 
0.560059 1.976297 -0.159279 
0.560547 1.976297 -0.159243 
0.561035 1.976297 -0.159206 
0.561523 1.976297 -0.159169 
0.562012 1.976297 -0.159131 
0.562500 1.976297 -0.159094 
0.562988 1.976297 -0.159056 
0.563477 1.976297 -0.159017 
0.563965 1.976297 -0.158979 
0.564453 1.976297 -0.158940 
0.564941 1.976297 -0.158901 
0.565430 1.976297 -0.158862 
0.565918 1.976297 -0.158822 
0.566406 1.976297 -0.158782 
0.566895 1.976297 -0.158742 
0.567383 1.976297 -0.158702 
0.567871 1.976297 -0.158661 
0.568359 1.976297 -0.158620 
0.568848 1.976297 -0.158579 
0.569336 1.976297 -0.158537 
0.569824 1.976297 -0.158495 
0.570312 1.976297 -0.158453 
0.570801 1.976297 -0.158411 
0.571289 1.976297 -0.158368 
0.571777 1.976297 -0.158325 
0.572266 1.976297 -0.158282 
0.572754 1.976297 -0.158239 
0.573242 1.976297 -0.158195 
0.573730 1.976297 -0.158151 
0.574219 1.976297 -0.158107 
0.574707 1.976297 -0.158062 
0.575195 1.976297 -0.158018 
0.575684 1.976297 -0.157973 
0.576172 1.976297 -0.157927 
0.576660 1.976297 -0.157882 
0.577148 1.976297 -0.157836 
0.577637 1.976297 -0.157790 
0.578125 1.976297 -0.157744 
0.578613 1.976297 -0.157697 
0.579102 1.976297 -0.157650 
0.579590 1.976297 -0.157603 
0.580078 1.976297 -0.157556 
0.580566 1.976297 -0.157508 
0.581055 1.976297 -0.157460 
0.581543 1.976297 -0.157412 
0.582031 1.976297 -0.157364 
0.582520 1.976297 -0.157315 
0.583008 1.976297 -0.157267 
0.583496 1.976297 -0.157218 
0.583984 1.976297 -0.157168 
0.584473 1.976297 -0.157119 
0.584961 1.976297 -0.157069 
0.585449 1.976297 -0.157019 
0.585938 1.976297 -0.156968 
0.586426 1.976297 -0.156918 
0.586914 1.976297 -0.156867 
0.587402 1.976297 -0.156816 
0.587891 1.976297 -0.156765 
0.588379 1.976297 -0.156713 
0.588867 1.976297 -0.156661 
0.589355 1.976297 -0.156609 
0.589844 1.976297 -0.156557 
0.590332 1.976297 -0.156504 
0.590820 1.976297 -0.156452 
0.591309 1.976297 -0.156399 
0.591797 1.976297 -0.156346 
0.592285 1.976297 -0.156292 
0.592773 1.976297 -0.156238 
0.593262 1.976297 -0.156184 
0.593750 1.976297 -0.156130 
0.594238 1.976297 -0.156076 
0.594727 1.976297 -0.156021 
0.595215 1.976297 -0.155966 
0.595703 1.976297 -0.155911 
0.596191 1.976297 -0.155856 
0.596680 1.976297 -0.155800 
0.597168 1.976297 -0.155745 
0.597656 1.976297 -0.155688 
0.598145 1.976297 -0.155632 
0.598633 1.976297 -0.155576 
0.599121 1.976297 -0.155519 
0.599609 1.976297 -0.155462 
0.600098 1.976297 -0.155405 
0.600586 1.976297 -0.155347 
0.601074 1.976297 -0.155290 
0.601562 1.976297 -0.155232 
0.602051 1.976297 -0.155174 
0.602539 1.976297 -0.155116 
0.603027 1.976297 -0.155057 
0.603516 1.976297 -0.154998 
0.604004 1.976297 -0.154939 
0.604492 1.976297 -0.154880 
0.604980 1.976297 -0.154821 
0.605469 1.976297 -0.154761 
0.605957 1.976297 -0.154701 
0.606445 1.976297 -0.154641 
0.606934 1.976297 -0.154581 
0.607422 1.976297 -0.154520 
0.607910 1.976297 -0.154460 
0.608398 1.976297 -0.154399 
0.608887 1.976297 -0.154337 
0.609375 1.976297 -0.154276 
0.609863 1.976297 -0.154214 
0.610352 1.976297 -0.154153 
0.610840 1.976297 -0.154091 
0.611328 1.976297 -0.154028 
0.611816 1.976297 -0.153966 
0.612305 1.976297 -0.153903 
0.612793 1.976297 -0.153840 
0.613281 1.976297 -0.153777 
0.613770 1.976297 -0.153714 
0.614258 1.976297 -0.153650 
0.614746 1.976297 -0.153587 
0.615234 1.976297 -0.153523 
0.615723 1.976297 -0.153459 
0.616211 1.976297 -0.153394 
0.616699 1.976297 -0.153330 
0.617188 1.976297 -0.153265 
0.617676 1.976297 -0.153200 
0.618164 1.976297 -0.153135 
0.618652 1.976297 -0.153069 
0.619141 1.976297 -0.153004 
0.619629 1.976297 -0.152938 
0.620117 1.976297 -0.152872 
0.620605 1.976297 -0.152806 
0.621094 1.976297 -0.152739 
0.621582 1.976297 -0.152673 
0.622070 1.976297 -0.152606 
0.622559 1.976297 -0.152539 
0.623047 1.976297 -0.152472 
0.623535 1.976297 -0.152404 
0.624023 1.976297 -0.152337 
0.624512 1.976297 -0.152269 
0.625000 1.976297 -0.152201 
0.625488 1.976297 -0.152132 
0.625977 1.976297 -0.152064 
0.626465 1.976297 -0.151995 
0.626953 1.976297 -0.151927 
0.627441 1.976297 -0.151858 
0.627930 1.976297 -0.151788 
0.628418 1.976297 -0.151719 
0.628906 1.976297 -0.151649 
0.629395 1.976297 -0.151580 
0.629883 1.976297 -0.151510 
0.630371 1.976297 -0.151439 
0.630859 1.976297 -0.151369 
0.631348 1.976297 -0.151298 
0.631836 1.976297 -0.151228 
0.632324 1.976297 -0.151157 
0.632812 1.976297 -0.151086 
0.633301 1.976297 -0.151014 
0.633789 1.976297 -0.150943 
0.634277 1.976297 -0.150871 
0.634766 1.976297 -0.150799 
0.635254 1.976297 -0.150727 
0.635742 1.976297 -0.150655 
0.636230 1.976297 -0.150582 
0.636719 1.976297 -0.150509 
0.637207 1.976297 -0.150437 
0.637695 1.976297 -0.150364 
0.638184 1.976297 -0.150290 
0.638672 1.976297 -0.150217 
0.639160 1.976297 -0.150143 
0.639648 1.976297 -0.150070 
0.640137 1.976297 -0.149996 
0.640625 1.976297 -0.149921 
0.641113 1.976297 -0.149847 
0.641602 1.976297 -0.149773 
0.642090 1.976297 -0.149698 
0.642578 1.976297 -0.149623 
0.643066 1.976297 -0.149548 
0.643555 1.976297 -0.149473 
0.644043 1.976297 -0.149397 
0.644531 1.976297 -0.149322 
0.645020 1.976297 -0.149246 
0.645508 1.976297 -0.149170 
0.645996 1.976297 -0.149094 
0.646484 1.976297 -0.149017 
0.646973 1.976297 -0.148941 
0.647461 1.976297 -0.148864 
0.647949 1.976297 -0.148787 
0.648438 1.976297 -0.148710 
0.648926 1.976297 -0.148633 
0.649414 1.976297 -0.148556 
0.649902 1.976297 -0.148478 
0.650391 1.976297 -0.148400 
0.650879 1.976297 -0.148322 
0.651367 1.976297 -0.148244 
0.651855 1.976297 -0.148166 
0.652344 1.976297 -0.148087 
0.652832 1.976297 -0.148009 
0.653320 1.976297 -0.147930 
0.653809 1.976297 -0.147851 
0.654297 1.976297 -0.147772 
0.654785 1.976297 -0.147693 
0.655273 1.976297 -0.147613 
0.655762 1.976297 -0.147533 
0.656250 1.976297 -0.147454 
0.656738 1.976297 -0.147374 
0.657227 1.976297 -0.147293 
0.657715 1.976297 -0.147213 
0.658203 1.976297 -0.147132 
0.658691 1.976297 -0.147052 
0.659180 1.976297 -0.146971 
0.659668 1.976297 -0.146890 
0.660156 1.976297 -0.146809 
0.660645 1.976297 -0.146727 
0.661133 1.976297 -0.146646 
0.661621 1.976297 -0.146564 
0.662109 1.976297 -0.146482 
0.662598 1.976297 -0.146400 
0.663086 1.976297 -0.146318 
0.663574 1.976297 -0.146236 
0.664062 1.976297 -0.146153 
0.664551 1.976297 -0.146071 
0.665039 1.976297 -0.145988 
0.665527 1.976297 -0.145905 
0.666016 1.976297 -0.145822 
0.666504 1.976297 -0.145738 
0.666992 1.976297 -0.145655 
0.667480 1.976297 -0.145571 
0.667969 1.976297 -0.145487 
0.668457 1.976297 -0.145403 
0.668945 1.976297 -0.145319 
0.669434 1.976297 -0.145235 
0.669922 1.976297 -0.145150 
0.670410 1.976297 -0.145066 
0.670898 1.976297 -0.144981 
0.671387 1.976297 -0.144896 
0.671875 1.976297 -0.144811 
0.672363 1.976297 -0.144726 
0.672852 1.976297 -0.144640 
0.673340 1.976297 -0.144555 
0.673828 1.976297 -0.144469 
0.674316 1.976297 -0.144383 
0.674805 1.976297 -0.144297 
0.675293 1.976297 -0.144211 
0.675781 1.976297 -0.144124 
0.676270 1.976297 -0.144038 
0.676758 1.976297 -0.143951 
0.677246 1.976297 -0.143864 
0.677734 1.976297 -0.143777 
0.678223 1.976297 -0.143690 
0.678711 1.976297 -0.143603 
0.679199 1.976297 -0.143515 
0.679688 1.976297 -0.143428 
0.680176 1.976297 -0.143340 
0.680664 1.976297 -0.143252 
0.681152 1.976297 -0.143164 
0.681641 1.976297 -0.143076 
0.682129 1.976297 -0.142988 
0.682617 1.976297 -0.142899 
0.683105 1.976297 -0.142810 
0.683594 1.976297 -0.142722 
0.684082 1.976297 -0.142633 
0.684570 1.976297 -0.142544 
0.685059 1.976297 -0.142454 
0.685547 1.976297 -0.142365 
0.686035 1.976297 -0.142275 
0.686523 1.976297 -0.142186 
0.687012 1.976297 -0.142096 
0.687500 1.976297 -0.142006 
0.687988 1.976297 -0.141916 
0.688477 1.976297 -0.141825 
0.688965 1.976297 -0.141735 
0.689453 1.976297 -0.141644 
0.689941 1.976297 -0.141554 
0.690430 1.976297 -0.141463 
0.690918 1.976297 -0.141372 
0.691406 1.976297 -0.141281 
0.691895 1.976297 -0.141189 
0.692383 1.976297 -0.141098 
0.692871 1.976297 -0.141006 
0.693359 1.976297 -0.140915 
0.693848 1.976297 -0.140823 
0.694336 1.976297 -0.140731 
0.694824 1.976297 -0.140638 
0.695312 1.976297 -0.140546 
0.695801 1.976297 -0.140454 
0.696289 1.976297 -0.140361 
0.696777 1.976297 -0.140268 
0.697266 1.976297 -0.140175 
0.697754 1.976297 -0.140082 
0.698242 1.976297 -0.139989 
0.698730 1.976297 -0.139896 
0.699219 1.976297 -0.139803 
0.699707 1.976297 -0.139709 
0.700195 1.976297 -0.139615 
0.700684 1.976297 -0.139521 
0.701172 1.976297 -0.139427 
0.701660 1.976297 -0.139333 
0.702148 1.976297 -0.139239 
0.702637 1.976297 -0.139145 
0.703125 1.976297 -0.139050 
0.703613 1.976297 -0.138955 
0.704102 1.976297 -0.138861 
0.704590 1.976297 -0.138766 
0.705078 1.976297 -0.138671 
0.705566 1.976297 -0.138575 
0.706055 1.976297 -0.138480 
0.706543 1.976297 -0.138384 
0.707031 1.976297 -0.138289 
0.707520 1.976297 -0.138193 
0.708008 1.976297 -0.138097 
0.708496 1.976297 -0.138001 
0.708984 1.976297 -0.137905 
0.709473 1.976297 -0.137809 
0.709961 1.976297 -0.137712 
0.710449 1.976297 -0.137616 
0.710938 1.976297 -0.137519 
0.711426 1.976297 -0.137422 
0.711914 1.976297 -0.137325 
0.712402 1.976297 -0.137228 
0.712891 1.976297 -0.137131 
0.713379 1.976297 -0.137033 
0.713867 1.976297 -0.136936 
0.714355 1.976297 -0.136838 
0.714844 1.976297 -0.136741 
0.715332 1.976297 -0.136643 
0.715820 1.976297 -0.136545 
0.716309 1.976297 -0.136447 
0.716797 1.976297 -0.136348 
0.717285 1.976297 -0.136250 
0.717773 1.976297 -0.136151 
0.718262 1.976297 -0.136053 
0.718750 1.976297 -0.135954 
0.719238 1.976297 -0.135855 
0.719727 1.976297 -0.135756 
0.720215 1.976297 -0.135657 
0.720703 1.976297 -0.135558 
0.721191 1.976297 -0.135458 
0.721680 1.976297 -0.135359 
0.722168 1.976297 -0.135259 
0.722656 1.976297 -0.135159 
0.723145 1.976297 -0.135059 
0.723633 1.976297 -0.134959 
0.724121 1.976297 -0.134859 
0.724609 1.976297 -0.134759 
0.725098 1.976297 -0.134659 
0.725586 1.976297 -0.134558 
0.726074 1.976297 -0.134457 
0.726562 1.976297 -0.134357 
0.727051 1.976297 -0.134256 
0.727539 1.976297 -0.134155 
0.728027 1.976297 -0.134054 
0.728516 1.976297 -0.133952 
0.729004 1.976297 -0.133851 
0.729492 1.976297 -0.133749 
0.729980 1.976297 -0.133648 
0.730469 1.976297 -0.133546 
0.730957 1.976297 -0.133444 
0.731445 1.976297 -0.133342 
0.731934 1.976297 -0.133240 
0.732422 1.976297 -0.133138 
0.732910 1.976297 -0.133035 
0.733398 1.976297 -0.132933 
0.733887 1.976297 -0.132830 
0.734375 1.976297 -0.132728 
0.734863 1.976297 -0.132625 
0.735352 1.976297 -0.132522 
0.735840 1.976297 -0.132419 
0.736328 1.976297 -0.132316 
0.736816 1.976297 -0.132212 
0.737305 1.976297 -0.132109 
0.737793 1.976297 -0.132005 
0.738281 1.976297 -0.131902 
0.738770 1.976297 -0.131798 
0.739258 1.976297 -0.131694 
0.739746 1.976297 -0.131590 
0.740234 1.976297 -0.131486 
0.740723 1.976297 -0.131382 
0.741211 1.976297 -0.131278 
0.741699 1.976297 -0.131173 
0.742188 1.976297 -0.131069 
0.742676 1.976297 -0.130964 
0.743164 1.976297 -0.130859 
0.743652 1.976297 -0.130754 
0.744141 1.976297 -0.130649 
0.744629 1.976297 -0.130544 
0.745117 1.976297 -0.130439 
0.745605 1.976297 -0.130333 
0.746094 1.976297 -0.130228 
0.746582 1.976297 -0.130122 
0.747070 1.976297 -0.130017 
0.747559 1.976297 -0.129911 
0.748047 1.976297 -0.129805 
0.748535 1.976297 -0.129699 
0.749023 1.976297 -0.129593 
0.749512 1.976297 -0.129487 
0.750000 1.976297 -0.129380 
0.750488 1.976297 -0.129274 
0.750977 1.976297 -0.129167 
0.751465 1.976297 -0.129061 
0.751953 1.976297 -0.128954 
0.752441 1.976297 -0.128847 
0.752930 1.976297 -0.128740 
0.753418 1.976297 -0.128633 
0.753906 1.976297 -0.128526 
0.754395 1.976297 -0.128418 
0.754883 1.976297 -0.128311 
0.755371 1.976297 -0.128203 
0.755859 1.976297 -0.128096 
0.756348 1.976297 -0.127988 
0.756836 1.976297 -0.127880 
0.757324 1.976297 -0.127772 
0.757812 1.976297 -0.127664 
0.758301 1.976297 -0.127556 
0.758789 1.976297 -0.127448 
0.759277 1.976297 -0.127339 
0.759766 1.976297 -0.127231 
0.760254 1.976297 -0.127122 
0.760742 1.976297 -0.127013 
0.761230 1.976297 -0.126905 
0.761719 1.976297 -0.126796 
0.762207 1.976297 -0.126687 
0.762695 1.976297 -0.126578 
0.763184 1.976297 -0.126468 
0.763672 1.976297 -0.126359 
0.764160 1.976297 -0.126250 
0.764648 1.976297 -0.126140 
0.765137 1.976297 -0.126031 
0.765625 1.976297 -0.125921 
0.766113 1.976297 -0.125811 
0.766602 1.976297 -0.125701 
0.767090 1.976297 -0.125591 
0.767578 1.976297 -0.125481 
0.768066 1.976297 -0.125371 
0.768555 1.976297 -0.125260 
0.769043 1.976297 -0.125150 
0.769531 1.976297 -0.125039 
0.770020 1.976297 -0.124929 
0.770508 1.976297 -0.124818 
0.770996 1.976297 -0.124707 
0.771484 1.976297 -0.124596 
0.771973 1.976297 -0.124485 
0.772461 1.976297 -0.124374 
0.772949 1.976297 -0.124263 
0.773438 1.976297 -0.124152 
0.773926 1.976297 -0.124040 
0.774414 1.976297 -0.123929 
0.774902 1.976297 -0.123817 
0.775391 1.976297 -0.123705 
0.775879 1.976297 -0.123594 
0.776367 1.976297 -0.123482 
0.776855 1.976297 -0.123370 
0.777344 1.976297 -0.123258 
0.777832 1.976297 -0.123146 
0.778320 1.976297 -0.123033 
0.778809 1.976297 -0.122921 
0.779297 1.976297 -0.122808 
0.779785 1.976297 -0.122696 
0.780273 1.976297 -0.122583 
0.780762 1.976297 -0.122471 
0.781250 1.976297 -0.122358 
0.781738 1.976297 -0.122245 
0.782227 1.976297 -0.122132 
0.782715 1.976297 -0.122019 
0.783203 1.976297 -0.121905 
0.783691 1.976297 -0.121792 
0.784180 1.976297 -0.121679 
0.784668 1.976297 -0.121565 
0.785156 1.976297 -0.121452 
0.785645 1.976297 -0.121338 
0.786133 1.976297 -0.121224 
0.786621 1.976297 -0.121110 
0.787109 1.976297 -0.120996 
0.787598 1.976297 -0.120882 
0.788086 1.976297 -0.120768 
0.788574 1.976297 -0.120654 
0.789062 1.976297 -0.120540 
0.789551 1.976297 -0.120425 
0.790039 1.976297 -0.120311 
0.790527 1.976297 -0.120196 
0.791016 1.976297 -0.120082 
0.791504 1.976297 -0.119967 
0.791992 1.976297 -0.119852 
0.792480 1.976297 -0.119737 
0.792969 1.976297 -0.119622 
0.793457 1.976297 -0.119507 
0.793945 1.976297 -0.119392 
0.794434 1.976297 -0.119277 
0.794922 1.976297 -0.119161 
0.795410 1.976297 -0.119046 
0.795898 1.976297 -0.118930 
0.796387 1.976297 -0.118815 
0.796875 1.976297 -0.118699 
0.797363 1.976297 -0.118583 
0.797852 1.976297 -0.118467 
0.798340 1.976297 -0.118352 
0.798828 1.976297 -0.118235 
0.799316 1.976297 -0.118119 
0.799805 1.976297 -0.118003 
0.800293 1.976297 -0.117887 
0.800781 1.976297 -0.117770 
0.801270 1.976297 -0.117654 
0.801758 1.976297 -0.117538 
0.802246 1.976297 -0.117421 
0.802734 1.976297 -0.117304 
0.803223 1.976297 -0.117187 
0.803711 1.976297 -0.117071 
0.804199 1.976297 -0.116954 
0.804688 1.976297 -0.116837 
0.805176 1.976297 -0.116719 
0.805664 1.976297 -0.116602 
0.806152 1.976297 -0.116485 
0.806641 1.976297 -0.116368 
0.807129 1.976297 -0.116250 
0.807617 1.976297 -0.116133 
0.808105 1.976297 -0.116015 
0.808594 1.976297 -0.115897 
0.809082 1.976297 -0.115780 
0.809570 1.976297 -0.115662 
0.810059 1.976297 -0.115544 
0.810547 1.976297 -0.115426 
0.811035 1.976297 -0.115308 
0.811523 1.976297 -0.115190 
0.812012 1.976297 -0.115071 
0.812500 1.976297 -0.114953 
0.812988 1.976297 -0.114835 
0.813477 1.976297 -0.114716 
0.813965 1.976297 -0.114598 
0.814453 1.976297 -0.114479 
0.814941 1.976297 -0.114360 
0.815430 1.976297 -0.114242 
0.815918 1.976297 -0.114123 
0.816406 1.976297 -0.114004 
0.816895 1.976297 -0.113885 
0.817383 1.976297 -0.113766 
0.817871 1.976297 -0.113647 
0.818359 1.976297 -0.113528 
0.818848 1.976297 -0.113408 
0.819336 1.976297 -0.113289 
0.819824 1.976297 -0.113169 
0.820312 1.976297 -0.113050 
0.820801 1.976297 -0.112930 
0.821289 1.976297 -0.112811 
0.821777 1.976297 -0.112691 
0.822266 1.976297 -0.112571 
0.822754 1.976297 -0.112451 
0.823242 1.976297 -0.112331 
0.823730 1.976297 -0.112211 
0.824219 1.976297 -0.112091 
0.824707 1.976297 -0.111971 
0.825195 1.976297 -0.111851 
0.825684 1.976297 -0.111730 
0.826172 1.976297 -0.111610 
0.826660 1.976297 -0.111490 
0.827148 1.976297 -0.111369 
0.827637 1.976297 -0.111248 
0.828125 1.976297 -0.111128 
0.828613 1.976297 -0.111007 
0.829102 1.976297 -0.110886 
0.829590 1.976297 -0.110765 
0.830078 1.976297 -0.110644 
0.830566 1.976297 -0.110523 
0.831055 1.976297 -0.110402 
0.831543 1.976297 -0.110281 
0.832031 1.976297 -0.110160 
0.832520 1.976297 -0.110039 
0.833008 1.976297 -0.109917 
0.833496 1.976297 -0.109796 
0.833984 1.976297 -0.109674 
0.834473 1.976297 -0.109553 
0.834961 1.976297 -0.109431 
0.835449 1.976297 -0.109309 
0.835938 1.976297 -0.109188 
0.836426 1.976297 -0.109066 
0.836914 1.976297 -0.108944 
0.837402 1.976297 -0.108822 
0.837891 1.976297 -0.108700 
0.838379 1.976297 -0.108578 
0.838867 1.976297 -0.108456 
0.839355 1.976297 -0.108334 
0.839844 1.976297 -0.108211 
0.840332 1.976297 -0.108089 
0.840820 1.976297 -0.107967 
0.841309 1.976297 -0.107844 
0.841797 1.976297 -0.107722 
0.842285 1.976297 -0.107599 
0.842773 1.976297 -0.107476 
0.843262 1.976297 -0.107354 
0.843750 1.976297 -0.107231 
0.844238 1.976297 -0.107108 
0.844727 1.976297 -0.106985 
0.845215 1.976297 -0.106862 
0.845703 1.976297 -0.106739 
0.846191 1.976297 -0.106616 
0.846680 1.976297 -0.106493 
0.847168 1.976297 -0.106370 
0.847656 1.976297 -0.106246 
0.848145 1.976297 -0.106123 
0.848633 1.976297 -0.106000 
0.849121 1.976297 -0.105876 
0.849609 1.976297 -0.105753 
0.850098 1.976297 -0.105629 
0.850586 1.976297 -0.105505 
0.851074 1.976297 -0.105382 
0.851562 1.976297 -0.105258 
0.852051 1.976297 -0.105134 
0.852539 1.976297 -0.105010 
0.853027 1.976297 -0.104886 
0.853516 1.976297 -0.104762 
0.854004 1.976297 -0.104638 
0.854492 1.976297 -0.104514 
0.854980 1.976297 -0.104390 
0.855469 1.976297 -0.104266 
0.855957 1.976297 -0.104142 
0.856445 1.976297 -0.104017 
0.856934 1.976297 -0.103893 
0.857422 1.976297 -0.103768 
0.857910 1.976297 -0.103644 
0.858398 1.976297 -0.103519 
0.858887 1.976297 -0.103395 
0.859375 1.976297 -0.103270 
0.859863 1.976297 -0.103145 
0.860352 1.976297 -0.103021 
0.860840 1.976297 -0.102896 
0.861328 1.976297 -0.102771 
0.861816 1.976297 -0.102646 
0.862305 1.976297 -0.102521 
0.862793 1.976297 -0.102396 
0.863281 1.976297 -0.102271 
0.863770 1.976297 -0.102146 
0.864258 1.976297 -0.102021 
0.864746 1.976297 -0.101895 
0.865234 1.976297 -0.101770 
0.865723 1.976297 -0.101645 
0.866211 1.976297 -0.101519 
0.866699 1.976297 -0.101394 
0.867188 1.976297 -0.101268 
0.867676 1.976297 -0.101143 
0.868164 1.976297 -0.101017 
0.868652 1.976297 -0.100892 
0.869141 1.976297 -0.100766 
0.869629 1.976297 -0.100640 
0.870117 1.976297 -0.100514 
0.870605 1.976297 -0.100389 
0.871094 1.976297 -0.100263 
0.871582 1.976297 -0.100137 
0.872070 1.976297 -0.100011 
0.872559 1.976297 -0.099885 
0.873047 1.976297 -0.099759 
0.873535 1.976297 -0.099632 
0.874023 1.976297 -0.099506 
0.874512 1.976297 -0.099380 
0.875000 1.976297 -0.099254 
0.875488 1.976297 -0.099127 
0.875977 1.976297 -0.099001 
0.876465 1.976297 -0.098875 
0.876953 1.976297 -0.098748 
0.877441 1.976297 -0.098622 
0.877930 1.976297 -0.098495 
0.878418 1.976297 -0.098369 
0.878906 1.976297 -0.098242 
0.879395 1.976297 -0.098115 
0.879883 1.976297 -0.097989 
0.880371 1.976297 -0.097862 
0.880859 1.976297 -0.097735 
0.881348 1.976297 -0.097608 
0.881836 1.976297 -0.097481 
0.882324 1.976297 -0.097354 
0.882812 1.976297 -0.097227 
0.883301 1.976297 -0.097100 
0.883789 1.976297 -0.096973 
0.884277 1.976297 -0.096846 
0.884766 1.976297 -0.096719 
0.885254 1.976297 -0.096592 
0.885742 1.976297 -0.096465 
0.886230 1.976297 -0.096337 
0.886719 1.976297 -0.096210 
0.887207 1.976297 -0.096083 
0.887695 1.976297 -0.095955 
0.888184 1.976297 -0.095828 
0.888672 1.976297 -0.095700 
0.889160 1.976297 -0.095573 
0.889648 1.976297 -0.095445 
0.890137 1.976297 -0.095318 
0.890625 1.976297 -0.095190 
0.891113 1.976297 -0.095062 
0.891602 1.976297 -0.094935 
0.892090 1.976297 -0.094807 
0.892578 1.976297 -0.094679 
0.893066 1.976297 -0.094551 
0.893555 1.976297 -0.094423 
0.894043 1.976297 -0.094296 
0.894531 1.976297 -0.094168 
0.895020 1.976297 -0.094040 
0.895508 1.976297 -0.093912 
0.895996 1.976297 -0.093784 
0.896484 1.976297 -0.093656 
0.896973 1.976297 -0.093527 
0.897461 1.976297 -0.093399 
0.897949 1.976297 -0.093271 
0.898438 1.976297 -0.093143 
0.898926 1.976297 -0.093015 
0.899414 1.976297 -0.092886 
0.899902 1.976297 -0.092758 
0.900391 1.976297 -0.092630 
0.900879 1.976297 -0.092501 
0.901367 1.976297 -0.092373 
0.901855 1.976297 -0.092244 
0.902344 1.976297 -0.092116 
0.902832 1.976297 -0.091987 
0.903320 1.976297 -0.091859 
0.903809 1.976297 -0.091730 
0.904297 1.976297 -0.091602 
0.904785 1.976297 -0.091473 
0.905273 1.976297 -0.091344 
0.905762 1.976297 -0.091216 
0.906250 1.976297 -0.091087 
0.906738 1.976297 -0.090958 
0.907227 1.976297 -0.090830 
0.907715 1.976297 -0.090701 
0.908203 1.976297 -0.090572 
0.908691 1.976297 -0.090443 
0.909180 1.976297 -0.090314 
0.909668 1.976297 -0.090185 
0.910156 1.976297 -0.090056 
0.910645 1.976297 -0.089927 
0.911133 1.976297 -0.089798 
0.911621 1.976297 -0.089669 
0.912109 1.976297 -0.089540 
0.912598 1.976297 -0.089411 
0.913086 1.976297 -0.089282 
0.913574 1.976297 -0.089153 
0.914062 1.976297 -0.089024 
0.914551 1.976297 -0.088894 
0.915039 1.976297 -0.088765 
0.915527 1.976297 -0.088636 
0.916016 1.976297 -0.088507 
0.916504 1.976297 -0.088377 
0.916992 1.976297 -0.088248 
0.917480 1.976297 -0.088119 
0.917969 1.976297 -0.087989 
0.918457 1.976297 -0.087860 
0.918945 1.976297 -0.087731 
0.919434 1.976297 -0.087601 
0.919922 1.976297 -0.087472 
0.920410 1.976297 -0.087342 
0.920898 1.976297 -0.087213 
0.921387 1.976297 -0.087083 
0.921875 1.976297 -0.086954 
0.922363 1.976297 -0.086824 
0.922852 1.976297 -0.086695 
0.923340 1.976297 -0.086565 
0.923828 1.976297 -0.086435 
0.924316 1.976297 -0.086306 
0.924805 1.976297 -0.086176 
0.925293 1.976297 -0.086046 
0.925781 1.976297 -0.085917 
0.926270 1.976297 -0.085787 
0.926758 1.976297 -0.085657 
0.927246 1.976297 -0.085528 
0.927734 1.976297 -0.085398 
0.928223 1.976297 -0.085268 
0.928711 1.976297 -0.085138 
0.929199 1.976297 -0.085008 
0.929688 1.976297 -0.084879 
0.930176 1.976297 -0.084749 
0.930664 1.976297 -0.084619 
0.931152 1.976297 -0.084489 
0.931641 1.976297 -0.084359 
0.932129 1.976297 -0.084229 
0.932617 1.976297 -0.084099 
0.933105 1.976297 -0.083969 
0.933594 1.976297 -0.083839 
0.934082 1.976297 -0.083709 
0.934570 1.976297 -0.083579 
0.935059 1.976297 -0.083449 
0.935547 1.976297 -0.083319 
0.936035 1.976297 -0.083189 
0.936523 1.976297 -0.083059 
0.937012 1.976297 -0.082929 
0.937500 1.976297 -0.082799 
0.937988 1.976297 -0.082669 
0.938477 1.976297 -0.082539 
0.938965 1.976297 -0.082409 
0.939453 1.976297 -0.082279 
0.939941 1.976297 -0.082149 
0.940430 1.976297 -0.082019 
0.940918 1.976297 -0.081889 
0.941406 1.976297 -0.081758 
0.941895 1.976297 -0.081628 
0.942383 1.976297 -0.081498 
0.942871 1.976297 -0.081368 
0.943359 1.976297 -0.081238 
0.943848 1.976297 -0.081108 
0.944336 1.976297 -0.080977 
0.944824 1.976297 -0.080847 
0.945312 1.976297 -0.080717 
0.945801 1.976297 -0.080587 
0.946289 1.976297 -0.080457 
0.946777 1.976297 -0.080326 
0.947266 1.976297 -0.080196 
0.947754 1.976297 -0.080066 
0.948242 1.976297 -0.079936 
0.948730 1.976297 -0.079805 
0.949219 1.976297 -0.079675 
0.949707 1.976297 -0.079545 
0.950195 1.976297 -0.079415 
0.950684 1.976297 -0.079284 
0.951172 1.976297 -0.079154 
0.951660 1.976297 -0.079024 
0.952148 1.976297 -0.078894 
0.952637 1.976297 -0.078763 
0.953125 1.976297 -0.078633 
0.953613 1.976297 -0.078503 
0.954102 1.976297 -0.078373 
0.954590 1.976297 -0.078242 
0.955078 1.976297 -0.078112 
0.955566 1.976297 -0.077982 
0.956055 1.976297 -0.077852 
0.956543 1.976297 -0.077721 
0.957031 1.976297 -0.077591 
0.957520 1.976297 -0.077461 
0.958008 1.976297 -0.077330 
0.958496 1.976297 -0.077200 
0.958984 1.976297 -0.077070 
0.959473 1.976297 -0.076940 
0.959961 1.976297 -0.076809 
0.960449 1.976297 -0.076679 
0.960938 1.976297 -0.076549 
0.961426 1.976297 -0.076419 
0.961914 1.976297 -0.076288 
0.962402 1.976297 -0.076158 
0.962891 1.976297 -0.076028 
0.963379 1.976297 -0.075898 
0.963867 1.976297 -0.075768 
0.964355 1.976297 -0.075637 
0.964844 1.976297 -0.075507 
0.965332 1.976297 -0.075377 
0.965820 1.976297 -0.075247 
0.966309 1.976297 -0.075117 
0.966797 1.976297 -0.074986 
0.967285 1.976297 -0.074856 
0.967773 1.976297 -0.074726 
0.968262 1.976297 -0.074596 
0.968750 1.976297 -0.074466 
0.969238 1.976297 -0.074336 
0.969727 1.976297 -0.074205 
0.970215 1.976297 -0.074075 
0.970703 1.976297 -0.073945 
0.971191 1.976297 -0.073815 
0.971680 1.976297 -0.073685 
0.972168 1.976297 -0.073555 
0.972656 1.976297 -0.073425 
0.973145 1.976297 -0.073295 
0.973633 1.976297 -0.073165 
0.974121 1.976297 -0.073035 
0.974609 1.976297 -0.072905 
0.975098 1.976297 -0.072775 
0.975586 1.976297 -0.072645 
0.976074 1.976297 -0.072515 
0.976562 1.976297 -0.072385 
0.977051 1.976297 -0.072255 
0.977539 1.976297 -0.072125 
0.978027 1.976297 -0.071995 
0.978516 1.976297 -0.071865 
0.979004 1.976297 -0.071735 
0.979492 1.976297 -0.071606 
0.979980 1.976297 -0.071476 
0.980469 1.976297 -0.071346 
0.980957 1.976297 -0.071216 
0.981445 1.976297 -0.071086 
0.981934 1.976297 -0.070956 
0.982422 1.976297 -0.070827 
0.982910 1.976297 -0.070697 
0.983398 1.976297 -0.070567 
0.983887 1.976297 -0.070438 
0.984375 1.976297 -0.070308 
0.984863 1.976297 -0.070178 
0.985352 1.976297 -0.070049 
0.985840 1.976297 -0.069919 
0.986328 1.976297 -0.069789 
0.986816 1.976297 -0.069660 
0.987305 1.976297 -0.069530 
0.987793 1.976297 -0.069401 
0.988281 1.976297 -0.069271 
0.988770 1.976297 -0.069142 
0.989258 1.976297 -0.069012 
0.989746 1.976297 -0.068883 
0.990234 1.976297 -0.068754 
0.990723 1.976297 -0.068624 
0.991211 1.976297 -0.068495 
0.991699 1.976297 -0.068366 
0.992188 1.976297 -0.068236 
0.992676 1.976297 -0.068107 
0.993164 1.976297 -0.067978 
0.993652 1.976297 -0.067849 
0.994141 1.976297 -0.067719 
0.994629 1.976297 -0.067590 
0.995117 1.976297 -0.067461 
0.995605 1.976297 -0.067332 
0.996094 1.976297 -0.067203 
0.996582 1.976297 -0.067074 
0.997070 1.976297 -0.066945 
0.997559 1.976297 -0.066816 
0.998047 1.976297 -0.066687 
0.998535 1.976297 -0.066558 
0.999023 1.976297 -0.066429 
0.999512 1.976297 -0.066301 


==> data/BUSineA10K2048M80kux.dat <==
0.000000 0.628318 
0.001000 0.628614 
0.002000 0.628911 
0.003000 0.629207 
0.004000 0.629504 
0.005000 0.629801 
0.006000 0.630098 
0.007000 0.630395 
0.008000 0.630693 
0.009000 0.630991 
0.010000 0.631288 
0.011000 0.631586 
0.012000 0.631884 
0.013000 0.632183 
0.014000 0.632481 
0.015000 0.632780 
0.016000 0.633080 
0.017000 0.633379 
0.018000 0.633678 
0.019000 0.633977 
0.020000 0.634277 
0.021000 0.634577 
0.022000 0.634877 
0.023000 0.635178 
0.024000 0.635478 
0.025000 0.635779 
0.026000 0.636079 
0.027000 0.636381 
0.028000 0.636682 
0.029000 0.636984 
0.030000 0.637285 
0.031000 0.637587 
0.032000 0.637889 
0.033000 0.638191 
0.034000 0.638494 
0.035000 0.638797 
0.036000 0.639099 
0.037000 0.639402 
0.038000 0.639705 
0.039000 0.640008 
0.040000 0.640312 
0.041000 0.640616 
0.042000 0.640920 
0.043000 0.641225 
0.044000 0.641529 
0.045000 0.641833 
0.046000 0.642137 
0.047000 0.642443 
0.048000 0.642748 
0.049000 0.643054 
0.050000 0.643359 
0.051000 0.643665 
0.052000 0.643970 
0.053000 0.644276 
0.054000 0.644583 
0.055000 0.644890 
0.056000 0.645196 
0.057000 0.645503 
0.058000 0.645810 
0.059000 0.646117 
0.060000 0.646425 
0.061000 0.646733 
0.062000 0.647041 
0.063000 0.647349 
0.064000 0.647657 
0.065000 0.647965 
0.066000 0.648274 
0.067000 0.648583 
0.068000 0.648892 
0.069000 0.649202 
0.070000 0.649511 
0.071000 0.649820 
0.072000 0.650130 
0.073000 0.650440 
0.074000 0.650751 
0.075000 0.651062 
0.076000 0.651372 
0.077000 0.651683 
0.078000 0.651994 
0.079000 0.652305 
0.080000 0.652617 
0.081000 0.652929 
0.082000 0.653241 
0.083000 0.653553 
0.084000 0.653865 
0.085000 0.654177 
0.086000 0.654490 
0.087000 0.654803 
0.088000 0.655116 
0.089000 0.655430 
0.090000 0.655743 
0.091000 0.656056 
0.092000 0.656370 
0.093000 0.656685 
0.094000 0.656999 
0.095000 0.657314 
0.096000 0.657628 
0.097000 0.657943 
0.098000 0.658258 
0.099000 0.658574 
0.100000 0.658890 
0.101000 0.659205 
0.102000 0.659521 
0.103000 0.659837 
0.104000 0.660153 
0.105000 0.660470 
0.106000 0.660787 
0.107000 0.661104 
0.108000 0.661422 
0.109000 0.661739 
0.110000 0.662056 
0.111000 0.662374 
0.112000 0.662693 
0.113000 0.663011 
0.114000 0.663329 
0.115000 0.663648 
0.116000 0.663967 
0.117000 0.664285 
0.118000 0.664605 
0.119000 0.664925 
0.120000 0.665245 
0.121000 0.665565 
0.122000 0.665884 
0.123000 0.666204 
0.124000 0.666525 
0.125000 0.666847 
0.126000 0.667168 
0.127000 0.667489 
0.128000 0.667810 
0.129000 0.668131 
0.130000 0.668453 
0.131000 0.668776 
0.132000 0.669098 
0.133000 0.669421 
0.134000 0.669743 
0.135000 0.670066 
0.136000 0.670389 
0.137000 0.670713 
0.138000 0.671036 
0.139000 0.671360 
0.140000 0.671684 
0.141000 0.672008 
0.142000 0.672332 
0.143000 0.672657 
0.144000 0.672982 
0.145000 0.673308 
0.146000 0.673633 
0.147000 0.673958 
0.148000 0.674283 
0.149000 0.674610 
0.150000 0.674936 
0.151000 0.675263 
0.152000 0.675589 
0.153000 0.675916 
0.154000 0.676242 
0.155000 0.676570 
0.156000 0.676898 
0.157000 0.677225 
0.158000 0.677553 
0.159000 0.677881 
0.160000 0.678209 
0.161000 0.678538 
0.162000 0.678867 
0.163000 0.679196 
0.164000 0.679526 
0.165000 0.679855 
0.166000 0.680184 
0.167000 0.680514 
0.168000 0.680844 
0.169000 0.681175 
0.170000 0.681506 
0.171000 0.681836 
0.172000 0.682167 
0.173000 0.682498 
0.174000 0.682830 
0.175000 0.683162 
0.176000 0.683494 
0.177000 0.683826 
0.178000 0.684158 
0.179000 0.684490 
0.180000 0.684823 
0.181000 0.685156 
0.182000 0.685490 
0.183000 0.685823 
0.184000 0.686157 
0.185000 0.686490 
0.186000 0.686824 
0.187000 0.687159 
0.188000 0.687494 
0.189000 0.687829 
0.190000 0.688164 
0.191000 0.688499 
0.192000 0.688834 
0.193000 0.689170 
0.194000 0.689507 
0.195000 0.689843 
0.196000 0.690179 
0.197000 0.690515 
0.198000 0.690852 
0.199000 0.691190 
0.200000 0.691527 
0.201000 0.691865 
0.202000 0.692202 
0.203000 0.692540 
0.204000 0.692878 
0.205000 0.693217 
0.206000 0.693556 
0.207000 0.693895 
0.208000 0.694234 
0.209000 0.694573 
0.210000 0.694912 
0.211000 0.695253 
0.212000 0.695593 
0.213000 0.695934 
0.214000 0.696274 
0.215000 0.696615 
0.216000 0.696955 
0.217000 0.697297 
0.218000 0.697639 
0.219000 0.697981 
0.220000 0.698323 
0.221000 0.698665 
0.222000 0.699007 
0.223000 0.699350 
0.224000 0.699693 
0.225000 0.700037 
0.226000 0.700380 
0.227000 0.700723 
0.228000 0.701066 
0.229000 0.701411 
0.230000 0.701756 
0.231000 0.702101 
0.232000 0.702445 
0.233000 0.702790 
0.234000 0.703135 
0.235000 0.703481 
0.236000 0.703827 
0.237000 0.704173 
0.238000 0.704520 
0.239000 0.704866 
0.240000 0.705212 
0.241000 0.705559 
0.242000 0.705907 
0.243000 0.706255 
0.244000 0.706602 
0.245000 0.706950 
0.246000 0.707298 
0.247000 0.707646 
0.248000 0.707995 
0.249000 0.708345 
0.250000 0.708694 
0.251000 0.709043 
0.252000 0.709392 
0.253000 0.709742 
0.254000 0.710093 
0.255000 0.710443 
0.256000 0.710794 
0.257000 0.711145 
0.258000 0.711495 
0.259000 0.711847 
0.260000 0.712199 
0.261000 0.712551 
0.262000 0.712903 
0.263000 0.713255 
0.264000 0.713607 
0.265000 0.713960 
0.266000 0.714314 
0.267000 0.714667 
0.268000 0.715021 
0.269000 0.715374 
0.270000 0.715728 
0.271000 0.716082 
0.272000 0.716438 
0.273000 0.716793 
0.274000 0.717148 
0.275000 0.717503 
0.276000 0.717858 
0.277000 0.718214 
0.278000 0.718570 
0.279000 0.718927 
0.280000 0.719284 
0.281000 0.719640 
0.282000 0.719997 
0.283000 0.720354 
0.284000 0.720712 
0.285000 0.721071 
0.286000 0.721429 
0.287000 0.721787 
0.288000 0.722145 
0.289000 0.722504 
0.290000 0.722863 
0.291000 0.723223 
0.292000 0.723583 
0.293000 0.723942 
0.294000 0.724302 
0.295000 0.724662 
0.296000 0.725024 
0.297000 0.725385 
0.298000 0.725746 
0.299000 0.726107 
0.300000 0.726468 
0.301000 0.726830 
0.302000 0.727193 
0.303000 0.727556 
0.304000 0.727919 
0.305000 0.728281 
0.306000 0.728644 
0.307000 0.729008 
0.308000 0.729372 
0.309000 0.729736 
0.310000 0.730101 
0.311000 0.730465 
0.312000 0.730829 
0.313000 0.731194 
0.314000 0.731560 
0.315000 0.731926 
0.316000 0.732292 
0.317000 0.732658 
0.318000 0.733023 
0.319000 0.733390 
0.320000 0.733758 
0.321000 0.734125 
0.322000 0.734493 
0.323000 0.734860 
0.324000 0.735227 
0.325000 0.735596 
0.326000 0.735965 
0.327000 0.736334 
0.328000 0.736703 
0.329000 0.737072 
0.330000 0.737441 
0.331000 0.737811 
0.332000 0.738182 
0.333000 0.738552 
0.334000 0.738923 
0.335000 0.739293 
0.336000 0.739664 
0.337000 0.740036 
0.338000 0.740408 
0.339000 0.740780 
0.340000 0.741152 
0.341000 0.741524 
0.342000 0.741897 
0.343000 0.742271 
0.344000 0.742644 
0.345000 0.743018 
0.346000 0.743392 
0.347000 0.743765 
0.348000 0.744139 
0.349000 0.744515 
0.350000 0.744890 
0.351000 0.745266 
0.352000 0.745641 
0.353000 0.746016 
0.354000 0.746392 
0.355000 0.746769 
0.356000 0.747146 
0.357000 0.747523 
0.358000 0.747900 
0.359000 0.748276 
0.360000 0.748654 
0.361000 0.749033 
0.362000 0.749412 
0.363000 0.749790 
0.364000 0.750169 
0.365000 0.750547 
0.366000 0.750927 
0.367000 0.751307 
0.368000 0.751687 
0.369000 0.752067 
0.370000 0.752448 
0.371000 0.752827 
0.372000 0.753209 
0.373000 0.753591 
0.374000 0.753973 
0.375000 0.754355 
0.376000 0.754737 
0.377000 0.755118 
0.378000 0.755502 
0.379000 0.755885 
0.380000 0.756269 
0.381000 0.756652 
0.382000 0.757036 
0.383000 0.757419 
0.384000 0.757805 
0.385000 0.758190 
0.386000 0.758575 
0.387000 0.758960 
0.388000 0.759345 
0.389000 0.759731 
0.390000 0.760118 
0.391000 0.760505 
0.392000 0.760892 
0.393000 0.761278 
0.394000 0.761665 
0.395000 0.762053 
0.396000 0.762441 
0.397000 0.762830 
0.398000 0.763218 
0.399000 0.763607 
0.400000 0.763995 
0.401000 0.764385 
0.402000 0.764775 
0.403000 0.765165 
0.404000 0.765556 
0.405000 0.765946 
0.406000 0.766335 
0.407000 0.766727 
0.408000 0.767119 
0.409000 0.767511 
0.410000 0.767903 
0.411000 0.768295 
0.412000 0.768687 
0.413000 0.769081 
0.414000 0.769474 
0.415000 0.769868 
0.416000 0.770262 
0.417000 0.770655 
0.418000 0.771049 
0.419000 0.771445 
0.420000 0.771840 
0.421000 0.772235 
0.422000 0.772631 
0.423000 0.773026 
0.424000 0.773422 
0.425000 0.773819 
0.426000 0.774216 
0.427000 0.774613 
0.428000 0.775010 
0.429000 0.775407 
0.430000 0.775806 
0.431000 0.776205 
0.432000 0.776603 
0.433000 0.777002 
0.434000 0.777401 
0.435000 0.777799 
0.436000 0.778200 
0.437000 0.778601 
0.438000 0.779001 
0.439000 0.779402 
0.440000 0.779802 
0.441000 0.780203 
0.442000 0.780606 
0.443000 0.781008 
0.444000 0.781410 
0.445000 0.781813 
0.446000 0.782215 
0.447000 0.782618 
0.448000 0.783022 
0.449000 0.783426 
0.450000 0.783831 
0.451000 0.784234 
0.452000 0.784638 
0.453000 0.785044 
0.454000 0.785450 
0.455000 0.785856 
0.456000 0.786262 
0.457000 0.786667 
0.458000 0.787073 
0.459000 0.787481 
0.460000 0.787889 
0.461000 0.788296 
0.462000 0.788704 
0.463000 0.789111 
0.464000 0.789519 
0.465000 0.789929 
0.466000 0.790339 
0.467000 0.790748 
0.468000 0.791158 
0.469000 0.791567 
0.470000 0.791977 
0.471000 0.792389 
0.472000 0.792800 
0.473000 0.793212 
0.474000 0.793623 
0.475000 0.794034 
0.476000 0.794447 
0.477000 0.794860 
0.478000 0.795273 
0.479000 0.795686 
0.480000 0.796099 
0.481000 0.796512 
0.482000 0.796927 
0.483000 0.797343 
0.484000 0.797758 
0.485000 0.798173 
0.486000 0.798587 
0.487000 0.799003 
0.488000 0.799420 
0.489000 0.799837 
0.490000 0.800254 
0.491000 0.800671 
0.492000 0.801087 
0.493000 0.801505 
0.494000 0.801924 
0.495000 0.802343 
0.496000 0.802762 
0.497000 0.803180 
0.498000 0.803598 
0.499000 0.804019 
0.500000 0.804440 
0.501000 0.804861 
0.502000 0.805281 
0.503000 0.805702 
0.504000 0.806122 
0.505000 0.806545 
0.506000 0.806968 
0.507000 0.807390 
0.508000 0.807813 
0.509000 0.808235 
0.510000 0.808658 
0.511000 0.809083 
0.512000 0.809507 
0.513000 0.809932 
0.514000 0.810356 
0.515000 0.810780 
0.516000 0.811206 
0.517000 0.811633 
0.518000 0.812059 
0.519000 0.812486 
0.520000 0.812912 
0.521000 0.813337 
0.522000 0.813766 
0.523000 0.814195 
0.524000 0.814623 
0.525000 0.815051 
0.526000 0.815479 
0.527000 0.815908 
0.528000 0.816339 
0.529000 0.816769 
0.530000 0.817199 
0.531000 0.817629 
0.532000 0.818059 
0.533000 0.818491 
0.534000 0.818923 
0.535000 0.819356 
0.536000 0.819788 
0.537000 0.820220 
0.538000 0.820651 
0.539000 0.821086 
0.540000 0.821520 
0.541000 0.821955 
0.542000 0.822389 
0.543000 0.822822 
0.544000 0.823257 
0.545000 0.823694 
0.546000 0.824130 
0.547000 0.824566 
0.548000 0.825002 
0.549000 0.825438 
0.550000 0.825875 
0.551000 0.826314 
0.552000 0.826752 
0.553000 0.827190 
0.554000 0.827628 
0.555000 0.828065 
0.556000 0.828506 
0.557000 0.828947 
0.558000 0.829387 
0.559000 0.829827 
0.560000 0.830267 
0.561000 0.830707 
0.562000 0.831150 
0.563000 0.831592 
0.564000 0.832034 
0.565000 0.832476 
0.566000 0.832918 
0.567000 0.833362 
0.568000 0.833806 
0.569000 0.834251 
0.570000 0.834695 
0.571000 0.835139 
0.572000 0.835582 
0.573000 0.836029 
0.574000 0.836476 
0.575000 0.836922 
0.576000 0.837368 
0.577000 0.837814 
0.578000 0.838261 
0.579000 0.838710 
0.580000 0.839159 
0.581000 0.839607 
0.582000 0.840055 
0.583000 0.840503 
0.584000 0.840953 
0.585000 0.841404 
0.586000 0.841854 
0.587000 0.842305 
0.588000 0.842755 
0.589000 0.843205 
0.590000 0.843658 
0.591000 0.844111 
0.592000 0.844563 
0.593000 0.845016 
0.594000 0.845468 
0.595000 0.845921 
0.596000 0.846376 
0.597000 0.846831 
0.598000 0.847286 
0.599000 0.847740 
0.600000 0.848194 
0.601000 0.848651 
0.602000 0.849108 
0.603000 0.849565 
0.604000 0.850021 
0.605000 0.850478 
0.606000 0.850934 
0.607000 0.851394 
0.608000 0.851853 
0.609000 0.852312 
0.610000 0.852771 
0.611000 0.853229 
0.612000 0.853689 
0.613000 0.854151 
0.614000 0.854612 
0.615000 0.855073 
0.616000 0.855534 
0.617000 0.855994 
0.618000 0.856458 
0.619000 0.856922 
0.620000 0.857385 
0.621000 0.857848 
0.622000 0.858311 
0.623000 0.858774 
0.624000 0.859240 
0.625000 0.859706 
0.626000 0.860172 
0.627000 0.860637 
0.628000 0.861101 
0.629000 0.861569 
0.630000 0.862037 
0.631000 0.862505 
0.632000 0.862972 
0.633000 0.863439 
0.634000 0.863906 
0.635000 0.864377 
0.636000 0.864847 
0.637000 0.865317 
0.638000 0.865787 
0.639000 0.866256 
0.640000 0.866727 
0.641000 0.867200 
0.642000 0.867672 
0.643000 0.868144 
0.644000 0.868616 
0.645000 0.869087 
0.646000 0.869562 
0.647000 0.870037 
0.648000 0.870511 
0.649000 0.870985 
0.650000 0.871459 
0.651000 0.871933 
0.652000 0.872411 
0.653000 0.872888 
0.654000 0.873365 
0.655000 0.873841 
0.656000 0.874317 
0.657000 0.874795 
0.658000 0.875275 
0.659000 0.875754 
0.660000 0.876233 
0.661000 0.876711 
0.662000 0.877189 
0.663000 0.877671 
0.664000 0.878153 
0.665000 0.878634 
0.666000 0.879115 
0.667000 0.879596 
0.668000 0.880078 
0.669000 0.880562 
0.670000 0.881046 
0.671000 0.881529 
0.672000 0.882012 
0.673000 0.882495 
0.674000 0.882981 
0.675000 0.883468 
0.676000 0.883954 
0.677000 0.884439 
0.677999 0.884924 
0.678997 0.885409 
0.679994 0.885897 
0.680990 0.886384 
0.681984 0.886869 
0.682978 0.887354 
0.683971 0.887838 
0.684962 0.888323 
0.685952 0.888810 
0.686941 0.889296 
0.687930 0.889780 
0.688917 0.890264 
0.689903 0.890747 
0.690887 0.891233 
0.691871 0.891719 
0.692854 0.892203 
0.693835 0.892687 
0.694816 0.893170 
0.695795 0.893653 
0.696774 0.894138 
0.697751 0.894623 
0.698727 0.895106 
0.699702 0.895589 
0.700676 0.896071 
0.701649 0.896554 
0.702621 0.897039 
0.703592 0.897523 
0.704561 0.898005 
0.705530 0.898487 
0.706497 0.898968 
0.707464 0.899451 
0.708429 0.899935 
0.709394 0.900418 
0.710357 0.900899 
0.711319 0.901380 
0.712280 0.901860 
0.713240 0.902344 
0.714199 0.902827 
0.715157 0.903308 
0.716114 0.903789 
0.717070 0.904269 
0.718025 0.904749 
0.718978 0.905232 
0.719931 0.905714 
0.720883 0.906195 
0.721833 0.906674 
0.722783 0.907153 
0.723731 0.907633 
0.724679 0.908115 
0.725625 0.908596 
0.726570 0.909076 
0.727514 0.909555 
0.728458 0.910033 
0.729400 0.910513 
0.730341 0.910994 
0.731281 0.911474 
0.732220 0.911953 
0.733158 0.912431 
0.734095 0.912908 
0.735031 0.913387 
0.735966 0.913868 
0.736900 0.914347 
0.737833 0.914825 
0.738764 0.915303 
0.739695 0.915779 
0.740625 0.916257 
0.741554 0.916737 
0.742481 0.917216 
0.743408 0.917693 
0.744334 0.918170 
0.745258 0.918645 
0.746182 0.919123 
0.747105 0.919602 
0.748026 0.920079 
0.748947 0.920556 
0.749866 0.921032 
0.750785 0.921507 
0.751702 0.921983 
0.752619 0.922461 
0.753534 0.922938 
0.754449 0.923414 
0.755362 0.923889 
0.756275 0.924363 
0.757186 0.924839 
0.758097 0.925316 
0.759006 0.925793 
0.759914 0.926268 
0.760822 0.926742 
0.761728 0.927216 
0.762634 0.927690 
0.763538 0.928166 
0.764442 0.928642 
0.765344 0.929117 
0.766246 0.929590 
0.767146 0.930063 
0.768045 0.930535 
0.768944 0.931012 
0.769841 0.931487 
0.770738 0.931961 
0.771633 0.932434 
0.772528 0.932906 
0.773422 0.933377 
0.774314 0.933852 
0.775206 0.934326 
0.776096 0.934800 
0.776986 0.935272 
0.777875 0.935743 
0.778762 0.936214 
0.779649 0.936687 
0.780535 0.937161 
0.781420 0.937634 
0.782303 0.938106 
0.783186 0.938576 
0.784068 0.939046 
0.784949 0.939517 
0.785829 0.939991 
0.786708 0.940463 
0.787586 0.940934 
0.788463 0.941405 
0.789339 0.941874 
0.790214 0.942343 
0.791088 0.942815 
0.791961 0.943287 
0.792833 0.943758 
0.793705 0.944228 
0.794575 0.944697 
0.795444 0.945164 
0.796313 0.945635 
0.797180 0.946106 
0.798047 0.946577 
0.798912 0.947046 
0.799777 0.947514 
0.800641 0.947981 
0.801503 0.948449 
0.802365 0.948920 
0.803226 0.949390 
0.804086 0.949859 
0.804945 0.950327 
0.805803 0.950794 
0.806660 0.951259 
0.807516 0.951729 
0.808371 0.952199 
0.809226 0.952667 
0.810079 0.953135 
0.810931 0.953601 
0.811783 0.954066 
0.812633 0.954533 
0.813483 0.955002 
0.814332 0.955470 
0.815180 0.955937 
0.816026 0.956403 
0.816872 0.956868 
0.817717 0.957332 
0.818562 0.957800 
0.819405 0.958267 
0.820247 0.958734 
0.821088 0.959200 
0.821929 0.959665 
0.822768 0.960128 
0.823607 0.960592 
0.824445 0.961060 
0.825281 0.961526 
0.826117 0.961991 
0.826952 0.962456 
0.827786 0.962919 
0.828619 0.963381 
0.829452 0.963846 
0.830283 0.964312 
0.831114 0.964778 
0.831943 0.965242 
0.832772 0.965705 
0.833600 0.966167 
0.834426 0.966628 
0.835252 0.967093 
0.836077 0.967558 
0.836902 0.968022 
0.837725 0.968485 
0.838547 0.968947 
0.839369 0.969408 
0.840189 0.969869 
0.841009 0.970334 
0.841828 0.970797 
0.842646 0.971260 
0.843463 0.971722 
0.844279 0.972183 
0.845095 0.972642 
0.845909 0.973103 
0.846723 0.973567 
0.847535 0.974029 
0.848347 0.974491 
0.849158 0.974952 
0.849968 0.975411 
0.850777 0.975870 
0.851586 0.976330 
0.852393 0.976793 
0.853200 0.977255 
0.854005 0.977715 
0.854810 0.978174 
0.855614 0.978633 
0.856417 0.979090 
0.857219 0.979551 
0.858021 0.980012 
0.858821 0.980473 
0.859621 0.980932 
0.860420 0.981391 
0.861218 0.981848 
0.862015 0.982304 
0.862811 0.982764 
0.863606 0.983224 
0.864401 0.983684 
0.865195 0.984142 
0.865987 0.984600 
0.866779 0.985056 
0.867571 0.985511 
0.868361 0.985970 
0.869150 0.986430 
0.869939 0.986888 
0.870727 0.987346 
0.871514 0.987802 
0.872300 0.988258 
0.873085 0.988712 
0.873869 0.989170 
0.874653 0.989628 
0.875436 0.990086 
0.876217 0.990542 
0.876999 0.990998 
0.877779 0.991452 
0.878558 0.991906 
0.879337 0.992362 
0.880114 0.992820 
0.880891 0.993276 
0.881667 0.993732 
0.882443 0.994187 
0.883217 0.994640 
0.883991 0.995093 
0.884763 0.995547 
0.885535 0.996004 
0.886306 0.996460 
0.887077 0.996915 
0.887846 0.997369 
0.888615 0.997821 
0.889383 0.998273 
0.890150 0.998725 
0.890916 0.999181 
0.891682 0.999636 
0.892446 1.000091 
0.893210 1.000544 
0.893973 1.000996 
0.894735 1.001446 
0.895497 1.001896 
0.896257 1.002352 
0.897017 1.002806 
0.897776 1.003259 
0.898534 1.003712 
0.899291 1.004163 
0.900048 1.004613 
0.900804 1.005062 
0.901559 1.005515 
0.902313 1.005969 
0.903066 1.006421 
0.903819 1.006873 
0.904571 1.007323 
0.905322 1.007773 
0.906072 1.008221 
0.906821 1.008671 
0.907570 1.009124 
0.908318 1.009576 
0.909065 1.010027 
0.909811 1.010477 
0.910557 1.010926 
0.911301 1.011374 
0.912045 1.011820 
0.912788 1.012272 
0.913531 1.012724 
0.914272 1.013174 
0.915013 1.013623 
0.915753 1.014072 
0.916492 1.014519 
0.917231 1.014965 
0.917968 1.015413 
0.918705 1.015864 
0.919442 1.016314 
0.920177 1.016763 
0.920912 1.017211 
0.921645 1.017657 
0.922378 1.018103 
0.923111 1.018548 
0.923842 1.018997 
0.924573 1.019447 
0.925303 1.019895 
0.926032 1.020343 
0.926761 1.020789 
0.927489 1.021234 
0.928216 1.021678 
0.928942 1.022123 
0.929667 1.022572 
0.930392 1.023020 
0.931116 1.023467 
0.931839 1.023913 
0.932562 1.024358 
0.933283 1.024802 
0.934004 1.025244 
0.934725 1.025690 
0.935444 1.026138 
0.936163 1.026585 
0.936881 1.027030 
0.937598 1.027475 
0.938315 1.027918 
0.939030 1.028360 
0.939745 1.028802 
0.940459 1.029248 
0.941173 1.029694 
0.941886 1.030140 
0.942598 1.030584 
0.943309 1.031027 
0.944020 1.031469 
0.944730 1.031910 
0.945439 1.032351 
0.946147 1.032797 
0.946855 1.033242 
0.947562 1.033686 
0.948268 1.034129 
0.948973 1.034571 
0.949678 1.035011 
0.950382 1.035451 
0.951085 1.035891 
0.951788 1.036336 
0.952490 1.036780 
0.953191 1.037223 
0.953891 1.037665 
0.954591 1.038105 
0.955290 1.038545 
0.955988 1.038984 
0.956686 1.039423 
0.957382 1.039867 
0.958078 1.040310 
0.958774 1.040751 
0.959468 1.041192 
0.960162 1.041631 
0.960856 1.042070 
0.961548 1.042507 
0.962240 1.042946 
0.962931 1.043389 
0.963622 1.043830 
0.964311 1.044271 
0.965000 1.044710 
0.965689 1.045149 
0.966376 1.045586 
0.967063 1.046022 
0.967749 1.046459 
0.968435 1.046901 
0.969119 1.047342 
0.969804 1.047781 
0.970487 1.048220 
0.971170 1.048657 
0.971852 1.049093 
0.972533 1.049529 
0.973214 1.049964 
0.973894 1.050405 
0.974573 1.050844 
0.975251 1.051283 
0.975929 1.051720 
0.976606 1.052157 
0.977283 1.052592 
0.977959 1.053026 
0.978634 1.053459 
0.979308 1.053899 
0.979982 1.054338 
0.980655 1.054775 
0.981327 1.055212 
0.981999 1.055648 
0.982670 1.056082 
0.983340 1.056515 
0.984010 1.056948 
0.984679 1.057384 
0.985347 1.057822 
0.986015 1.058259 
0.986682 1.058695 
0.987348 1.059130 
0.988014 1.059563 
0.988679 1.059996 
0.989343 1.060427 
0.990007 1.060861 
0.990670 1.061298 
0.991332 1.061734 
0.991994 1.062169 
0.992655 1.062603 
0.993315 1.063036 
0.993974 1.063467 
0.994633 1.063898 
0.995292 1.064328 
0.995949 1.064764 
0.996606 1.065199 
0.997263 1.065634 
0.997918 1.066067 
0.998573 1.066499 
0.999228 1.066930 
0.999881 1.067360 
1.000534 1.067789 
1.001187 1.068221 
1.001839 1.068656 
1.002490 1.069090 
1.003140 1.069522 
1.003790 1.069954 
1.004439 1.070385 
1.005088 1.070814 
1.005735 1.071242 
1.006383 1.071669 
1.007029 1.072104 
1.007675 1.072537 
1.008320 1.072969 
1.008965 1.073400 
1.009609 1.073830 
1.010252 1.074259 
1.010895 1.074687 
1.011537 1.075113 
1.012179 1.075542 
1.012819 1.075974 
1.013459 1.076406 
1.014099 1.076837 
1.014738 1.077266 
1.015376 1.077695 
1.016014 1.078122 
1.016651 1.078548 
1.017287 1.078973 
1.017923 1.079403 
1.018558 1.079834 
1.019193 1.080264 
1.019826 1.080693 
1.020460 1.081121 
1.021092 1.081548 
1.021724 1.081974 
1.022356 1.082399 
1.022986 1.082823 
1.023616 1.083253 
1.024246 1.083683 
1.024875 1.084111 
1.025503 1.084539 
1.026131 1.084966 
1.026758 1.085391 
1.027384 1.085816 
1.028010 1.086239 
1.028635 1.086662 
1.029260 1.087092 
1.029884 1.087520 
1.030507 1.087948 
1.031130 1.088374 
1.031752 1.088799 
1.032373 1.089224 
1.032994 1.089647 
1.033615 1.090069 
1.034234 1.090491 
1.034853 1.090919 
1.035472 1.091347 
1.036090 1.091773 
1.036707 1.092198 
1.037324 1.092622 
1.037940 1.093045 
1.038555 1.093467 
1.039170 1.093888 
1.039784 1.094309 
1.040398 1.094736 
1.041011 1.095162 
1.041624 1.095587 
1.042236 1.096011 
1.042847 1.096434 
1.043457 1.096856 
1.044068 1.097277 
1.044677 1.097697 
1.045286 1.098115 
1.045894 1.098542 
1.046502 1.098967 
1.047109 1.099391 
1.047716 1.099814 
1.048322 1.100236 
1.048927 1.100656 
1.049532 1.101076 
1.050136 1.101495 
1.050740 1.101912 
1.051343 1.102336 
1.051945 1.102760 
1.052547 1.103183 
1.053149 1.103605 
1.053749 1.104026 
1.054349 1.104446 
1.054949 1.104865 
1.055548 1.105283 
1.056146 1.105699 
1.056744 1.106120 
1.057341 1.106543 
1.057938 1.106965 
1.058534 1.107386 
1.059130 1.107806 
1.059725 1.108225 
1.060319 1.108643 
1.060913 1.109060 
1.061506 1.109476 
1.062099 1.109892 
1.062691 1.110315 
1.063283 1.110736 
1.063874 1.111156 
1.064464 1.111576 
1.065054 1.111994 
1.065643 1.112411 
1.066232 1.112827 
1.066820 1.113242 
1.067408 1.113656 
1.067995 1.114075 
1.068581 1.114496 
1.069167 1.114916 
1.069753 1.115334 
1.070337 1.115752 
1.070922 1.116168 
1.071505 1.116583 
1.072088 1.116997 
1.072671 1.117410 
1.073253 1.117825 
1.073835 1.118245 
1.074415 1.118664 
1.074996 1.119082 
1.075576 1.119499 
1.076155 1.119914 
1.076734 1.120329 
1.077312 1.120743 
1.077889 1.121155 
1.078467 1.121566 
1.079043 1.121983 
1.079619 1.122401 
1.080194 1.122819 
1.080769 1.123235 
1.081344 1.123650 
1.081918 1.124064 
1.082491 1.124477 
1.083064 1.124889 
1.083636 1.125300 
1.084207 1.125710 
1.084779 1.126127 
1.085349 1.126544 
1.085919 1.126960 
1.086489 1.127375 
1.087058 1.127789 
1.087626 1.128201 
1.088194 1.128613 
1.088761 1.129023 
1.089328 1.129432 
1.089894 1.129842 
1.090460 1.130259 
1.091025 1.130674 
1.091590 1.131089 
1.092154 1.131502 
1.092718 1.131914 
1.093281 1.132325 
1.093844 1.132735 
1.094406 1.133144 
1.094967 1.133552 
1.095528 1.133962 
1.096089 1.134377 
1.096649 1.134791 
1.097208 1.135204 
1.097767 1.135616 
1.098325 1.136027 
1.098883 1.136437 
1.099441 1.136846 
1.099997 1.137253 
1.100554 1.137660 
1.101110 1.138068 
1.101665 1.138482 
1.102220 1.138895 
1.102774 1.139307 
1.103328 1.139718 
1.103881 1.140127 
1.104434 1.140536 
1.104986 1.140943 
1.105537 1.141350 
1.106089 1.141755 
1.106639 1.142162 
1.107189 1.142575 
1.107739 1.142986 
1.108288 1.143397 
1.108837 1.143807 
1.109385 1.144215 
1.109933 1.144623 
1.110480 1.145029 
1.111026 1.145434 
1.111572 1.145838 
1.112118 1.146242 
1.112663 1.146654 
1.113208 1.147065 
1.113752 1.147474 
1.114295 1.147883 
1.114838 1.148290 
1.115381 1.148697 
1.115923 1.149102 
1.116465 1.149506 
1.117006 1.149909 
1.117546 1.150311 
1.118087 1.150720 
1.118626 1.151130 
1.119165 1.151539 
1.119704 1.151946 
1.120242 1.152353 
1.120780 1.152758 
1.121317 1.153163 
1.121853 1.153566 
1.122390 1.153968 
1.122925 1.154369 
1.123460 1.154774 
1.123995 1.155183 
1.124529 1.155591 
1.125063 1.155997 
1.125596 1.156403 
1.126129 1.156808 
1.126661 1.157211 
1.127193 1.157614 
1.127724 1.158015 
1.128255 1.158415 
1.128785 1.158815 
1.129315 1.159222 
1.129845 1.159630 
1.130373 1.160036 
1.130902 1.160441 
1.131430 1.160844 
1.131957 1.161247 
1.132484 1.161649 
1.133011 1.162050 
1.133537 1.162449 
1.134062 1.162848 
1.134587 1.163249 
1.135112 1.163656 
1.135636 1.164061 
1.136160 1.164465 
1.136683 1.164869 
1.137205 1.165271 
1.137728 1.165672 
1.138249 1.166072 
1.138771 1.166471 
1.139291 1.166869 
1.139812 1.167266 
1.140332 1.167669 
1.140851 1.168074 
1.141370 1.168477 
1.141888 1.168880 
1.142406 1.169282 
1.142924 1.169683 
1.143441 1.170082 
1.143958 1.170481 
1.144474 1.170878 
1.144989 1.171274 
1.145505 1.171670 
1.146019 1.172073 
1.146534 1.172476 
1.147048 1.172879 
1.147561 1.173280 
1.148074 1.173680 
1.148586 1.174080 
1.149098 1.174478 
1.149610 1.174875 
1.150121 1.175271 
1.150632 1.175666 
1.151142 1.176059 
1.151651 1.176462 
1.152161 1.176864 
1.152670 1.177265 
1.153178 1.177665 
1.153686 1.178064 
1.154193 1.178462 
1.154700 1.178859 
1.155207 1.179254 
1.155713 1.179649 
1.156219 1.180043 
1.156724 1.180435 
1.157228 1.180837 
1.157733 1.181237 
1.158237 1.181637 
1.158740 1.182036 
1.159243 1.182434 
1.159745 1.182830 
1.160248 1.183226 
1.160749 1.183620 
1.161250 1.184013 
1.161751 1.184406 
1.162251 1.184797 
1.162751 1.185196 
1.163251 1.185596 
1.163750 1.185994 
1.164248 1.186392 
1.164746 1.186788 
1.165244 1.187184 
1.165741 1.187578 
1.166238 1.187972 
1.166734 1.188364 
1.167230 1.188755 
1.167726 1.189145 
1.168221 1.189541 
1.168715 1.189939 
1.169209 1.190337 
1.169703 1.190733 
1.170196 1.191129 
1.170689 1.191523 
1.171182 1.191917 
1.171674 1.192309 
1.172165 1.192700 
1.172656 1.193090 
1.173147 1.193479 
1.173637 1.193870 
1.174127 1.194268 
1.174617 1.194665 
1.175106 1.195060 
1.175594 1.195455 
1.176082 1.195848 
1.176570 1.196241 
1.177057 1.196632 
1.177544 1.197023 
1.178031 1.197412 
1.178517 1.197800 
1.179002 1.198187 
1.179487 1.198582 
1.179972 1.198978 
1.180457 1.199372 
1.180940 1.199766 
1.181424 1.200159 
1.181907 1.200551 
1.182390 1.200941 
1.182872 1.201331 
1.183354 1.201720 
1.183835 1.202107 
1.184316 1.202493 
1.184797 1.202881 
1.185277 1.203276 
1.185757 1.203670 
1.186236 1.204063 
1.186715 1.204455 
1.187193 1.204846 
1.187671 1.205236 
1.188149 1.205625 
1.188626 1.206013 
1.189103 1.206400 
1.189580 1.206786 
1.190056 1.207171 
1.190531 1.207559 
1.191007 1.207953 
1.191481 1.208346 
1.191956 1.208737 
1.192430 1.209128 
1.192903 1.209517 
1.193376 1.209906 
1.193849 1.210293 
1.194322 1.210679 
1.194794 1.211065 
1.195265 1.211449 
1.195736 1.211832 
1.196207 1.212221 
1.196677 1.212613 
1.197147 1.213004 
1.197617 1.213394 
1.198086 1.213783 
1.198555 1.214171 
1.199023 1.214558 
1.199491 1.214944 
1.199958 1.215329 
1.200426 1.215713 
1.200892 1.216096 
1.201359 1.216477 
1.201825 1.216865 
1.202290 1.217256 
1.202755 1.217646 
1.203220 1.218035 
1.203684 1.218422 
1.204148 1.218809 
1.204612 1.219195 
1.205075 1.219579 
1.205538 1.219963 
1.206000 1.220345 
1.206462 1.220727 
1.206924 1.221107 
1.207385 1.221493 
1.207846 1.221882 
1.208306 1.222271 
1.208766 1.222659 
1.209226 1.223045 
1.209685 1.223431 
1.210144 1.223815 
1.210602 1.224198 
1.211061 1.224581 
1.211518 1.224962 
1.211976 1.225342 
1.212433 1.225721 
1.212889 1.226103 
1.213345 1.226492 
1.213801 1.226879 
1.214257 1.227266 
1.214712 1.227651 
1.215166 1.228036 
1.215620 1.228419 
1.216074 1.228802 
1.216528 1.229183 
1.216981 1.229563 
1.217434 1.229942 
1.217886 1.230320 
1.218338 1.230698 
1.218790 1.231085 
1.219241 1.231471 
1.219692 1.231857 
1.220142 1.232242 
1.220592 1.232625 
1.221042 1.233008 
1.221491 1.233389 
1.221940 1.233769 
1.222389 1.234149 
1.222837 1.234527 
1.223285 1.234904 
1.223732 1.235280 
1.224180 1.235661 
1.224626 1.236047 
1.225073 1.236431 
1.225519 1.236815 
1.225964 1.237198 
1.226409 1.237580 
1.226854 1.237960 
1.227299 1.238340 
1.227743 1.238718 
1.228187 1.239096 
1.228630 1.239472 
1.229073 1.239848 
1.229516 1.240222 
1.229958 1.240605 
1.230400 1.240989 
1.230841 1.241372 
1.231283 1.241754 
1.231723 1.242135 
1.232164 1.242515 
1.232604 1.242894 
1.233044 1.243272 
1.233483 1.243649 
1.233922 1.244025 
1.234361 1.244400 
1.234799 1.244773 
1.235237 1.245147 
1.235675 1.245530 
1.236112 1.245913 
1.236549 1.246294 
1.236985 1.246675 
1.237421 1.247054 
1.237857 1.247433 
1.238292 1.247810 
1.238727 1.248186 
1.239162 1.248562 
1.239596 1.248936 
1.240030 1.249309 
1.240464 1.249681 
1.240897 1.250054 
1.241330 1.250436 
1.241763 1.250818 
1.242195 1.251198 
1.242627 1.251577 
1.243058 1.251955 
1.243489 1.252332 
1.243920 1.252708 
1.244351 1.253083 
1.244781 1.253457 
1.245211 1.253830 
1.245640 1.254201 
1.246069 1.254572 
1.246498 1.254943 
1.246926 1.255324 
1.247354 1.255704 
1.247782 1.256083 
1.248209 1.256460 
1.248636 1.256837 
1.249063 1.257213 
1.249489 1.257588 
1.249915 1.257961 
1.250340 1.258334 
1.250765 1.258706 
1.251190 1.259076 
1.251615 1.259446 
1.252039 1.259814 
1.252463 1.260192 
1.252886 1.260571 
1.253310 1.260949 
1.253732 1.261326 
1.254155 1.261701 
1.254577 1.262076 
1.254999 1.262450 
1.255420 1.262822 
1.255841 1.263194 
1.256262 1.263564 
1.256683 1.263934 
1.257103 1.264302 
1.257522 1.264669 
1.257942 1.265042 
1.258361 1.265420 
1.258780 1.265797 
1.259198 1.266173 
1.259616 1.266547 
1.260034 1.266921 
1.260451 1.267294 
1.260868 1.267665 
1.261285 1.268036 
1.261701 1.268405 
1.262117 1.268774 
1.262533 1.269141 
1.262948 1.269508 
1.263364 1.269873 
1.263778 1.270250 
1.264193 1.270626 
1.264607 1.271001 
1.265020 1.271375 
1.265434 1.271748 
1.265847 1.272120 
1.266260 1.272491 
1.266672 1.272860 
1.267084 1.273229 
1.267496 1.273597 
1.267907 1.273963 
1.268318 1.274329 
1.268729 1.274694 
1.269140 1.275062 
1.269550 1.275437 
1.269960 1.275811 
1.270369 1.276185 
1.270778 1.276557 
1.271187 1.276928 
1.271596 1.277298 
1.272004 1.277667 
1.272412 1.278035 
1.272819 1.278402 
1.273226 1.278768 
1.273633 1.279133 
1.274040 1.279497 
1.274446 1.279860 
1.274852 1.280229 
1.275258 1.280603 
1.275663 1.280976 
1.276068 1.281347 
1.276472 1.281718 
1.276877 1.282088 
1.277281 1.282456 
1.277684 1.282824 
1.278088 1.283190 
1.278491 1.283556 
1.278894 1.283920 
1.279296 1.284284 
1.279698 1.284646 
1.280100 1.285008 
1.280501 1.285376 
1.280902 1.285748 
1.281303 1.286119 
1.281704 1.286489 
1.282104 1.286859 
1.282504 1.287227 
1.282903 1.287594 
1.283303 1.287961 
1.283702 1.288326 
1.284100 1.288690 
1.284498 1.289053 
1.284896 1.289415 
1.285294 1.289776 
1.285692 1.290136 
1.286089 1.290501 
1.286485 1.290872 
1.286882 1.291242 
1.287278 1.291611 
1.287674 1.291979 
1.288069 1.292346 
1.288465 1.292712 
1.288859 1.293078 
1.289254 1.293442 
1.289648 1.293804 
1.290042 1.294166 
1.290436 1.294527 
1.290829 1.294887 
1.291223 1.295246 
1.291615 1.295606 
1.292008 1.295976 
1.292400 1.296345 
1.292792 1.296713 
1.293183 1.297080 
1.293575 1.297446 
1.293966 1.297811 
1.294356 1.298175 
1.294747 1.298538 
1.295137 1.298900 
1.295526 1.299261 
1.295916 1.299621 
1.296305 1.299980 
1.296694 1.300337 
1.297082 1.300694 
1.297471 1.301059 
1.297858 1.301427 
1.298246 1.301794 
1.298633 1.302160 
1.299020 1.302526 
1.299407 1.302890 
1.299794 1.303253 
1.300180 1.303615 
1.300566 1.303976 
1.300951 1.304336 
1.301336 1.304695 
1.301721 1.305053 
1.302106 1.305410 
1.302490 1.305766 
1.302874 1.306121 
1.303258 1.306489 
1.303642 1.306855 
1.304025 1.307221 
1.304408 1.307585 
1.304790 1.307948 
1.305173 1.308311 
1.305555 1.308672 
1.305936 1.309033 
1.306318 1.309392 
1.306699 1.309750 
1.307080 1.310108 
1.307460 1.310464 
1.307841 1.310819 
1.308221 1.311173 
1.308600 1.311529 
1.308980 1.311895 
1.309359 1.312260 
1.309738 1.312624 
1.310116 1.312987 
1.310495 1.313349 
1.310873 1.313710 
1.311250 1.314070 
1.311628 1.314428 
1.312005 1.314786 
1.312382 1.315143 
1.312758 1.315499 
1.313134 1.315854 
1.313510 1.316207 
1.313886 1.316560 
1.314261 1.316915 
1.314636 1.317279 
1.315011 1.317643 
1.315386 1.318005 
1.315760 1.318367 
1.316134 1.318727 
1.316508 1.319087 
1.316881 1.319445 
1.317254 1.319803 
1.317627 1.320159 
1.318000 1.320515 
1.318372 1.320869 
1.318744 1.321222 
1.319116 1.321575 
1.319487 1.321926 
1.319858 1.322277 
1.320229 1.322641 
1.320600 1.323003 
1.320970 1.323364 
1.321340 1.323724 
1.321710 1.324084 
1.322080 1.324442 
1.322449 1.324799 
1.322818 1.325156 
1.323186 1.325511 
1.323555 1.325865 
1.323923 1.326218 
1.324291 1.326571 
1.324658 1.326922 
1.325025 1.327272 
1.325393 1.327621 
1.325759 1.327979 
1.326126 1.328340 
1.326492 1.328701 
1.326858 1.329060 
1.327223 1.329418 
1.327589 1.329775 
1.327954 1.330132 
1.328319 1.330487 
1.328683 1.330841 
1.329048 1.331194 
1.329412 1.331547 
1.329775 1.331898 
1.330139 1.332248 
1.330502 1.332597 
1.330865 1.332946 
1.331228 1.333295 
1.331590 1.333655 
1.331952 1.334015 
1.332314 1.334373 
1.332676 1.334731 
1.333037 1.335087 
1.333398 1.335443 
1.333759 1.335797 
1.334119 1.336151 
1.334480 1.336503 
1.334840 1.336854 
1.335199 1.337205 
1.335559 1.337554 
1.335918 1.337903 
1.336277 1.338250 
1.336636 1.338596 
1.336994 1.338948 
1.337352 1.339307 
1.337710 1.339664 
1.338068 1.340021 
1.338425 1.340377 
1.338782 1.340732 
1.339139 1.341086 
1.339495 1.341438 
1.339852 1.341790 
1.340208 1.342141 
1.340563 1.342491 
1.340919 1.342840 
1.341274 1.343187 
1.341629 1.343534 
1.341984 1.343880 
1.342338 1.344225 
1.342692 1.344576 
1.343046 1.344933 
1.343400 1.345289 
1.343753 1.345645 
1.344107 1.345999 
1.344460 1.346352 
1.344812 1.346705 
1.345165 1.347056 
1.345517 1.347406 
1.345869 1.347756 
1.346220 1.348104 
1.346572 1.348451 
1.346923 1.348798 
1.347274 1.349143 
1.347624 1.349487 
1.347974 1.349831 
1.348325 1.350179 
1.348674 1.350535 
1.349024 1.350890 
1.349373 1.351244 
1.349722 1.351597 
1.350071 1.351949 
1.350420 1.352300 
1.350768 1.352650 
1.351116 1.352999 
1.351464 1.353347 
1.351812 1.353695 
1.352159 1.354041 
1.352506 1.354386 
1.352853 1.354730 
1.353199 1.355073 
1.353546 1.355415 
1.353892 1.355757 
1.354237 1.356112 
1.354583 1.356466 
1.354928 1.356819 
1.355273 1.357171 
1.355618 1.357522 
1.355963 1.357872 
1.356307 1.358221 
1.356651 1.358569 
1.356995 1.358916 
1.357338 1.359262 
1.357682 1.359607 
1.358025 1.359951 
1.358368 1.360294 
1.358710 1.360636 
1.359052 1.360977 
1.359395 1.361317 
1.359736 1.361664 
1.360078 1.362018 
1.360419 1.362370 
1.360760 1.362721 
1.361101 1.363071 
1.361442 1.363420 
1.361782 1.363768 
1.362122 1.364115 
1.362462 1.364462 
1.362802 1.364807 
1.363141 1.365151 
1.363480 1.365494 
1.363819 1.365836 
1.364158 1.366178 
1.364496 1.366518 
1.364835 1.366857 
1.365172 1.367195 
1.365510 1.367545 
1.365848 1.367896 
1.366185 1.368247 
1.366522 1.368596 
1.366859 1.368945 
1.367195 1.369292 
1.367531 1.369639 
1.367867 1.369984 
1.368203 1.370329 
1.368539 1.370672 
1.368874 1.371015 
1.369209 1.371356 
1.369544 1.371697 
1.369879 1.372037 
1.370213 1.372375 
1.370547 1.372713 
1.370881 1.373049 
1.371215 1.373398 
1.371548 1.373748 
1.371881 1.374097 
1.372214 1.374445 
1.372547 1.374792 
1.372879 1.375138 
1.373212 1.375483 
1.373544 1.375827 
1.373875 1.376171 
1.374207 1.376513 
1.374538 1.376854 
1.374869 1.377194 
1.375200 1.377533 
1.375531 1.377871 
1.375861 1.378208 
1.376191 1.378545 
1.376521 1.378880 
1.376851 1.379225 
1.377180 1.379573 
1.377509 1.379921 
1.377838 1.380268 
1.378167 1.380614 
1.378496 1.380959 
1.378824 1.381302 
1.379152 1.381645 
1.379480 1.381987 
1.379807 1.382328 
1.380135 1.382668 
1.380462 1.383007 
1.380789 1.383345 
1.381115 1.383682 
1.381442 1.384018 
1.381768 1.384353 
1.382094 1.384687 
1.382420 1.385024 
1.382745 1.385372 
1.383071 1.385719 
1.383396 1.386065 
1.383721 1.386409 
1.384045 1.386753 
1.384370 1.387096 
1.384694 1.387438 
1.385018 1.387779 
1.385341 1.388119 
1.385665 1.388458 
1.385988 1.388796 
1.386311 1.389133 
1.386634 1.389468 
1.386957 1.389803 
1.387279 1.390137 
1.387601 1.390470 
1.387923 1.390802 
1.388245 1.391145 
1.388567 1.391490 
1.388888 1.391835 
1.389209 1.392179 
1.389530 1.392522 
1.389850 1.392864 
1.390171 1.393205 
1.390491 1.393546 
1.390811 1.393885 
1.391130 1.394223 
1.391450 1.394560 
1.391769 1.394896 
1.392088 1.395231 
1.392407 1.395565 
1.392726 1.395899 
1.393044 1.396231 
1.393362 1.396562 
1.393680 1.396892 
1.393998 1.397235 
1.394315 1.397580 
1.394633 1.397923 
1.394950 1.398265 
1.395267 1.398607 
1.395583 1.398947 
1.395900 1.399287 
1.396216 1.399625 
1.396532 1.399963 
1.396848 1.400299 
1.397163 1.400635 
1.397479 1.400970 
1.397794 1.401303 
1.398109 1.401636 
1.398423 1.401968 
1.398738 1.402298 
1.399052 1.402628 
1.399366 1.402957 
1.399680 1.403297 
1.399994 1.403640 
1.400307 1.403982 
1.400620 1.404323 
1.400933 1.404664 
1.401246 1.405003 
1.401559 1.405341 
1.401871 1.405678 
1.402183 1.406014 
1.402495 1.406349 
1.402807 1.406684 
1.403118 1.407017 
1.403430 1.407349 
1.403741 1.407681 
1.404051 1.408011 
1.404362 1.408340 
1.404673 1.408669 
1.404983 1.408996 
1.405293 1.409331 
1.405603 1.409673 
1.405912 1.410014 
1.406222 1.410354 
1.406531 1.410693 
1.406840 1.411031 
1.407148 1.411368 
1.407457 1.411704 
1.407765 1.412039 
1.408073 1.412373 
1.408381 1.412706 
1.408689 1.413038 
1.408997 1.413369 
1.409304 1.413700 
1.409611 1.414029 
1.409918 1.414357 
1.410225 1.414684 
1.410531 1.415011 
1.410837 1.415336 
1.411143 1.415676 
1.411449 1.416016 
1.411755 1.416355 
1.412060 1.416693 
1.412366 1.417031 
1.412671 1.417367 
1.412975 1.417702 
1.413280 1.418036 
1.413584 1.418369 
1.413889 1.418702 
1.414193 1.419033 
1.414496 1.419363 
1.414800 1.419693 
1.415103 1.420021 
1.415407 1.420349 
1.415710 1.420675 
1.416012 1.421001 
1.416315 1.421325 
1.416617 1.421651 
1.416920 1.421991 
1.417222 1.422329 
1.417523 1.422667 
1.417825 1.423003 
1.418126 1.423339 
1.418428 1.423673 
1.418729 1.424007 
1.419029 1.424339 
1.419330 1.424671 
1.419630 1.425002 
1.419931 1.425331 
1.420231 1.425660 
1.420530 1.425988 
1.420830 1.426315 
1.421129 1.426641 
1.421428 1.426965 
1.421727 1.427289 
1.422026 1.427612 
1.422325 1.427937 
1.422623 1.428274 
1.422921 1.428611 
1.423219 1.428947 
1.423517 1.429283 
1.423815 1.429617 
1.424112 1.429950 
1.424409 1.430282 
1.424706 1.430613 
1.425003 1.430943 
1.425300 1.431273 
1.425596 1.431601 
1.425892 1.431929 
1.426188 1.432255 
1.426484 1.432580 
1.426780 1.432905 
1.427075 1.433228 
1.427371 1.433551 
1.427666 1.433873 
1.427960 1.434193 
1.428255 1.434527 
1.428550 1.434863 
1.428844 1.435198 
1.429138 1.435532 
1.429432 1.435865 
1.429726 1.436197 
1.430019 1.436528 
1.430312 1.436858 
1.430605 1.437187 
1.430898 1.437515 
1.431191 1.437843 
1.431484 1.438169 
1.431776 1.438494 
1.432068 1.438819 
1.432360 1.439142 
1.432652 1.439465 
1.432944 1.439786 
1.433235 1.440107 
1.433526 1.440426 
1.433817 1.440750 
1.434108 1.441085 
1.434399 1.441419 
1.434689 1.441752 
1.434979 1.442084 
1.435270 1.442415 
1.435559 1.442745 
1.435849 1.443074 
1.436139 1.443403 
1.436428 1.443730 
1.436717 1.444056 
1.437006 1.444382 
1.437295 1.444706 
1.437583 1.445030 
1.437872 1.445352 
1.438160 1.445674 
1.438448 1.445994 
1.438736 1.446314 
1.439023 1.446633 
1.439311 1.446950 
1.439598 1.447275 
1.439885 1.447609 
1.440172 1.447941 
1.440459 1.448272 
1.440745 1.448603 
1.441031 1.448932 
1.441317 1.449261 
1.441603 1.449589 
1.441889 1.449915 
1.442175 1.450241 
1.442460 1.450566 
1.442745 1.450890 
1.443030 1.451213 
1.443315 1.451535 
1.443600 1.451856 
1.443884 1.452176 
1.444169 1.452495 
1.444453 1.452813 
1.444737 1.453130 
1.445020 1.453446 
1.445304 1.453768 
1.445587 1.454100 
1.445871 1.454431 
1.446154 1.454761 
1.446437 1.455090 
1.446719 1.455418 
1.447002 1.455746 
1.447284 1.456072 
1.447566 1.456397 
1.447848 1.456722 
1.448130 1.457045 
1.448411 1.457368 
1.448693 1.457689 
1.448974 1.458010 
1.449255 1.458330 
1.449536 1.458648 
1.449817 1.458966 
1.450097 1.459283 
1.450377 1.459599 
1.450657 1.459914 
1.450937 1.460228 
1.451217 1.460559 
1.451497 1.460889 
1.451776 1.461218 
1.452055 1.461546 
1.452334 1.461873 
1.452613 1.462199 
1.452892 1.462524 
1.453171 1.462849 
1.453449 1.463172 
1.453727 1.463494 
1.454005 1.463816 
1.454283 1.464136 
1.454561 1.464456 
1.454838 1.464774 
1.455115 1.465092 
1.455392 1.465409 
1.455669 1.465725 
1.455946 1.466039 
1.456223 1.466353 
1.456499 1.466666 
1.456775 1.466985 
1.457051 1.467314 
1.457327 1.467642 
1.457603 1.467969 
1.457879 1.468295 
1.458154 1.468621 
1.458429 1.468945 
1.458704 1.469269 
1.458979 1.469591 
1.459254 1.469913 
1.459528 1.470234 
1.459802 1.470553 
1.460077 1.470872 
1.460351 1.471190 
1.460624 1.471507 
1.460898 1.471823 
1.461172 1.472138 
1.461445 1.472452 
1.461718 1.472765 
1.461991 1.473077 
1.462264 1.473388 
1.462536 1.473706 
1.462809 1.474034 
1.463081 1.474361 
1.463353 1.474686 
1.463625 1.475011 
1.463897 1.475335 
1.464168 1.475658 
1.464440 1.475980 
1.464711 1.476301 
1.464982 1.476621 
1.465253 1.476940 
1.465524 1.477259 
1.465794 1.477576 
1.466065 1.477892 
1.466335 1.478208 
1.466605 1.478522 
1.466875 1.478836 
1.467144 1.479148 
1.467414 1.479460 
1.467683 1.479771 
1.467953 1.480080 
1.468222 1.480393 
1.468490 1.480719 
1.468759 1.481045 
1.469028 1.481369 
1.469296 1.481693 
1.469564 1.482016 
1.469832 1.482337 
1.470100 1.482658 
1.470368 1.482978 
1.470635 1.483297 
1.470903 1.483615 
1.471170 1.483932 
1.471437 1.484248 
1.471704 1.484563 
1.471971 1.484877 
1.472237 1.485191 
1.472504 1.485503 
1.472770 1.485814 
1.473036 1.486125 
1.473302 1.486434 
1.473567 1.486743 
1.473833 1.487051 
1.474098 1.487370 
1.474364 1.487695 
1.474629 1.488018 
1.474894 1.488341 
1.475158 1.488663 
1.475423 1.488983 
1.475687 1.489303 
1.475952 1.489622 
1.476216 1.489940 
1.476480 1.490257 
1.476743 1.490573 
1.477007 1.490889 
1.477270 1.491203 
1.477534 1.491516 
1.477797 1.491829 
1.478060 1.492140 
1.478323 1.492451 
1.478585 1.492760 
1.478848 1.493069 
1.479110 1.493376 
1.479372 1.493683 
1.479634 1.493989 
1.479896 1.494310 
1.480158 1.494633 
1.480419 1.494955 
1.480680 1.495276 
1.480942 1.495596 
1.481203 1.495915 
1.481463 1.496233 
1.481724 1.496551 
1.481985 1.496867 
1.482245 1.497183 
1.482505 1.497497 
1.482765 1.497811 
1.483025 1.498123 
1.483285 1.498435 
1.483544 1.498746 
1.483804 1.499056 
1.484063 1.499365 
1.484322 1.499673 
1.484581 1.499980 
1.484840 1.500286 
1.485099 1.500591 
1.485357 1.500896 
1.485615 1.501212 
1.485874 1.501534 
1.486132 1.501855 
1.486390 1.502174 
1.486647 1.502493 
1.486905 1.502811 
1.487162 1.503128 
1.487419 1.503444 
1.487676 1.503759 
1.487933 1.504074 
1.488190 1.504387 
1.488447 1.504699 
1.488703 1.505011 
1.488960 1.505321 
1.489216 1.505631 
1.489472 1.505939 
1.489728 1.506247 
1.489983 1.506554 
1.490239 1.506860 
1.490494 1.507165 
1.490749 1.507468 
1.491004 1.507771 
1.491259 1.508078 
1.491514 1.508399 
1.491769 1.508718 
1.492023 1.509037 
1.492277 1.509355 
1.492531 1.509672 
1.492785 1.509988 
1.493039 1.510303 
1.493293 1.510617 
1.493546 1.510930 
1.493800 1.511243 
1.494053 1.511554 
1.494306 1.511864 
1.494559 1.512174 
1.494812 1.512482 
1.495064 1.512790 
1.495317 1.513097 
1.495569 1.513403 
1.495821 1.513707 
1.496073 1.514011 
1.496325 1.514314 
1.496577 1.514616 
1.496828 1.514917 
1.497080 1.515227 
1.497331 1.515546 
1.497582 1.515864 
1.497833 1.516181 
1.498084 1.516497 
1.498335 1.516812 
1.498585 1.517126 
1.498835 1.517440 
1.499086 1.517752 
1.499336 1.518064 
1.499586 1.518375 
1.499835 1.518684 
1.500085 1.518993 
1.500334 1.519301 
1.500584 1.519608 
1.500833 1.519914 
1.501082 1.520219 
1.501331 1.520524 
1.501580 1.520827 
1.501828 1.521129 
1.502077 1.521431 
1.502325 1.521731 
1.502573 1.522031 
1.502821 1.522336 
1.503069 1.522654 
1.503317 1.522970 
1.503564 1.523286 
1.503811 1.523601 
1.504059 1.523915 
1.504306 1.524228 
1.504553 1.524540 
1.504800 1.524851 
1.505046 1.525161 
1.505293 1.525471 
1.505539 1.525779 
1.505785 1.526087 
1.506031 1.526393 
1.506277 1.526699 
1.506523 1.527004 
1.506769 1.527308 
1.507014 1.527610 
1.507260 1.527912 
1.507505 1.528213 
1.507750 1.528514 
1.507995 1.528813 
1.508240 1.529111 
1.508484 1.529408 
1.508729 1.529723 
1.508973 1.530038 
1.509217 1.530353 
1.509461 1.530667 
1.509705 1.530980 
1.509949 1.531292 
1.510193 1.531603 
1.510436 1.531913 
1.510679 1.532222 
1.510923 1.532531 
1.511166 1.532838 
1.511409 1.533145 
1.511651 1.533450 
1.511894 1.533755 
1.512136 1.534059 
1.512379 1.534361 
1.512621 1.534663 
1.512863 1.534964 
1.513105 1.535264 
1.513347 1.535563 
1.513588 1.535862 
1.513830 1.536159 
1.514071 1.536455 
1.514313 1.536753 
1.514554 1.537068 
1.514795 1.537382 
1.515035 1.537695 
1.515276 1.538007 
1.515517 1.538318 
1.515757 1.538629 
1.515997 1.538938 
1.516237 1.539247 
1.516477 1.539554 
1.516717 1.539861 
1.516957 1.540167 
1.517196 1.540472 
1.517436 1.540776 
1.517675 1.541079 
1.517914 1.541381 
1.518153 1.541682 
1.518392 1.541983 
1.518631 1.542282 
1.518869 1.542581 
1.519107 1.542878 
1.519346 1.543175 
1.519584 1.543470 
1.519822 1.543765 
1.520060 1.544059 
1.520298 1.544372 
1.520535 1.544684 
1.520773 1.544996 
1.521010 1.545307 
1.521247 1.545617 
1.521484 1.545926 
1.521721 1.546234 
1.521958 1.546541 
1.522194 1.546848 
1.522431 1.547153 
1.522667 1.547458 
1.522904 1.547761 
1.523140 1.548064 
1.523376 1.548366 
1.523611 1.548667 
1.523847 1.548967 
1.524083 1.549266 
1.524318 1.549564 
1.524553 1.549861 
1.524788 1.550157 
1.525023 1.550453 
1.525258 1.550747 
1.525493 1.551041 
1.525728 1.551333 
1.525962 1.551635 
1.526197 1.551946 
1.526431 1.552257 
1.526665 1.552567 
1.526899 1.552876 
1.527133 1.553184 
1.527366 1.553491 
1.527600 1.553798 
1.527833 1.554103 
1.528067 1.554407 
1.528300 1.554711 
1.528533 1.555014 
1.528766 1.555315 
1.528998 1.555616 
1.529231 1.555916 
1.529463 1.556215 
1.529696 1.556513 
1.529928 1.556810 
1.530160 1.557107 
1.530392 1.557402 
1.530624 1.557697 
1.530855 1.557990 
1.531087 1.558283 
1.531318 1.558574 
1.531550 1.558865 
1.531781 1.559167 
1.532012 1.559478 
1.532243 1.559787 
1.532473 1.560095 
1.532704 1.560402 
1.532935 1.560709 
1.533165 1.561015 
1.533395 1.561319 
1.533625 1.561623 
1.533855 1.561926 
1.534085 1.562228 
1.534315 1.562529 
1.534544 1.562829 
1.534774 1.563129 
1.535003 1.563427 
1.535232 1.563724 
1.535461 1.564021 
1.535690 1.564317 
1.535919 1.564611 
1.536148 1.564905 
1.536376 1.565198 
1.536605 1.565490 
1.536833 1.565781 
1.537061 1.566072 
1.537289 1.566361 
1.537517 1.566657 
1.537745 1.566965 
1.537972 1.567273 
1.538200 1.567580 
1.538427 1.567887 
1.538655 1.568192 
1.538882 1.568496 
1.539109 1.568800 
1.539336 1.569103 
1.539562 1.569404 
1.539789 1.569705 
1.540016 1.570005 
1.540242 1.570304 
1.540468 1.570602 
1.540694 1.570899 
1.540920 1.571196 
1.541146 1.571491 
1.541372 1.571786 
1.541598 1.572079 
1.541823 1.572372 
1.542048 1.572664 
1.542274 1.572954 
1.542499 1.573244 
1.542724 1.573533 
1.542949 1.573822 
1.543173 1.574109 
1.543398 1.574411 
1.543622 1.574718 
1.543847 1.575024 
1.544071 1.575329 
1.544295 1.575634 
1.544519 1.575937 
1.544743 1.576240 
1.544966 1.576541 
1.545190 1.576842 
1.545414 1.577142 
1.545637 1.577441 
1.545860 1.577739 
1.546083 1.578037 
1.546306 1.578333 
1.546529 1.578628 
1.546752 1.578923 
1.546974 1.579217 
1.547197 1.579509 
1.547419 1.579801 
1.547641 1.580092 
1.547864 1.580382 
1.548085 1.580671 
1.548307 1.580959 
1.548529 1.581247 
1.548751 1.581533 
1.548972 1.581819 
1.549194 1.582119 
1.549415 1.582424 
1.549636 1.582729 
1.549857 1.583033 
1.550078 1.583336 
1.550299 1.583638 
1.550519 1.583939 
1.550740 1.584239 
1.550960 1.584539 
1.551181 1.584837 
1.551401 1.585135 
1.551621 1.585432 
1.551841 1.585728 
1.552060 1.586023 
1.552280 1.586317 
1.552500 1.586610 
1.552719 1.586902 
1.552938 1.587194 
1.553158 1.587484 
1.553377 1.587774 
1.553596 1.588062 
1.553815 1.588350 
1.554033 1.588637 
1.554252 1.588923 
1.554470 1.589208 
1.554689 1.589492 
1.554907 1.589782 
1.555125 1.590086 
1.555343 1.590390 
1.555561 1.590693 
1.555779 1.590994 
1.555996 1.591295 
1.556214 1.591596 
1.556431 1.591895 
1.556648 1.592193 
1.556865 1.592491 
1.557082 1.592787 
1.557299 1.593083 
1.557516 1.593378 
1.557733 1.593672 
1.557949 1.593965 
1.558166 1.594257 
1.558382 1.594548 
1.558598 1.594838 
1.558814 1.595128 
1.559030 1.595416 
1.559246 1.595704 
1.559462 1.595990 
1.559678 1.596276 
1.559893 1.596561 
1.560108 1.596845 
1.560324 1.597128 
1.560539 1.597411 
1.560754 1.597703 
1.560969 1.598005 
1.561184 1.598307 
1.561398 1.598609 
1.561613 1.598909 
1.561827 1.599208 
1.562042 1.599507 
1.562256 1.599805 
1.562470 1.600101 
1.562684 1.600397 
1.562898 1.600692 
1.563112 1.600986 
1.563325 1.601280 
1.563539 1.601572 
1.563752 1.601863 
1.563965 1.602154 
1.564179 1.602444 
1.564392 1.602732 
1.564605 1.603020 
1.564818 1.603307 
1.565030 1.603593 
1.565243 1.603878 
1.565455 1.604163 
1.565668 1.604446 
1.565880 1.604729 
1.566092 1.605010 
1.566304 1.605291 
1.566516 1.605576 
1.566728 1.605878 
1.566939 1.606179 
1.567151 1.606478 
1.567362 1.606777 
1.567574 1.607076 
1.567785 1.607373 
1.567996 1.607669 
1.568207 1.607965 
1.568418 1.608259 
1.568629 1.608553 
1.568839 1.608846 
1.569050 1.609138 
1.569260 1.609429 
1.569471 1.609719 
1.569681 1.610009 
1.569891 1.610297 
1.570101 1.610585 
1.570311 1.610871 
1.570521 1.611157 
1.570730 1.611442 
1.570940 1.611726 
1.571149 1.612009 
1.571358 1.612291 
1.571568 1.612573 
1.571777 1.612853 
1.571986 1.613133 
1.572195 1.613411 
1.572403 1.613702 
1.572612 1.614002 
1.572821 1.614301 
1.573029 1.614599 
1.573237 1.614897 
1.573445 1.615193 
1.573654 1.615489 
1.573862 1.615783 
1.574069 1.616077 
1.574277 1.616370 
1.574485 1.616662 
1.574692 1.616953 
1.574900 1.617244 
1.575107 1.617533 
1.575314 1.617822 
1.575521 1.618109 
1.575728 1.618396 
1.575935 1.618682 
1.576142 1.618967 
1.576349 1.619251 
1.576555 1.619534 
1.576762 1.619817 
1.576968 1.620098 
1.577174 1.620378 
1.577380 1.620658 
1.577586 1.620937 
1.577792 1.621215 
1.577998 1.621492 
1.578204 1.621779 
1.578409 1.622077 
1.578615 1.622375 
1.578820 1.622672 
1.579025 1.622968 
1.579230 1.623263 
1.579435 1.623557 
1.579640 1.623850 
1.579845 1.624143 
1.580050 1.624434 
1.580254 1.624725 
1.580459 1.625015 
1.580663 1.625304 
1.580867 1.625592 
1.581072 1.625879 
1.581276 1.626165 
1.581480 1.626451 
1.581683 1.626735 
1.581887 1.627019 
1.582091 1.627302 
1.582294 1.627584 
1.582498 1.627865 
1.582701 1.628145 
1.582904 1.628424 
1.583107 1.628702 
1.583310 1.628980 
1.583513 1.629256 
1.583716 1.629532 
1.583918 1.629807 
1.584121 1.630103 
1.584323 1.630399 
1.584526 1.630695 
1.584728 1.630990 
1.584930 1.631284 
1.585132 1.631577 
1.585334 1.631870 
1.585536 1.632161 
1.585738 1.632452 
1.585939 1.632742 
1.586141 1.633031 
1.586342 1.633319 
1.586543 1.633606 
1.586745 1.633892 
1.586946 1.634177 
1.587147 1.634462 
1.587348 1.634746 
1.587548 1.635028 
1.587749 1.635310 
1.587950 1.635591 
1.588150 1.635871 
1.588350 1.636151 
1.588551 1.636429 
1.588751 1.636706 
1.588951 1.636983 
1.589151 1.637259 
1.589350 1.637533 
1.589550 1.637807 
1.589750 1.638080 
1.589949 1.638375 
1.590149 1.638670 
1.590348 1.638965 
1.590547 1.639258 
1.590746 1.639551 
1.590945 1.639842 
1.591144 1.640133 
1.591343 1.640423 
1.591542 1.640712 
1.591740 1.641001 
1.591939 1.641288 
1.592137 1.641575 
1.592335 1.641860 
1.592533 1.642145 
1.592732 1.642429 
1.592929 1.642712 
1.593127 1.642994 
1.593325 1.643276 
1.593523 1.643556 
1.593720 1.643836 
1.593918 1.644115 
1.594115 1.644392 
1.594312 1.644669 
1.594509 1.644945 
1.594707 1.645221 
1.594903 1.645495 
1.595100 1.645768 
1.595297 1.646041 
1.595494 1.646313 
1.595690 1.646595 
1.595887 1.646889 
1.596083 1.647182 
1.596279 1.647475 
1.596475 1.647766 
1.596671 1.648057 
1.596867 1.648347 
1.597063 1.648636 
1.597259 1.648924 
1.597455 1.649211 
1.597650 1.649498 
1.597846 1.649783 
1.598041 1.650068 
1.598236 1.650352 
1.598431 1.650635 
1.598626 1.650917 
1.598821 1.651198 
1.599016 1.651478 
1.599211 1.651758 
1.599406 1.652037 
1.599600 1.652314 
1.599795 1.652591 
1.599989 1.652867 
1.600183 1.653142 
1.600377 1.653416 
1.600571 1.653690 
1.600765 1.653962 
1.600959 1.654234 
1.601153 1.654505 
1.601347 1.654774 
1.601540 1.655057 
1.601734 1.655349 
1.601927 1.655641 
1.602120 1.655932 
1.602313 1.656222 
1.602506 1.656511 
1.602699 1.656800 
1.602892 1.657087 
1.603085 1.657374 
1.603278 1.657659 
1.603470 1.657944 
1.603663 1.658228 
1.603855 1.658512 
1.604047 1.658794 
1.604239 1.659075 
1.604432 1.659356 
1.604623 1.659636 
1.604815 1.659915 
1.605007 1.660193 
1.605199 1.660470 
1.605390 1.660746 
1.605582 1.661021 
1.605773 1.661296 
1.605965 1.661570 
1.606156 1.661842 
1.606347 1.662114 
1.606538 1.662385 
1.606729 1.662655 
1.606920 1.662925 
1.607110 1.663193 
1.607301 1.663464 
1.607492 1.663755 
1.607682 1.664046 
1.607872 1.664336 
1.608063 1.664625 
1.608253 1.664913 
1.608443 1.665200 
1.608633 1.665487 
1.608823 1.665772 
1.609012 1.666057 
1.609202 1.666341 
1.609392 1.666624 
1.609581 1.666906 
1.609771 1.667187 
1.609960 1.667468 
1.610149 1.667747 
1.610338 1.668026 
1.610527 1.668304 
1.610716 1.668581 
1.610905 1.668857 
1.611094 1.669132 
1.611282 1.669407 
1.611471 1.669680 
1.611659 1.669953 
1.611848 1.670225 
1.612036 1.670495 
1.612224 1.670766 
1.612412 1.671035 
1.612600 1.671303 
1.612788 1.671570 
1.612976 1.671837 
1.613163 1.672108 
1.613351 1.672398 
1.613538 1.672687 
1.613726 1.672975 
1.613913 1.673263 
1.614100 1.673549 
1.614287 1.673835 
1.614474 1.674120 
1.614661 1.674404 
1.614848 1.674687 
1.615035 1.674970 
1.615222 1.675251 
1.615408 1.675532 
1.615595 1.675811 
1.615781 1.676090 
1.615967 1.676368 
1.616153 1.676646 
1.616340 1.676922 
1.616526 1.677197 
1.616711 1.677472 
1.616897 1.677746 
1.617083 1.678019 
1.617269 1.678291 
1.617454 1.678562 
1.617640 1.678832 
1.617825 1.679102 
1.618010 1.679370 
1.618195 1.679638 
1.618381 1.679905 
1.618566 1.680171 
1.618750 1.680436 
1.618935 1.680700 
1.619120 1.680984 
1.619305 1.681272 
1.619489 1.681559 
1.619674 1.681845 
1.619858 1.682131 
1.620042 1.682416 
1.620227 1.682699 
1.620411 1.682982 
1.620595 1.683265 
1.620779 1.683546 
1.620962 1.683826 
1.621146 1.684106 
1.621330 1.684385 
1.621513 1.684663 
1.621697 1.684940 
1.621880 1.685216 
1.622063 1.685491 
1.622247 1.685766 
1.622430 1.686039 
1.622613 1.686312 
1.622796 1.686584 
1.622978 1.686855 
1.623161 1.687125 
1.623344 1.687394 
1.623526 1.687663 
1.623709 1.687930 
1.623891 1.688197 
1.624073 1.688463 
1.624256 1.688728 
1.624438 1.688992 
1.624620 1.689255 
1.624802 1.689518 
1.624983 1.689801 
1.625165 1.690088 
1.625347 1.690373 
1.625528 1.690658 
1.625710 1.690942 
1.625891 1.691225 
1.626073 1.691508 
1.626254 1.691789 
1.626435 1.692070 
1.626616 1.692350 
1.626797 1.692629 
1.626978 1.692907 
1.627158 1.693184 
1.627339 1.693460 
1.627520 1.693736 
1.627700 1.694011 
1.627881 1.694284 
1.628061 1.694557 
1.628241 1.694830 
1.628421 1.695101 
1.628601 1.695371 
1.628781 1.695641 
1.628961 1.695910 
1.629141 1.696178 
1.629321 1.696445 
1.629500 1.696711 
1.629680 1.696976 
1.629859 1.697241 
1.630039 1.697504 
1.630218 1.697767 
1.630397 1.698029 
1.630576 1.698290 
1.630755 1.698560 
1.630934 1.698845 
1.631113 1.699130 
1.631292 1.699414 
1.631471 1.699697 
1.631649 1.699979 
1.631828 1.700260 
1.632006 1.700541 
1.632185 1.700820 
1.632363 1.701099 
1.632541 1.701377 
1.632719 1.701654 
1.632897 1.701930 
1.633075 1.702206 
1.633253 1.702480 
1.633431 1.702754 
1.633608 1.703027 
1.633786 1.703299 
1.633963 1.703570 
1.634141 1.703840 
1.634318 1.704110 
1.634495 1.704378 
1.634672 1.704646 
1.634849 1.704913 
1.635026 1.705179 
1.635203 1.705444 
1.635380 1.705709 
1.635557 1.705972 
1.635733 1.706235 
1.635910 1.706497 
1.636086 1.706758 
1.636263 1.707018 
1.636439 1.707277 
1.636615 1.707544 
1.636791 1.707828 
1.636967 1.708112 
1.637143 1.708394 
1.637319 1.708676 
1.637495 1.708956 
1.637670 1.709236 
1.637846 1.709515 
1.638021 1.709793 
1.638197 1.710071 
1.638372 1.710347 
1.638547 1.710623 
1.638723 1.710898 
1.638898 1.711172 
1.639073 1.711445 
1.639248 1.711717 
1.639423 1.711989 
1.639597 1.712259 
1.639772 1.712529 
1.639947 1.712798 
1.640121 1.713066 
1.640296 1.713333 
1.640470 1.713600 
1.640644 1.713865 
1.640818 1.714130 
1.640992 1.714394 
1.641166 1.714657 
1.641340 1.714919 
1.641514 1.715180 
1.641688 1.715441 
1.641862 1.715700 
1.642035 1.715959 
1.642209 1.716217 
1.642382 1.716474 
1.642556 1.716751 
1.642729 1.717034 
1.642902 1.717315 
1.643075 1.717596 
1.643248 1.717875 
1.643421 1.718154 
1.643594 1.718432 
1.643767 1.718710 
1.643940 1.718986 
1.644112 1.719262 
1.644285 1.719536 
1.644457 1.719810 
1.644630 1.720083 
1.644802 1.720356 
1.644974 1.720627 
1.645146 1.720897 
1.645318 1.721167 
1.645490 1.721436 
1.645662 1.721704 
1.645834 1.721971 
1.646006 1.722238 
1.646177 1.722503 
1.646349 1.722768 
1.646520 1.723032 
1.646692 1.723295 
1.646863 1.723557 
1.647034 1.723818 
1.647205 1.724078 
1.647376 1.724338 
1.647547 1.724597 
1.647718 1.724854 
1.647889 1.725112 
1.648060 1.725368 
1.648231 1.725623 
1.648401 1.725895 
1.648572 1.726176 
1.648742 1.726456 
1.648912 1.726735 
1.649083 1.727013 
1.649253 1.727291 
1.649423 1.727568 
1.649593 1.727844 
1.649763 1.728119 
1.649933 1.728393 
1.650103 1.728666 
1.650272 1.728939 
1.650442 1.729211 
1.650612 1.729482 
1.650781 1.729752 
1.650950 1.730021 
1.651120 1.730289 
1.651289 1.730557 
1.651458 1.730824 
1.651627 1.731090 
1.651796 1.731355 
1.651965 1.731619 
1.652134 1.731883 
1.652303 1.732145 
1.652471 1.732407 
1.652640 1.732668 
1.652809 1.732928 
1.652977 1.733187 
1.653145 1.733445 
1.653314 1.733703 
1.653482 1.733960 
1.653650 1.734216 
1.653818 1.734470 
1.653986 1.734725 
1.654154 1.734978 
1.654322 1.735255 
1.654490 1.735535 
1.654657 1.735813 
1.654825 1.736091 
1.654992 1.736367 
1.655160 1.736643 
1.655327 1.736918 
1.655495 1.737193 
1.655662 1.737466 
1.655829 1.737739 
1.655996 1.738010 
1.656163 1.738281 
1.656330 1.738552 
1.656496 1.738821 
1.656663 1.739089 
1.656830 1.739357 
1.656996 1.739624 
1.657163 1.739890 
1.657329 1.740155 
1.657496 1.740419 
1.657662 1.740683 
1.657828 1.740945 
1.657994 1.741207 
1.658160 1.741468 
1.658326 1.741728 
1.658492 1.741987 
1.658658 1.742246 
1.658824 1.742503 
1.658989 1.742760 
1.659155 1.743016 
1.659320 1.743271 
1.659486 1.743525 
1.659651 1.743779 
1.659816 1.744031 
1.659982 1.744283 
1.660147 1.744550 
1.660312 1.744828 
1.660477 1.745105 
1.660642 1.745382 
1.660806 1.745657 
1.660971 1.745932 
1.661136 1.746206 
1.661300 1.746479 
1.661465 1.746751 
1.661629 1.747023 
1.661794 1.747294 
1.661958 1.747563 
1.662122 1.747832 
1.662286 1.748101 
1.662450 1.748368 
1.662614 1.748634 
1.662778 1.748900 
1.662942 1.749165 
1.663106 1.749429 
1.663270 1.749692 
1.663433 1.749955 
1.663597 1.750216 
1.663760 1.750477 
1.663924 1.750737 
1.664087 1.750996 
1.664250 1.751254 
1.664413 1.751512 
1.664577 1.751768 
1.664740 1.752024 
1.664903 1.752279 
1.665065 1.752533 
1.665228 1.752786 
1.665391 1.753038 
1.665554 1.753290 
1.665716 1.753540 
1.665879 1.753790 
1.666041 1.754057 
1.666203 1.754334 
1.666366 1.754610 
1.666528 1.754885 
1.666690 1.755159 
1.666852 1.755432 
1.667014 1.755704 
1.667176 1.755976 
1.667338 1.756247 
1.667499 1.756517 
1.667661 1.756786 
1.667823 1.757054 
1.667984 1.757322 
1.668146 1.757588 
1.668307 1.757854 
1.668468 1.758119 
1.668630 1.758384 
1.668791 1.758647 
1.668952 1.758910 
1.669113 1.759171 
1.669274 1.759432 
1.669435 1.759692 
1.669595 1.759952 
1.669756 1.760210 
1.669917 1.760468 
1.670077 1.760724 
1.670238 1.760980 
1.670398 1.761235 
1.670559 1.761490 
1.670719 1.761743 
1.670879 1.761996 
1.671039 1.762248 
1.671199 1.762498 
1.671359 1.762749 
1.671519 1.762998 
1.671679 1.763246 
1.671839 1.763496 
1.671999 1.763772 
1.672158 1.764046 
1.672318 1.764320 
1.672477 1.764594 
1.672637 1.764866 
1.672796 1.765137 
1.672956 1.765408 
1.673115 1.765678 
1.673274 1.765947 
1.673433 1.766215 
1.673592 1.766483 
1.673751 1.766749 
1.673910 1.767015 
1.674069 1.767280 
1.674227 1.767544 
1.674386 1.767807 
1.674545 1.768070 
1.674703 1.768332 
1.674862 1.768593 
1.675020 1.768853 
1.675178 1.769112 
1.675336 1.769370 
1.675495 1.769628 
1.675653 1.769884 
1.675811 1.770140 
1.675969 1.770395 
1.676126 1.770650 
1.676284 1.770903 
1.676442 1.771156 
1.676600 1.771407 
1.676757 1.771658 
1.676915 1.771908 
1.677072 1.772158 
1.677230 1.772406 
1.677387 1.772653 
1.677544 1.772900 
1.677701 1.773146 
1.677858 1.773417 
1.678015 1.773690 
1.678172 1.773963 
1.678329 1.774235 
1.678486 1.774506 
1.678643 1.774776 
1.678799 1.775045 
1.678956 1.775314 
1.679112 1.775582 
1.679269 1.775849 
1.679425 1.776115 
1.679581 1.776380 
1.679738 1.776645 
1.679894 1.776908 
1.680050 1.777171 
1.680206 1.777433 
1.680362 1.777695 
1.680518 1.777955 
1.680674 1.778215 
1.680829 1.778473 
1.680985 1.778731 
1.681141 1.778988 
1.681296 1.779245 
1.681452 1.779500 
1.681607 1.779755 
1.681763 1.780009 
1.681918 1.780262 
1.682073 1.780514 
1.682228 1.780766 
1.682383 1.781016 
1.682538 1.781266 
1.682693 1.781515 
1.682848 1.781763 
1.683003 1.782010 
1.683158 1.782257 
1.683312 1.782502 
1.683467 1.782747 
1.683621 1.782992 
1.683776 1.783264 
1.683930 1.783536 
1.684085 1.783807 
1.684239 1.784078 
1.684393 1.784347 
1.684547 1.784616 
1.684701 1.784884 
1.684855 1.785151 
1.685009 1.785417 
1.685163 1.785682 
1.685317 1.785947 
1.685471 1.786211 
1.685624 1.786474 
1.685778 1.786736 
1.685931 1.786998 
1.686085 1.787258 
1.686238 1.787518 
1.686392 1.787777 
1.686545 1.788035 
1.686698 1.788292 
1.686851 1.788549 
1.687004 1.788804 
1.687157 1.789059 
1.687310 1.789313 
1.687463 1.789567 
1.687616 1.789819 
1.687768 1.790071 
1.687921 1.790321 
1.688073 1.790571 
1.688226 1.790820 
1.688378 1.791069 
1.688531 1.791316 
1.688683 1.791563 
1.688835 1.791808 
1.688987 1.792053 
1.689139 1.792298 
1.689291 1.792541 
1.689443 1.792783 
1.689595 1.793040 
1.689747 1.793311 
1.689899 1.793581 
1.690051 1.793850 
1.690202 1.794118 
1.690354 1.794386 
1.690505 1.794653 
1.690657 1.794919 
1.690808 1.795184 
1.690959 1.795449 
1.691111 1.795712 
1.691262 1.795975 
1.691413 1.796237 
1.691564 1.796498 
1.691715 1.796759 
1.691866 1.797018 
1.692017 1.797277 
1.692167 1.797535 
1.692318 1.797792 
1.692469 1.798049 
1.692619 1.798304 
1.692770 1.798559 
1.692920 1.798813 
1.693071 1.799066 
1.693221 1.799318 
1.693371 1.799570 
1.693522 1.799821 
1.693672 1.800070 
1.693822 1.800319 
1.693972 1.800568 
1.694122 1.800815 
1.694272 1.801062 
1.694421 1.801308 
1.694571 1.801552 
1.694721 1.801797 
1.694871 1.802040 
1.695020 1.802282 
1.695170 1.802524 
1.695319 1.802765 
1.695468 1.803013 
1.695618 1.803283 
1.695767 1.803552 
1.695916 1.803820 
1.696065 1.804087 
1.696214 1.804353 
1.696363 1.804619 
1.696512 1.804884 
1.696661 1.805148 
1.696810 1.805411 
1.696958 1.805673 
1.697107 1.805935 
1.697256 1.806196 
1.697404 1.806456 
1.697553 1.806715 
1.697701 1.806973 
1.697849 1.807231 
1.697997 1.807488 
1.698146 1.807744 
1.698294 1.807999 
1.698442 1.808253 
1.698590 1.808507 
1.698738 1.808759 
1.698886 1.809011 
1.699033 1.809262 
1.699181 1.809513 
1.699329 1.809762 
1.699476 1.810011 
1.699624 1.810259 
1.699772 1.810506 
1.699919 1.810752 
1.700066 1.810997 
1.700214 1.811242 
1.700361 1.811486 
1.700508 1.811729 
1.700655 1.811971 
1.700802 1.812212 
1.700949 1.812453 
1.701096 1.812693 
1.701243 1.812931 
1.701390 1.813180 
1.701536 1.813448 
1.701683 1.813715 
1.701830 1.813982 
1.701976 1.814248 
1.702123 1.814512 
1.702269 1.814777 
1.702416 1.815040 
1.702562 1.815302 
1.702708 1.815564 
1.702854 1.815825 
1.703000 1.816085 
1.703146 1.816345 
1.703292 1.816603 
1.703438 1.816861 
1.703584 1.817118 
1.703730 1.817374 
1.703876 1.817630 
1.704022 1.817884 
1.704167 1.818138 
1.704313 1.818391 
1.704458 1.818643 
1.704604 1.818894 
1.704749 1.819145 
1.704894 1.819395 
1.705040 1.819644 
1.705185 1.819892 
1.705330 1.820139 
1.705475 1.820386 
1.705620 1.820631 
1.705765 1.820876 
1.705910 1.821120 
1.706055 1.821363 
1.706200 1.821606 
1.706344 1.821847 
1.706489 1.822088 
1.706633 1.822328 
1.706778 1.822567 
1.706922 1.822806 
1.707067 1.823043 
1.707211 1.823280 
1.707355 1.823537 
1.707500 1.823804 
1.707644 1.824069 
1.707788 1.824334 
1.707932 1.824598 
1.708076 1.824861 
1.708220 1.825124 
1.708364 1.825385 
1.708507 1.825646 
1.708651 1.825906 
1.708795 1.826166 
1.708938 1.826424 
1.709082 1.826682 
1.709225 1.826939 
1.709369 1.827195 
1.709512 1.827450 
1.709655 1.827704 
1.709799 1.827958 
1.709942 1.828211 
1.710085 1.828463 
1.710228 1.828714 
1.710371 1.828965 
1.710514 1.829215 
1.710657 1.829463 
1.710799 1.829711 
1.710942 1.829959 
1.711085 1.830205 
1.711227 1.830451 
1.711370 1.830696 
1.711513 1.830940 
1.711655 1.831183 
1.711797 1.831425 
1.711940 1.831667 
1.712082 1.831908 
1.712224 1.832148 
1.712366 1.832387 
1.712508 1.832625 
1.712651 1.832863 
1.712793 1.833100 
1.712934 1.833336 
1.713076 1.833571 
1.713218 1.833814 
1.713360 1.834080 
1.713502 1.834344 
1.713643 1.834608 
1.713785 1.834871 
1.713926 1.835133 
1.714068 1.835394 
1.714209 1.835655 
1.714350 1.835915 
1.714492 1.836174 
1.714633 1.836432 
1.714774 1.836689 
1.714915 1.836946 
1.715056 1.837202 
1.715197 1.837457 
1.715338 1.837711 
1.715479 1.837965 
1.715620 1.838217 
1.715761 1.838469 
1.715901 1.838720 
1.716042 1.838971 
1.716183 1.839220 
1.716323 1.839469 
1.716464 1.839716 
1.716604 1.839964 
1.716744 1.840210 
1.716885 1.840455 
1.717025 1.840700 
1.717165 1.840944 
1.717305 1.841187 
1.717445 1.841429 
1.717585 1.841670 
1.717725 1.841911 
1.717865 1.842151 
1.718005 1.842390 
1.718144 1.842628 
1.718284 1.842866 
1.718424 1.843102 
1.718563 1.843338 
1.718703 1.843573 
1.718842 1.843807 
1.718982 1.844040 
1.719121 1.844277 
1.719260 1.844541 
1.719399 1.844804 
1.719539 1.845067 
1.719678 1.845328 
1.719817 1.845589 
1.719956 1.845849 
1.720095 1.846108 
1.720234 1.846367 
1.720372 1.846625 
1.720511 1.846882 
1.720650 1.847138 
1.720789 1.847393 
1.720927 1.847647 
1.721066 1.847901 
1.721204 1.848154 
1.721343 1.848406 
1.721481 1.848658 
1.721619 1.848908 
1.721758 1.849158 
1.721896 1.849407 
1.722034 1.849655 
1.722172 1.849903 
1.722310 1.850149 
1.722448 1.850395 
1.722586 1.850640 
1.722724 1.850884 
1.722862 1.851128 
1.722999 1.851371 
1.723137 1.851612 
1.723275 1.851853 
1.723412 1.852094 
1.723550 1.852333 
1.723687 1.852572 
1.723825 1.852810 
1.723962 1.853047 
1.724099 1.853283 
1.724237 1.853519 
1.724374 1.853753 
1.724511 1.853987 
1.724648 1.854220 
1.724785 1.854452 
1.724922 1.854684 
1.725059 1.854921 
1.725196 1.855183 
1.725333 1.855445 
1.725469 1.855706 
1.725606 1.855966 
1.725743 1.856226 
1.725879 1.856484 
1.726016 1.856742 
1.726152 1.856999 
1.726289 1.857255 
1.726425 1.857511 
1.726561 1.857766 
1.726698 1.858019 
1.726834 1.858273 
1.726970 1.858525 
1.727106 1.858776 
1.727242 1.859027 
1.727378 1.859277 
1.727514 1.859526 
1.727650 1.859775 
1.727786 1.860022 
1.727921 1.860269 
1.728057 1.860515 
1.728193 1.860760 
1.728328 1.861005 
1.728464 1.861248 
1.728599 1.861491 
1.728734 1.861733 
1.728870 1.861974 
1.729005 1.862215 
1.729140 1.862455 
1.729276 1.862693 
1.729411 1.862932 
1.729546 1.863169 
1.729681 1.863405 
1.729816 1.863641 
1.729951 1.863876 
1.730085 1.864110 
1.730220 1.864343 
1.730355 1.864576 
1.730490 1.864807 
1.730624 1.865038 
1.730759 1.865268 
1.730893 1.865498 
1.731028 1.865741 
1.731162 1.866002 
1.731297 1.866262 
1.731431 1.866522 
1.731565 1.866780 
1.731699 1.867038 
1.731834 1.867295 
1.731968 1.867551 
1.732102 1.867806 
1.732236 1.868061 
1.732370 1.868315 
1.732504 1.868568 
1.732637 1.868820 
1.732771 1.869072 
1.732905 1.869323 
1.733039 1.869573 
1.733172 1.869822 
1.733306 1.870070 
1.733439 1.870318 
1.733573 1.870565 
1.733706 1.870811 
1.733840 1.871056 
1.733973 1.871300 
1.734106 1.871544 
1.734239 1.871787 
1.734372 1.872029 
1.734506 1.872271 
1.734639 1.872511 
1.734772 1.872751 
1.734905 1.872990 
1.735037 1.873228 
1.735170 1.873465 
1.735303 1.873702 
1.735436 1.873938 
1.735568 1.874173 
1.735701 1.874407 
1.735834 1.874640 
1.735966 1.874873 
1.736099 1.875105 
1.736231 1.875336 
1.736363 1.875566 
1.736496 1.875796 
1.736628 1.876024 
1.736760 1.876252 
1.736892 1.876479 
1.737024 1.876736 
1.737156 1.876995 
1.737288 1.877253 
1.737420 1.877511 
1.737552 1.877767 
1.737684 1.878023 
1.737815 1.878278 
1.737947 1.878533 
1.738079 1.878787 
1.738210 1.879039 
1.738342 1.879292 
1.738473 1.879543 
1.738605 1.879794 
1.738736 1.880043 
1.738868 1.880292 
1.738999 1.880541 
1.739130 1.880788 
1.739261 1.881035 
1.739392 1.881281 
1.739523 1.881526 
1.739654 1.881770 
1.739785 1.882014 
1.739916 1.882256 
1.740047 1.882498 
1.740178 1.882739 
1.740309 1.882980 
1.740439 1.883219 
1.740570 1.883458 
1.740701 1.883696 
1.740831 1.883934 
1.740962 1.884170 
1.741092 1.884406 
1.741223 1.884641 
1.741353 1.884875 
1.741483 1.885108 
1.741613 1.885341 
1.741744 1.885573 
1.741874 1.885803 
1.742004 1.886034 
1.742134 1.886263 
1.742264 1.886492 
1.742394 1.886719 
1.742524 1.886946 
1.742654 1.887173 
1.742783 1.887398 
1.742913 1.887640 
1.743043 1.887898 
1.743172 1.888155 
1.743302 1.888411 
1.743432 1.888667 
1.743561 1.888922 
1.743691 1.889176 
1.743820 1.889430 
1.743949 1.889682 
1.744079 1.889934 
1.744208 1.890185 
1.744337 1.890436 
1.744466 1.890685 
1.744595 1.890934 
1.744724 1.891182 
1.744853 1.891429 
1.744982 1.891676 
1.745111 1.891921 
1.745240 1.892166 
1.745369 1.892410 
1.745497 1.892654 
1.745626 1.892896 
1.745755 1.893138 
1.745883 1.893379 
1.746012 1.893619 
1.746140 1.893859 
1.746269 1.894097 
1.746397 1.894335 
1.746525 1.894572 
1.746654 1.894808 
1.746782 1.895044 
1.746910 1.895279 
1.747038 1.895513 
1.747166 1.895746 
1.747294 1.895978 
1.747422 1.896210 
1.747550 1.896440 
1.747678 1.896670 
1.747806 1.896900 
1.747933 1.897128 
1.748061 1.897356 
1.748189 1.897582 
1.748316 1.897809 
1.748444 1.898034 
1.748571 1.898258 
1.748699 1.898482 
1.748826 1.898713 
1.748954 1.898970 
1.749081 1.899226 
1.749208 1.899481 
1.749335 1.899735 
1.749463 1.899989 
1.749590 1.900242 
1.749717 1.900494 
1.749844 1.900746 
1.749971 1.900996 
1.750098 1.901246 
1.750224 1.901495 
1.750351 1.901743 
1.750478 1.901991 
1.750605 1.902238 
1.750731 1.902484 
1.750858 1.902729 
1.750985 1.902974 
1.751111 1.903217 
1.751238 1.903460 
1.751364 1.903702 
1.751490 1.903944 
1.751617 1.904184 
1.751743 1.904424 
1.751869 1.904663 
1.751995 1.904902 
1.752121 1.905139 
1.752248 1.905376 
1.752374 1.905612 
1.752500 1.905847 
1.752626 1.906082 
1.752751 1.906315 
1.752877 1.906548 
1.753003 1.906780 
1.753129 1.907011 
1.753255 1.907242 
1.753380 1.907472 
1.753506 1.907701 
1.753631 1.907929 
1.753757 1.908156 
1.753882 1.908383 
1.754008 1.908609 
1.754133 1.908834 
1.754259 1.909058 
1.754384 1.909282 
1.754509 1.909504 
1.754634 1.909726 
1.754759 1.909950 
1.754884 1.910206 
1.755009 1.910460 
1.755134 1.910714 
1.755259 1.910968 
1.755384 1.911220 
1.755509 1.911472 
1.755634 1.911723 
1.755759 1.911973 
1.755883 1.912222 
1.756008 1.912471 
1.756132 1.912719 
1.756257 1.912966 
1.756381 1.913212 
1.756506 1.913458 
1.756630 1.913702 
1.756755 1.913946 
1.756879 1.914190 
1.757003 1.914432 
1.757127 1.914674 
1.757251 1.914915 
1.757376 1.915155 
1.757500 1.915394 
1.757624 1.915633 
1.757748 1.915871 
1.757871 1.916108 
1.757995 1.916344 
1.758119 1.916580 
1.758243 1.916814 
1.758367 1.917048 
1.758490 1.917282 
1.758614 1.917514 
1.758737 1.917746 
1.758861 1.917977 
1.758984 1.918207 
1.759108 1.918436 
1.759231 1.918665 
1.759355 1.918892 
1.759478 1.919119 
1.759601 1.919346 
1.759724 1.919571 
1.759848 1.919796 
1.759971 1.920020 
1.760094 1.920243 
1.760217 1.920465 
1.760340 1.920687 
1.760463 1.920907 
1.760585 1.921127 
1.760708 1.921347 
1.760831 1.921601 
1.760954 1.921855 
1.761076 1.922107 
1.761199 1.922359 
1.761322 1.922610 
1.761444 1.922860 
1.761567 1.923110 
1.761689 1.923359 
1.761812 1.923607 
1.761934 1.923854 
1.762056 1.924101 
1.762179 1.924346 
1.762301 1.924591 
1.762423 1.924836 
1.762545 1.925079 
1.762667 1.925322 
1.762789 1.925564 
1.762911 1.925805 
1.763033 1.926046 
1.763155 1.926285 
1.763277 1.926524 
1.763399 1.926762 
1.763521 1.927000 
1.763642 1.927237 
1.763764 1.927472 
1.763886 1.927707 
1.764007 1.927942 
1.764129 1.928175 
1.764250 1.928408 
1.764372 1.928640 
1.764493 1.928871 
1.764615 1.929102 
1.764736 1.929332 
1.764857 1.929560 
1.764978 1.929789 
1.765100 1.930016 
1.765221 1.930242 
1.765342 1.930468 
1.765463 1.930693 
1.765584 1.930918 
1.765705 1.931141 
1.765826 1.931364 
1.765947 1.931586 
1.766067 1.931807 
1.766188 1.932027 
1.766309 1.932247 
1.766429 1.932465 
1.766550 1.932683 
1.766671 1.932902 
1.766791 1.933154 
1.766912 1.933406 
1.767032 1.933657 
1.767152 1.933908 
1.767273 1.934157 
1.767393 1.934406 
1.767513 1.934655 
1.767633 1.934902 
1.767754 1.935149 
1.767874 1.935394 
1.767994 1.935640 
1.768114 1.935884 
1.768234 1.936128 
1.768354 1.936370 
1.768474 1.936613 
1.768593 1.936854 
1.768713 1.937095 
1.768833 1.937334 
1.768953 1.937573 
1.769072 1.937812 
1.769192 1.938049 
1.769312 1.938286 
1.769431 1.938522 
1.769551 1.938757 
1.769670 1.938992 
1.769789 1.939226 
1.769909 1.939459 
1.770028 1.939691 
1.770147 1.939922 
1.770267 1.940153 
1.770386 1.940383 
1.770505 1.940612 
1.770624 1.940840 
1.770743 1.941068 
1.770862 1.941295 
1.770981 1.941521 
1.771100 1.941746 
1.771219 1.941971 
1.771338 1.942195 
1.771456 1.942418 
1.771575 1.942640 
1.771694 1.942861 
1.771812 1.943082 
1.771931 1.943302 
1.772050 1.943521 
1.772168 1.943739 
1.772287 1.943957 
1.772405 1.944174 
1.772524 1.944390 
1.772642 1.944608 
1.772760 1.944859 
1.772878 1.945109 
1.772997 1.945359 
1.773115 1.945608 
1.773233 1.945857 
1.773351 1.946104 
1.773469 1.946351 
1.773587 1.946597 
1.773705 1.946842 
1.773823 1.947087 
1.773941 1.947331 
1.774059 1.947574 
1.774177 1.947816 
1.774294 1.948057 
1.774412 1.948298 
1.774530 1.948538 
1.774647 1.948777 
1.774765 1.949016 
1.774882 1.949254 
1.775000 1.949491 
1.775117 1.949727 
1.775235 1.949962 
1.775352 1.950197 
1.775469 1.950431 
1.775586 1.950664 
1.775704 1.950897 
1.775821 1.951128 
1.775938 1.951359 
1.776055 1.951589 
1.776172 1.951819 
1.776289 1.952047 
1.776406 1.952275 
1.776523 1.952502 
1.776640 1.952728 
1.776756 1.952954 
1.776873 1.953179 
1.776990 1.953403 
1.777107 1.953626 
1.777223 1.953848 
1.777340 1.954070 
1.777456 1.954291 
1.777573 1.954511 
1.777689 1.954730 
1.777806 1.954949 
1.777922 1.955167 
1.778038 1.955384 
1.778155 1.955600 
1.778271 1.955816 
1.778387 1.956031 
1.778503 1.956245 
1.778619 1.956462 
1.778736 1.956712 
1.778852 1.956961 
1.778968 1.957210 
1.779083 1.957457 
1.779199 1.957704 
1.779315 1.957950 
1.779431 1.958195 
1.779547 1.958440 
1.779663 1.958684 
1.779778 1.958927 
1.779894 1.959169 
1.780010 1.959411 
1.780125 1.959652 
1.780241 1.959892 
1.780356 1.960131 
1.780472 1.960370 
1.780587 1.960608 
1.780702 1.960845 
1.780818 1.961081 
1.780933 1.961317 
1.781048 1.961552 
1.781163 1.961786 
1.781279 1.962019 
1.781394 1.962252 
1.781509 1.962484 
1.781624 1.962715 
1.781739 1.962945 
1.781854 1.963175 
1.781969 1.963403 
1.782084 1.963632 
1.782199 1.963859 
1.782313 1.964085 
1.782428 1.964311 
1.782543 1.964536 
1.782657 1.964761 
1.782772 1.964984 
1.782887 1.965207 
1.783001 1.965429 
1.783116 1.965650 
1.783230 1.965871 
1.783345 1.966090 
1.783459 1.966309 
1.783573 1.966527 
1.783688 1.966745 
1.783802 1.966961 
1.783916 1.967177 
1.784030 1.967392 
1.784144 1.967607 
1.784258 1.967820 
1.784372 1.968033 
1.784486 1.968245 
1.784600 1.968463 
1.784714 1.968711 
1.784828 1.968959 
1.784942 1.969205 
1.785056 1.969452 
1.785169 1.969697 
1.785283 1.969942 
1.785397 1.970186 
1.785510 1.970429 
1.785624 1.970671 
1.785738 1.970913 
1.785851 1.971154 
1.785964 1.971394 
1.786078 1.971634 
1.786191 1.971872 
1.786305 1.972110 
1.786418 1.972348 
1.786531 1.972584 
1.786644 1.972820 
1.786757 1.973055 
1.786871 1.973289 
1.786984 1.973523 
1.787097 1.973755 
1.787210 1.973987 
1.787323 1.974218 
1.787435 1.974449 
1.787548 1.974679 
1.787661 1.974908 
1.787774 1.975136 
1.787887 1.975363 
1.787999 1.975590 
1.788112 1.975816 
1.788225 1.976041 
1.788337 1.976266 
1.788450 1.976489 
1.788562 1.976712 
1.788675 1.976934 
1.788787 1.977156 
1.788900 1.977377 
1.789012 1.977596 
1.789124 1.977816 
1.789237 1.978034 
1.789349 1.978252 
1.789461 1.978468 
1.789573 1.978685 
1.789685 1.978900 
1.789797 1.979115 
1.789909 1.979328 
1.790021 1.979541 
1.790133 1.979754 
1.790245 1.979965 
1.790357 1.980176 
1.790469 1.980386 
1.790581 1.980602 
1.790692 1.980849 
1.790804 1.981095 
1.790916 1.981341 
1.791028 1.981586 
1.791139 1.981830 
1.791251 1.982073 
1.791362 1.982316 
1.791474 1.982558 
1.791585 1.982799 
1.791697 1.983039 
1.791808 1.983279 
1.791919 1.983518 
1.792031 1.983756 
1.792142 1.983994 
1.792253 1.984230 
1.792364 1.984466 
1.792475 1.984701 
1.792586 1.984936 
1.792697 1.985170 
1.792808 1.985403 
1.792919 1.985635 
1.793030 1.985866 
1.793141 1.986097 
1.793252 1.986327 
1.793363 1.986556 
1.793474 1.986785 
1.793584 1.987012 
1.793695 1.987239 
1.793806 1.987465 
1.793916 1.987691 
1.794027 1.987916 
1.794137 1.988140 
1.794248 1.988363 
1.794358 1.988585 
1.794469 1.988807 
1.794579 1.989028 
1.794689 1.989248 
1.794800 1.989467 
1.794910 1.989686 
1.795020 1.989904 
1.795130 1.990121 
1.795240 1.990337 
1.795350 1.990553 
1.795460 1.990768 
1.795570 1.990982 
1.795680 1.991195 
1.795790 1.991408 
1.795900 1.991620 
1.796010 1.991831 
1.796120 1.992041 
1.796230 1.992251 
1.796339 1.992460 
1.796449 1.992668 
1.796559 1.992879 
1.796668 1.993125 
1.796778 1.993370 
1.796887 1.993614 
1.796997 1.993858 
1.797106 1.994100 
1.797216 1.994342 
1.797325 1.994584 
1.797435 1.994824 
1.797544 1.995064 
1.797653 1.995303 
1.797762 1.995541 
1.797872 1.995779 
1.797981 1.996016 
1.798090 1.996252 
1.798199 1.996487 
1.798308 1.996722 
1.798417 1.996956 
1.798526 1.997189 
1.798635 1.997421 
1.798744 1.997653 
1.798853 1.997884 
1.798961 1.998114 
1.799070 1.998343 
1.799179 1.998572 
1.799288 1.998800 
1.799396 1.999027 
1.799505 1.999254 
1.799613 1.999480 
1.799722 1.999705 
1.799831 1.999929 
1.799939 2.000152 
1.800047 2.000375 
1.800156 2.000597 
1.800264 2.000818 
1.800373 2.001039 
1.800481 2.001259 
1.800589 2.001478 
1.800697 2.001696 
1.800806 2.001914 
1.800914 2.002130 
1.801022 2.002346 
1.801130 2.002562 
1.801238 2.002776 
1.801346 2.002990 
1.801454 2.003203 
1.801562 2.003415 
1.801670 2.003627 
1.801778 2.003838 
1.801885 2.004048 
1.801993 2.004257 
1.802101 2.004465 
1.802208 2.004673 
1.802316 2.004880 
1.802424 2.005086 
1.802531 2.005292 
1.802639 2.005534 
1.802746 2.005778 
1.802854 2.006021 
1.802961 2.006263 
1.803069 2.006505 
1.803176 2.006745 
1.803283 2.006985 
1.803390 2.007225 
1.803498 2.007463 
1.803605 2.007701 
1.803712 2.007938 
1.803819 2.008175 
1.803926 2.008410 
1.804033 2.008645 
1.804140 2.008879 
1.804247 2.009113 
1.804354 2.009345 
1.804461 2.009577 
1.804568 2.009808 
1.804675 2.010039 
1.804781 2.010269 
1.804888 2.010498 
1.804995 2.010726 
1.805101 2.010953 
1.805208 2.011180 
1.805315 2.011406 
1.805421 2.011632 
1.805528 2.011856 
1.805634 2.012080 
1.805741 2.012303 
1.805847 2.012525 
1.805953 2.012747 
1.806060 2.012968 
1.806166 2.013188 
1.806272 2.013407 
1.806378 2.013626 
1.806485 2.013844 
1.806591 2.014061 
1.806697 2.014277 
1.806803 2.014493 
1.806909 2.014708 
1.807015 2.014922 
1.807121 2.015135 
1.807227 2.015348 
1.807333 2.015560 
1.807439 2.015771 
1.807544 2.015981 
1.807650 2.016191 
1.807756 2.016400 
1.807862 2.016608 
1.807967 2.016815 
1.808073 2.017022 
1.808179 2.017228 
1.808284 2.017433 
1.808390 2.017638 
1.808495 2.017841 
1.808601 2.018071 
1.808706 2.018313 
1.808811 2.018555 
1.808917 2.018796 
1.809022 2.019037 
1.809127 2.019276 
1.809233 2.019515 
1.809338 2.019753 
1.809443 2.019991 
1.809548 2.020228 
1.809653 2.020464 
1.809758 2.020699 
1.809863 2.020933 
1.809968 2.021167 
1.810073 2.021400 
1.810178 2.021633 
1.810283 2.021864 
1.810388 2.022095 
1.810493 2.022326 
1.810598 2.022555 
1.810702 2.022784 
1.810807 2.023012 
1.810912 2.023239 
1.811016 2.023466 
1.811121 2.023691 
1.811226 2.023916 
1.811330 2.024141 
1.811435 2.024364 
1.811539 2.024587 
1.811644 2.024809 
1.811748 2.025030 
1.811852 2.025251 
1.811957 2.025471 
1.812061 2.025690 
1.812165 2.025908 
1.812269 2.026126 
1.812373 2.026343 
1.812478 2.026559 
1.812582 2.026774 
1.812686 2.026989 
1.812790 2.027203 
1.812894 2.027416 
1.812998 2.027628 
1.813102 2.027840 
1.813205 2.028051 
1.813309 2.028261 
1.813413 2.028471 
1.813517 2.028679 
1.813620 2.028887 
1.813724 2.029094 
1.813828 2.029301 
1.813931 2.029506 
1.814035 2.029711 
1.814139 2.029916 
1.814242 2.030119 
1.814346 2.030322 
1.814449 2.030524 
1.814552 2.030734 
1.814656 2.030975 
1.814759 2.031216 
1.814862 2.031456 
1.814966 2.031695 
1.815069 2.031934 
1.815172 2.032172 
1.815275 2.032409 
1.815378 2.032645 
1.815481 2.032881 
1.815585 2.033116 
1.815688 2.033350 
1.815791 2.033584 
1.815893 2.033816 
1.815996 2.034048 
1.816099 2.034280 
1.816202 2.034510 
1.816305 2.034740 
1.816408 2.034969 
1.816510 2.035198 
1.816613 2.035426 
1.816716 2.035653 
1.816818 2.035879 
1.816921 2.036104 
1.817024 2.036329 
1.817126 2.036553 
1.817229 2.036776 
1.817331 2.036999 
1.817434 2.037221 
1.817536 2.037442 
1.817638 2.037663 
1.817741 2.037882 
1.817843 2.038101 
1.817945 2.038319 
1.818048 2.038537 
1.818150 2.038754 
1.818252 2.038970 
1.818354 2.039185 
1.818456 2.039399 
1.818558 2.039613 
1.818660 2.039826 
1.818762 2.040039 
1.818864 2.040250 
1.818966 2.040461 
1.819068 2.040671 
1.819170 2.040881 
1.819272 2.041089 
1.819374 2.041297 
1.819475 2.041504 
1.819577 2.041711 
1.819679 2.041916 
1.819781 2.042121 
1.819882 2.042325 
1.819984 2.042529 
1.820085 2.042732 
1.820187 2.042933 
1.820288 2.043135 
1.820390 2.043335 
1.820491 2.043535 
1.820593 2.043758 
1.820694 2.043998 
1.820795 2.044237 
1.820897 2.044475 
1.820998 2.044713 
1.821099 2.044950 
1.821200 2.045186 
1.821301 2.045422 
1.821402 2.045657 
1.821503 2.045891 
1.821604 2.046124 
1.821705 2.046357 
1.821806 2.046589 
1.821907 2.046820 
1.822008 2.047051 
1.822109 2.047280 
1.822210 2.047509 
1.822311 2.047738 
1.822412 2.047965 
1.822512 2.048192 
1.822613 2.048418 
1.822714 2.048644 
1.822814 2.048869 
1.822915 2.049093 
1.823015 2.049316 
1.823116 2.049538 
1.823216 2.049760 
1.823317 2.049981 
1.823417 2.050202 
1.823518 2.050421 
1.823618 2.050640 
1.823718 2.050858 
1.823819 2.051076 
1.823919 2.051292 
1.824019 2.051508 
1.824119 2.051723 
1.824219 2.051938 
1.824319 2.052152 
1.824420 2.052365 
1.824520 2.052577 
1.824620 2.052788 
1.824720 2.052999 
1.824820 2.053209 
1.824919 2.053419 
1.825019 2.053627 
1.825119 2.053835 
1.825219 2.054042 
1.825319 2.054249 
1.825419 2.054454 
1.825518 2.054659 
1.825618 2.054864 
1.825718 2.055067 
1.825817 2.055270 
1.825917 2.055472 
1.826016 2.055673 
1.826116 2.055873 
1.826215 2.056073 
1.826315 2.056272 
1.826414 2.056470 
1.826514 2.056668 
1.826613 2.056894 
1.826712 2.057133 
1.826812 2.057371 
1.826911 2.057608 
1.827010 2.057844 
1.827109 2.058080 
1.827209 2.058314 
1.827308 2.058549 
1.827407 2.058782 
1.827506 2.059015 
1.827605 2.059247 
1.827704 2.059478 
1.827803 2.059709 
1.827902 2.059939 
1.828001 2.060168 
1.828100 2.060396 
1.828199 2.060624 
1.828297 2.060851 
1.828396 2.061077 
1.828495 2.061303 
1.828594 2.061528 
1.828692 2.061752 
1.828791 2.061975 
1.828890 2.062198 
1.828988 2.062420 
1.829087 2.062641 
1.829185 2.062862 
1.829284 2.063082 
1.829382 2.063301 
1.829481 2.063519 
1.829579 2.063737 
1.829678 2.063953 
1.829776 2.064170 
1.829874 2.064385 
1.829972 2.064600 
1.830071 2.064814 
1.830169 2.065027 
1.830267 2.065239 
1.830365 2.065451 
1.830463 2.065662 
1.830561 2.065872 
1.830659 2.066082 
1.830757 2.066291 
1.830855 2.066499 
1.830953 2.066706 
1.831051 2.066913 
1.831149 2.067119 
1.831247 2.067324 
1.831345 2.067528 
1.831442 2.067732 
1.831540 2.067935 
1.831638 2.068137 
1.831735 2.068339 
1.831833 2.068539 
1.831931 2.068739 
1.832028 2.068939 
1.832126 2.069137 
1.832223 2.069335 
1.832321 2.069532 
1.832418 2.069728 
1.832516 2.069924 
1.832613 2.070143 
1.832710 2.070380 
1.832808 2.070617 
1.832905 2.070853 
1.833002 2.071088 
1.833099 2.071322 
1.833197 2.071556 
1.833294 2.071789 
1.833391 2.072021 
1.833488 2.072252 
1.833585 2.072483 
1.833682 2.072713 
1.833779 2.072942 
1.833876 2.073171 
1.833973 2.073399 
1.834070 2.073626 
1.834167 2.073853 
1.834264 2.074078 
1.834360 2.074303 
1.834457 2.074528 
1.834554 2.074751 
1.834651 2.074974 
1.834747 2.075196 
1.834844 2.075418 
1.834941 2.075639 
1.835037 2.075859 
1.835134 2.076078 
1.835230 2.076297 
1.835327 2.076514 
1.835423 2.076732 
1.835520 2.076948 
1.835616 2.077164 
1.835712 2.077379 
1.835809 2.077593 
1.835905 2.077807 
1.836001 2.078019 
1.836098 2.078232 
1.836194 2.078443 
1.836290 2.078654 
1.836386 2.078864 
1.836482 2.079073 
1.836578 2.079281 
1.836675 2.079489 
1.836771 2.079696 
1.836867 2.079902 
1.836963 2.080108 
1.837059 2.080313 
1.837154 2.080517 
1.837250 2.080721 
1.837346 2.080923 
1.837442 2.081125 
1.837538 2.081326 
1.837634 2.081527 
1.837729 2.081727 
1.837825 2.081926 
1.837921 2.082124 
1.838016 2.082322 
1.838112 2.082518 
1.838208 2.082715 
1.838303 2.082910 
1.838399 2.083105 
1.838494 2.083298 
1.838590 2.083498 
1.838685 2.083734 
1.838781 2.083970 
1.838876 2.084204 
1.838971 2.084438 
1.839067 2.084672 
1.839162 2.084904 
1.839257 2.085136 
1.839352 2.085368 
1.839447 2.085598 
1.839543 2.085828 
1.839638 2.086057 
1.839733 2.086285 
1.839828 2.086513 
1.839923 2.086740 
1.840018 2.086966 
1.840113 2.087192 
1.840208 2.087417 
1.840303 2.087641 
1.840397 2.087864 
1.840492 2.088087 
1.840587 2.088309 
1.840682 2.088530 
1.840776 2.088750 
1.840871 2.088970 
1.840966 2.089189 
1.841061 2.089408 
1.841155 2.089625 
1.841250 2.089842 
1.841344 2.090059 
1.841439 2.090274 
1.841533 2.090489 
1.841628 2.090703 
1.841722 2.090916 
1.841817 2.091129 
1.841911 2.091341 
1.842005 2.091552 
1.842100 2.091762 
1.842194 2.091972 
1.842288 2.092181 
1.842382 2.092389 
1.842476 2.092597 
1.842571 2.092804 
1.842665 2.093010 
1.842759 2.093215 
1.842853 2.093420 
1.842947 2.093624 
1.843041 2.093827 
1.843135 2.094030 
1.843229 2.094232 
1.843323 2.094433 
1.843417 2.094633 
1.843510 2.094833 
1.843604 2.095032 
1.843698 2.095230 
1.843792 2.095427 
1.843886 2.095624 
1.843979 2.095820 
1.844073 2.096015 
1.844167 2.096210 
1.844260 2.096404 
1.844354 2.096597 
1.844447 2.096789 
1.844541 2.096981 
1.844634 2.097188 
1.844728 2.097423 
1.844821 2.097657 
1.844915 2.097890 
1.845008 2.098123 
1.845102 2.098355 
1.845195 2.098586 
1.845288 2.098816 
1.845382 2.099046 
1.845475 2.099275 
1.845568 2.099504 
1.845661 2.099731 
1.845754 2.099958 
1.845847 2.100185 
1.845941 2.100410 
1.846034 2.100635 
1.846127 2.100859 
1.846220 2.101083 
1.846313 2.101305 
1.846406 2.101527 
1.846499 2.101749 
1.846592 2.101969 
1.846684 2.102189 
1.846777 2.102408 
1.846870 2.102627 
1.846963 2.102845 
1.847056 2.103062 
1.847148 2.103278 
1.847241 2.103494 
1.847334 2.103708 
1.847426 2.103923 
1.847519 2.104136 
1.847612 2.104349 
1.847704 2.104561 
1.847797 2.104772 
1.847889 2.104983 
1.847982 2.105193 
1.848074 2.105402 
1.848166 2.105610 
1.848259 2.105818 
1.848351 2.106025 
1.848443 2.106231 
1.848536 2.106437 
1.848628 2.106642 
1.848720 2.106846 
1.848812 2.107049 
1.848904 2.107252 
1.848997 2.107454 
1.849089 2.107655 
1.849181 2.107856 
1.849273 2.108055 
1.849365 2.108254 
1.849457 2.108453 
1.849549 2.108650 
1.849641 2.108847 
1.849732 2.109043 
1.849824 2.109239 
1.849916 2.109434 
1.850008 2.109627 
1.850100 2.109821 
1.850191 2.110013 
1.850283 2.110205 
1.850375 2.110396 
1.850466 2.110587 
1.850558 2.110776 
1.850650 2.110976 
1.850741 2.111210 
1.850833 2.111442 
1.850924 2.111674 
1.851016 2.111906 
1.851107 2.112136 
1.851199 2.112366 
1.851290 2.112595 
1.851381 2.112824 
1.851473 2.113052 
1.851564 2.113279 
1.851655 2.113505 
1.851747 2.113731 
1.851838 2.113956 
1.851929 2.114180 
1.852020 2.114404 
1.852111 2.114627 
1.852202 2.114849 
1.852293 2.115070 
1.852384 2.115291 
1.852476 2.115511 
1.852567 2.115731 
1.852657 2.115949 
1.852748 2.116167 
1.852839 2.116385 
1.852930 2.116601 
1.853021 2.116817 
1.853112 2.117032 
1.853203 2.117247 
1.853293 2.117461 
1.853384 2.117674 
1.853475 2.117886 
1.853566 2.118098 
1.853656 2.118309 
1.853747 2.118519 
1.853838 2.118728 
1.853928 2.118937 
1.854019 2.119145 
1.854109 2.119352 
1.854200 2.119559 
1.854290 2.119765 
1.854381 2.119970 
1.854471 2.120175 
1.854561 2.120379 
1.854652 2.120582 
1.854742 2.120784 
1.854832 2.120986 
1.854923 2.121187 
1.855013 2.121387 
1.855103 2.121587 
1.855193 2.121786 
1.855284 2.121984 
1.855374 2.122181 
1.855464 2.122378 
1.855554 2.122574 
1.855644 2.122769 
1.855734 2.122963 
1.855824 2.123157 
1.855914 2.123350 
1.856004 2.123543 
1.856094 2.123734 
1.856184 2.123925 
1.856274 2.124115 
1.856364 2.124305 
1.856453 2.124494 
1.856543 2.124682 
1.856633 2.124869 
1.856723 2.125087 
1.856812 2.125319 
1.856902 2.125550 
1.856992 2.125781 
1.857081 2.126010 
1.857171 2.126239 
1.857260 2.126468 
1.857350 2.126695 
1.857439 2.126922 
1.857529 2.127149 
1.857618 2.127374 
1.857708 2.127599 
1.857797 2.127823 
1.857886 2.128047 
1.857976 2.128269 
1.858065 2.128491 
1.858154 2.128713 
1.858243 2.128933 
1.858333 2.129153 
1.858422 2.129373 
1.858511 2.129591 
1.858600 2.129809 
1.858689 2.130026 
1.858778 2.130243 
1.858867 2.130458 
1.858956 2.130673 
1.859045 2.130888 
1.859134 2.131101 
1.859223 2.131314 
1.859312 2.131527 
1.859401 2.131738 
1.859490 2.131949 
1.859579 2.132159 
1.859667 2.132368 
1.859756 2.132577 
1.859845 2.132785 
1.859934 2.132992 
1.860022 2.133199 
1.860111 2.133405 
1.860200 2.133610 
1.860288 2.133814 
1.860377 2.134018 
1.860465 2.134221 
1.860554 2.134423 
1.860642 2.134625 
1.860731 2.134826 
1.860819 2.135026 
1.860908 2.135225 
1.860996 2.135424 
1.861084 2.135622 
1.861173 2.135819 
1.861261 2.136016 
1.861349 2.136212 
1.861437 2.136407 
1.861526 2.136602 
1.861614 2.136795 
1.861702 2.136989 
1.861790 2.137181 
1.861878 2.137372 
1.861966 2.137563 
1.862054 2.137754 
1.862142 2.137943 
1.862230 2.138132 
1.862318 2.138320 
1.862406 2.138507 
1.862494 2.138694 
1.862582 2.138880 
1.862670 2.139065 
1.862758 2.139281 
1.862846 2.139512 
1.862934 2.139741 
1.863021 2.139971 
1.863109 2.140199 
1.863197 2.140427 
1.863285 2.140654 
1.863372 2.140880 
1.863460 2.141106 
1.863548 2.141331 
1.863635 2.141556 
1.863723 2.141779 
1.863810 2.142002 
1.863898 2.142224 
1.863985 2.142446 
1.864073 2.142667 
1.864160 2.142887 
1.864248 2.143107 
1.864335 2.143325 
1.864422 2.143544 
1.864510 2.143761 
1.864597 2.143978 
1.864684 2.144194 
1.864772 2.144409 
1.864859 2.144624 
1.864946 2.144838 
1.865033 2.145051 
1.865120 2.145263 
1.865208 2.145475 
1.865295 2.145686 
1.865382 2.145897 
1.865469 2.146106 
1.865556 2.146315 
1.865643 2.146523 
1.865730 2.146731 
1.865817 2.146938 
1.865904 2.147144 
1.865990 2.147349 
1.866077 2.147554 
1.866164 2.147758 
1.866251 2.147962 
1.866338 2.148164 
1.866424 2.148366 
1.866511 2.148567 
1.866598 2.148768 
1.866684 2.148968 
1.866771 2.149167 
1.866858 2.149365 
1.866944 2.149563 
1.867031 2.149760 
1.867117 2.149956 
1.867204 2.150151 
1.867290 2.150346 
1.867377 2.150540 
1.867463 2.150734 
1.867549 2.150926 
1.867636 2.151118 
1.867722 2.151310 
1.867808 2.151500 
1.867895 2.151690 
1.867981 2.151879 
1.868067 2.152068 
1.868153 2.152255 
1.868240 2.152442 
1.868326 2.152629 
1.868412 2.152814 
1.868498 2.152999 
1.868584 2.153183 
1.868670 2.153366 
1.868756 2.153557 
1.868842 2.153787 
1.868928 2.154016 
1.869014 2.154244 
1.869100 2.154471 
1.869186 2.154698 
1.869272 2.154924 
1.869358 2.155150 
1.869443 2.155374 
1.869529 2.155599 
1.869615 2.155822 
1.869701 2.156045 
1.869786 2.156267 
1.869872 2.156488 
1.869958 2.156708 
1.870043 2.156928 
1.870129 2.157148 
1.870215 2.157366 
1.870300 2.157584 
1.870386 2.157801 
1.870471 2.158018 
1.870557 2.158233 
1.870642 2.158449 
1.870727 2.158663 
1.870813 2.158877 
1.870898 2.159090 
1.870984 2.159302 
1.871069 2.159514 
1.871154 2.159725 
1.871240 2.159935 
1.871325 2.160144 
1.871410 2.160353 
1.871495 2.160561 
1.871580 2.160769 
1.871666 2.160976 
1.871751 2.161182 
1.871836 2.161387 
1.871921 2.161592 
1.872006 2.161796 
1.872091 2.161999 
1.872176 2.162202 
1.872261 2.162403 
1.872346 2.162605 
1.872431 2.162805 
1.872516 2.163005 
1.872601 2.163204 
1.872686 2.163402 
1.872771 2.163600 
1.872855 2.163797 
1.872940 2.163993 
1.873025 2.164189 
1.873110 2.164384 
1.873195 2.164578 
1.873279 2.164772 
1.873364 2.164964 
1.873449 2.165156 
1.873533 2.165348 
1.873618 2.165538 
1.873702 2.165728 
1.873787 2.165917 
1.873871 2.166106 
1.873956 2.166294 
1.874040 2.166481 
1.874125 2.166667 
1.874209 2.166853 
1.874294 2.167038 
1.874378 2.167222 
1.874462 2.167406 
1.874547 2.167588 
1.874631 2.167770 
1.874715 2.167952 
1.874799 2.168138 
1.874884 2.168367 
1.874968 2.168594 
1.875052 2.168821 
1.875136 2.169048 
1.875220 2.169273 
1.875304 2.169498 
1.875388 2.169722 
1.875472 2.169946 
1.875556 2.170169 
1.875640 2.170391 
1.875724 2.170612 
1.875808 2.170833 
1.875892 2.171053 
1.875976 2.171273 
1.876060 2.171491 
1.876143 2.171709 
1.876227 2.171927 
1.876311 2.172143 
1.876395 2.172359 
1.876478 2.172575 
1.876562 2.172789 
1.876646 2.173003 
1.876729 2.173216 
1.876813 2.173429 
1.876897 2.173641 
1.876980 2.173852 
1.877064 2.174062 
1.877147 2.174272 
1.877231 2.174481 
1.877314 2.174690 
1.877398 2.174897 
1.877481 2.175104 
1.877565 2.175311 
1.877648 2.175516 
1.877731 2.175721 
1.877815 2.175925 
1.877898 2.176129 
1.877981 2.176332 
1.878064 2.176534 
1.878148 2.176735 
1.878231 2.176936 
1.878314 2.177136 
1.878397 2.177335 
1.878480 2.177534 
1.878563 2.177732 
1.878646 2.177929 
1.878729 2.178126 
1.878812 2.178322 
1.878895 2.178517 
1.878978 2.178711 
1.879061 2.178905 
1.879144 2.179098 
1.879227 2.179291 
1.879310 2.179482 
1.879393 2.179673 
1.879476 2.179863 
1.879559 2.180053 
1.879641 2.180242 
1.879724 2.180430 
1.879807 2.180617 
1.879890 2.180804 
1.879972 2.180990 
1.880055 2.181176 
1.880138 2.181360 
1.880220 2.181544 
1.880303 2.181728 
1.880385 2.181910 
1.880468 2.182092 
1.880551 2.182273 
1.880633 2.182453 
1.880716 2.182633 
1.880798 2.182812 
1.880881 2.183014 
1.880963 2.183240 
1.881045 2.183467 
1.881128 2.183692 
1.881210 2.183917 
1.881292 2.184141 
1.881375 2.184365 
1.881457 2.184587 
1.881539 2.184810 
1.881621 2.185031 
1.881704 2.185252 
1.881786 2.185472 
1.881868 2.185691 
1.881950 2.185910 
1.882032 2.186128 
1.882114 2.186345 
1.882196 2.186562 
1.882279 2.186778 
1.882361 2.186993 
1.882443 2.187208 
1.882525 2.187422 
1.882606 2.187635 
1.882688 2.187848 
1.882770 2.188060 
1.882852 2.188271 
1.882934 2.188481 
1.883016 2.188691 
1.883098 2.188900 
1.883179 2.189109 
1.883261 2.189316 
1.883343 2.189523 
1.883425 2.189730 
1.883506 2.189935 
1.883588 2.190140 
1.883669 2.190344 
1.883751 2.190548 
1.883833 2.190751 
1.883914 2.190953 
1.883996 2.191155 
1.884077 2.191355 
1.884159 2.191555 
1.884240 2.191755 
1.884322 2.191954 
1.884403 2.192152 
1.884484 2.192349 
1.884566 2.192546 
1.884647 2.192741 
1.884728 2.192937 
1.884810 2.193131 
1.884891 2.193325 
1.884972 2.193518 
1.885053 2.193711 
1.885134 2.193902 
1.885216 2.194093 
1.885297 2.194284 
1.885378 2.194473 
1.885459 2.194662 
1.885540 2.194851 
1.885621 2.195038 
1.885702 2.195225 
1.885783 2.195411 
1.885864 2.195597 
1.885945 2.195781 
1.886026 2.195965 
1.886107 2.196149 
1.886188 2.196331 
1.886268 2.196513 
1.886349 2.196695 
1.886430 2.196875 
1.886511 2.197055 
1.886592 2.197234 
1.886672 2.197413 
1.886753 2.197590 
1.886834 2.197767 
1.886914 2.197953 
1.886995 2.198179 
1.887076 2.198404 
1.887156 2.198628 
1.887237 2.198852 
1.887317 2.199075 
1.887398 2.199297 
1.887478 2.199519 
1.887559 2.199740 
1.887639 2.199960 
1.887720 2.200180 
1.887800 2.200399 
1.887881 2.200617 
1.887961 2.200835 
1.888041 2.201052 
1.888122 2.201268 
1.888202 2.201483 
1.888282 2.201698 
1.888362 2.201913 
1.888443 2.202126 
1.888523 2.202339 
1.888603 2.202551 
1.888683 2.202763 
1.888763 2.202974 
1.888844 2.203184 
1.888924 2.203393 
1.889004 2.203602 
1.889084 2.203810 
1.889164 2.204018 
1.889244 2.204225 
1.889324 2.204431 
1.889404 2.204636 
1.889484 2.204841 
1.889564 2.205045 
1.889644 2.205248 
1.889723 2.205451 
1.889803 2.205653 
1.889883 2.205854 
1.889963 2.206055 
1.890043 2.206255 
1.890123 2.206454 
1.890202 2.206653 
1.890282 2.206850 
1.890362 2.207048 
1.890441 2.207244 
1.890521 2.207440 
1.890601 2.207635 
1.890680 2.207830 
1.890760 2.208023 
1.890840 2.208216 
1.890919 2.208409 
1.890999 2.208600 
1.891078 2.208791 
1.891158 2.208982 
1.891237 2.209171 
1.891316 2.209360 
1.891396 2.209548 
1.891475 2.209736 
1.891555 2.209923 
1.891634 2.210109 
1.891713 2.210294 
1.891793 2.210479 
1.891872 2.210663 
1.891951 2.210846 
1.892030 2.211029 
1.892109 2.211211 
1.892189 2.211392 
1.892268 2.211572 
1.892347 2.211752 
1.892426 2.211931 
1.892505 2.212110 
1.892584 2.212287 
1.892663 2.212464 
1.892742 2.212641 
1.892821 2.212816 
1.892900 2.212991 
1.892979 2.213176 
1.893058 2.213400 
1.893137 2.213624 
1.893216 2.213847 
1.893295 2.214070 
1.893373 2.214291 
1.893452 2.214513 
1.893531 2.214733 
1.893610 2.214953 
1.893688 2.215172 
1.893767 2.215390 
1.893846 2.215608 
1.893924 2.215825 
1.894003 2.216041 
1.894082 2.216257 
1.894160 2.216472 
1.894239 2.216687 
1.894317 2.216900 
1.894396 2.217113 
1.894474 2.217326 
1.894553 2.217537 
1.894631 2.217748 
1.894710 2.217959 
1.894788 2.218168 
1.894867 2.218377 
1.894945 2.218585 
1.895023 2.218793 
1.895102 2.219000 
1.895180 2.219206 
1.895258 2.219412 
1.895336 2.219617 
1.895415 2.219821 
1.895493 2.220024 
1.895571 2.220227 
1.895649 2.220429 
1.895727 2.220631 
1.895806 2.220832 
1.895884 2.221032 
1.895962 2.221231 
1.896040 2.221430 
1.896118 2.221628 
1.896196 2.221825 
1.896274 2.222022 
1.896352 2.222218 
1.896430 2.222413 
1.896508 2.222608 
1.896586 2.222802 
1.896663 2.222995 
1.896741 2.223188 
1.896819 2.223380 
1.896897 2.223571 
1.896975 2.223762 
1.897053 2.223951 
1.897130 2.224141 
1.897208 2.224329 
1.897286 2.224517 
1.897364 2.224704 
1.897441 2.224890 
1.897519 2.225076 
1.897596 2.225261 
1.897674 2.225446 
1.897752 2.225629 
1.897829 2.225812 
1.897907 2.225994 
1.897984 2.226176 
1.898062 2.226357 
1.898139 2.226537 
1.898217 2.226717 
1.898294 2.226896 
1.898372 2.227074 
1.898449 2.227251 
1.898527 2.227428 
1.898604 2.227604 
1.898681 2.227780 
1.898759 2.227954 
1.898836 2.228128 
1.898913 2.228302 
1.898990 2.228474 
1.899068 2.228671 
1.899145 2.228894 
1.899222 2.229117 
1.899299 2.229339 
1.899376 2.229560 
1.899454 2.229780 
1.899531 2.230000 
1.899608 2.230219 
1.899685 2.230438 
1.899762 2.230655 
1.899839 2.230873 
1.899916 2.231089 
1.899993 2.231305 
1.900070 2.231520 
1.900147 2.231734 
1.900224 2.231948 
1.900301 2.232161 
1.900377 2.232373 
1.900454 2.232585 
1.900531 2.232796 
1.900608 2.233006 
1.900685 2.233216 
1.900761 2.233425 
1.900838 2.233633 
1.900915 2.233841 
1.900992 2.234048 
1.901068 2.234254 
1.901145 2.234460 
1.901221 2.234665 
1.901298 2.234869 
1.901375 2.235073 
1.901451 2.235276 
1.901528 2.235478 
1.901604 2.235679 
1.901681 2.235880 
1.901757 2.236081 
1.901834 2.236280 
1.901910 2.236479 
1.901986 2.236677 
1.902063 2.236875 
1.902139 2.237071 
1.902215 2.237267 
1.902292 2.237463 
1.902368 2.237658 
1.902444 2.237852 
1.902521 2.238045 
1.902597 2.238238 
1.902673 2.238430 
1.902749 2.238621 
1.902825 2.238812 
1.902901 2.239002 
1.902978 2.239191 
1.903054 2.239380 
1.903130 2.239568 
1.903206 2.239755 
1.903282 2.239941 
1.903358 2.240127 
1.903434 2.240312 
1.903510 2.240497 
1.903586 2.240681 
1.903662 2.240864 
1.903738 2.241046 
1.903813 2.241228 
1.903889 2.241409 
1.903965 2.241589 
1.904041 2.241769 
1.904117 2.241948 
1.904193 2.242126 
1.904268 2.242304 
1.904344 2.242481 
1.904420 2.242657 
1.904495 2.242833 
1.904571 2.243008 
1.904647 2.243182 
1.904722 2.243355 
1.904798 2.243528 
1.904874 2.243700 
1.904949 2.243872 
1.905025 2.244043 
1.905100 2.244213 
1.905176 2.244433 
1.905251 2.244654 
1.905327 2.244875 
1.905402 2.245095 
1.905478 2.245315 
1.905553 2.245534 
1.905628 2.245752 
1.905704 2.245969 
1.905779 2.246186 
1.905855 2.246402 
1.905930 2.246618 
1.906005 2.246833 
1.906080 2.247047 
1.906156 2.247261 
1.906231 2.247474 
1.906306 2.247686 
1.906381 2.247897 
1.906456 2.248108 
1.906532 2.248318 
1.906607 2.248528 
1.906682 2.248737 
1.906757 2.248945 
1.906832 2.249153 
1.906907 2.249360 
1.906982 2.249566 
1.907057 2.249771 
1.907132 2.249976 
1.907207 2.250181 
1.907282 2.250384 
1.907357 2.250587 
1.907432 2.250789 
1.907507 2.250991 
1.907582 2.251192 
1.907657 2.251392 
1.907732 2.251591 
1.907806 2.251790 
1.907881 2.251989 
1.907956 2.252186 
1.908031 2.252383 
1.908105 2.252579 
1.908180 2.252775 
1.908255 2.252969 
1.908330 2.253164 
1.908404 2.253357 
1.908479 2.253550 
1.908553 2.253742 
1.908628 2.253933 
1.908703 2.254124 
1.908777 2.254314 
1.908852 2.254503 
1.908926 2.254692 
1.909001 2.254880 
1.909075 2.255067 
1.909150 2.255254 
1.909224 2.255440 
1.909298 2.255625 
1.909373 2.255810 
1.909447 2.255994 
1.909521 2.256177 
1.909596 2.256359 
1.909670 2.256541 
1.909744 2.256722 
1.909818 2.256903 
1.909893 2.257083 
1.909967 2.257262 
1.910041 2.257440 
1.910115 2.257618 
1.910189 2.257795 
1.910263 2.257971 
1.910338 2.258147 
1.910412 2.258322 
1.910486 2.258496 
1.910560 2.258670 
1.910634 2.258843 
1.910708 2.259015 
1.910782 2.259187 
1.910856 2.259358 
1.910930 2.259528 
1.911004 2.259697 
1.911077 2.259866 
1.911151 2.260034 
1.911225 2.260234 
1.911299 2.260454 
1.911373 2.260674 
1.911447 2.260893 
1.911520 2.261112 
1.911594 2.261330 
1.911668 2.261547 
1.911742 2.261763 
1.911815 2.261979 
1.911889 2.262195 
1.911963 2.262409 
1.912036 2.262623 
1.912110 2.262836 
1.912183 2.263049 
1.912257 2.263261 
1.912330 2.263472 
1.912404 2.263682 
1.912477 2.263892 
1.912551 2.264102 
1.912624 2.264310 
1.912698 2.264518 
1.912771 2.264725 
1.912845 2.264932 
1.912918 2.265138 
1.912992 2.265343 
1.913065 2.265548 
1.913138 2.265752 
1.913211 2.265955 
1.913285 2.266158 
1.913358 2.266360 
1.913431 2.266561 
1.913505 2.266762 
1.913578 2.266962 
1.913651 2.267161 
1.913724 2.267359 
1.913797 2.267557 
1.913870 2.267755 
1.913944 2.267951 
1.914017 2.268147 
1.914090 2.268343 
1.914163 2.268537 
1.914236 2.268731 
1.914309 2.268924 
1.914382 2.269117 
1.914455 2.269309 
1.914528 2.269500 
1.914601 2.269691 
1.914674 2.269881 
1.914747 2.270070 
1.914820 2.270259 
1.914892 2.270446 
1.914965 2.270634 
1.915038 2.270820 
1.915111 2.271006 
1.915184 2.271191 
1.915257 2.271376 
1.915329 2.271560 
1.915402 2.271743 
1.915475 2.271926 
1.915547 2.272107 
1.915620 2.272289 
1.915693 2.272469 
1.915765 2.272649 
1.915838 2.272828 
1.915911 2.273007 
1.915983 2.273184 
1.916056 2.273361 
1.916128 2.273538 
1.916201 2.273714 
1.916274 2.273889 
1.916346 2.274063 
1.916419 2.274237 
1.916491 2.274410 
1.916563 2.274582 
1.916636 2.274754 
1.916708 2.274925 
1.916781 2.275095 
1.916853 2.275265 
1.916925 2.275434 
1.916998 2.275602 
1.917070 2.275770 
1.917142 2.275937 
1.917215 2.276103 
1.917287 2.276286 
1.917359 2.276505 
1.917431 2.276724 
1.917503 2.276943 
1.917576 2.277160 
1.917648 2.277377 
1.917720 2.277593 
1.917792 2.277809 
1.917864 2.278024 
1.917936 2.278238 
1.918008 2.278452 
1.918080 2.278665 
1.918152 2.278877 
1.918224 2.279088 
1.918296 2.279299 
1.918368 2.279510 
1.918440 2.279719 
1.918512 2.279928 
1.918584 2.280137 
1.918656 2.280344 
1.918727 2.280551 
1.918799 2.280758 
1.918871 2.280963 
1.918943 2.281168 
1.919014 2.281373 
1.919086 2.281577 
1.919158 2.281780 
1.919230 2.281982 
1.919301 2.282184 
1.919373 2.282385 
1.919445 2.282585 
1.919516 2.282785 
1.919588 2.282984 
1.919659 2.283182 
1.919731 2.283380 
1.919803 2.283577 
1.919874 2.283773 
1.919946 2.283969 
1.920017 2.284164 
1.920088 2.284359 
1.920160 2.284552 
1.920231 2.284745 
1.920303 2.284938 
1.920374 2.285129 
1.920446 2.285320 
1.920517 2.285511 
1.920588 2.285701 
1.920659 2.285890 
1.920731 2.286078 
1.920802 2.286266 
1.920873 2.286453 
1.920945 2.286639 
1.921016 2.286825 
1.921087 2.287010 
1.921158 2.287194 
1.921229 2.287378 
1.921300 2.287561 
1.921372 2.287743 
1.921443 2.287925 
1.921514 2.288106 
1.921585 2.288286 
1.921656 2.288466 
1.921727 2.288645 
1.921798 2.288823 
1.921869 2.289001 
1.921940 2.289178 
1.922011 2.289354 
1.922082 2.289530 
1.922153 2.289705 
1.922224 2.289879 
1.922295 2.290053 
1.922365 2.290226 
1.922436 2.290398 
1.922507 2.290569 
1.922578 2.290740 
1.922649 2.290911 
1.922719 2.291080 
1.922790 2.291249 
1.922861 2.291417 
1.922932 2.291585 
1.923002 2.291752 
1.923073 2.291918 
1.923144 2.292083 
1.923214 2.292248 
1.923285 2.292412 
1.923356 2.292579 
1.923426 2.292797 
1.923497 2.293015 
1.923567 2.293232 
1.923638 2.293449 
1.923708 2.293665 
1.923779 2.293880 
1.923849 2.294095 
1.923920 2.294309 
1.923990 2.294522 
1.924061 2.294735 
1.924131 2.294947 
1.924202 2.295158 
1.924272 2.295369 
1.924342 2.295579 
1.924413 2.295788 
1.924483 2.295997 
1.924554 2.296205 
1.924624 2.296413 
1.924694 2.296620 
1.924764 2.296826 
1.924835 2.297031 
1.924905 2.297236 
1.924975 2.297440 
1.925045 2.297644 
1.925115 2.297847 
1.925186 2.298049 
1.925256 2.298250 
1.925326 2.298451 
1.925396 2.298652 
1.925466 2.298851 
1.925536 2.299050 
1.925606 2.299248 
1.925676 2.299446 
1.925746 2.299643 
1.925816 2.299839 
1.925886 2.300035 
1.925956 2.300229 
1.926026 2.300424 
1.926096 2.300617 
1.926166 2.300810 
1.926236 2.301002 
1.926305 2.301194 
1.926375 2.301385 
1.926445 2.301575 
1.926515 2.301765 
1.926585 2.301954 
1.926654 2.302142 
1.926724 2.302330 
1.926794 2.302516 
1.926863 2.302703 
1.926933 2.302888 
1.927003 2.303073 
1.927072 2.303257 
1.927142 2.303441 
1.927212 2.303624 
1.927281 2.303806 
1.927351 2.303988 
1.927420 2.304169 
1.927490 2.304349 
1.927559 2.304528 
1.927629 2.304707 
1.927698 2.304886 
1.927768 2.305063 
1.927837 2.305240 
1.927907 2.305416 
1.927976 2.305592 
1.928045 2.305767 
1.928115 2.305941 
1.928184 2.306114 
1.928253 2.306287 
1.928323 2.306459 
1.928392 2.306631 
1.928461 2.306802 
1.928530 2.306972 
1.928600 2.307141 
1.928669 2.307310 
1.928738 2.307478 
1.928807 2.307646 
1.928876 2.307813 
1.928945 2.307979 
1.929015 2.308144 
1.929084 2.308309 
1.929153 2.308473 
1.929222 2.308636 
1.929291 2.308799 
1.929360 2.308961 
1.929429 2.309123 
1.929498 2.309327 
1.929567 2.309544 
1.929636 2.309760 
1.929705 2.309976 
1.929774 2.310190 
1.929843 2.310405 
1.929911 2.310618 
1.929980 2.310831 
1.930049 2.311043 
1.930118 2.311255 
1.930187 2.311466 
1.930256 2.311676 
1.930324 2.311886 
1.930393 2.312095 
1.930462 2.312303 
1.930531 2.312511 
1.930599 2.312718 
1.930668 2.312925 
1.930737 2.313130 
1.930805 2.313336 
1.930874 2.313540 
1.930943 2.313744 
1.931011 2.313947 
1.931080 2.314150 
1.931148 2.314352 
1.931217 2.314553 
1.931285 2.314753 
1.931354 2.314953 
1.931423 2.315153 
1.931491 2.315351 
1.931559 2.315549 
1.931628 2.315747 
1.931696 2.315943 
1.931765 2.316139 
1.931833 2.316335 
1.931902 2.316529 
1.931970 2.316724 
1.932038 2.316917 
1.932107 2.317110 
1.932175 2.317302 
1.932243 2.317493 
1.932312 2.317684 
1.932380 2.317874 
1.932448 2.318064 
1.932516 2.318253 
1.932585 2.318441 
1.932653 2.318628 
1.932721 2.318815 
1.932789 2.319001 
1.932857 2.319187 
1.932925 2.319372 
1.932994 2.319556 
1.933062 2.319740 
1.933130 2.319922 
1.933198 2.320105 
1.933266 2.320286 
1.933334 2.320467 
1.933402 2.320647 
1.933470 2.320827 
1.933538 2.321006 
1.933606 2.321184 
1.933674 2.321362 
1.933742 2.321539 
1.933810 2.321715 
1.933878 2.321891 
1.933946 2.322065 
1.934013 2.322240 
1.934081 2.322413 
1.934149 2.322586 
1.934217 2.322758 
1.934285 2.322930 
1.934352 2.323101 
1.934420 2.323271 
1.934488 2.323441 
1.934556 2.323609 
1.934623 2.323778 
1.934691 2.323945 
1.934759 2.324112 
1.934826 2.324278 
1.934894 2.324444 
1.934961 2.324609 
1.935029 2.324773 
1.935097 2.324936 
1.935164 2.325099 
1.935232 2.325261 
1.935299 2.325423 
1.935367 2.325584 
1.935434 2.325744 
1.935502 2.325903 
1.935569 2.326084 
1.935636 2.326300 
1.935704 2.326515 
1.935771 2.326730 
1.935839 2.326944 
1.935906 2.327157 
1.935973 2.327370 
1.936041 2.327582 
1.936108 2.327793 
1.936175 2.328004 
1.936242 2.328214 
1.936310 2.328424 
1.936377 2.328632 
1.936444 2.328841 
1.936511 2.329048 
1.936578 2.329255 
1.936646 2.329461 
1.936713 2.329667 
1.936780 2.329872 
1.936847 2.330076 
1.936914 2.330280 
1.936981 2.330483 
1.937048 2.330685 
1.937115 2.330887 
1.937182 2.331088 
1.937249 2.331288 
1.937316 2.331488 
1.937383 2.331687 
1.937450 2.331885 
1.937517 2.332083 
1.937584 2.332280 
1.937651 2.332477 
1.937718 2.332673 
1.937784 2.332868 
1.937851 2.333062 
1.937918 2.333256 
1.937985 2.333449 
1.938052 2.333642 
1.938118 2.333834 
1.938185 2.334025 
1.938252 2.334216 
1.938319 2.334406 
1.938385 2.334595 
1.938452 2.334784 
1.938519 2.334972 
1.938585 2.335159 
1.938652 2.335346 
1.938719 2.335532 
1.938785 2.335717 
1.938852 2.335902 
1.938918 2.336086 
1.938985 2.336270 
1.939052 2.336452 
1.939118 2.336635 
1.939185 2.336816 
1.939251 2.336997 
1.939318 2.337177 
1.939384 2.337356 
1.939451 2.337535 
1.939517 2.337713 
1.939583 2.337891 
1.939650 2.338068 
1.939716 2.338244 
1.939783 2.338420 
1.939849 2.338594 
1.939915 2.338769 
1.939982 2.338942 
1.940048 2.339115 
1.940114 2.339287 
1.940180 2.339459 
1.940247 2.339630 
1.940313 2.339800 
1.940379 2.339970 
1.940445 2.340139 
1.940512 2.340307 
1.940578 2.340475 
1.940644 2.340642 
1.940710 2.340808 
1.940776 2.340974 
1.940842 2.341139 
1.940908 2.341303 
1.940974 2.341467 
1.941041 2.341630 
1.941107 2.341792 
1.941173 2.341954 
1.941239 2.342115 
1.941305 2.342275 
1.941371 2.342435 
1.941437 2.342594 
1.941503 2.342752 
1.941569 2.342910 
1.941634 2.343067 
1.941700 2.343272 
1.941766 2.343486 
1.941832 2.343700 
1.941898 2.343913 
1.941964 2.344126 
1.942030 2.344338 
1.942096 2.344549 
1.942161 2.344760 
1.942227 2.344970 
1.942293 2.345180 
1.942359 2.345388 
1.942424 2.345597 
1.942490 2.345804 
1.942556 2.346011 
1.942621 2.346217 
1.942687 2.346423 
1.942753 2.346628 
1.942818 2.346832 
1.942884 2.347036 
1.942949 2.347239 
1.943015 2.347441 
1.943081 2.347643 
1.943146 2.347844 
1.943212 2.348044 
1.943277 2.348244 
1.943343 2.348443 
1.943408 2.348641 
1.943473 2.348839 
1.943539 2.349036 
1.943604 2.349233 
1.943670 2.349429 
1.943735 2.349624 
1.943800 2.349818 
1.943866 2.350012 
1.943931 2.350206 
1.943996 2.350398 
1.944062 2.350590 
1.944127 2.350782 
1.944192 2.350972 
1.944257 2.351162 
1.944323 2.351352 
1.944388 2.351540 
1.944453 2.351728 
1.944518 2.351916 
1.944583 2.352102 
1.944648 2.352289 
1.944714 2.352474 
1.944779 2.352659 
1.944844 2.352843 
1.944909 2.353026 
1.944974 2.353209 
1.945039 2.353391 
1.945104 2.353573 
1.945169 2.353754 
1.945234 2.353934 
1.945299 2.354114 
1.945364 2.354293 
1.945429 2.354471 
1.945494 2.354648 
1.945559 2.354825 
1.945623 2.355002 
1.945688 2.355177 
1.945753 2.355352 
1.945818 2.355527 
1.945883 2.355700 
1.945948 2.355873 
1.946012 2.356046 
1.946077 2.356217 
1.946142 2.356388 
1.946207 2.356559 
1.946271 2.356729 
1.946336 2.356898 
1.946401 2.357066 
1.946465 2.357234 
1.946530 2.357401 
1.946595 2.357567 
1.946659 2.357733 
1.946724 2.357898 
1.946789 2.358063 
1.946853 2.358226 
1.946918 2.358390 
1.946982 2.358552 
1.947047 2.358714 
1.947111 2.358875 
1.947176 2.359036 
1.947240 2.359195 
1.947305 2.359355 
1.947369 2.359513 
1.947434 2.359671 
1.947498 2.359828 
1.947563 2.359985 
1.947627 2.360141 
1.947691 2.360296 
1.947756 2.360451 
1.947820 2.360665 
1.947884 2.360878 
1.947949 2.361091 
1.948013 2.361303 
1.948077 2.361514 
1.948142 2.361725 
1.948206 2.361935 
1.948270 2.362144 
1.948334 2.362353 
1.948399 2.362561 
1.948463 2.362769 
1.948527 2.362976 
1.948591 2.363182 
1.948655 2.363387 
1.948719 2.363592 
1.948784 2.363797 
1.948848 2.364001 
1.948912 2.364204 
1.948976 2.364406 
1.949040 2.364608 
1.949104 2.364809 
1.949168 2.365010 
1.949232 2.365210 
1.949296 2.365409 
1.949360 2.365607 
1.949424 2.365805 
1.949488 2.366003 
1.949552 2.366200 
1.949616 2.366396 
1.949680 2.366591 
1.949744 2.366786 
1.949808 2.366980 
1.949871 2.367174 
1.949935 2.367367 
1.949999 2.367559 
1.950063 2.367750 
1.950127 2.367941 
1.950191 2.368132 
1.950254 2.368321 
1.950318 2.368510 
1.950382 2.368699 
1.950446 2.368887 
1.950509 2.369074 
1.950573 2.369260 
1.950637 2.369446 
1.950700 2.369631 
1.950764 2.369815 
1.950828 2.369999 
1.950891 2.370182 
1.950955 2.370365 
1.951018 2.370547 
1.951082 2.370728 
1.951146 2.370908 
1.951209 2.371088 
1.951273 2.371268 
1.951336 2.371446 
1.951400 2.371624 
1.951463 2.371801 
1.951527 2.371978 
1.951590 2.372154 
1.951653 2.372329 
1.951717 2.372504 
1.951780 2.372678 
1.951844 2.372851 
1.951907 2.373024 
1.951970 2.373196 
1.952033 2.373368 
1.952097 2.373538 
1.952160 2.373708 
1.952223 2.373878 
1.952287 2.374047 
1.952350 2.374215 
1.952413 2.374382 
1.952476 2.374549 
1.952539 2.374715 
1.952603 2.374881 
1.952666 2.375045 
1.952729 2.375210 
1.952792 2.375373 
1.952855 2.375536 
1.952918 2.375698 
1.952981 2.375860 
1.953044 2.376021 
1.953107 2.376181 
1.953170 2.376341 
1.953233 2.376499 
1.953296 2.376658 
1.953359 2.376815 
1.953422 2.376972 
1.953485 2.377129 
1.953548 2.377284 
1.953611 2.377439 
1.953674 2.377593 
1.953737 2.377747 
1.953800 2.377900 
1.953863 2.378052 
1.953926 2.378259 
1.953988 2.378472 
1.954051 2.378683 
1.954114 2.378894 
1.954177 2.379104 
1.954239 2.379314 
1.954302 2.379523 
1.954365 2.379731 
1.954428 2.379939 
1.954490 2.380146 
1.954553 2.380352 
1.954616 2.380558 
1.954678 2.380763 
1.954741 2.380968 
1.954804 2.381172 
1.954866 2.381375 
1.954929 2.381578 
1.954991 2.381780 
1.955054 2.381981 
1.955117 2.382182 
1.955179 2.382382 
1.955242 2.382581 
1.955304 2.382780 
1.955367 2.382979 
1.955429 2.383176 
1.955492 2.383373 
1.955554 2.383569 
1.955616 2.383765 
1.955679 2.383960 
1.955741 2.384155 
1.955804 2.384348 
1.955866 2.384542 
1.955928 2.384734 
1.955991 2.384926 
1.956053 2.385117 
1.956115 2.385308 
1.956178 2.385498 
1.956240 2.385687 
1.956302 2.385876 
1.956364 2.386064 
1.956427 2.386251 
1.956489 2.386438 
1.956551 2.386624 
1.956613 2.386810 
1.956676 2.386994 
1.956738 2.387179 
1.956800 2.387362 
1.956862 2.387545 
1.956924 2.387727 
1.956986 2.387909 
1.957048 2.388090 
1.957111 2.388270 
1.957173 2.388450 
1.957235 2.388629 
1.957297 2.388808 
1.957359 2.388986 
1.957421 2.389163 
1.957483 2.389339 
1.957545 2.389515 
1.957607 2.389690 
1.957669 2.389865 
1.957731 2.390039 
1.957793 2.390212 
1.957855 2.390385 
1.957916 2.390557 
1.957978 2.390728 
1.958040 2.390899 
1.958102 2.391069 
1.958164 2.391238 
1.958226 2.391407 
1.958288 2.391575 
1.958349 2.391743 
1.958411 2.391910 
1.958473 2.392076 
1.958535 2.392241 
1.958597 2.392406 
1.958658 2.392571 
1.958720 2.392734 
1.958782 2.392897 
1.958843 2.393059 
1.958905 2.393221 
1.958967 2.393382 
1.959028 2.393542 
1.959090 2.393702 
1.959152 2.393861 
1.959213 2.394019 
1.959275 2.394177 
1.959336 2.394334 
1.959398 2.394490 
1.959459 2.394646 
1.959521 2.394801 
1.959582 2.394955 
1.959644 2.395109 
1.959705 2.395262 
1.959767 2.395414 
1.959828 2.395566 
1.959890 2.395717 
1.959951 2.395868 
1.960012 2.396043 
1.960074 2.396254 
1.960135 2.396465 
1.960197 2.396675 
1.960258 2.396884 
1.960319 2.397093 
1.960380 2.397301 
1.960442 2.397509 
1.960503 2.397716 
1.960564 2.397922 
1.960625 2.398128 
1.960687 2.398333 
1.960748 2.398538 
1.960809 2.398741 
1.960870 2.398945 
1.960931 2.399147 
1.960993 2.399349 
1.961054 2.399551 
1.961115 2.399751 
1.961176 2.399951 
1.961237 2.400151 
1.961298 2.400349 
1.961359 2.400548 
1.961420 2.400745 
1.961481 2.400942 
1.961542 2.401138 
1.961603 2.401334 
1.961664 2.401529 
1.961725 2.401723 
1.961786 2.401917 
1.961847 2.402110 
1.961908 2.402303 
1.961969 2.402494 
1.962030 2.402686 
1.962090 2.402876 
1.962151 2.403066 
1.962212 2.403255 
1.962273 2.403444 
1.962334 2.403632 
1.962395 2.403819 
1.962455 2.404006 
1.962516 2.404192 
1.962577 2.404378 
1.962638 2.404563 
1.962698 2.404747 
1.962759 2.404930 
1.962820 2.405113 
1.962880 2.405295 
1.962941 2.405477 
1.963002 2.405658 
1.963062 2.405838 
1.963123 2.406018 
1.963184 2.406197 
1.963244 2.406376 
1.963305 2.406554 
1.963365 2.406731 
1.963426 2.406907 
1.963486 2.407083 
1.963547 2.407258 
1.963608 2.407433 
1.963668 2.407607 
1.963729 2.407780 
1.963789 2.407953 
1.963849 2.408125 
1.963910 2.408296 
1.963970 2.408467 
1.964031 2.408637 
1.964091 2.408807 
1.964152 2.408976 
1.964212 2.409144 
1.964272 2.409311 
1.964333 2.409478 
1.964393 2.409645 
1.964453 2.409810 
1.964514 2.409975 
1.964574 2.410139 
1.964634 2.410303 
1.964694 2.410466 
1.964755 2.410629 
1.964815 2.410790 
1.964875 2.410952 
1.964935 2.411112 
1.964996 2.411272 
1.965056 2.411431 
1.965116 2.411590 
1.965176 2.411747 
1.965236 2.411905 
1.965296 2.412061 
1.965356 2.412217 
1.965417 2.412372 
1.965477 2.412527 
1.965537 2.412681 
1.965597 2.412834 
1.965657 2.412987 
1.965717 2.413139 
1.965777 2.413291 
1.965837 2.413441 
1.965897 2.413592 
1.965957 2.413741 
1.966017 2.413890 
1.966077 2.414038 
1.966137 2.414212 
1.966197 2.414422 
1.966257 2.414632 
1.966317 2.414841 
1.966376 2.415050 
1.966436 2.415258 
1.966496 2.415465 
1.966556 2.415672 
1.966616 2.415878 
1.966676 2.416083 
1.966736 2.416288 
1.966795 2.416492 
1.966855 2.416696 
1.966915 2.416898 
1.966975 2.417101 
1.967034 2.417302 
1.967094 2.417503 
1.967154 2.417704 
1.967214 2.417904 
1.967273 2.418103 
1.967333 2.418301 
1.967393 2.418499 
1.967452 2.418696 
1.967512 2.418893 
1.967571 2.419089 
1.967631 2.419284 
1.967691 2.419479 
1.967750 2.419673 
1.967810 2.419867 
1.967869 2.420059 
1.967929 2.420252 
1.967988 2.420443 
1.968048 2.420634 
1.968107 2.420824 
1.968167 2.421014 
1.968226 2.421203 
1.968286 2.421391 
1.968345 2.421579 
1.968404 2.421766 
1.968464 2.421953 
1.968523 2.422139 
1.968582 2.422324 
1.968642 2.422508 
1.968701 2.422692 
1.968760 2.422876 
1.968820 2.423058 
1.968879 2.423240 
1.968938 2.423422 
1.968997 2.423602 
1.969057 2.423783 
1.969116 2.423962 
1.969175 2.424141 
1.969234 2.424319 
1.969293 2.424497 
1.969353 2.424674 
1.969412 2.424850 
1.969471 2.425026 
1.969530 2.425201 
1.969589 2.425375 
1.969648 2.425549 
1.969707 2.425722 
1.969766 2.425894 
1.969825 2.426066 
1.969884 2.426237 
1.969943 2.426408 
1.970002 2.426578 
1.970061 2.426747 
1.970120 2.426916 
1.970179 2.427084 
1.970238 2.427251 
1.970297 2.427418 
1.970356 2.427584 
1.970415 2.427749 
1.970474 2.427914 
1.970533 2.428078 
1.970592 2.428242 
1.970651 2.428405 
1.970709 2.428567 
1.970768 2.428728 
1.970827 2.428889 
1.970886 2.429050 
1.970945 2.429209 
1.971003 2.429368 
1.971062 2.429527 
1.971121 2.429684 
1.971180 2.429841 
1.971238 2.429998 
1.971297 2.430154 
1.971356 2.430309 
1.971414 2.430463 
1.971473 2.430617 
1.971532 2.430770 
1.971590 2.430923 
1.971649 2.431075 
1.971708 2.431226 
1.971766 2.431377 
1.971825 2.431527 
1.971883 2.431676 
1.971942 2.431825 
1.972000 2.431973 
1.972059 2.432120 
1.972117 2.432267 
1.972176 2.432413 
1.972234 2.432559 
1.972293 2.432760 
1.972351 2.432969 
1.972410 2.433178 
1.972468 2.433385 
1.972527 2.433592 
1.972585 2.433799 
1.972643 2.434005 
1.972702 2.434210 
1.972760 2.434414 
1.972819 2.434618 
1.972877 2.434822 
1.972935 2.435024 
1.972994 2.435226 
1.973052 2.435428 
1.973110 2.435629 
1.973169 2.435829 
1.973227 2.436029 
1.973285 2.436228 
1.973343 2.436426 
1.973402 2.436624 
1.973460 2.436821 
1.973518 2.437018 
1.973576 2.437214 
1.973634 2.437409 
1.973693 2.437604 
1.973751 2.437798 
1.973809 2.437991 
1.973867 2.438184 
1.973925 2.438376 
1.973983 2.438568 
1.974041 2.438759 
1.974099 2.438949 
1.974157 2.439139 
1.974216 2.439328 
1.974274 2.439517 
1.974332 2.439705 
1.974390 2.439892 
1.974448 2.440078 
1.974506 2.440265 
1.974564 2.440450 
1.974622 2.440635 
1.974680 2.440819 
1.974738 2.441002 
1.974795 2.441185 
1.974853 2.441367 
1.974911 2.441549 
1.974969 2.441730 
1.975027 2.441910 
1.975085 2.442090 
1.975143 2.442269 
1.975201 2.442448 
1.975259 2.442625 
1.975316 2.442803 
1.975374 2.442979 
1.975432 2.443155 
1.975490 2.443330 
1.975547 2.443505 
1.975605 2.443679 
1.975663 2.443852 
1.975721 2.444025 
1.975778 2.444197 
1.975836 2.444369 
1.975894 2.444539 
1.975951 2.444710 
1.976009 2.444879 
1.976067 2.445048 
1.976124 2.445216 
1.976182 2.445384 
1.976239 2.445551 
1.976297 2.445717 
1.976354 2.445883 
1.976412 2.446048 
1.976470 2.446212 
1.976527 2.446376 
1.976585 2.446539 
1.976642 2.446702 
1.976700 2.446864 
1.976757 2.447025 
1.976814 2.447185 
1.976872 2.447345 
1.976929 2.447505 
1.976987 2.447663 
1.977044 2.447821 
1.977101 2.447979 
1.977159 2.448135 
1.977216 2.448292 
1.977273 2.448447 
1.977331 2.448602 
1.977388 2.448756 
1.977445 2.448909 
1.977503 2.449062 
1.977560 2.449215 
1.977617 2.449366 
1.977674 2.449517 
1.977732 2.449667 
1.977789 2.449817 
1.977846 2.449966 
1.977903 2.450115 
1.977960 2.450262 
1.978017 2.450409 
1.978075 2.450556 
1.978132 2.450702 
1.978189 2.450847 
1.978246 2.450991 
1.978303 2.451135 
1.978360 2.451279 
1.978417 2.451468 
1.978474 2.451676 
1.978531 2.451883 
1.978588 2.452090 
1.978645 2.452296 
1.978702 2.452502 
1.978759 2.452706 
1.978816 2.452911 
1.978873 2.453114 
1.978930 2.453317 
1.978987 2.453520 
1.979044 2.453721 
1.979101 2.453923 
1.979158 2.454123 
1.979215 2.454323 
1.979272 2.454522 
1.979328 2.454721 
1.979385 2.454919 
1.979442 2.455117 
1.979499 2.455313 
1.979556 2.455510 
1.979612 2.455705 
1.979669 2.455900 
1.979726 2.456095 
1.979783 2.456288 
1.979839 2.456482 
1.979896 2.456674 
1.979953 2.456866 
1.980010 2.457057 
1.980066 2.457248 
1.980123 2.457438 
1.980180 2.457628 
1.980236 2.457816 
1.980293 2.458005 
1.980350 2.458192 
1.980406 2.458379 
1.980463 2.458565 
1.980519 2.458751 
1.980576 2.458936 
1.980632 2.459121 
1.980689 2.459305 
1.980746 2.459488 
1.980802 2.459670 
1.980859 2.459852 
1.980915 2.460034 
1.980972 2.460215 
1.981028 2.460395 
1.981085 2.460574 
1.981141 2.460753 
1.981197 2.460931 
1.981254 2.461109 
1.981310 2.461286 
1.981367 2.461462 
1.981423 2.461638 
1.981480 2.461813 
1.981536 2.461988 
1.981592 2.462162 
1.981649 2.462335 
1.981705 2.462508 
1.981761 2.462680 
1.981818 2.462851 
1.981874 2.463022 
1.981930 2.463192 
1.981986 2.463361 
1.982043 2.463530 
1.982099 2.463699 
1.982155 2.463866 
1.982211 2.464033 
1.982268 2.464199 
1.982324 2.464365 
1.982380 2.464530 
1.982436 2.464695 
1.982492 2.464859 
1.982549 2.465022 
1.982605 2.465185 
1.982661 2.465346 
1.982717 2.465508 
1.982773 2.465669 
1.982829 2.465829 
1.982885 2.465988 
1.982941 2.466147 
1.982998 2.466305 
1.983054 2.466463 
1.983110 2.466620 
1.983166 2.466776 
1.983222 2.466931 
1.983278 2.467086 
1.983334 2.467241 
1.983390 2.467395 
1.983446 2.467548 
1.983502 2.467700 
1.983558 2.467852 
1.983613 2.468003 
1.983669 2.468154 
1.983725 2.468303 
1.983781 2.468453 
1.983837 2.468601 
1.983893 2.468749 
1.983949 2.468896 
1.984005 2.469043 
1.984060 2.469189 
1.984116 2.469335 
1.984172 2.469479 
1.984228 2.469623 
1.984283 2.469767 
1.984339 2.469910 
1.984395 2.470052 
1.984451 2.470193 
1.984506 2.470334 
1.984562 2.470529 
1.984618 2.470736 
1.984673 2.470942 
1.984729 2.471148 
1.984785 2.471353 
1.984840 2.471557 
1.984896 2.471761 
1.984952 2.471964 
1.985007 2.472167 
1.985063 2.472369 
1.985118 2.472570 
1.985174 2.472771 
1.985229 2.472971 
1.985285 2.473171 
1.985340 2.473370 
1.985396 2.473568 
1.985451 2.473766 
1.985507 2.473963 
1.985562 2.474159 
1.985618 2.474355 
1.985673 2.474550 
1.985728 2.474745 
1.985784 2.474939 
1.985839 2.475132 
1.985895 2.475325 
1.985950 2.475517 
1.986005 2.475709 
1.986061 2.475900 
1.986116 2.476090 
1.986171 2.476280 
1.986227 2.476469 
1.986282 2.476657 
1.986337 2.476845 
1.986392 2.477033 
1.986448 2.477219 
1.986503 2.477405 
1.986558 2.477590 
1.986613 2.477775 
1.986669 2.477959 
1.986724 2.478143 
1.986779 2.478326 
1.986834 2.478508 
1.986889 2.478690 
1.986944 2.478871 
1.987000 2.479051 
1.987055 2.479231 
1.987110 2.479410 
1.987165 2.479589 
1.987220 2.479767 
1.987275 2.479944 
1.987330 2.480121 
1.987385 2.480297 
1.987440 2.480472 
1.987495 2.480647 
1.987550 2.480821 
1.987605 2.480995 
1.987660 2.481168 
1.987715 2.481340 
1.987770 2.481512 
1.987825 2.481683 
1.987880 2.481853 
1.987935 2.482023 
1.987990 2.482192 
1.988045 2.482361 
1.988099 2.482529 
1.988154 2.482696 
1.988209 2.482863 
1.988264 2.483029 
1.988319 2.483195 
1.988374 2.483359 
1.988428 2.483524 
1.988483 2.483687 
1.988538 2.483850 
1.988593 2.484013 
1.988648 2.484174 
1.988702 2.484335 
1.988757 2.484496 
1.988812 2.484656 
1.988867 2.484815 
1.988921 2.484973 
1.988976 2.485131 
1.989031 2.485289 
1.989085 2.485445 
1.989140 2.485601 
1.989195 2.485757 
1.989249 2.485912 
1.989304 2.486066 
1.989358 2.486219 
1.989413 2.486372 
1.989468 2.486525 
1.989522 2.486676 
1.989577 2.486827 
1.989631 2.486978 
1.989686 2.487128 
1.989740 2.487277 
1.989795 2.487425 
1.989850 2.487573 
1.989904 2.487720 
1.989959 2.487867 
1.990013 2.488013 
1.990067 2.488158 
1.990122 2.488303 
1.990176 2.488447 
1.990231 2.488591 
1.990285 2.488734 
1.990340 2.488876 
1.990394 2.489017 
1.990448 2.489158 
1.990503 2.489299 
1.990557 2.489438 
1.990612 2.489577 
1.990666 2.489720 
1.990720 2.489927 
1.990775 2.490132 
1.990829 2.490338 
1.990883 2.490542 
1.990938 2.490746 
1.990992 2.490950 
1.991046 2.491152 
1.991100 2.491355 
1.991155 2.491556 
1.991209 2.491757 
1.991263 2.491958 
1.991317 2.492157 
1.991372 2.492357 
1.991426 2.492555 
1.991480 2.492753 
1.991534 2.492950 
1.991588 2.493147 
1.991642 2.493343 
1.991697 2.493539 
1.991751 2.493734 
1.991805 2.493928 
1.991859 2.494122 
1.991913 2.494315 
1.991967 2.494507 
1.992021 2.494699 
1.992075 2.494890 
1.992129 2.495081 
1.992183 2.495271 
1.992237 2.495460 
1.992291 2.495649 
1.992345 2.495837 
1.992399 2.496024 
1.992453 2.496211 
1.992507 2.496397 
1.992561 2.496583 
1.992615 2.496768 
1.992669 2.496952 
1.992723 2.497136 
1.992776 2.497319 
1.992830 2.497502 
1.992884 2.497684 
1.992938 2.497865 
1.992992 2.498046 
1.993046 2.498226 
1.993099 2.498406 
1.993153 2.498584 
1.993207 2.498763 
1.993261 2.498940 
1.993314 2.499117 
1.993368 2.499294 
1.993422 2.499469 
1.993476 2.499644 
1.993529 2.499819 
1.993583 2.499993 
1.993637 2.500166 
1.993690 2.500339 
1.993744 2.500511 
1.993798 2.500682 
1.993851 2.500853 
1.993905 2.501023 
1.993958 2.501193 
1.994012 2.501362 
1.994065 2.501530 
1.994119 2.501698 
1.994173 2.501865 
1.994226 2.502031 
1.994280 2.502197 
1.994333 2.502362 
1.994387 2.502527 
1.994440 2.502691 
1.994494 2.502854 
1.994547 2.503017 
1.994601 2.503179 
1.994654 2.503340 
1.994707 2.503501 
1.994761 2.503661 
1.994814 2.503821 
1.994868 2.503980 
1.994921 2.504138 
1.994974 2.504296 
1.995028 2.504453 
1.995081 2.504609 
1.995134 2.504765 
1.995188 2.504920 
1.995241 2.505075 
1.995294 2.505229 
1.995348 2.505382 
1.995401 2.505535 
1.995454 2.505687 
1.995507 2.505838 
1.995561 2.505989 
1.995614 2.506139 
1.995667 2.506289 
1.995720 2.506438 
1.995773 2.506586 
1.995827 2.506734 
1.995880 2.506881 
1.995933 2.507027 
1.995986 2.507173 
1.996039 2.507318 
1.996092 2.507463 
1.996145 2.507607 
1.996199 2.507750 
1.996252 2.507893 
1.996305 2.508035 
1.996358 2.508176 
1.996411 2.508317 
1.996464 2.508457 
1.996517 2.508597 
1.996570 2.508736 
1.996623 2.508874 
1.996676 2.509011 
1.996729 2.509148 
1.996782 2.509285 
1.996835 2.509449 
1.996888 2.509654 
1.996941 2.509858 
1.996994 2.510062 
1.997047 2.510265 
1.997100 2.510468 
1.997153 2.510670 
1.997205 2.510871 
1.997258 2.511072 
1.997311 2.511273 
1.997364 2.511472 
1.997417 2.511671 
1.997470 2.511870 
1.997523 2.512068 
1.997575 2.512265 
1.997628 2.512462 
1.997681 2.512658 
1.997734 2.512853 
1.997787 2.513048 
1.997839 2.513243 
1.997892 2.513436 
1.997945 2.513629 
1.997998 2.513822 
1.998050 2.514014 
1.998103 2.514205 
1.998156 2.514396 
1.998208 2.514586 
1.998261 2.514775 
1.998314 2.514964 
1.998366 2.515153 
1.998419 2.515340 
1.998472 2.515527 
1.998524 2.515714 
1.998577 2.515900 
1.998630 2.516085 
1.998682 2.516269 
1.998735 2.516454 
1.998787 2.516637 
1.998840 2.516820 
1.998893 2.517002 
1.998945 2.517184 
1.998998 2.517365 
1.999050 2.517545 
1.999103 2.517725 
1.999155 2.517904 
1.999208 2.518083 
1.999260 2.518261 
1.999313 2.518438 
1.999365 2.518615 
1.999418 2.518791 
1.999470 2.518966 
1.999522 2.519141 
1.999575 2.519316 
1.999627 2.519489 
1.999680 2.519662 
1.999732 2.519835 
1.999784 2.520007 
1.999837 2.520178 
1.999889 2.520348 
1.999941 2.520518 
1.999994 2.520688 
2.000046 2.520856 
2.000098 2.521024 
2.000151 2.521192 
2.000203 2.521359 
2.000255 2.521525 
2.000307 2.521691 
2.000360 2.521855 
2.000412 2.522020 
2.000464 2.522184 
2.000516 2.522347 
2.000569 2.522509 
2.000621 2.522671 
2.000673 2.522832 
2.000725 2.522993 
2.000777 2.523153 
2.000829 2.523312 
2.000881 2.523471 
2.000933 2.523629 
2.000986 2.523787 
2.001038 2.523944 
2.001090 2.524100 
2.001142 2.524256 
2.001194 2.524411 
2.001246 2.524565 
2.001298 2.524719 
2.001350 2.524872 
2.001402 2.525024 
2.001454 2.525176 
2.001506 2.525328 
2.001558 2.525478 
2.001610 2.525628 
2.001662 2.525778 
2.001714 2.525926 
2.001765 2.526075 
2.001817 2.526222 
2.001869 2.526369 
2.001921 2.526515 
2.001973 2.526661 
2.002025 2.526806 
2.002077 2.526950 
2.002129 2.527094 
2.002180 2.527237 
2.002232 2.527380 
2.002284 2.527522 
2.002336 2.527663 
2.002387 2.527804 
2.002439 2.527944 
2.002491 2.528083 
2.002543 2.528222 
2.002594 2.528360 
2.002646 2.528497 
2.002698 2.528634 
2.002750 2.528771 
2.002801 2.528906 
2.002853 2.529041 
2.002905 2.529176 
2.002956 2.529309 
2.003008 2.529494 
2.003059 2.529698 
2.003111 2.529901 
2.003163 2.530104 
2.003214 2.530306 
2.003266 2.530508 
2.003317 2.530708 
2.003369 2.530909 
2.003421 2.531108 
2.003472 2.531308 
2.003524 2.531506 
2.003575 2.531704 
2.003627 2.531901 
2.003678 2.532098 
2.003730 2.532294 
2.003781 2.532490 
2.003833 2.532685 
2.003884 2.532879 
2.003935 2.533073 
2.003987 2.533266 
2.004038 2.533458 
2.004090 2.533650 
2.004141 2.533841 
2.004192 2.534032 
2.004244 2.534222 
2.004295 2.534412 
2.004347 2.534601 
2.004398 2.534789 
2.004449 2.534977 
2.004501 2.535164 
2.004552 2.535350 
2.004603 2.535536 
2.004654 2.535722 
2.004706 2.535906 
2.004757 2.536091 
2.004808 2.536274 
2.004860 2.536457 
2.004911 2.536639 
2.004962 2.536821 
2.005013 2.537002 
2.005064 2.537183 
2.005116 2.537362 
2.005167 2.537542 
2.005218 2.537720 
2.005269 2.537899 
2.005320 2.538076 
2.005371 2.538253 
2.005423 2.538429 
2.005474 2.538605 
2.005525 2.538780 
2.005576 2.538954 
2.005627 2.539128 
2.005678 2.539301 
2.005729 2.539474 
2.005780 2.539646 
2.005831 2.539817 
2.005882 2.539988 
2.005933 2.540158 
2.005984 2.540328 
2.006035 2.540497 
2.006086 2.540665 
2.006137 2.540833 
2.006188 2.541000 
2.006239 2.541167 
2.006290 2.541333 
2.006341 2.541498 
2.006392 2.541663 
2.006443 2.541827 
2.006494 2.541991 
2.006545 2.542153 
2.006596 2.542316 
2.006647 2.542477 
2.006698 2.542638 
2.006749 2.542799 
2.006800 2.542959 
2.006850 2.543118 
2.006901 2.543277 
2.006952 2.543435 
2.007003 2.543592 
2.007054 2.543749 
2.007105 2.543905 
2.007155 2.544061 
2.007206 2.544215 
2.007257 2.544370 
2.007308 2.544524 
2.007359 2.544677 
2.007409 2.544829 
2.007460 2.544981 
2.007511 2.545132 
2.007562 2.545283 
2.007612 2.545433 
2.007663 2.545582 
2.007714 2.545731 
2.007764 2.545879 
2.007815 2.546027 
2.007866 2.546174 
2.007916 2.546320 
2.007967 2.546465 
2.008018 2.546610 
2.008068 2.546755 
2.008119 2.546899 
2.008169 2.547042 
2.008220 2.547184 
2.008270 2.547326 
2.008321 2.547467 
2.008372 2.547608 
2.008422 2.547748 
2.008473 2.547887 
2.008523 2.548026 
2.008574 2.548164 
2.008624 2.548302 
2.008675 2.548439 
2.008725 2.548575 
2.008775 2.548711 
2.008826 2.548846 
2.008876 2.548980 
2.008927 2.549114 
2.008977 2.549247 
2.009027 2.549380 
2.009078 2.549511 
2.009128 2.549643 
2.009179 2.549840 
2.009229 2.550043 
2.009279 2.550245 
2.009330 2.550447 
2.009380 2.550648 
2.009430 2.550848 
2.009480 2.551048 
2.009531 2.551247 
2.009581 2.551446 
2.009631 2.551644 
2.009681 2.551842 
2.009732 2.552039 
2.009782 2.552235 
2.009832 2.552431 
2.009882 2.552626 
2.009933 2.552820 
2.009983 2.553014 
2.010033 2.553208 
2.010083 2.553400 
2.010133 2.553593 
2.010183 2.553784 
2.010233 2.553975 
2.010283 2.554165 
2.010334 2.554355 
2.010384 2.554544 
2.010434 2.554733 
2.010484 2.554921 
2.010534 2.555108 
2.010584 2.555295 
2.010634 2.555481 
2.010684 2.555667 
2.010734 2.555852 
2.010784 2.556036 
2.010834 2.556220 
2.010884 2.556403 
2.010934 2.556586 
2.010984 2.556768 
2.011034 2.556949 
2.011084 2.557130 
2.011134 2.557310 
2.011184 2.557489 
2.011233 2.557668 
2.011283 2.557847 
2.011333 2.558025 
2.011383 2.558202 
2.011433 2.558378 
2.011483 2.558554 
2.011533 2.558730 
2.011583 2.558904 
2.011632 2.559078 
2.011682 2.559252 
2.011732 2.559425 
2.011782 2.559597 
2.011832 2.559769 
2.011881 2.559940 
2.011931 2.560111 
2.011981 2.560280 
2.012031 2.560450 
2.012080 2.560618 
2.012130 2.560787 
2.012180 2.560954 
2.012229 2.561121 
2.012279 2.561287 
2.012329 2.561453 
2.012378 2.561618 
2.012428 2.561782 
2.012478 2.561946 
2.012527 2.562109 
2.012577 2.562272 
2.012627 2.562434 
2.012676 2.562596 
2.012726 2.562756 
2.012775 2.562917 
2.012825 2.563076 
2.012875 2.563235 
2.012924 2.563394 
2.012974 2.563551 
2.013023 2.563708 
2.013073 2.563865 
2.013122 2.564021 
2.013172 2.564176 
2.013221 2.564331 
2.013271 2.564485 
2.013320 2.564639 
2.013370 2.564792 
2.013419 2.564944 
2.013469 2.565096 
2.013518 2.565247 
2.013568 2.565397 
2.013617 2.565547 
2.013666 2.565696 
2.013716 2.565845 
2.013765 2.565993 
2.013815 2.566140 
2.013864 2.566287 
2.013913 2.566433 
2.013963 2.566579 
2.014012 2.566724 
2.014061 2.566868 
2.014111 2.567012 
2.014160 2.567155 
2.014209 2.567297 
2.014259 2.567439 
2.014308 2.567580 
2.014357 2.567721 
2.014407 2.567861 
2.014456 2.568001 
2.014505 2.568139 
2.014554 2.568278 
2.014604 2.568415 
2.014653 2.568552 
2.014702 2.568689 
2.014751 2.568824 
2.014800 2.568959 
2.014850 2.569094 
2.014899 2.569228 
2.014948 2.569361 
2.014997 2.569494 
2.015046 2.569626 
2.015096 2.569757 
2.015145 2.569888 
2.015194 2.570018 
2.015243 2.570148 
2.015292 2.570277 
2.015341 2.570467 
2.015390 2.570669 
2.015439 2.570871 
2.015488 2.571072 
2.015538 2.571272 
2.015587 2.571472 
2.015636 2.571671 
2.015685 2.571870 
2.015734 2.572068 
2.015783 2.572265 
2.015832 2.572462 
2.015881 2.572658 
2.015930 2.572854 
2.015979 2.573049 
2.016028 2.573243 
2.016077 2.573437 
2.016126 2.573631 
2.016174 2.573823 
2.016223 2.574015 
2.016272 2.574207 
2.016321 2.574398 
2.016370 2.574588 
2.016419 2.574777 
2.016468 2.574967 
2.016517 2.575155 
2.016565 2.575343 
2.016614 2.575530 
2.016663 2.575717 
2.016712 2.575903 
2.016761 2.576088 
2.016809 2.576273 
2.016858 2.576458 
2.016907 2.576641 
2.016956 2.576824 
2.017004 2.577007 
2.017053 2.577189 
2.017102 2.577370 
2.017151 2.577551 
2.017199 2.577731 
2.017248 2.577910 
2.017297 2.578089 
2.017345 2.578268 
2.017394 2.578445 
2.017443 2.578622 
2.017491 2.578799 
2.017540 2.578975 
2.017588 2.579150 
2.017637 2.579325 
2.017686 2.579499 
2.017734 2.579672 
2.017783 2.579845 
2.017831 2.580018 
2.017880 2.580189 
2.017928 2.580360 
2.017977 2.580531 
2.018025 2.580701 
2.018074 2.580870 
2.018122 2.581039 
2.018171 2.581207 
2.018219 2.581374 
2.018268 2.581541 
2.018316 2.581707 
2.018365 2.581873 
2.018413 2.582038 
2.018462 2.582202 
2.018510 2.582366 
2.018558 2.582529 
2.018607 2.582692 
2.018655 2.582854 
2.018704 2.583016 
2.018752 2.583176 
2.018800 2.583337 
2.018849 2.583496 
2.018897 2.583655 
2.018945 2.583814 
2.018994 2.583971 
2.019042 2.584129 
2.019090 2.584285 
2.019138 2.584441 
2.019187 2.584596 
2.019235 2.584751 
2.019283 2.584905 
2.019331 2.585059 
2.019380 2.585212 
2.019428 2.585364 
2.019476 2.585516 
2.019524 2.585667 
2.019573 2.585817 
2.019621 2.585967 
2.019669 2.586117 
2.019717 2.586265 
2.019765 2.586413 
2.019813 2.586561 
2.019861 2.586708 
2.019910 2.586854 
2.019958 2.587000 
2.020006 2.587145 
2.020054 2.587289 
2.020102 2.587433 
2.020150 2.587576 
2.020198 2.587719 
2.020246 2.587861 
2.020294 2.588002 
2.020342 2.588143 
2.020390 2.588283 
2.020438 2.588422 
2.020486 2.588561 
2.020534 2.588700 
2.020582 2.588837 
2.020630 2.588974 
2.020678 2.589111 
2.020726 2.589247 
2.020774 2.589382 
2.020822 2.589517 
2.020870 2.589651 
2.020918 2.589784 
2.020966 2.589917 
2.021014 2.590049 
2.021062 2.590181 
2.021110 2.590312 
2.021157 2.590442 
2.021205 2.590572 
2.021253 2.590701 
2.021301 2.590829 
2.021349 2.590957 
2.021397 2.591085 
2.021445 2.591211 
2.021492 2.591367 
2.021540 2.591568 
2.021588 2.591769 
2.021636 2.591969 
2.021684 2.592169 
2.021731 2.592368 
2.021779 2.592566 
2.021827 2.592764 
2.021875 2.592961 
2.021922 2.593158 
2.021970 2.593354 
2.022018 2.593550 
2.022066 2.593745 
2.022113 2.593939 
2.022161 2.594133 
2.022209 2.594326 
2.022256 2.594519 
2.022304 2.594711 
2.022352 2.594902 
2.022399 2.595093 
2.022447 2.595283 
2.022495 2.595473 
2.022542 2.595662 
2.022590 2.595851 
2.022637 2.596039 
2.022685 2.596226 
2.022733 2.596413 
2.022780 2.596599 
2.022828 2.596785 
2.022875 2.596970 
2.022923 2.597154 
2.022970 2.597338 
2.023018 2.597521 
2.023065 2.597704 
2.023113 2.597886 
2.023161 2.598067 
2.023208 2.598248 
2.023256 2.598429 
2.023303 2.598608 
2.023351 2.598788 
2.023398 2.598966 
2.023445 2.599144 
2.023493 2.599322 
2.023540 2.599498 
2.023588 2.599675 
2.023635 2.599850 
2.023683 2.600025 
2.023730 2.600200 
2.023777 2.600373 
2.023825 2.600547 
2.023872 2.600719 
2.023920 2.600891 
2.023967 2.601063 
2.024014 2.601233 
2.024062 2.601404 
2.024109 2.601573 
2.024156 2.601742 
2.024204 2.601910 
2.024251 2.602078 
2.024298 2.602245 
2.024345 2.602412 
2.024393 2.602578 
2.024440 2.602743 
2.024487 2.602908 
2.024534 2.603072 
2.024582 2.603236 
2.024629 2.603399 
2.024676 2.603561 
2.024723 2.603723 
2.024770 2.603884 
2.024817 2.604045 
2.024865 2.604205 
2.024912 2.604364 
2.024959 2.604523 
2.025006 2.604681 
2.025053 2.604838 
2.025100 2.604995 
2.025147 2.605152 
2.025194 2.605307 
2.025241 2.605462 
2.025289 2.605617 
2.025336 2.605771 
2.025383 2.605924 
2.025430 2.606077 
2.025477 2.606229 
2.025524 2.606380 
2.025571 2.606531 
2.025618 2.606682 
2.025665 2.606831 
2.025712 2.606980 
2.025759 2.607129 
2.025805 2.607277 
2.025852 2.607424 
2.025899 2.607570 
2.025946 2.607716 
2.025993 2.607862 
2.026040 2.608007 
2.026087 2.608151 
2.026134 2.608294 
2.026181 2.608437 
2.026228 2.608580 
2.026274 2.608722 
2.026321 2.608863 
2.026368 2.609003 
2.026415 2.609143 
2.026462 2.609283 
2.026509 2.609421 
2.026555 2.609559 
2.026602 2.609697 
2.026649 2.609834 
2.026696 2.609970 
2.026742 2.610106 
2.026789 2.610241 
2.026836 2.610375 
2.026883 2.610509 
2.026929 2.610642 
2.026976 2.610775 
2.027023 2.610907 
2.027069 2.611039 
2.027116 2.611169 
2.027163 2.611300 
2.027209 2.611429 
2.027256 2.611558 
2.027303 2.611687 
2.027349 2.611814 
2.027396 2.611941 
2.027443 2.612068 
2.027489 2.612194 
2.027536 2.612319 
2.027582 2.612444 
2.027629 2.612568 
2.027675 2.612730 
2.027722 2.612930 
2.027769 2.613130 
2.027815 2.613329 
2.027862 2.613527 
2.027908 2.613725 
2.027955 2.613923 
2.028001 2.614120 
2.028048 2.614316 
2.028094 2.614512 
2.028141 2.614707 
2.028187 2.614901 
2.028234 2.615095 
2.028280 2.615289 
2.028326 2.615481 
2.028373 2.615674 
2.028419 2.615865 
2.028466 2.616056 
2.028512 2.616247 
2.028558 2.616437 
2.028605 2.616626 
2.028651 2.616815 
2.028698 2.617003 
2.028744 2.617190 
2.028790 2.617377 
2.028837 2.617564 
2.028883 2.617750 
2.028929 2.617935 
2.028976 2.618120 
2.029022 2.618304 
2.029068 2.618487 
2.029115 2.618670 
2.029161 2.618852 
2.029207 2.619034 
2.029253 2.619215 
2.029300 2.619396 
2.029346 2.619576 
2.029392 2.619755 
2.029438 2.619934 
2.029485 2.620112 
2.029531 2.620290 
2.029577 2.620467 
2.029623 2.620644 
2.029669 2.620819 
2.029716 2.620995 
2.029762 2.621169 
2.029808 2.621344 
2.029854 2.621517 
2.029900 2.621690 
2.029946 2.621863 
2.029992 2.622034 
2.030039 2.622206 
2.030085 2.622376 
2.030131 2.622546 
2.030177 2.622716 
2.030223 2.622884 
2.030269 2.623053 
2.030315 2.623220 
2.030361 2.623387 
2.030407 2.623554 
2.030453 2.623720 
2.030499 2.623885 
2.030545 2.624050 
2.030591 2.624214 
2.030637 2.624378 
2.030684 2.624541 
2.030730 2.624703 
2.030776 2.624865 
2.030821 2.625026 
2.030867 2.625186 
2.030913 2.625346 
2.030959 2.625506 
2.031005 2.625665 
2.031051 2.625823 
2.031097 2.625980 
2.031143 2.626138 
2.031189 2.626294 
2.031235 2.626450 
2.031281 2.626605 
2.031327 2.626760 
2.031373 2.626914 
2.031419 2.627067 
2.031465 2.627220 
2.031510 2.627372 
2.031556 2.627524 
2.031602 2.627675 
2.031648 2.627826 
2.031694 2.627975 
2.031740 2.628125 
2.031785 2.628273 
2.031831 2.628421 
2.031877 2.628569 
2.031923 2.628716 
2.031969 2.628862 
2.032014 2.629007 
2.032060 2.629152 
2.032106 2.629297 
2.032152 2.629441 
2.032197 2.629584 
2.032243 2.629726 
2.032289 2.629868 
2.032334 2.630010 
2.032380 2.630151 
2.032426 2.630291 
2.032471 2.630430 
2.032517 2.630569 
2.032563 2.630708 
2.032608 2.630845 
2.032654 2.630983 
2.032699 2.631119 
2.032745 2.631255 
2.032791 2.631390 
2.032836 2.631525 
2.032882 2.631659 
2.032927 2.631793 
2.032973 2.631925 
2.033018 2.632058 
2.033064 2.632189 
2.033109 2.632320 
2.033155 2.632451 
2.033200 2.632581 
2.033246 2.632710 
2.033291 2.632839 
2.033337 2.632967 
2.033382 2.633094 
2.033428 2.633221 
2.033473 2.633347 
2.033519 2.633473 
2.033564 2.633598 
2.033610 2.633722 
2.033655 2.633846 
2.033700 2.633969 
2.033746 2.634091 
2.033791 2.634213 
2.033836 2.634335 
2.033882 2.634533 
2.033927 2.634732 
2.033973 2.634931 
2.034018 2.635129 
2.034063 2.635327 
2.034108 2.635523 
2.034154 2.635720 
2.034199 2.635915 
2.034244 2.636111 
2.034290 2.636305 
2.034335 2.636499 
2.034380 2.636693 
2.034425 2.636886 
2.034471 2.637078 
2.034516 2.637270 
2.034561 2.637461 
2.034606 2.637651 
2.034652 2.637841 
2.034697 2.638031 
2.034742 2.638220 
2.034787 2.638408 
2.034832 2.638595 
2.034877 2.638782 
2.034923 2.638969 
2.034968 2.639155 
2.035013 2.639340 
2.035058 2.639525 
2.035103 2.639709 
2.035148 2.639893 
2.035193 2.640076 
2.035238 2.640258 
2.035283 2.640440 
2.035328 2.640621 
2.035373 2.640802 
2.035419 2.640982 
2.035464 2.641162 
2.035509 2.641341 
2.035554 2.641519 
2.035599 2.641697 
2.035644 2.641874 
2.035689 2.642051 
2.035734 2.642227 
2.035779 2.642402 
2.035824 2.642577 
2.035869 2.642751 
2.035913 2.642925 
2.035958 2.643098 
2.036003 2.643271 
2.036048 2.643443 
2.036093 2.643614 
2.036138 2.643785 
2.036183 2.643955 
2.036228 2.644125 
2.036273 2.644294 
2.036318 2.644462 
2.036363 2.644630 
2.036407 2.644797 
2.036452 2.644964 
2.036497 2.645130 
2.036542 2.645295 
2.036587 2.645460 
2.036632 2.645625 
2.036676 2.645788 
2.036721 2.645951 
2.036766 2.646114 
2.036811 2.646276 
2.036856 2.646437 
2.036900 2.646598 
2.036945 2.646758 
2.036990 2.646918 
2.037035 2.647077 
2.037079 2.647236 
2.037124 2.647393 
2.037169 2.647551 
2.037214 2.647707 
2.037258 2.647863 
2.037303 2.648019 
2.037348 2.648174 
2.037392 2.648328 
2.037437 2.648482 
2.037482 2.648635 
2.037526 2.648788 
2.037571 2.648939 
2.037616 2.649091 
2.037660 2.649242 
2.037705 2.649392 
2.037749 2.649541 
2.037794 2.649690 
2.037839 2.649839 
2.037883 2.649987 
2.037928 2.650134 
2.037972 2.650280 
2.038017 2.650426 
2.038062 2.650572 
2.038106 2.650717 
2.038151 2.650861 
2.038195 2.651005 
2.038240 2.651148 
2.038284 2.651290 
2.038329 2.651432 
2.038373 2.651573 
2.038418 2.651714 
2.038462 2.651854 
2.038507 2.651994 
2.038551 2.652133 
2.038596 2.652271 
2.038640 2.652409 
2.038685 2.652546 
2.038729 2.652682 
2.038774 2.652818 
2.038818 2.652953 
2.038863 2.653088 
2.038907 2.653222 
2.038951 2.653356 
2.038996 2.653489 
2.039040 2.653621 
2.039085 2.653753 
2.039129 2.653884 
2.039173 2.654015 
2.039218 2.654145 
2.039262 2.654274 
2.039306 2.654403 
2.039351 2.654531 
2.039395 2.654658 
2.039439 2.654785 
2.039484 2.654912 
2.039528 2.655037 
2.039572 2.655163 
2.039617 2.655287 
2.039661 2.655411 
2.039705 2.655534 
2.039750 2.655657 
2.039794 2.655779 
2.039838 2.655901 
2.039882 2.656022 
2.039927 2.656142 
2.039971 2.656262 
2.040015 2.656381 
2.040059 2.656557 
2.040103 2.656755 
2.040148 2.656953 
2.040192 2.657151 
2.040236 2.657348 
2.040280 2.657544 
2.040324 2.657740 
2.040368 2.657935 
2.040412 2.658130 
2.040457 2.658324 
2.040501 2.658518 
2.040545 2.658710 
2.040589 2.658903 
2.040633 2.659095 
2.040677 2.659286 
2.040721 2.659476 
2.040765 2.659666 
2.040809 2.659856 
2.040853 2.660045 
2.040897 2.660233 
2.040941 2.660421 
2.040985 2.660608 
2.041029 2.660795 
2.041073 2.660981 
2.041117 2.661166 
2.041161 2.661351 
2.041205 2.661535 
2.041249 2.661719 
2.041293 2.661902 
2.041337 2.662084 
2.041381 2.662266 
2.041425 2.662448 
2.041469 2.662629 
2.041513 2.662809 
2.041556 2.662988 
2.041600 2.663167 
2.041644 2.663346 
2.041688 2.663524 
2.041732 2.663701 
2.041776 2.663878 
2.041820 2.664054 
2.041863 2.664230 
2.041907 2.664404 
2.041951 2.664579 
2.041995 2.664753 
2.042039 2.664926 
2.042082 2.665099 
2.042126 2.665271 
2.042170 2.665442 
2.042214 2.665613 
2.042257 2.665783 
2.042301 2.665953 
2.042345 2.666122 
2.042389 2.666291 
2.042432 2.666459 
2.042476 2.666626 
2.042520 2.666793 
2.042563 2.666959 
2.042607 2.667125 
2.042651 2.667290 
2.042694 2.667454 
2.042738 2.667618 
2.042782 2.667782 
2.042825 2.667944 
2.042869 2.668106 
2.042913 2.668268 
2.042956 2.668429 
2.043000 2.668589 
2.043043 2.668749 
2.043087 2.668908 
2.043130 2.669067 
2.043174 2.669225 
2.043218 2.669382 
2.043261 2.669539 
2.043305 2.669696 
2.043348 2.669851 
2.043392 2.670006 
2.043435 2.670161 
2.043479 2.670315 
2.043522 2.670468 
2.043566 2.670621 
2.043609 2.670773 
2.043653 2.670925 
2.043696 2.671076 
2.043740 2.671226 
2.043783 2.671376 
2.043827 2.671525 
2.043870 2.671674 
2.043913 2.671822 
2.043957 2.671969 
2.044000 2.672116 
2.044044 2.672262 
2.044087 2.672408 
2.044130 2.672553 
2.044174 2.672698 
2.044217 2.672841 
2.044261 2.672985 
2.044304 2.673127 
2.044347 2.673270 
2.044391 2.673411 
2.044434 2.673552 
2.044477 2.673692 
2.044521 2.673832 
2.044564 2.673971 
2.044607 2.674110 
2.044650 2.674248 
2.044694 2.674385 
2.044737 2.674522 
2.044780 2.674658 
2.044824 2.674794 
2.044867 2.674929 
2.044910 2.675063 
2.044953 2.675197 
2.044996 2.675331 
2.045040 2.675463 
2.045083 2.675595 
2.045126 2.675727 
2.045169 2.675858 
2.045213 2.675988 
2.045256 2.676118 
2.045299 2.676247 
2.045342 2.676375 
2.045385 2.676503 
2.045428 2.676630 
2.045472 2.676757 
2.045515 2.676883 
2.045558 2.677009 
2.045601 2.677134 
2.045644 2.677258 
2.045687 2.677382 
2.045730 2.677505 
2.045773 2.677628 
2.045816 2.677750 
2.045860 2.677871 
2.045903 2.677992 
2.045946 2.678112 
2.045989 2.678231 
2.046032 2.678350 
2.046075 2.678469 
2.046118 2.678587 
2.046161 2.678704 
2.046204 2.678820 
2.046247 2.678981 
2.046290 2.679179 
2.046333 2.679376 
2.046376 2.679573 
2.046419 2.679769 
2.046462 2.679965 
2.046505 2.680160 
2.046548 2.680354 
2.046591 2.680548 
2.046634 2.680742 
2.046677 2.680935 
2.046720 2.681127 
2.046763 2.681319 
2.046806 2.681510 
2.046849 2.681701 
2.046891 2.681891 
2.046934 2.682080 
2.046977 2.682269 
2.047020 2.682458 
2.047063 2.682645 
2.047106 2.682833 
2.047149 2.683019 
2.047192 2.683206 
2.047235 2.683391 
2.047277 2.683576 
2.047320 2.683760 
2.047363 2.683944 
2.047406 2.684128 
2.047449 2.684310 
2.047492 2.684492 
2.047534 2.684674 
2.047577 2.684855 
2.047620 2.685035 
2.047663 2.685215 
2.047706 2.685394 
2.047748 2.685573 
2.047791 2.685751 
2.047834 2.685928 
2.047876 2.686105 
2.047919 2.686282 
2.047962 2.686457 
2.048005 2.686633 
2.048047 2.686807 
2.048090 2.686981 
2.048133 2.687155 
2.048175 2.687327 
2.048218 2.687500 
2.048261 2.687671 
2.048303 2.687842 
2.048346 2.688013 
2.048389 2.688183 
2.048431 2.688352 
2.048474 2.688521 
2.048516 2.688689 
2.048559 2.688857 
2.048602 2.689024 
2.048644 2.689190 
2.048687 2.689356 
2.048729 2.689521 
2.048772 2.689686 
2.048814 2.689850 
2.048857 2.690014 
2.048899 2.690177 
2.048942 2.690339 
2.048984 2.690501 
2.049027 2.690662 
2.049069 2.690823 
2.049112 2.690983 
2.049154 2.691142 
2.049197 2.691301 
2.049239 2.691459 
2.049282 2.691617 
2.049324 2.691774 
2.049366 2.691930 
2.049409 2.692086 
2.049451 2.692242 
2.049494 2.692396 
2.049536 2.692551 
2.049578 2.692704 
2.049621 2.692857 
2.049663 2.693010 
2.049705 2.693161 
2.049748 2.693313 
2.049790 2.693463 
2.049832 2.693613 
2.049875 2.693763 
2.049917 2.693912 
2.049959 2.694060 
2.050002 2.694208 
2.050044 2.694355 
2.050086 2.694501 
2.050129 2.694647 
2.050171 2.694793 
2.050213 2.694937 
2.050255 2.695082 
2.050298 2.695225 
2.050340 2.695368 
2.050382 2.695511 
2.050424 2.695653 
2.050466 2.695794 
2.050509 2.695934 
2.050551 2.696074 
2.050593 2.696214 
2.050635 2.696353 
2.050677 2.696491 
2.050719 2.696629 
2.050762 2.696766 
2.050804 2.696903 
2.050846 2.697038 
2.050888 2.697174 
2.050930 2.697309 
2.050972 2.697443 
2.051014 2.697576 
2.051056 2.697709 
2.051099 2.697842 
2.051141 2.697974 
2.051183 2.698105 
2.051225 2.698235 
2.051267 2.698365 
2.051309 2.698495 
2.051351 2.698624 
2.051393 2.698752 
2.051435 2.698880 
2.051477 2.699007 
2.051519 2.699133 
2.051561 2.699259 
2.051603 2.699385 
2.051645 2.699509 
2.051687 2.699633 
2.051729 2.699757 
2.051771 2.699880 
2.051813 2.700002 
2.051855 2.700124 
2.051897 2.700245 
2.051939 2.700366 
2.051981 2.700486 
2.052022 2.700605 
2.052064 2.700724 
2.052106 2.700842 
2.052148 2.700960 
2.052190 2.701077 
2.052232 2.701193 
2.052274 2.701309 
2.052316 2.701424 
2.052357 2.701539 
2.052399 2.701653 
2.052441 2.701797 
2.052483 2.701994 
2.052525 2.702191 
2.052567 2.702387 
2.052608 2.702582 
2.052650 2.702777 
2.052692 2.702971 
2.052734 2.703165 
2.052776 2.703358 
2.052817 2.703551 
2.052859 2.703743 
2.052901 2.703935 
2.052943 2.704126 
2.052984 2.704316 
2.053026 2.704506 
2.053068 2.704695 
2.053110 2.704884 
2.053151 2.705072 
2.053193 2.705260 
2.053235 2.705447 
2.053277 2.705633 
2.053318 2.705819 
2.053360 2.706004 
2.053402 2.706189 
2.053443 2.706373 
2.053485 2.706557 
2.053527 2.706740 
2.053568 2.706923 
2.053610 2.707105 
2.053652 2.707286 
2.053693 2.707467 
2.053735 2.707647 
2.053776 2.707827 
2.053818 2.708006 
2.053860 2.708185 
2.053901 2.708363 
2.053943 2.708540 
2.053984 2.708717 
2.054026 2.708894 
2.054068 2.709069 
2.054109 2.709245 
2.054151 2.709419 
2.054192 2.709593 
2.054234 2.709767 
2.054275 2.709940 
2.054317 2.710112 
2.054358 2.710284 


==> data/BUSineA10K2048M80kuxinv.dat <==
0.000000 1.591552 
0.001000 1.590801 
0.002000 1.590051 
0.003000 1.589301 
0.004000 1.588552 
0.005000 1.587803 
0.006000 1.587056 
0.007000 1.586307 
0.008000 1.585558 
0.009000 1.584810 
0.010000 1.584062 
0.011000 1.583314 
0.012000 1.582568 
0.013000 1.581822 
0.014000 1.581074 
0.015000 1.580327 
0.016000 1.579580 
0.017000 1.578834 
0.018000 1.578088 
0.019000 1.577343 
0.020000 1.576599 
0.021000 1.575853 
0.022000 1.575107 
0.023000 1.574362 
0.024000 1.573618 
0.025000 1.572874 
0.026000 1.572131 
0.027000 1.571387 
0.028000 1.570643 
0.029000 1.569899 
0.030000 1.569156 
0.031000 1.568413 
0.032000 1.567671 
0.033000 1.566929 
0.034000 1.566186 
0.035000 1.565444 
0.036000 1.564702 
0.037000 1.563960 
0.038000 1.563219 
0.039000 1.562479 
0.040000 1.561739 
0.041000 1.560997 
0.042000 1.560256 
0.043000 1.559516 
0.044000 1.558776 
0.045000 1.558037 
0.046000 1.557299 
0.047000 1.556559 
0.048000 1.555819 
0.049000 1.555080 
0.050000 1.554342 
0.051000 1.553604 
0.052000 1.552867 
0.053000 1.552129 
0.054000 1.551391 
0.055000 1.550653 
0.056000 1.549915 
0.057000 1.549179 
0.058000 1.548443 
0.059000 1.547707 
0.060000 1.546970 
0.061000 1.546234 
0.062000 1.545497 
0.063000 1.544762 
0.064000 1.544027 
0.065000 1.543293 
0.066000 1.542558 
0.067000 1.541823 
0.068000 1.541088 
0.069000 1.540353 
0.070000 1.539620 
0.071000 1.538887 
0.072000 1.538154 
0.073000 1.537420 
0.074000 1.536686 
0.075000 1.535953 
0.076000 1.535220 
0.077000 1.534489 
0.078000 1.533757 
0.079000 1.533025 
0.080000 1.532293 
0.081000 1.531561 
0.082000 1.530829 
0.083000 1.530099 
0.084000 1.529369 
0.085000 1.528639 
0.086000 1.527907 
0.087000 1.527177 
0.088000 1.526446 
0.089000 1.525717 
0.090000 1.524988 
0.091000 1.524260 
0.092000 1.523530 
0.093000 1.522801 
0.094000 1.522072 
0.095000 1.521343 
0.096000 1.520616 
0.097000 1.519889 
0.098000 1.519161 
0.099000 1.518433 
0.100000 1.517705 
0.101000 1.516978 
0.102000 1.516251 
0.103000 1.515525 
0.104000 1.514800 
0.105000 1.514073 
0.106000 1.513346 
0.107000 1.512620 
0.108000 1.511895 
0.109000 1.511170 
0.110000 1.510446 
0.111000 1.509721 
0.112000 1.508995 
0.113000 1.508271 
0.114000 1.507546 
0.115000 1.506823 
0.116000 1.506100 
0.117000 1.505377 
0.118000 1.504653 
0.119000 1.503929 
0.120000 1.503206 
0.121000 1.502484 
0.122000 1.501762 
0.123000 1.501041 
0.124000 1.500318 
0.125000 1.499595 
0.126000 1.498873 
0.127000 1.498152 
0.128000 1.497432 
0.129000 1.496712 
0.130000 1.495991 
0.131000 1.495269 
0.132000 1.494549 
0.133000 1.493829 
0.134000 1.493110 
0.135000 1.492391 
0.136000 1.491672 
0.137000 1.490951 
0.138000 1.490232 
0.139000 1.489513 
0.140000 1.488795 
0.141000 1.488078 
0.142000 1.487360 
0.143000 1.486641 
0.144000 1.485923 
0.145000 1.485205 
0.146000 1.484488 
0.147000 1.483772 
0.148000 1.483057 
0.149000 1.482339 
0.150000 1.481622 
0.151000 1.480905 
0.152000 1.480190 
0.153000 1.479475 
0.154000 1.478760 
0.155000 1.478044 
0.156000 1.477328 
0.157000 1.476613 
0.158000 1.475899 
0.159000 1.475185 
0.160000 1.474471 
0.161000 1.473757 
0.162000 1.473043 
0.163000 1.472329 
0.164000 1.471615 
0.165000 1.470902 
0.166000 1.470190 
0.167000 1.469478 
0.168000 1.468765 
0.169000 1.468052 
0.170000 1.467339 
0.171000 1.466628 
0.172000 1.465917 
0.173000 1.465207 
0.174000 1.464494 
0.175000 1.463782 
0.176000 1.463071 
0.177000 1.462361 
0.178000 1.461651 
0.179000 1.460942 
0.180000 1.460231 
0.181000 1.459521 
0.182000 1.458811 
0.183000 1.458102 
0.184000 1.457393 
0.185000 1.456685 
0.186000 1.455976 
0.187000 1.455267 
0.188000 1.454558 
0.189000 1.453850 
0.190000 1.453143 
0.191000 1.452436 
0.192000 1.451728 
0.193000 1.451020 
0.194000 1.450313 
0.195000 1.449606 
0.196000 1.448900 
0.197000 1.448194 
0.198000 1.447488 
0.199000 1.446781 
0.200000 1.446075 
0.201000 1.445369 
0.202000 1.444664 
0.203000 1.443960 
0.204000 1.443255 
0.205000 1.442550 
0.206000 1.441844 
0.207000 1.441140 
0.208000 1.440436 
0.209000 1.439733 
0.210000 1.439030 
0.211000 1.438325 
0.212000 1.437621 
0.213000 1.436918 
0.214000 1.436215 
0.215000 1.435514 
0.216000 1.434812 
0.217000 1.434109 
0.218000 1.433406 
0.219000 1.432704 
0.220000 1.432002 
0.221000 1.431302 
0.222000 1.430602 
0.223000 1.429899 
0.224000 1.429198 
0.225000 1.428497 
0.226000 1.427797 
0.227000 1.427097 
0.228000 1.426398 
0.229000 1.425698 
0.230000 1.424997 
0.231000 1.424297 
0.232000 1.423598 
0.233000 1.422900 
0.234000 1.422202 
0.235000 1.421503 
0.236000 1.420804 
0.237000 1.420105 
0.238000 1.419407 
0.239000 1.418710 
0.240000 1.418014 
0.241000 1.417316 
0.242000 1.416617 
0.243000 1.415920 
0.244000 1.415223 
0.245000 1.414527 
0.246000 1.413832 
0.247000 1.413136 
0.248000 1.412439 
0.249000 1.411742 
0.250000 1.411047 
0.251000 1.410352 
0.252000 1.409658 
0.253000 1.408963 
0.254000 1.408267 
0.255000 1.407572 
0.256000 1.406877 
0.257000 1.406184 
0.258000 1.405491 
0.259000 1.404797 
0.260000 1.404102 
0.261000 1.403409 
0.262000 1.402715 
0.263000 1.402023 
0.264000 1.401331 
0.265000 1.400639 
0.266000 1.399945 
0.267000 1.399252 
0.268000 1.398560 
0.269000 1.397869 
0.270000 1.397179 
0.271000 1.396487 
0.272000 1.395795 
0.273000 1.395103 
0.274000 1.394413 
0.275000 1.393723 
0.276000 1.393033 
0.277000 1.392343 
0.278000 1.391652 
0.279000 1.390962 
0.280000 1.390272 
0.281000 1.389583 
0.282000 1.388895 
0.283000 1.388206 
0.284000 1.387516 
0.285000 1.386827 
0.286000 1.386138 
0.287000 1.385451 
0.288000 1.384764 
0.289000 1.384076 
0.290000 1.383387 
0.291000 1.382699 
0.292000 1.382012 
0.293000 1.381325 
0.294000 1.380640 
0.295000 1.379953 
0.296000 1.379265 
0.297000 1.378578 
0.298000 1.377892 
0.299000 1.377207 
0.300000 1.376523 
0.301000 1.375837 
0.302000 1.375150 
0.303000 1.374465 
0.304000 1.373780 
0.305000 1.373096 
0.306000 1.372413 
0.307000 1.371728 
0.308000 1.371042 
0.309000 1.370358 
0.310000 1.369674 
0.311000 1.368992 
0.312000 1.368309 
0.313000 1.367625 
0.314000 1.366941 
0.315000 1.366258 
0.316000 1.365576 
0.317000 1.364894 
0.318000 1.364213 
0.319000 1.363530 
0.320000 1.362847 
0.321000 1.362165 
0.322000 1.361484 
0.323000 1.360804 
0.324000 1.360124 
0.325000 1.359442 
0.326000 1.358760 
0.327000 1.358079 
0.328000 1.357399 
0.329000 1.356720 
0.330000 1.356042 
0.331000 1.355360 
0.332000 1.354680 
0.333000 1.354000 
0.334000 1.353321 
0.335000 1.352643 
0.336000 1.351966 
0.337000 1.351286 
0.338000 1.350606 
0.339000 1.349928 
0.340000 1.349250 
0.341000 1.348573 
0.342000 1.347897 
0.343000 1.347218 
0.344000 1.346540 
0.345000 1.345862 
0.346000 1.345186 
0.347000 1.344510 
0.348000 1.343834 
0.349000 1.343157 
0.350000 1.342480 
0.351000 1.341804 
0.352000 1.341128 
0.353000 1.340454 
0.354000 1.339779 
0.355000 1.339102 
0.356000 1.338427 
0.357000 1.337752 
0.358000 1.337078 
0.359000 1.336405 
0.360000 1.335730 
0.361000 1.335055 
0.362000 1.334380 
0.363000 1.333706 
0.364000 1.333034 
0.365000 1.332362 
0.366000 1.331688 
0.367000 1.331014 
0.368000 1.330340 
0.369000 1.329668 
0.370000 1.328996 
0.371000 1.328326 
0.372000 1.327652 
0.373000 1.326979 
0.374000 1.326307 
0.375000 1.325636 
0.376000 1.324966 
0.377000 1.324296 
0.378000 1.323623 
0.379000 1.322952 
0.380000 1.322281 
0.381000 1.321611 
0.382000 1.320942 
0.383000 1.320273 
0.384000 1.319601 
0.385000 1.318931 
0.386000 1.318261 
0.387000 1.317592 
0.388000 1.316924 
0.389000 1.316256 
0.390000 1.315586 
0.391000 1.314916 
0.392000 1.314248 
0.393000 1.313580 
0.394000 1.312913 
0.395000 1.312245 
0.396000 1.311576 
0.397000 1.310908 
0.398000 1.310241 
0.399000 1.309575 
0.400000 1.308909 
0.401000 1.308242 
0.402000 1.307574 
0.403000 1.306907 
0.404000 1.306241 
0.405000 1.305576 
0.406000 1.304912 
0.407000 1.304244 
0.408000 1.303578 
0.409000 1.302912 
0.410000 1.302247 
0.411000 1.301583 
0.412000 1.300920 
0.413000 1.300254 
0.414000 1.299588 
0.415000 1.298924 
0.416000 1.298260 
0.417000 1.297598 
0.418000 1.296935 
0.419000 1.296269 
0.420000 1.295605 
0.421000 1.294942 
0.422000 1.294280 
0.423000 1.293618 
0.424000 1.292955 
0.425000 1.292292 
0.426000 1.291629 
0.427000 1.290967 
0.428000 1.290305 
0.429000 1.289645 
0.430000 1.288983 
0.431000 1.288320 
0.432000 1.287658 
0.433000 1.286998 
0.434000 1.286338 
0.435000 1.285679 
0.436000 1.285017 
0.437000 1.284355 
0.438000 1.283695 
0.439000 1.283035 
0.440000 1.282376 
0.441000 1.281718 
0.442000 1.281057 
0.443000 1.280396 
0.444000 1.279737 
0.445000 1.279079 
0.446000 1.278421 
0.447000 1.277763 
0.448000 1.277103 
0.449000 1.276444 
0.450000 1.275786 
0.451000 1.275129 
0.452000 1.274473 
0.453000 1.273814 
0.454000 1.273156 
0.455000 1.272498 
0.456000 1.271841 
0.457000 1.271185 
0.458000 1.270530 
0.459000 1.269872 
0.460000 1.269215 
0.461000 1.268558 
0.462000 1.267903 
0.463000 1.267248 
0.464000 1.266594 
0.465000 1.265936 
0.466000 1.265280 
0.467000 1.264625 
0.468000 1.263970 
0.469000 1.263317 
0.470000 1.262663 
0.471000 1.262007 
0.472000 1.261352 
0.473000 1.260698 
0.474000 1.260044 
0.475000 1.259392 
0.476000 1.258738 
0.477000 1.258083 
0.478000 1.257429 
0.479000 1.256777 
0.480000 1.256125 
0.481000 1.255474 
0.482000 1.254819 
0.483000 1.254166 
0.484000 1.253513 
0.485000 1.252862 
0.486000 1.252211 
0.487000 1.251560 
0.488000 1.250907 
0.489000 1.250255 
0.490000 1.249604 
0.491000 1.248953 
0.492000 1.248304 
0.493000 1.247653 
0.494000 1.247001 
0.495000 1.246350 
0.496000 1.245700 
0.497000 1.245051 
0.498000 1.244403 
0.499000 1.243752 
0.500000 1.243101 
0.501000 1.242451 
0.502000 1.241802 
0.503000 1.241154 
0.504000 1.240507 
0.505000 1.239857 
0.506000 1.239207 
0.507000 1.238558 
0.508000 1.237911 
0.509000 1.237264 
0.510000 1.236617 
0.511000 1.235967 
0.512000 1.235319 
0.513000 1.234672 
0.514000 1.234025 
0.515000 1.233380 
0.516000 1.232732 
0.517000 1.232084 
0.518000 1.231437 
0.519000 1.230791 
0.520000 1.230146 
0.521000 1.229502 
0.522000 1.228854 
0.523000 1.228207 
0.524000 1.227561 
0.525000 1.226917 
0.526000 1.226273 
0.527000 1.225628 
0.528000 1.224982 
0.529000 1.224336 
0.530000 1.223692 
0.531000 1.223048 
0.532000 1.222406 
0.533000 1.221761 
0.534000 1.221116 
0.535000 1.220471 
0.536000 1.219828 
0.537000 1.219186 
0.538000 1.218544 
0.539000 1.217899 
0.540000 1.217255 
0.541000 1.216612 
0.542000 1.215970 
0.543000 1.215329 
0.544000 1.214688 
0.545000 1.214044 
0.546000 1.213401 
0.547000 1.212759 
0.548000 1.212118 
0.549000 1.211479 
0.550000 1.210837 
0.551000 1.210194 
0.552000 1.209552 
0.553000 1.208912 
0.554000 1.208272 
0.555000 1.207634 
0.556000 1.206992 
0.557000 1.206350 
0.558000 1.205710 
0.559000 1.205071 
0.560000 1.204432 
0.561000 1.203794 
0.562000 1.203152 
0.563000 1.202512 
0.564000 1.201873 
0.565000 1.201235 
0.566000 1.200598 
0.567000 1.199959 
0.568000 1.199319 
0.569000 1.198680 
0.570000 1.198042 
0.571000 1.197406 
0.572000 1.196770 
0.573000 1.196130 
0.574000 1.195492 
0.575000 1.194854 
0.576000 1.194218 
0.577000 1.193582 
0.578000 1.192946 
0.579000 1.192307 
0.580000 1.191670 
0.581000 1.191034 
0.582000 1.190398 
0.583000 1.189764 
0.584000 1.189127 
0.585000 1.188490 
0.586000 1.187854 
0.587000 1.187219 
0.588000 1.186585 
0.589000 1.185952 
0.590000 1.185315 
0.591000 1.184679 
0.592000 1.184044 
0.593000 1.183410 
0.594000 1.182778 
0.595000 1.182144 
0.596000 1.181508 
0.597000 1.180873 
0.598000 1.180240 
0.599000 1.179607 
0.600000 1.178976 
0.601000 1.178341 
0.602000 1.177707 
0.603000 1.177073 
0.604000 1.176441 
0.605000 1.175810 
0.606000 1.175179 
0.607000 1.174544 
0.608000 1.173911 
0.609000 1.173279 
0.610000 1.172648 
0.611000 1.172018 
0.612000 1.171386 
0.613000 1.170753 
0.614000 1.170121 
0.615000 1.169491 
0.616000 1.168861 
0.617000 1.168232 
0.618000 1.167600 
0.619000 1.166968 
0.620000 1.166337 
0.621000 1.165708 
0.622000 1.165079 
0.623000 1.164450 
0.624000 1.163819 
0.625000 1.163188 
0.626000 1.162559 
0.627000 1.161930 
0.628000 1.161303 
0.629000 1.160674 
0.630000 1.160043 
0.631000 1.159414 
0.632000 1.158786 
0.633000 1.158159 
0.634000 1.157533 
0.635000 1.156902 
0.636000 1.156273 
0.637000 1.155645 
0.638000 1.155019 
0.639000 1.154393 
0.640000 1.153766 
0.641000 1.153137 
0.642000 1.152509 
0.643000 1.151882 
0.644000 1.151257 
0.645000 1.150633 
0.646000 1.150005 
0.647000 1.149377 
0.648000 1.148750 
0.649000 1.148125 
0.650000 1.147501 
0.651000 1.146876 
0.652000 1.146249 
0.653000 1.145622 
0.654000 1.144997 
0.655000 1.144373 
0.656000 1.143750 
0.657000 1.143125 
0.658000 1.142499 
0.659000 1.141873 
0.660000 1.141250 
0.661000 1.140627 
0.662000 1.140005 
0.663000 1.139379 
0.664000 1.138754 
0.665000 1.138130 
0.666000 1.137507 
0.667000 1.136886 
0.668000 1.136263 
0.669000 1.135638 
0.670000 1.135015 
0.671000 1.134392 
0.672000 1.133771 
0.673000 1.133151 
0.674000 1.132527 
0.675000 1.131903 
0.676000 1.131281 
0.677000 1.130660 
0.677999 1.130040 
0.678997 1.129421 
0.679994 1.128800 
0.680990 1.128180 
0.681984 1.127562 
0.682978 1.126946 
0.683971 1.126332 
0.684962 1.125716 
0.685952 1.125100 
0.686941 1.124485 
0.687930 1.123873 
0.688917 1.123262 
0.689903 1.122654 
0.690887 1.122041 
0.691871 1.121430 
0.692854 1.120821 
0.693835 1.120214 
0.694816 1.119608 
0.695795 1.119003 
0.696774 1.118395 
0.697751 1.117789 
0.698727 1.117186 
0.699702 1.116583 
0.700676 1.115983 
0.701649 1.115381 
0.702621 1.114779 
0.703592 1.114178 
0.704561 1.113579 
0.705530 1.112982 
0.706497 1.112387 
0.707464 1.111789 
0.708429 1.111191 
0.709394 1.110596 
0.710357 1.110002 
0.711319 1.109410 
0.712280 1.108819 
0.713240 1.108225 
0.714199 1.107632 
0.715157 1.107042 
0.716114 1.106453 
0.717070 1.105866 
0.718025 1.105279 
0.718978 1.104689 
0.719931 1.104102 
0.720883 1.103516 
0.721833 1.102932 
0.722783 1.102350 
0.723731 1.101767 
0.724679 1.101182 
0.725625 1.100599 
0.726570 1.100018 
0.727514 1.099439 
0.728458 1.098861 
0.729400 1.098282 
0.730341 1.097702 
0.731281 1.097124 
0.732220 1.096548 
0.733158 1.095973 
0.734095 1.095400 
0.735031 1.094826 
0.735966 1.094250 
0.736900 1.093677 
0.737833 1.093105 
0.738764 1.092535 
0.739695 1.091966 
0.740625 1.091396 
0.741554 1.090825 
0.742481 1.090256 
0.743408 1.089689 
0.744334 1.089123 
0.745258 1.088560 
0.746182 1.087994 
0.747105 1.087428 
0.748026 1.086863 
0.748947 1.086300 
0.749866 1.085739 
0.750785 1.085179 
0.751702 1.084618 
0.752619 1.084056 
0.753534 1.083496 
0.754449 1.082937 
0.755362 1.082381 
0.756275 1.081826 
0.757186 1.081269 
0.758097 1.080712 
0.759006 1.080156 
0.759914 1.079601 
0.760822 1.079049 
0.761728 1.078498 
0.762634 1.077947 
0.763538 1.077393 
0.764442 1.076841 
0.765344 1.076291 
0.766246 1.075743 
0.767146 1.075196 
0.768045 1.074650 
0.768944 1.074101 
0.769841 1.073553 
0.770738 1.073007 
0.771633 1.072462 
0.772528 1.071920 
0.773422 1.071379 
0.774314 1.070834 
0.775206 1.070290 
0.776096 1.069748 
0.776986 1.069208 
0.777875 1.068669 
0.778762 1.068132 
0.779649 1.067592 
0.780535 1.067052 
0.781420 1.066514 
0.782303 1.065978 
0.783186 1.065443 
0.784068 1.064910 
0.784949 1.064376 
0.785829 1.063840 
0.786708 1.063306 
0.787586 1.062773 
0.788463 1.062242 
0.789339 1.061713 
0.790214 1.061185 
0.791088 1.060653 
0.791961 1.060122 
0.792833 1.059594 
0.793705 1.059066 
0.794575 1.058541 
0.795444 1.058017 
0.796313 1.057490 
0.797180 1.056964 
0.798047 1.056438 
0.798912 1.055915 
0.799777 1.055393 
0.800641 1.054873 
0.801503 1.054352 
0.802365 1.053829 
0.803226 1.053308 
0.804086 1.052788 
0.804945 1.052269 
0.805803 1.051753 
0.806660 1.051238 
0.807516 1.050719 
0.808371 1.050201 
0.809226 1.049685 
0.810079 1.049170 
0.810931 1.048657 
0.811783 1.048145 
0.812633 1.047633 
0.813483 1.047118 
0.814332 1.046605 
0.815180 1.046094 
0.816026 1.045584 
0.816872 1.045076 
0.817717 1.044570 
0.818562 1.044060 
0.819405 1.043550 
0.820247 1.043042 
0.821088 1.042536 
0.821929 1.042031 
0.822768 1.041528 
0.823607 1.041025 
0.824445 1.040518 
0.825281 1.040013 
0.826117 1.039510 
0.826952 1.039009 
0.827786 1.038509 
0.828619 1.038010 
0.829452 1.037510 
0.830283 1.037008 
0.831114 1.036508 
0.831943 1.036010 
0.832772 1.035513 
0.833600 1.035018 
0.834426 1.034524 
0.835252 1.034026 
0.836077 1.033529 
0.836902 1.033034 
0.837725 1.032540 
0.838547 1.032048 
0.839369 1.031557 
0.840189 1.031067 
0.841009 1.030573 
0.841828 1.030081 
0.842646 1.029590 
0.843463 1.029101 
0.844279 1.028613 
0.845095 1.028127 
0.845909 1.027640 
0.846723 1.027151 
0.847535 1.026663 
0.848347 1.026177 
0.849158 1.025692 
0.849968 1.025209 
0.850777 1.024727 
0.851586 1.024244 
0.852393 1.023758 
0.853200 1.023275 
0.854005 1.022793 
0.854810 1.022312 
0.855614 1.021834 
0.856417 1.021356 
0.857219 1.020876 
0.858021 1.020395 
0.858821 1.019916 
0.859621 1.019438 
0.860420 1.018962 
0.861218 1.018488 
0.862015 1.018015 
0.862811 1.017538 
0.863606 1.017062 
0.864401 1.016587 
0.865195 1.016113 
0.865987 1.015641 
0.866779 1.015171 
0.867571 1.014702 
0.868361 1.014229 
0.869150 1.013757 
0.869939 1.013286 
0.870727 1.012816 
0.871514 1.012348 
0.872300 1.011882 
0.873085 1.011417 
0.873869 1.010949 
0.874653 1.010480 
0.875436 1.010013 
0.876217 1.009548 
0.876999 1.009084 
0.877779 1.008621 
0.878558 1.008160 
0.879337 1.007697 
0.880114 1.007232 
0.880891 1.006769 
0.881667 1.006308 
0.882443 1.005847 
0.883217 1.005389 
0.883991 1.004932 
0.884763 1.004473 
0.885535 1.004012 
0.886306 1.003553 
0.887077 1.003095 
0.887846 1.002638 
0.888615 1.002184 
0.889383 1.001730 
0.890150 1.001277 
0.890916 1.000819 
0.891682 1.000364 
0.892446 0.999909 
0.893210 0.999457 
0.893973 0.999005 
0.894735 0.998556 
0.895497 0.998107 
0.896257 0.997654 
0.897017 0.997202 
0.897776 0.996751 
0.898534 0.996302 
0.899291 0.995854 
0.900048 0.995408 
0.900804 0.994963 
0.901559 0.994515 
0.902313 0.994067 
0.903066 0.993620 
0.903819 0.993174 
0.904571 0.992730 
0.905322 0.992287 
0.906072 0.991846 
0.906821 0.991404 
0.907570 0.990959 
0.908318 0.990515 
0.909065 0.990073 
0.909811 0.989632 
0.910557 0.989192 
0.911301 0.988754 
0.912045 0.988318 
0.912788 0.987877 
0.913531 0.987436 
0.914272 0.986997 
0.915013 0.986560 
0.915753 0.986124 
0.916492 0.985689 
0.917231 0.985256 
0.917968 0.984821 
0.918705 0.984384 
0.919442 0.983948 
0.920177 0.983513 
0.920912 0.983080 
0.921645 0.982649 
0.922378 0.982219 
0.923111 0.981790 
0.923842 0.981357 
0.924573 0.980924 
0.925303 0.980493 
0.926032 0.980063 
0.926761 0.979635 
0.927489 0.979207 
0.928216 0.978782 
0.928942 0.978356 
0.929667 0.977926 
0.930392 0.977498 
0.931116 0.977071 
0.931839 0.976645 
0.932562 0.976221 
0.933283 0.975799 
0.934004 0.975377 
0.934725 0.974953 
0.935444 0.974528 
0.936163 0.974104 
0.936881 0.973681 
0.937598 0.973260 
0.938315 0.972840 
0.939030 0.972422 
0.939745 0.972005 
0.940459 0.971583 
0.941173 0.971162 
0.941886 0.970742 
0.942598 0.970324 
0.943309 0.969907 
0.944020 0.969491 
0.944730 0.969077 
0.945439 0.968663 
0.946147 0.968245 
0.946855 0.967828 
0.947562 0.967412 
0.948268 0.966997 
0.948973 0.966584 
0.949678 0.966173 
0.950382 0.965763 
0.951085 0.965352 
0.951788 0.964938 
0.952490 0.964524 
0.953191 0.964113 
0.953891 0.963702 
0.954591 0.963293 
0.955290 0.962886 
0.955988 0.962479 
0.956686 0.962072 
0.957382 0.961661 
0.958078 0.961252 
0.958774 0.960844 
0.959468 0.960438 
0.960162 0.960032 
0.960856 0.959629 
0.961548 0.959226 
0.962240 0.958823 
0.962931 0.958416 
0.963622 0.958010 
0.964311 0.957606 
0.965000 0.957203 
0.965689 0.956802 
0.966376 0.956402 
0.967063 0.956003 
0.967749 0.955603 
0.968435 0.955200 
0.969119 0.954798 
0.969804 0.954398 
0.970487 0.953999 
0.971170 0.953601 
0.971852 0.953204 
0.972533 0.952809 
0.973214 0.952414 
0.973894 0.952014 
0.974573 0.951616 
0.975251 0.951219 
0.975929 0.950823 
0.976606 0.950429 
0.977283 0.950036 
0.977959 0.949644 
0.978634 0.949254 
0.979308 0.948858 
0.979982 0.948463 
0.980655 0.948069 
0.981327 0.947677 
0.981999 0.947286 
0.982670 0.946896 
0.983340 0.946508 
0.984010 0.946121 
0.984679 0.945730 
0.985347 0.945338 
0.986015 0.944948 
0.986682 0.944559 
0.987348 0.944172 
0.988014 0.943785 
0.988679 0.943400 
0.989343 0.943016 
0.990007 0.942631 
0.990670 0.942243 
0.991332 0.941856 
0.991994 0.941470 
0.992655 0.941085 
0.993315 0.940702 
0.993974 0.940320 
0.994633 0.939940 
0.995292 0.939560 
0.995949 0.939175 
0.996606 0.938791 
0.997263 0.938409 
0.997918 0.938027 
0.998573 0.937647 
0.999228 0.937268 
0.999881 0.936891 
1.000534 0.936514 
1.001187 0.936136 
1.001839 0.935755 
1.002490 0.935375 
1.003140 0.934997 
1.003790 0.934620 
1.004439 0.934244 
1.005088 0.933869 
1.005735 0.933496 
1.006383 0.933124 
1.007029 0.932746 
1.007675 0.932369 
1.008320 0.931993 
1.008965 0.931619 
1.009609 0.931246 
1.010252 0.930874 
1.010895 0.930504 
1.011537 0.930135 
1.012179 0.929764 
1.012819 0.929390 
1.013459 0.929017 
1.014099 0.928646 
1.014738 0.928276 
1.015376 0.927907 
1.016014 0.927539 
1.016651 0.927172 
1.017287 0.926807 
1.017923 0.926438 
1.018558 0.926068 
1.019193 0.925699 
1.019826 0.925332 
1.020460 0.924965 
1.021092 0.924600 
1.021724 0.924236 
1.022356 0.923874 
1.022986 0.923512 
1.023616 0.923146 
1.024246 0.922779 
1.024875 0.922414 
1.025503 0.922051 
1.026131 0.921688 
1.026758 0.921327 
1.027384 0.920966 
1.028010 0.920607 
1.028635 0.920249 
1.029260 0.919886 
1.029884 0.919523 
1.030507 0.919162 
1.031130 0.918802 
1.031752 0.918443 
1.032373 0.918085 
1.032994 0.917729 
1.033615 0.917373 
1.034234 0.917018 
1.034853 0.916658 
1.035472 0.916299 
1.036090 0.915941 
1.036707 0.915585 
1.037324 0.915229 
1.037940 0.914875 
1.038555 0.914522 
1.039170 0.914170 
1.039784 0.913819 
1.040398 0.913462 
1.041011 0.913107 
1.041624 0.912753 
1.042236 0.912399 
1.042847 0.912047 
1.043457 0.911697 
1.044068 0.911347 
1.044677 0.910999 
1.045286 0.910651 
1.045894 0.910298 
1.046502 0.909946 
1.047109 0.909595 
1.047716 0.909245 
1.048322 0.908896 
1.048927 0.908549 
1.049532 0.908202 
1.050136 0.907857 
1.050740 0.907513 
1.051343 0.907164 
1.051945 0.906815 
1.052547 0.906468 
1.053149 0.906121 
1.053749 0.905776 
1.054349 0.905431 
1.054949 0.905088 
1.055548 0.904746 
1.056146 0.904405 
1.056744 0.904061 
1.057341 0.903715 
1.057938 0.903371 
1.058534 0.903027 
1.059130 0.902685 
1.059725 0.902344 
1.060319 0.902003 
1.060913 0.901665 
1.061506 0.901327 
1.062099 0.900988 
1.062691 0.900645 
1.063283 0.900304 
1.063874 0.899963 
1.064464 0.899624 
1.065054 0.899286 
1.065643 0.898948 
1.066232 0.898612 
1.066820 0.898278 
1.067408 0.897944 
1.067995 0.897605 
1.068581 0.897266 
1.069167 0.896929 
1.069753 0.896592 
1.070337 0.896257 
1.070922 0.895923 
1.071505 0.895589 
1.072088 0.895257 
1.072671 0.894926 
1.073253 0.894594 
1.073835 0.894258 
1.074415 0.893923 
1.074996 0.893590 
1.075576 0.893257 
1.076155 0.892925 
1.076734 0.892595 
1.077312 0.892266 
1.077889 0.891937 
1.078467 0.891610 
1.079043 0.891279 
1.079619 0.890947 
1.080194 0.890616 
1.080769 0.890286 
1.081344 0.889957 
1.081918 0.889629 
1.082491 0.889302 
1.083064 0.888977 
1.083636 0.888652 
1.084207 0.888328 
1.084779 0.887999 
1.085349 0.887670 
1.085919 0.887343 
1.086489 0.887016 
1.087058 0.886691 
1.087626 0.886367 
1.088194 0.886044 
1.088761 0.885722 
1.089328 0.885401 
1.089894 0.885079 
1.090460 0.884753 
1.091025 0.884428 
1.091590 0.884104 
1.092154 0.883781 
1.092718 0.883459 
1.093281 0.883138 
1.093844 0.882819 
1.094406 0.882500 
1.094967 0.882183 
1.095528 0.881864 
1.096089 0.881541 
1.096649 0.881219 
1.097208 0.880899 
1.097767 0.880579 
1.098325 0.880261 
1.098883 0.879943 
1.099441 0.879627 
1.099997 0.879312 
1.100554 0.878997 
1.101110 0.878682 
1.101665 0.878362 
1.102220 0.878044 
1.102774 0.877727 
1.103328 0.877410 
1.103881 0.877095 
1.104434 0.876781 
1.104986 0.876468 
1.105537 0.876156 
1.106089 0.875845 
1.106639 0.875533 
1.107189 0.875216 
1.107739 0.874901 
1.108288 0.874587 
1.108837 0.874274 
1.109385 0.873962 
1.109933 0.873650 
1.110480 0.873340 
1.111026 0.873031 
1.111572 0.872723 
1.112118 0.872416 
1.112663 0.872103 
1.113208 0.871790 
1.113752 0.871479 
1.114295 0.871169 
1.114838 0.870860 
1.115381 0.870552 
1.115923 0.870245 
1.116465 0.869939 
1.117006 0.869634 
1.117546 0.869330 
1.118087 0.869021 
1.118626 0.868712 
1.119165 0.868403 
1.119704 0.868096 
1.120242 0.867790 
1.120780 0.867484 
1.121317 0.867180 
1.121853 0.866877 
1.122390 0.866575 
1.122925 0.866274 
1.123460 0.865970 
1.123995 0.865664 
1.124529 0.865358 
1.125063 0.865054 
1.125596 0.864750 
1.126129 0.864448 
1.126661 0.864146 
1.127193 0.863846 
1.127724 0.863547 
1.128255 0.863248 
1.128785 0.862951 
1.129315 0.862647 
1.129845 0.862344 
1.130373 0.862043 
1.130902 0.861742 
1.131430 0.861442 
1.131957 0.861143 
1.132484 0.860845 
1.133011 0.860548 
1.133537 0.860253 
1.134062 0.859958 
1.134587 0.859661 
1.135112 0.859361 
1.135636 0.859061 
1.136160 0.858763 
1.136683 0.858466 
1.137205 0.858170 
1.137728 0.857874 
1.138249 0.857580 
1.138771 0.857287 
1.139291 0.856994 
1.139812 0.856703 
1.140332 0.856407 
1.140851 0.856110 
1.141370 0.855815 
1.141888 0.855520 
1.142406 0.855226 
1.142924 0.854933 
1.143441 0.854641 
1.143958 0.854350 
1.144474 0.854060 
1.144989 0.853771 
1.145505 0.853483 
1.146019 0.853189 
1.146534 0.852896 
1.147048 0.852603 
1.147561 0.852311 
1.148074 0.852021 
1.148586 0.851731 
1.149098 0.851442 
1.149610 0.851155 
1.150121 0.850868 
1.150632 0.850582 
1.151142 0.850297 
1.151651 0.850006 
1.152161 0.849716 
1.152670 0.849426 
1.153178 0.849138 
1.153686 0.848850 
1.154193 0.848564 
1.154700 0.848278 
1.155207 0.847993 
1.155713 0.847710 
1.156219 0.847427 
1.156724 0.847145 
1.157228 0.846857 
1.157733 0.846570 
1.158237 0.846283 
1.158740 0.845998 
1.159243 0.845713 
1.159745 0.845430 
1.160248 0.845147 
1.160749 0.844866 
1.161250 0.844585 
1.161751 0.844305 
1.162251 0.844026 
1.162751 0.843742 
1.163251 0.843458 
1.163750 0.843174 
1.164248 0.842892 
1.164746 0.842610 
1.165244 0.842330 
1.165741 0.842050 
1.166238 0.841771 
1.166734 0.841493 
1.167230 0.841216 
1.167726 0.840940 
1.168221 0.840661 
1.168715 0.840379 
1.169209 0.840098 
1.169703 0.839819 
1.170196 0.839540 
1.170689 0.839262 
1.171182 0.838985 
1.171674 0.838709 
1.172165 0.838434 
1.172656 0.838160 
1.173147 0.837886 
1.173637 0.837612 
1.174127 0.837333 
1.174617 0.837055 
1.175106 0.836778 
1.175594 0.836502 
1.176082 0.836226 
1.176570 0.835952 
1.177057 0.835679 
1.177544 0.835406 
1.178031 0.835135 
1.178517 0.834864 
1.179002 0.834594 
1.179487 0.834319 
1.179972 0.834044 
1.180457 0.833769 
1.180940 0.833496 
1.181424 0.833223 
1.181907 0.832951 
1.182390 0.832680 
1.182872 0.832410 
1.183354 0.832141 
1.183835 0.831873 
1.184316 0.831605 
1.184797 0.831338 
1.185277 0.831065 
1.185757 0.830792 
1.186236 0.830521 
1.186715 0.830251 
1.187193 0.829981 
1.187671 0.829713 
1.188149 0.829445 
1.188626 0.829178 
1.189103 0.828912 
1.189580 0.828647 
1.190056 0.828383 
1.190531 0.828117 
1.191007 0.827847 
1.191481 0.827578 
1.191956 0.827310 
1.192430 0.827043 
1.192903 0.826776 
1.193376 0.826511 
1.193849 0.826246 
1.194322 0.825983 
1.194794 0.825720 
1.195265 0.825458 
1.195736 0.825197 
1.196207 0.824932 
1.196677 0.824665 
1.197147 0.824400 
1.197617 0.824134 
1.198086 0.823870 
1.198555 0.823607 
1.199023 0.823345 
1.199491 0.823083 
1.199958 0.822822 
1.200426 0.822563 
1.200892 0.822304 
1.201359 0.822046 
1.201825 0.821784 
1.202290 0.821520 
1.202755 0.821257 
1.203220 0.820995 
1.203684 0.820733 
1.204148 0.820473 
1.204612 0.820214 
1.205075 0.819955 
1.205538 0.819697 
1.206000 0.819440 
1.206462 0.819184 
1.206924 0.818929 
1.207385 0.818671 
1.207846 0.818409 
1.208306 0.818149 
1.208766 0.817890 
1.209226 0.817631 
1.209685 0.817374 
1.210144 0.817117 
1.210602 0.816861 
1.211061 0.816606 
1.211518 0.816352 
1.211976 0.816098 
1.212433 0.815846 
1.212889 0.815592 
1.213345 0.815334 
1.213801 0.815076 
1.214257 0.814819 
1.214712 0.814563 
1.215166 0.814308 
1.215620 0.814054 
1.216074 0.813801 
1.216528 0.813549 
1.216981 0.813297 
1.217434 0.813046 
1.217886 0.812796 
1.218338 0.812547 
1.218790 0.812292 
1.219241 0.812037 
1.219692 0.811783 
1.220142 0.811529 
1.220592 0.811277 
1.221042 0.811025 
1.221491 0.810774 
1.221940 0.810524 
1.222389 0.810275 
1.222837 0.810027 
1.223285 0.809779 
1.223732 0.809533 
1.224180 0.809284 
1.224626 0.809031 
1.225073 0.808779 
1.225519 0.808528 
1.225964 0.808278 
1.226409 0.808029 
1.226854 0.807780 
1.227299 0.807533 
1.227743 0.807286 
1.228187 0.807040 
1.228630 0.806795 
1.229073 0.806551 
1.229516 0.806307 
1.229958 0.806058 
1.230400 0.805809 
1.230841 0.805560 
1.231283 0.805312 
1.231723 0.805065 
1.232164 0.804819 
1.232604 0.804574 
1.233044 0.804329 
1.233483 0.804085 
1.233922 0.803842 
1.234361 0.803600 
1.234799 0.803359 
1.235237 0.803118 
1.235675 0.802871 
1.236112 0.802624 
1.236549 0.802379 
1.236985 0.802134 
1.237421 0.801890 
1.237857 0.801646 
1.238292 0.801404 
1.238727 0.801162 
1.239162 0.800922 
1.239596 0.800682 
1.240030 0.800442 
1.240464 0.800204 
1.240897 0.799965 
1.241330 0.799721 
1.241763 0.799477 
1.242195 0.799234 
1.242627 0.798992 
1.243058 0.798751 
1.243489 0.798510 
1.243920 0.798271 
1.244351 0.798032 
1.244781 0.797794 
1.245211 0.797557 
1.245640 0.797320 
1.246069 0.797084 
1.246498 0.796849 
1.246926 0.796607 
1.247354 0.796366 
1.247782 0.796126 
1.248209 0.795887 
1.248636 0.795648 
1.249063 0.795410 
1.249489 0.795173 
1.249915 0.794937 
1.250340 0.794702 
1.250765 0.794467 
1.251190 0.794233 
1.251615 0.794000 
1.252039 0.793768 
1.252463 0.793530 
1.252886 0.793291 
1.253310 0.793054 
1.253732 0.792817 
1.254155 0.792581 
1.254577 0.792345 
1.254999 0.792111 
1.255420 0.791877 
1.255841 0.791644 
1.256262 0.791412 
1.256683 0.791181 
1.257103 0.790950 
1.257522 0.790720 
1.257942 0.790487 
1.258361 0.790251 
1.258780 0.790016 
1.259198 0.789782 
1.259616 0.789548 
1.260034 0.789315 
1.260451 0.789083 
1.260868 0.788852 
1.261285 0.788621 
1.261701 0.788392 
1.262117 0.788163 
1.262533 0.787934 
1.262948 0.787707 
1.263364 0.787480 
1.263778 0.787246 
1.264193 0.787013 
1.264607 0.786781 
1.265020 0.786550 
1.265434 0.786319 
1.265847 0.786090 
1.266260 0.785860 
1.266672 0.785632 
1.267084 0.785405 
1.267496 0.785178 
1.267907 0.784952 
1.268318 0.784727 
1.268729 0.784502 
1.269140 0.784276 
1.269550 0.784045 
1.269960 0.783815 
1.270369 0.783586 
1.270778 0.783357 
1.271187 0.783130 
1.271596 0.782903 
1.272004 0.782676 
1.272412 0.782451 
1.272819 0.782226 
1.273226 0.782002 
1.273633 0.781779 
1.274040 0.781557 
1.274446 0.781335 
1.274852 0.781110 
1.275258 0.780882 
1.275663 0.780655 
1.276068 0.780429 
1.276472 0.780203 
1.276877 0.779978 
1.277281 0.779754 
1.277684 0.779530 
1.278088 0.779308 
1.278491 0.779086 
1.278894 0.778864 
1.279296 0.778644 
1.279698 0.778424 
1.280100 0.778205 
1.280501 0.777983 
1.280902 0.777757 
1.281303 0.777533 
1.281704 0.777309 
1.282104 0.777086 
1.282504 0.776864 
1.282903 0.776642 
1.283303 0.776421 
1.283702 0.776201 
1.284100 0.775982 
1.284498 0.775763 
1.284896 0.775545 
1.285294 0.775328 
1.285692 0.775112 
1.286089 0.774893 
1.286485 0.774670 
1.286882 0.774448 
1.287278 0.774227 
1.287674 0.774006 
1.288069 0.773786 
1.288465 0.773567 
1.288859 0.773349 
1.289254 0.773131 
1.289648 0.772914 
1.290042 0.772698 
1.290436 0.772483 
1.290829 0.772268 
1.291223 0.772054 
1.291615 0.771840 
1.292008 0.771619 
1.292400 0.771400 
1.292792 0.771181 
1.293183 0.770962 
1.293575 0.770745 
1.293966 0.770528 
1.294356 0.770312 
1.294747 0.770097 
1.295137 0.769882 
1.295526 0.769668 
1.295916 0.769455 
1.296305 0.769243 
1.296694 0.769031 
1.297082 0.768820 
1.297471 0.768605 
1.297858 0.768387 
1.298246 0.768171 
1.298633 0.767955 
1.299020 0.767739 
1.299407 0.767525 
1.299794 0.767311 
1.300180 0.767098 
1.300566 0.766885 
1.300951 0.766674 
1.301336 0.766463 
1.301721 0.766252 
1.302106 0.766043 
1.302490 0.765834 
1.302874 0.765626 
1.303258 0.765410 
1.303642 0.765196 
1.304025 0.764982 
1.304408 0.764769 
1.304790 0.764556 
1.305173 0.764344 
1.305555 0.764133 
1.305936 0.763923 
1.306318 0.763713 
1.306699 0.763504 
1.307080 0.763296 
1.307460 0.763089 
1.307841 0.762882 
1.308221 0.762676 
1.308600 0.762469 
1.308980 0.762256 
1.309359 0.762044 
1.309738 0.761833 
1.310116 0.761622 
1.310495 0.761412 
1.310873 0.761203 
1.311250 0.760995 
1.311628 0.760787 
1.312005 0.760580 
1.312382 0.760374 
1.312758 0.760168 
1.313134 0.759963 
1.313510 0.759759 
1.313886 0.759555 
1.314261 0.759351 
1.314636 0.759140 
1.315011 0.758931 
1.315386 0.758722 
1.315760 0.758514 
1.316134 0.758307 
1.316508 0.758100 
1.316881 0.757894 
1.317254 0.757689 
1.317627 0.757484 
1.318000 0.757281 
1.318372 0.757077 
1.318744 0.756875 
1.319116 0.756673 
1.319487 0.756472 
1.319858 0.756271 
1.320229 0.756063 
1.320600 0.755856 
1.320970 0.755650 
1.321340 0.755444 
1.321710 0.755239 
1.322080 0.755035 
1.322449 0.754831 
1.322818 0.754628 
1.323186 0.754426 
1.323555 0.754225 
1.323923 0.754024 
1.324291 0.753823 
1.324658 0.753624 
1.325025 0.753425 
1.325393 0.753227 
1.325759 0.753024 
1.326126 0.752819 
1.326492 0.752615 
1.326858 0.752412 
1.327223 0.752209 
1.327589 0.752007 
1.327954 0.751805 
1.328319 0.751605 
1.328683 0.751404 
1.329048 0.751205 
1.329412 0.751006 
1.329775 0.750808 
1.330139 0.750611 
1.330502 0.750414 
1.330865 0.750218 
1.331228 0.750022 
1.331590 0.749819 
1.331952 0.749617 
1.332314 0.749415 
1.332676 0.749215 
1.333037 0.749015 
1.333398 0.748815 
1.333759 0.748617 
1.334119 0.748419 
1.334480 0.748221 
1.334840 0.748025 
1.335199 0.747829 
1.335559 0.747633 
1.335918 0.747439 
1.336277 0.747244 
1.336636 0.747051 
1.336994 0.746855 
1.337352 0.746655 
1.337710 0.746456 
1.338068 0.746257 
1.338425 0.746059 
1.338782 0.745861 
1.339139 0.745665 
1.339495 0.745468 
1.339852 0.745273 
1.340208 0.745078 
1.340563 0.744884 
1.340919 0.744691 
1.341274 0.744498 
1.341629 0.744306 
1.341984 0.744114 
1.342338 0.743923 
1.342692 0.743729 
1.343046 0.743531 
1.343400 0.743335 
1.343753 0.743138 
1.344107 0.742943 
1.344460 0.742748 
1.344812 0.742553 
1.345165 0.742360 
1.345517 0.742167 
1.345869 0.741974 
1.346220 0.741782 
1.346572 0.741591 
1.346923 0.741401 
1.347274 0.741211 
1.347624 0.741022 
1.347974 0.740834 
1.348325 0.740643 
1.348674 0.740447 
1.349024 0.740253 
1.349373 0.740059 
1.349722 0.739866 
1.350071 0.739673 
1.350420 0.739481 
1.350768 0.739289 
1.351116 0.739099 
1.351464 0.738909 
1.351812 0.738719 
1.352159 0.738530 
1.352506 0.738342 
1.352853 0.738155 
1.353199 0.737968 
1.353546 0.737781 
1.353892 0.737595 
1.354237 0.737402 
1.354583 0.737210 
1.354928 0.737018 
1.355273 0.736827 
1.355618 0.736636 
1.355963 0.736446 
1.356307 0.736257 
1.356651 0.736069 
1.356995 0.735881 
1.357338 0.735693 
1.357682 0.735507 
1.358025 0.735320 
1.358368 0.735135 
1.358710 0.734950 
1.359052 0.734766 
1.359395 0.734582 
1.359736 0.734395 
1.360078 0.734205 
1.360419 0.734015 
1.360760 0.733826 
1.361101 0.733638 
1.361442 0.733450 
1.361782 0.733262 
1.362122 0.733076 
1.362462 0.732890 
1.362802 0.732704 
1.363141 0.732520 
1.363480 0.732336 
1.363819 0.732152 
1.364158 0.731969 
1.364496 0.731787 
1.364835 0.731605 
1.365172 0.731424 
1.365510 0.731238 
1.365848 0.731050 
1.366185 0.730862 
1.366522 0.730676 
1.366859 0.730490 
1.367195 0.730304 
1.367531 0.730120 
1.367867 0.729935 
1.368203 0.729752 
1.368539 0.729569 
1.368874 0.729387 
1.369209 0.729205 
1.369544 0.729024 
1.369879 0.728844 
1.370213 0.728664 
1.370547 0.728484 
1.370881 0.728306 
1.371215 0.728121 
1.371548 0.727936 
1.371881 0.727751 
1.372214 0.727566 
1.372547 0.727383 
1.372879 0.727200 
1.373212 0.727017 
1.373544 0.726835 
1.373875 0.726654 
1.374207 0.726474 
1.374538 0.726294 
1.374869 0.726114 
1.375200 0.725935 
1.375531 0.725757 
1.375861 0.725580 
1.376191 0.725403 
1.376521 0.725226 
1.376851 0.725045 
1.377180 0.724862 
1.377509 0.724679 
1.377838 0.724497 
1.378167 0.724316 
1.378496 0.724135 
1.378824 0.723954 
1.379152 0.723775 
1.379480 0.723596 
1.379807 0.723417 
1.380135 0.723239 
1.380462 0.723062 
1.380789 0.722886 
1.381115 0.722710 
1.381442 0.722534 
1.381768 0.722359 
1.382094 0.722185 
1.382420 0.722009 
1.382745 0.721828 
1.383071 0.721647 
1.383396 0.721467 
1.383721 0.721288 
1.384045 0.721109 
1.384370 0.720931 
1.384694 0.720753 
1.385018 0.720576 
1.385341 0.720399 
1.385665 0.720224 
1.385988 0.720048 
1.386311 0.719874 
1.386634 0.719700 
1.386957 0.719526 
1.387279 0.719353 
1.387601 0.719181 
1.387923 0.719009 
1.388245 0.718833 
1.388567 0.718654 
1.388888 0.718476 
1.389209 0.718298 
1.389530 0.718121 
1.389850 0.717945 
1.390171 0.717769 
1.390491 0.717594 
1.390811 0.717419 
1.391130 0.717246 
1.391450 0.717072 
1.391769 0.716899 
1.392088 0.716727 
1.392407 0.716555 
1.392726 0.716384 
1.393044 0.716214 
1.393362 0.716044 
1.393680 0.715875 
1.393998 0.715699 
1.394315 0.715523 
1.394633 0.715347 
1.394950 0.715172 
1.395267 0.714997 
1.395583 0.714823 
1.395900 0.714650 
1.396216 0.714477 
1.396532 0.714305 
1.396848 0.714133 
1.397163 0.713962 
1.397479 0.713791 
1.397794 0.713621 
1.398109 0.713452 
1.398423 0.713283 
1.398738 0.713115 
1.399052 0.712947 
1.399366 0.712780 
1.399680 0.712607 
1.399994 0.712433 
1.400307 0.712260 
1.400620 0.712087 
1.400933 0.711914 
1.401246 0.711742 
1.401559 0.711571 
1.401871 0.711400 
1.402183 0.711230 
1.402495 0.711061 
1.402807 0.710892 
1.403118 0.710723 
1.403430 0.710556 
1.403741 0.710388 
1.404051 0.710222 
1.404362 0.710056 
1.404673 0.709890 
1.404983 0.709725 
1.405293 0.709557 
1.405603 0.709385 
1.405912 0.709213 
1.406222 0.709042 
1.406531 0.708872 
1.406840 0.708702 
1.407148 0.708533 
1.407457 0.708364 
1.407765 0.708196 
1.408073 0.708028 
1.408381 0.707861 
1.408689 0.707695 
1.408997 0.707529 
1.409304 0.707364 
1.409611 0.707199 
1.409918 0.707035 
1.410225 0.706871 
1.410531 0.706708 
1.410837 0.706546 
1.411143 0.706376 
1.411449 0.706207 
1.411755 0.706037 
1.412060 0.705869 
1.412366 0.705701 
1.412671 0.705534 
1.412975 0.705367 
1.413280 0.705201 
1.413584 0.705035 
1.413889 0.704870 
1.414193 0.704705 
1.414496 0.704541 
1.414800 0.704378 
1.415103 0.704215 
1.415407 0.704053 
1.415710 0.703891 
1.416012 0.703730 
1.416315 0.703569 
1.416617 0.703407 
1.416920 0.703239 
1.417222 0.703072 
1.417523 0.702905 
1.417825 0.702739 
1.418126 0.702574 
1.418428 0.702408 
1.418729 0.702244 
1.419029 0.702080 
1.419330 0.701916 
1.419630 0.701754 
1.419931 0.701591 
1.420231 0.701429 
1.420530 0.701268 
1.420830 0.701108 
1.421129 0.700947 
1.421428 0.700788 
1.421727 0.700629 
1.422026 0.700470 
1.422325 0.700311 
1.422623 0.700146 
1.422921 0.699980 
1.423219 0.699816 
1.423517 0.699652 
1.423815 0.699488 
1.424112 0.699325 
1.424409 0.699163 
1.424706 0.699001 
1.425003 0.698840 
1.425300 0.698679 
1.425596 0.698519 
1.425892 0.698359 
1.426188 0.698200 
1.426484 0.698041 
1.426780 0.697883 
1.427075 0.697725 
1.427371 0.697568 
1.427666 0.697412 
1.427960 0.697256 
1.428255 0.697094 
1.428550 0.696931 
1.428844 0.696768 
1.429138 0.696606 
1.429432 0.696444 
1.429726 0.696283 
1.430019 0.696123 
1.430312 0.695963 
1.430605 0.695804 
1.430898 0.695645 
1.431191 0.695486 
1.431484 0.695329 
1.431776 0.695171 
1.432068 0.695015 
1.432360 0.694858 
1.432652 0.694703 
1.432944 0.694548 
1.433235 0.694393 
1.433526 0.694239 
1.433817 0.694083 
1.434108 0.693922 
1.434399 0.693761 
1.434689 0.693601 
1.434979 0.693441 
1.435270 0.693282 
1.435559 0.693123 
1.435849 0.692965 
1.436139 0.692807 
1.436428 0.692650 
1.436717 0.692494 
1.437006 0.692338 
1.437295 0.692182 
1.437583 0.692027 
1.437872 0.691873 
1.438160 0.691719 
1.438448 0.691566 
1.438736 0.691413 
1.439023 0.691261 
1.439311 0.691109 
1.439598 0.690954 
1.439885 0.690794 
1.440172 0.690636 
1.440459 0.690478 
1.440745 0.690320 
1.441031 0.690163 
1.441317 0.690007 
1.441603 0.689851 
1.441889 0.689695 
1.442175 0.689541 
1.442460 0.689386 
1.442745 0.689232 
1.443030 0.689079 
1.443315 0.688926 
1.443600 0.688774 
1.443884 0.688622 
1.444169 0.688471 
1.444453 0.688320 
1.444737 0.688170 
1.445020 0.688020 
1.445304 0.687868 
1.445587 0.687711 
1.445871 0.687554 
1.446154 0.687398 
1.446437 0.687243 
1.446719 0.687088 
1.447002 0.686933 
1.447284 0.686779 
1.447566 0.686626 
1.447848 0.686473 
1.448130 0.686320 
1.448411 0.686169 
1.448693 0.686017 
1.448974 0.685866 
1.449255 0.685716 
1.449536 0.685566 
1.449817 0.685417 
1.450097 0.685268 
1.450377 0.685120 
1.450657 0.684972 
1.450937 0.684825 
1.451217 0.684670 
1.451497 0.684515 
1.451776 0.684361 
1.452055 0.684207 
1.452334 0.684054 
1.452613 0.683901 
1.452892 0.683749 
1.453171 0.683598 
1.453449 0.683447 
1.453727 0.683296 
1.454005 0.683146 
1.454283 0.682997 
1.454561 0.682848 
1.454838 0.682699 
1.455115 0.682551 
1.455392 0.682403 
1.455669 0.682256 
1.455946 0.682110 
1.456223 0.681964 
1.456499 0.681818 
1.456775 0.681670 
1.457051 0.681518 
1.457327 0.681365 
1.457603 0.681213 
1.457879 0.681062 
1.458154 0.680911 
1.458429 0.680761 
1.458704 0.680611 
1.458979 0.680461 
1.459254 0.680312 
1.459528 0.680164 
1.459802 0.680016 
1.460077 0.679869 
1.460351 0.679722 
1.460624 0.679575 
1.460898 0.679430 
1.461172 0.679284 
1.461445 0.679139 
1.461718 0.678995 
1.461991 0.678851 
1.462264 0.678708 
1.462536 0.678561 
1.462809 0.678410 
1.463081 0.678260 
1.463353 0.678110 
1.463625 0.677961 
1.463897 0.677812 
1.464168 0.677664 
1.464440 0.677516 
1.464711 0.677369 
1.464982 0.677222 
1.465253 0.677075 
1.465524 0.676929 
1.465794 0.676784 
1.466065 0.676639 
1.466335 0.676495 
1.466605 0.676351 
1.466875 0.676208 
1.467144 0.676065 
1.467414 0.675922 
1.467683 0.675780 
1.467953 0.675639 
1.468222 0.675496 
1.468490 0.675347 
1.468759 0.675199 
1.469028 0.675051 
1.469296 0.674904 
1.469564 0.674757 
1.469832 0.674610 
1.470100 0.674464 
1.470368 0.674319 
1.470635 0.674174 
1.470903 0.674029 
1.471170 0.673885 
1.471437 0.673742 
1.471704 0.673599 
1.471971 0.673456 
1.472237 0.673314 
1.472504 0.673173 
1.472770 0.673032 
1.473036 0.672891 
1.473302 0.672751 
1.473567 0.672611 
1.473833 0.672472 
1.474098 0.672328 
1.474364 0.672181 
1.474629 0.672035 
1.474894 0.671889 
1.475158 0.671744 
1.475423 0.671599 
1.475687 0.671455 
1.475952 0.671311 
1.476216 0.671168 
1.476480 0.671025 
1.476743 0.670883 
1.477007 0.670741 
1.477270 0.670600 
1.477534 0.670459 
1.477797 0.670318 
1.478060 0.670178 
1.478323 0.670039 
1.478585 0.669900 
1.478848 0.669762 
1.479110 0.669624 
1.479372 0.669486 
1.479634 0.669349 
1.479896 0.669205 
1.480158 0.669061 
1.480419 0.668917 
1.480680 0.668773 
1.480942 0.668630 
1.481203 0.668487 
1.481463 0.668345 
1.481724 0.668203 
1.481985 0.668062 
1.482245 0.667921 
1.482505 0.667781 
1.482765 0.667641 
1.483025 0.667502 
1.483285 0.667363 
1.483544 0.667224 
1.483804 0.667087 
1.484063 0.666949 
1.484322 0.666812 
1.484581 0.666676 
1.484840 0.666540 
1.485099 0.666404 
1.485357 0.666269 
1.485615 0.666128 
1.485874 0.665986 
1.486132 0.665843 
1.486390 0.665702 
1.486647 0.665560 
1.486905 0.665420 
1.487162 0.665279 
1.487419 0.665139 
1.487676 0.665000 
1.487933 0.664861 
1.488190 0.664723 
1.488447 0.664585 
1.488703 0.664447 
1.488960 0.664310 
1.489216 0.664173 
1.489472 0.664037 
1.489728 0.663902 
1.489983 0.663767 
1.490239 0.663632 
1.490494 0.663498 
1.490749 0.663364 
1.491004 0.663230 
1.491259 0.663096 
1.491514 0.662955 
1.491769 0.662814 
1.492023 0.662674 
1.492277 0.662535 
1.492531 0.662396 
1.492785 0.662257 
1.493039 0.662119 
1.493293 0.661981 
1.493546 0.661844 
1.493800 0.661707 
1.494053 0.661571 
1.494306 0.661435 
1.494559 0.661300 
1.494812 0.661165 
1.495064 0.661030 
1.495317 0.660896 
1.495569 0.660763 
1.495821 0.660630 
1.496073 0.660497 
1.496325 0.660365 
1.496577 0.660233 
1.496828 0.660102 
1.497080 0.659967 
1.497331 0.659828 
1.497582 0.659690 
1.497833 0.659552 
1.498084 0.659414 
1.498335 0.659277 
1.498585 0.659141 
1.498835 0.659005 
1.499086 0.658869 
1.499336 0.658734 
1.499586 0.658599 
1.499835 0.658465 
1.500085 0.658331 
1.500334 0.658197 
1.500584 0.658064 
1.500833 0.657932 
1.501082 0.657800 
1.501331 0.657668 
1.501580 0.657537 
1.501828 0.657406 
1.502077 0.657276 
1.502325 0.657146 
1.502573 0.657017 
1.502821 0.656885 
1.503069 0.656748 
1.503317 0.656612 
1.503564 0.656475 
1.503811 0.656340 
1.504059 0.656205 
1.504306 0.656070 
1.504553 0.655936 
1.504800 0.655802 
1.505046 0.655668 
1.505293 0.655535 
1.505539 0.655403 
1.505785 0.655271 
1.506031 0.655139 
1.506277 0.655008 
1.506523 0.654877 
1.506769 0.654747 
1.507014 0.654617 
1.507260 0.654488 
1.507505 0.654359 
1.507750 0.654230 
1.507995 0.654102 
1.508240 0.653975 
1.508484 0.653848 
1.508729 0.653713 
1.508973 0.653578 
1.509217 0.653444 
1.509461 0.653310 
1.509705 0.653176 
1.509949 0.653043 
1.510193 0.652911 
1.510436 0.652779 
1.510679 0.652647 
1.510923 0.652516 
1.511166 0.652385 
1.511409 0.652254 
1.511651 0.652124 
1.511894 0.651995 
1.512136 0.651866 
1.512379 0.651737 
1.512621 0.651609 
1.512863 0.651481 
1.513105 0.651354 
1.513347 0.651227 
1.513588 0.651100 
1.513830 0.650974 
1.514071 0.650849 
1.514313 0.650723 
1.514554 0.650589 
1.514795 0.650456 
1.515035 0.650324 
1.515276 0.650192 
1.515517 0.650060 
1.515757 0.649929 
1.515997 0.649799 
1.516237 0.649668 
1.516477 0.649539 
1.516717 0.649409 
1.516957 0.649280 
1.517196 0.649152 
1.517436 0.649024 
1.517675 0.648896 
1.517914 0.648769 
1.518153 0.648642 
1.518392 0.648516 
1.518631 0.648390 
1.518869 0.648264 
1.519107 0.648139 
1.519346 0.648015 
1.519584 0.647891 
1.519822 0.647767 
1.520060 0.647644 
1.520298 0.647512 
1.520535 0.647381 
1.520773 0.647251 
1.521010 0.647121 
1.521247 0.646991 
1.521484 0.646861 
1.521721 0.646733 
1.521958 0.646604 
1.522194 0.646476 
1.522431 0.646348 
1.522667 0.646221 
1.522904 0.646094 
1.523140 0.645968 
1.523376 0.645842 
1.523611 0.645717 
1.523847 0.645592 
1.524083 0.645467 
1.524318 0.645343 
1.524553 0.645219 
1.524788 0.645096 
1.525023 0.644973 
1.525258 0.644850 
1.525493 0.644728 
1.525728 0.644607 
1.525962 0.644482 
1.526197 0.644352 
1.526431 0.644223 
1.526665 0.644095 
1.526899 0.643966 
1.527133 0.643839 
1.527366 0.643711 
1.527600 0.643584 
1.527833 0.643458 
1.528067 0.643332 
1.528300 0.643206 
1.528533 0.643081 
1.528766 0.642956 
1.528998 0.642832 
1.529231 0.642708 
1.529463 0.642585 
1.529696 0.642462 
1.529928 0.642339 
1.530160 0.642217 
1.530392 0.642095 
1.530624 0.641974 
1.530855 0.641853 
1.531087 0.641732 
1.531318 0.641612 
1.531550 0.641492 
1.531781 0.641368 
1.532012 0.641240 
1.532243 0.641113 
1.532473 0.640987 
1.532704 0.640860 
1.532935 0.640734 
1.533165 0.640609 
1.533395 0.640484 
1.533625 0.640359 
1.533855 0.640235 
1.534085 0.640111 
1.534315 0.639988 
1.534544 0.639865 
1.534774 0.639743 
1.535003 0.639621 
1.535232 0.639499 
1.535461 0.639378 
1.535690 0.639257 
1.535919 0.639136 
1.536148 0.639016 
1.536376 0.638897 
1.536605 0.638778 
1.536833 0.638659 
1.537061 0.638540 
1.537289 0.638423 
1.537517 0.638302 
1.537745 0.638176 
1.537972 0.638051 
1.538200 0.637926 
1.538427 0.637801 
1.538655 0.637677 
1.538882 0.637553 
1.539109 0.637430 
1.539336 0.637307 
1.539562 0.637184 
1.539789 0.637062 
1.540016 0.636941 
1.540242 0.636819 
1.540468 0.636698 
1.540694 0.636578 
1.540920 0.636458 
1.541146 0.636338 
1.541372 0.636219 
1.541598 0.636100 
1.541823 0.635982 
1.542048 0.635864 
1.542274 0.635746 
1.542499 0.635629 
1.542724 0.635512 
1.542949 0.635396 
1.543173 0.635280 
1.543398 0.635158 
1.543622 0.635034 
1.543847 0.634911 
1.544071 0.634788 
1.544295 0.634665 
1.544519 0.634543 
1.544743 0.634421 
1.544966 0.634300 
1.545190 0.634179 
1.545414 0.634058 
1.545637 0.633938 
1.545860 0.633818 
1.546083 0.633699 
1.546306 0.633580 
1.546529 0.633461 
1.546752 0.633343 
1.546974 0.633225 
1.547197 0.633108 
1.547419 0.632991 
1.547641 0.632875 
1.547864 0.632758 
1.548085 0.632643 
1.548307 0.632527 
1.548529 0.632412 
1.548751 0.632298 
1.548972 0.632184 
1.549194 0.632064 
1.549415 0.631942 
1.549636 0.631820 
1.549857 0.631699 
1.550078 0.631578 
1.550299 0.631457 
1.550519 0.631337 
1.550740 0.631218 
1.550960 0.631098 
1.551181 0.630980 
1.551401 0.630861 
1.551621 0.630743 
1.551841 0.630625 
1.552060 0.630508 
1.552280 0.630391 
1.552500 0.630275 
1.552719 0.630159 
1.552938 0.630043 
1.553158 0.629928 
1.553377 0.629813 
1.553596 0.629698 
1.553815 0.629584 
1.554033 0.629470 
1.554252 0.629357 
1.554470 0.629244 
1.554689 0.629132 
1.554907 0.629017 
1.555125 0.628897 
1.555343 0.628777 
1.555561 0.628657 
1.555779 0.628538 
1.555996 0.628419 
1.556214 0.628300 
1.556431 0.628182 
1.556648 0.628065 
1.556865 0.627947 
1.557082 0.627830 
1.557299 0.627714 
1.557516 0.627598 
1.557733 0.627482 
1.557949 0.627367 
1.558166 0.627252 
1.558382 0.627137 
1.558598 0.627023 
1.558814 0.626909 
1.559030 0.626796 
1.559246 0.626683 
1.559462 0.626570 
1.559678 0.626458 
1.559893 0.626346 
1.560108 0.626235 
1.560324 0.626124 
1.560539 0.626013 
1.560754 0.625899 
1.560969 0.625780 
1.561184 0.625662 
1.561398 0.625544 
1.561613 0.625426 
1.561827 0.625309 
1.562042 0.625193 
1.562256 0.625076 
1.562470 0.624960 
1.562684 0.624845 
1.562898 0.624730 
1.563112 0.624615 
1.563325 0.624501 
1.563539 0.624387 
1.563752 0.624273 
1.563965 0.624160 
1.564179 0.624047 
1.564392 0.623935 
1.564605 0.623822 
1.564818 0.623711 
1.565030 0.623600 
1.565243 0.623489 
1.565455 0.623378 
1.565668 0.623268 
1.565880 0.623158 
1.566092 0.623049 
1.566304 0.622940 
1.566516 0.622829 
1.566728 0.622712 
1.566939 0.622596 
1.567151 0.622480 
1.567362 0.622364 
1.567574 0.622248 
1.567785 0.622133 
1.567996 0.622018 
1.568207 0.621904 
1.568418 0.621790 
1.568629 0.621677 
1.568839 0.621564 
1.569050 0.621451 
1.569260 0.621338 
1.569471 0.621226 
1.569681 0.621115 
1.569891 0.621003 
1.570101 0.620893 
1.570311 0.620782 
1.570521 0.620672 
1.570730 0.620562 
1.570940 0.620453 
1.571149 0.620344 
1.571358 0.620235 
1.571568 0.620127 
1.571777 0.620019 
1.571986 0.619912 
1.572195 0.619805 
1.572403 0.619693 
1.572612 0.619578 
1.572821 0.619463 
1.573029 0.619349 
1.573237 0.619235 
1.573445 0.619121 
1.573654 0.619008 
1.573862 0.618895 
1.574069 0.618782 
1.574277 0.618670 
1.574485 0.618558 
1.574692 0.618447 
1.574900 0.618336 
1.575107 0.618225 
1.575314 0.618115 
1.575521 0.618005 
1.575728 0.617896 
1.575935 0.617787 
1.576142 0.617678 
1.576349 0.617569 
1.576555 0.617461 
1.576762 0.617354 
1.576968 0.617247 
1.577174 0.617140 
1.577380 0.617033 
1.577586 0.616927 
1.577792 0.616821 
1.577998 0.616716 
1.578204 0.616607 
1.578409 0.616493 
1.578615 0.616380 
1.578820 0.616268 
1.579025 0.616155 
1.579230 0.616043 
1.579435 0.615932 
1.579640 0.615820 
1.579845 0.615709 
1.580050 0.615599 
1.580254 0.615489 
1.580459 0.615379 
1.580663 0.615270 
1.580867 0.615161 
1.581072 0.615052 
1.581276 0.614944 
1.581480 0.614836 
1.581683 0.614728 
1.581887 0.614621 
1.582091 0.614514 
1.582294 0.614408 
1.582498 0.614302 
1.582701 0.614196 
1.582904 0.614091 
1.583107 0.613986 
1.583310 0.613881 
1.583513 0.613777 
1.583716 0.613673 
1.583918 0.613570 
1.584121 0.613458 
1.584323 0.613347 
1.584526 0.613235 
1.584728 0.613124 
1.584930 0.613014 
1.585132 0.612904 
1.585334 0.612794 
1.585536 0.612685 
1.585738 0.612575 
1.585939 0.612467 
1.586141 0.612358 
1.586342 0.612250 
1.586543 0.612143 
1.586745 0.612036 
1.586946 0.611929 
1.587147 0.611822 
1.587348 0.611716 
1.587548 0.611610 
1.587749 0.611505 
1.587950 0.611400 
1.588150 0.611295 
1.588350 0.611191 
1.588551 0.611087 
1.588751 0.610983 
1.588951 0.610880 
1.589151 0.610777 
1.589350 0.610675 
1.589550 0.610572 
1.589750 0.610471 
1.589949 0.610361 
1.590149 0.610251 
1.590348 0.610141 
1.590547 0.610032 
1.590746 0.609923 
1.590945 0.609815 
1.591144 0.609707 
1.591343 0.609599 
1.591542 0.609491 
1.591740 0.609384 
1.591939 0.609278 
1.592137 0.609171 
1.592335 0.609065 
1.592533 0.608960 
1.592732 0.608854 
1.592929 0.608749 
1.593127 0.608645 
1.593325 0.608541 
1.593523 0.608437 
1.593720 0.608333 
1.593918 0.608230 
1.594115 0.608127 
1.594312 0.608025 
1.594509 0.607923 
1.594707 0.607821 
1.594903 0.607720 
1.595100 0.607619 
1.595297 0.607518 
1.595494 0.607418 
1.595690 0.607314 
1.595887 0.607205 
1.596083 0.607097 
1.596279 0.606990 
1.596475 0.606882 
1.596671 0.606775 
1.596867 0.606668 
1.597063 0.606562 
1.597259 0.606456 
1.597455 0.606350 
1.597650 0.606245 
1.597846 0.606140 
1.598041 0.606036 
1.598236 0.605931 
1.598431 0.605828 
1.598626 0.605724 
1.598821 0.605621 
1.599016 0.605518 
1.599211 0.605416 
1.599406 0.605313 
1.599600 0.605212 
1.599795 0.605110 
1.599989 0.605009 
1.600183 0.604909 
1.600377 0.604808 
1.600571 0.604708 
1.600765 0.604609 
1.600959 0.604509 
1.601153 0.604411 
1.601347 0.604312 
1.601540 0.604209 
1.601734 0.604102 
1.601927 0.603996 
1.602120 0.603890 
1.602313 0.603784 
1.602506 0.603678 
1.602699 0.603573 
1.602892 0.603469 
1.603085 0.603364 
1.603278 0.603260 
1.603470 0.603157 
1.603663 0.603053 
1.603855 0.602950 
1.604047 0.602848 
1.604239 0.602745 
1.604432 0.602643 
1.604623 0.602542 
1.604815 0.602441 
1.605007 0.602340 
1.605199 0.602239 
1.605390 0.602139 
1.605582 0.602039 
1.605773 0.601940 
1.605965 0.601841 
1.606156 0.601742 
1.606347 0.601643 
1.606538 0.601545 
1.606729 0.601448 
1.606920 0.601350 
1.607110 0.601253 
1.607301 0.601155 
1.607492 0.601050 
1.607682 0.600945 
1.607872 0.600840 
1.608063 0.600736 
1.608253 0.600632 
1.608443 0.600528 
1.608633 0.600425 
1.608823 0.600322 
1.609012 0.600220 
1.609202 0.600117 
1.609392 0.600015 
1.609581 0.599914 
1.609771 0.599813 
1.609960 0.599712 
1.610149 0.599611 
1.610338 0.599511 
1.610527 0.599411 
1.610716 0.599312 
1.610905 0.599213 
1.611094 0.599114 
1.611282 0.599015 
1.611471 0.598917 
1.611659 0.598819 
1.611848 0.598722 
1.612036 0.598625 
1.612224 0.598528 
1.612412 0.598432 
1.612600 0.598336 
1.612788 0.598240 
1.612976 0.598144 
1.613163 0.598048 
1.613351 0.597944 
1.613538 0.597840 
1.613726 0.597737 
1.613913 0.597635 
1.614100 0.597532 
1.614287 0.597430 
1.614474 0.597329 
1.614661 0.597227 
1.614848 0.597126 
1.615035 0.597026 
1.615222 0.596925 
1.615408 0.596825 
1.615595 0.596726 
1.615781 0.596627 
1.615967 0.596528 
1.616153 0.596429 
1.616340 0.596331 
1.616526 0.596233 
1.616711 0.596135 
1.616897 0.596038 
1.617083 0.595941 
1.617269 0.595844 
1.617454 0.595748 
1.617640 0.595652 
1.617825 0.595557 
1.618010 0.595461 
1.618195 0.595366 
1.618381 0.595272 
1.618566 0.595178 
1.618750 0.595084 
1.618935 0.594990 
1.619120 0.594890 
1.619305 0.594788 
1.619489 0.594686 
1.619674 0.594585 
1.619858 0.594484 
1.620042 0.594383 
1.620227 0.594283 
1.620411 0.594183 
1.620595 0.594084 
1.620779 0.593984 
1.620962 0.593885 
1.621146 0.593787 
1.621330 0.593689 
1.621513 0.593591 
1.621697 0.593493 
1.621880 0.593396 
1.622063 0.593299 
1.622247 0.593202 
1.622430 0.593106 
1.622613 0.593010 
1.622796 0.592914 
1.622978 0.592819 
1.623161 0.592724 
1.623344 0.592630 
1.623526 0.592535 
1.623709 0.592441 
1.623891 0.592348 
1.624073 0.592255 
1.624256 0.592162 
1.624438 0.592069 
1.624620 0.591977 
1.624802 0.591885 
1.624983 0.591786 
1.625165 0.591685 
1.625347 0.591585 
1.625528 0.591486 
1.625710 0.591386 
1.625891 0.591287 
1.626073 0.591189 
1.626254 0.591090 
1.626435 0.590992 
1.626616 0.590894 
1.626797 0.590797 
1.626978 0.590700 
1.627158 0.590603 
1.627339 0.590507 
1.627520 0.590411 
1.627700 0.590315 
1.627881 0.590220 
1.628061 0.590125 
1.628241 0.590030 
1.628421 0.589935 
1.628601 0.589841 
1.628781 0.589747 
1.628961 0.589654 
1.629141 0.589561 
1.629321 0.589468 
1.629500 0.589376 
1.629680 0.589283 
1.629859 0.589192 
1.630039 0.589100 
1.630218 0.589009 
1.630397 0.588918 
1.630576 0.588828 
1.630755 0.588734 
1.630934 0.588635 
1.631113 0.588537 
1.631292 0.588438 
1.631471 0.588340 
1.631649 0.588243 
1.631828 0.588145 
1.632006 0.588048 
1.632185 0.587952 
1.632363 0.587855 
1.632541 0.587759 
1.632719 0.587664 
1.632897 0.587568 
1.633075 0.587473 
1.633253 0.587378 
1.633431 0.587284 
1.633608 0.587190 
1.633786 0.587096 
1.633963 0.587003 
1.634141 0.586909 
1.634318 0.586817 
1.634495 0.586724 
1.634672 0.586632 
1.634849 0.586540 
1.635026 0.586449 
1.635203 0.586357 
1.635380 0.586267 
1.635557 0.586176 
1.635733 0.586086 
1.635910 0.585996 
1.636086 0.585906 
1.636263 0.585817 
1.636439 0.585728 
1.636615 0.585636 
1.636791 0.585539 
1.636967 0.585442 
1.637143 0.585345 
1.637319 0.585249 
1.637495 0.585152 
1.637670 0.585057 
1.637846 0.584961 
1.638021 0.584866 
1.638197 0.584771 
1.638372 0.584677 
1.638547 0.584582 
1.638723 0.584488 
1.638898 0.584395 
1.639073 0.584302 
1.639248 0.584209 
1.639423 0.584116 
1.639597 0.584024 
1.639772 0.583932 
1.639947 0.583840 
1.640121 0.583749 
1.640296 0.583658 
1.640470 0.583567 
1.640644 0.583476 
1.640818 0.583386 
1.640992 0.583297 
1.641166 0.583207 
1.641340 0.583118 
1.641514 0.583029 
1.641688 0.582941 
1.641862 0.582852 
1.642035 0.582764 
1.642209 0.582677 
1.642382 0.582590 
1.642556 0.582496 
1.642729 0.582400 
1.642902 0.582304 
1.643075 0.582209 
1.643248 0.582114 
1.643421 0.582020 
1.643594 0.581926 
1.643767 0.581832 
1.643940 0.581738 
1.644112 0.581645 
1.644285 0.581552 
1.644457 0.581459 
1.644630 0.581367 
1.644802 0.581275 
1.644974 0.581184 
1.645146 0.581092 
1.645318 0.581001 
1.645490 0.580910 
1.645662 0.580820 
1.645834 0.580730 
1.646006 0.580640 
1.646177 0.580550 
1.646349 0.580461 
1.646520 0.580372 
1.646692 0.580284 
1.646863 0.580196 
1.647034 0.580108 
1.647205 0.580020 
1.647376 0.579933 
1.647547 0.579846 
1.647718 0.579759 
1.647889 0.579673 
1.648060 0.579587 
1.648231 0.579501 
1.648401 0.579410 
1.648572 0.579315 
1.648742 0.579221 
1.648912 0.579128 
1.649083 0.579034 
1.649253 0.578941 
1.649423 0.578849 
1.649593 0.578756 
1.649763 0.578664 
1.649933 0.578572 
1.650103 0.578481 
1.650272 0.578389 
1.650442 0.578299 
1.650612 0.578208 
1.650781 0.578118 
1.650950 0.578028 
1.651120 0.577938 
1.651289 0.577849 
1.651458 0.577760 
1.651627 0.577671 
1.651796 0.577582 
1.651965 0.577494 
1.652134 0.577406 
1.652303 0.577319 
1.652471 0.577232 
1.652640 0.577145 
1.652809 0.577058 
1.652977 0.576972 
1.653145 0.576886 
1.653314 0.576800 
1.653482 0.576715 
1.653650 0.576630 
1.653818 0.576545 
1.653986 0.576460 
1.654154 0.576376 
1.654322 0.576284 
1.654490 0.576191 
1.654657 0.576099 
1.654825 0.576007 
1.654992 0.575915 
1.655160 0.575824 
1.655327 0.575732 
1.655495 0.575641 
1.655662 0.575551 
1.655829 0.575461 
1.655996 0.575371 
1.656163 0.575281 
1.656330 0.575191 
1.656496 0.575102 
1.656663 0.575014 
1.656830 0.574925 
1.656996 0.574837 
1.657163 0.574749 
1.657329 0.574661 
1.657496 0.574574 
1.657662 0.574487 
1.657828 0.574401 
1.657994 0.574314 
1.658160 0.574228 
1.658326 0.574142 
1.658492 0.574057 
1.658658 0.573972 
1.658824 0.573887 
1.658989 0.573802 
1.659155 0.573718 
1.659320 0.573634 
1.659486 0.573551 
1.659651 0.573467 
1.659816 0.573384 
1.659982 0.573301 
1.660147 0.573214 
1.660312 0.573122 
1.660477 0.573031 
1.660642 0.572941 
1.660806 0.572850 
1.660971 0.572760 
1.661136 0.572670 
1.661300 0.572581 
1.661465 0.572491 
1.661629 0.572402 
1.661794 0.572314 
1.661958 0.572225 
1.662122 0.572137 
1.662286 0.572049 
1.662450 0.571962 
1.662614 0.571875 
1.662778 0.571788 
1.662942 0.571701 
1.663106 0.571615 
1.663270 0.571529 
1.663433 0.571443 
1.663597 0.571358 
1.663760 0.571273 
1.663924 0.571188 
1.664087 0.571104 
1.664250 0.571019 
1.664413 0.570935 
1.664577 0.570852 
1.664740 0.570769 
1.664903 0.570686 
1.665065 0.570603 
1.665228 0.570520 
1.665391 0.570438 
1.665554 0.570356 
1.665716 0.570275 
1.665879 0.570194 
1.666041 0.570107 
1.666203 0.570017 
1.666366 0.569927 
1.666528 0.569838 
1.666690 0.569749 
1.666852 0.569660 
1.667014 0.569572 
1.667176 0.569484 
1.667338 0.569396 
1.667499 0.569309 
1.667661 0.569221 
1.667823 0.569134 
1.667984 0.569048 
1.668146 0.568961 
1.668307 0.568875 
1.668468 0.568790 
1.668630 0.568704 
1.668791 0.568619 
1.668952 0.568534 
1.669113 0.568449 
1.669274 0.568365 
1.669435 0.568281 
1.669595 0.568197 
1.669756 0.568114 
1.669917 0.568031 
1.670077 0.567948 
1.670238 0.567866 
1.670398 0.567783 
1.670559 0.567701 
1.670719 0.567620 
1.670879 0.567538 
1.671039 0.567457 
1.671199 0.567376 
1.671359 0.567296 
1.671519 0.567216 
1.671679 0.567136 
1.671839 0.567055 
1.671999 0.566967 
1.672158 0.566878 
1.672318 0.566790 
1.672477 0.566703 
1.672637 0.566615 
1.672796 0.566528 
1.672956 0.566441 
1.673115 0.566355 
1.673274 0.566268 
1.673433 0.566182 
1.673592 0.566097 
1.673751 0.566011 
1.673910 0.565926 
1.674069 0.565841 
1.674227 0.565757 
1.674386 0.565672 
1.674545 0.565588 
1.674703 0.565505 
1.674862 0.565421 
1.675020 0.565338 
1.675178 0.565255 
1.675336 0.565173 
1.675495 0.565091 
1.675653 0.565009 
1.675811 0.564927 
1.675969 0.564846 
1.676126 0.564764 
1.676284 0.564684 
1.676442 0.564603 
1.676600 0.564523 
1.676757 0.564443 
1.676915 0.564363 
1.677072 0.564284 
1.677230 0.564205 
1.677387 0.564126 
1.677544 0.564048 
1.677701 0.563969 
1.677858 0.563883 
1.678015 0.563796 
1.678172 0.563710 
1.678329 0.563623 
1.678486 0.563537 
1.678643 0.563451 
1.678799 0.563366 
1.678956 0.563281 
1.679112 0.563196 
1.679269 0.563111 
1.679425 0.563027 
1.679581 0.562943 
1.679738 0.562859 
1.679894 0.562775 
1.680050 0.562692 
1.680206 0.562609 
1.680362 0.562526 
1.680518 0.562444 
1.680674 0.562362 
1.680829 0.562280 
1.680985 0.562198 
1.681141 0.562117 
1.681296 0.562036 
1.681452 0.561956 
1.681607 0.561875 
1.681763 0.561795 
1.681918 0.561715 
1.682073 0.561636 
1.682228 0.561556 
1.682383 0.561477 
1.682538 0.561399 
1.682693 0.561320 
1.682848 0.561242 
1.683003 0.561164 
1.683158 0.561086 
1.683312 0.561009 
1.683467 0.560932 
1.683621 0.560855 
1.683776 0.560769 
1.683930 0.560684 
1.684085 0.560599 
1.684239 0.560514 
1.684393 0.560429 
1.684547 0.560345 
1.684701 0.560261 
1.684855 0.560177 
1.685009 0.560093 
1.685163 0.560010 
1.685317 0.559927 
1.685471 0.559844 
1.685624 0.559762 
1.685778 0.559680 
1.685931 0.559598 
1.686085 0.559516 
1.686238 0.559435 
1.686392 0.559354 
1.686545 0.559273 
1.686698 0.559193 
1.686851 0.559113 
1.687004 0.559033 
1.687157 0.558953 
1.687310 0.558874 
1.687463 0.558795 
1.687616 0.558716 
1.687768 0.558637 
1.687921 0.558559 
1.688073 0.558481 
1.688226 0.558403 
1.688378 0.558326 
1.688531 0.558249 
1.688683 0.558172 
1.688835 0.558095 
1.688987 0.558019 
1.689139 0.557943 
1.689291 0.557867 
1.689443 0.557792 
1.689595 0.557712 
1.689747 0.557628 
1.689899 0.557544 
1.690051 0.557460 
1.690202 0.557377 
1.690354 0.557294 
1.690505 0.557211 
1.690657 0.557128 
1.690808 0.557046 
1.690959 0.556964 
1.691111 0.556882 
1.691262 0.556801 
1.691413 0.556719 
1.691564 0.556638 
1.691715 0.556558 
1.691866 0.556477 
1.692017 0.556397 
1.692167 0.556317 
1.692318 0.556238 
1.692469 0.556158 
1.692619 0.556079 
1.692770 0.556001 
1.692920 0.555922 
1.693071 0.555844 
1.693221 0.555766 
1.693371 0.555688 
1.693522 0.555611 
1.693672 0.555534 
1.693822 0.555457 
1.693972 0.555380 
1.694122 0.555304 
1.694272 0.555228 
1.694421 0.555152 
1.694571 0.555077 
1.694721 0.555002 
1.694871 0.554927 
1.695020 0.554852 
1.695170 0.554778 
1.695319 0.554703 
1.695468 0.554627 
1.695618 0.554544 
1.695767 0.554462 
1.695916 0.554379 
1.696065 0.554297 
1.696214 0.554215 
1.696363 0.554134 
1.696512 0.554052 
1.696661 0.553971 
1.696810 0.553891 
1.696958 0.553810 
1.697107 0.553730 
1.697256 0.553650 
1.697404 0.553570 
1.697553 0.553491 
1.697701 0.553412 
1.697849 0.553333 
1.697997 0.553254 
1.698146 0.553176 
1.698294 0.553098 
1.698442 0.553020 
1.698590 0.552942 
1.698738 0.552865 
1.698886 0.552788 
1.699033 0.552711 
1.699181 0.552635 
1.699329 0.552559 
1.699476 0.552483 
1.699624 0.552407 
1.699772 0.552332 
1.699919 0.552257 
1.700066 0.552182 
1.700214 0.552107 
1.700361 0.552033 
1.700508 0.551959 
1.700655 0.551885 
1.700802 0.551812 
1.700949 0.551739 
1.701096 0.551666 
1.701243 0.551593 
1.701390 0.551517 
1.701536 0.551436 
1.701683 0.551354 
1.701830 0.551273 
1.701976 0.551193 
1.702123 0.551112 
1.702269 0.551032 
1.702416 0.550952 
1.702562 0.550872 
1.702708 0.550793 
1.702854 0.550714 
1.703000 0.550635 
1.703146 0.550556 
1.703292 0.550478 
1.703438 0.550400 
1.703584 0.550322 
1.703730 0.550244 
1.703876 0.550167 
1.704022 0.550090 
1.704167 0.550013 
1.704313 0.549937 
1.704458 0.549861 
1.704604 0.549785 
1.704749 0.549709 
1.704894 0.549633 
1.705040 0.549558 
1.705185 0.549483 
1.705330 0.549409 
1.705475 0.549334 
1.705620 0.549260 
1.705765 0.549186 
1.705910 0.549113 
1.706055 0.549039 
1.706200 0.548966 
1.706344 0.548893 
1.706489 0.548821 
1.706633 0.548749 
1.706778 0.548677 
1.706922 0.548605 
1.707067 0.548533 
1.707211 0.548462 
1.707355 0.548385 
1.707500 0.548305 
1.707644 0.548225 
1.707788 0.548145 
1.707932 0.548066 
1.708076 0.547987 
1.708220 0.547908 
1.708364 0.547829 
1.708507 0.547751 
1.708651 0.547673 
1.708795 0.547595 
1.708938 0.547518 
1.709082 0.547441 
1.709225 0.547364 
1.709369 0.547287 
1.709512 0.547211 
1.709655 0.547134 
1.709799 0.547058 
1.709942 0.546983 
1.710085 0.546907 
1.710228 0.546832 
1.710371 0.546757 
1.710514 0.546683 
1.710657 0.546608 
1.710799 0.546534 
1.710942 0.546460 
1.711085 0.546387 
1.711227 0.546314 
1.711370 0.546240 
1.711513 0.546168 
1.711655 0.546095 
1.711797 0.546023 
1.711940 0.545951 
1.712082 0.545879 
1.712224 0.545807 
1.712366 0.545736 
1.712508 0.545665 
1.712651 0.545595 
1.712793 0.545524 
1.712934 0.545454 
1.713076 0.545384 
1.713218 0.545311 
1.713360 0.545233 
1.713502 0.545154 
1.713643 0.545076 
1.713785 0.544997 
1.713926 0.544920 
1.714068 0.544842 
1.714209 0.544765 
1.714350 0.544688 
1.714492 0.544611 
1.714633 0.544534 
1.714774 0.544458 
1.714915 0.544382 
1.715056 0.544306 
1.715197 0.544230 
1.715338 0.544155 
1.715479 0.544080 
1.715620 0.544005 
1.715761 0.543931 
1.715901 0.543857 
1.716042 0.543783 
1.716183 0.543709 
1.716323 0.543635 
1.716464 0.543562 
1.716604 0.543489 
1.716744 0.543416 
1.716885 0.543344 
1.717025 0.543272 
1.717165 0.543200 
1.717305 0.543128 
1.717445 0.543056 
1.717585 0.542985 
1.717725 0.542914 
1.717865 0.542844 
1.718005 0.542773 
1.718144 0.542703 
1.718284 0.542633 
1.718424 0.542564 
1.718563 0.542494 
1.718703 0.542425 
1.718842 0.542356 
1.718982 0.542287 
1.719121 0.542218 
1.719260 0.542140 
1.719399 0.542063 
1.719539 0.541986 
1.719678 0.541909 
1.719817 0.541832 
1.719956 0.541756 
1.720095 0.541680 
1.720234 0.541604 
1.720372 0.541529 
1.720511 0.541453 
1.720650 0.541378 
1.720789 0.541303 
1.720927 0.541229 
1.721066 0.541154 
1.721204 0.541080 
1.721343 0.541007 
1.721481 0.540933 
1.721619 0.540860 
1.721758 0.540787 
1.721896 0.540714 
1.722034 0.540641 
1.722172 0.540569 
1.722310 0.540497 
1.722448 0.540425 
1.722586 0.540354 
1.722724 0.540282 
1.722862 0.540211 
1.722999 0.540140 
1.723137 0.540070 
1.723275 0.540000 
1.723412 0.539929 
1.723550 0.539860 
1.723687 0.539790 
1.723825 0.539721 
1.723962 0.539652 
1.724099 0.539583 
1.724237 0.539514 
1.724374 0.539446 
1.724511 0.539378 
1.724648 0.539310 
1.724785 0.539243 
1.724922 0.539175 
1.725059 0.539107 
1.725196 0.539030 
1.725333 0.538954 
1.725469 0.538878 
1.725606 0.538803 
1.725743 0.538728 
1.725879 0.538653 
1.726016 0.538578 
1.726152 0.538503 
1.726289 0.538429 
1.726425 0.538355 
1.726561 0.538281 
1.726698 0.538207 
1.726834 0.538134 
1.726970 0.538061 
1.727106 0.537988 
1.727242 0.537916 
1.727378 0.537843 
1.727514 0.537771 
1.727650 0.537700 
1.727786 0.537628 
1.727921 0.537557 
1.728057 0.537486 
1.728193 0.537415 
1.728328 0.537344 
1.728464 0.537274 
1.728599 0.537204 
1.728734 0.537134 
1.728870 0.537064 
1.729005 0.536995 
1.729140 0.536926 
1.729276 0.536857 
1.729411 0.536788 
1.729546 0.536720 
1.729681 0.536652 
1.729816 0.536584 
1.729951 0.536516 
1.730085 0.536449 
1.730220 0.536382 
1.730355 0.536315 
1.730490 0.536248 
1.730624 0.536182 
1.730759 0.536116 
1.730893 0.536050 
1.731028 0.535980 
1.731162 0.535905 
1.731297 0.535830 
1.731431 0.535756 
1.731565 0.535682 
1.731699 0.535608 
1.731834 0.535534 
1.731968 0.535461 
1.732102 0.535387 
1.732236 0.535314 
1.732370 0.535242 
1.732504 0.535169 
1.732637 0.535097 
1.732771 0.535025 
1.732905 0.534953 
1.733039 0.534882 
1.733172 0.534810 
1.733306 0.534739 
1.733439 0.534669 
1.733573 0.534598 
1.733706 0.534528 
1.733840 0.534458 
1.733973 0.534388 
1.734106 0.534318 
1.734239 0.534249 
1.734372 0.534180 
1.734506 0.534111 
1.734639 0.534042 
1.734772 0.533974 
1.734905 0.533906 
1.735037 0.533838 
1.735170 0.533770 
1.735303 0.533703 
1.735436 0.533636 
1.735568 0.533569 
1.735701 0.533502 
1.735834 0.533436 
1.735966 0.533369 
1.736099 0.533304 
1.736231 0.533238 
1.736363 0.533172 
1.736496 0.533107 
1.736628 0.533042 
1.736760 0.532977 
1.736892 0.532913 
1.737024 0.532840 
1.737156 0.532767 
1.737288 0.532693 
1.737420 0.532620 
1.737552 0.532547 
1.737684 0.532475 
1.737815 0.532402 
1.737947 0.532330 
1.738079 0.532258 
1.738210 0.532187 
1.738342 0.532115 
1.738473 0.532044 
1.738605 0.531973 
1.738736 0.531903 
1.738868 0.531832 
1.738999 0.531762 
1.739130 0.531692 
1.739261 0.531622 
1.739392 0.531553 
1.739523 0.531484 
1.739654 0.531415 
1.739785 0.531346 
1.739916 0.531277 
1.740047 0.531209 
1.740178 0.531141 
1.740309 0.531073 
1.740439 0.531006 
1.740570 0.530938 
1.740701 0.530871 
1.740831 0.530804 
1.740962 0.530738 
1.741092 0.530671 
1.741223 0.530605 
1.741353 0.530539 
1.741483 0.530474 
1.741613 0.530408 
1.741744 0.530343 
1.741874 0.530278 
1.742004 0.530213 
1.742134 0.530149 
1.742264 0.530085 
1.742394 0.530021 
1.742524 0.529957 
1.742654 0.529893 
1.742783 0.529830 
1.742913 0.529762 
1.743043 0.529690 
1.743172 0.529618 
1.743302 0.529546 
1.743432 0.529474 
1.743561 0.529402 
1.743691 0.529331 
1.743820 0.529260 
1.743949 0.529189 
1.744079 0.529119 
1.744208 0.529049 
1.744337 0.528979 
1.744466 0.528909 
1.744595 0.528839 
1.744724 0.528770 
1.744853 0.528701 
1.744982 0.528632 
1.745111 0.528563 
1.745240 0.528495 
1.745369 0.528427 
1.745497 0.528359 
1.745626 0.528291 
1.745755 0.528224 
1.745883 0.528156 
1.746012 0.528089 
1.746140 0.528023 
1.746269 0.527956 
1.746397 0.527890 
1.746525 0.527824 
1.746654 0.527758 
1.746782 0.527692 
1.746910 0.527627 
1.747038 0.527562 
1.747166 0.527497 
1.747294 0.527432 
1.747422 0.527368 
1.747550 0.527304 
1.747678 0.527240 
1.747806 0.527176 
1.747933 0.527113 
1.748061 0.527049 
1.748189 0.526986 
1.748316 0.526924 
1.748444 0.526861 
1.748571 0.526799 
1.748699 0.526737 
1.748826 0.526673 
1.748954 0.526601 
1.749081 0.526530 
1.749208 0.526460 
1.749335 0.526389 
1.749463 0.526319 
1.749590 0.526249 
1.749717 0.526179 
1.749844 0.526109 
1.749971 0.526040 
1.750098 0.525971 
1.750224 0.525902 
1.750351 0.525833 
1.750478 0.525765 
1.750605 0.525697 
1.750731 0.525629 
1.750858 0.525561 
1.750985 0.525493 
1.751111 0.525426 
1.751238 0.525359 
1.751364 0.525292 
1.751490 0.525226 
1.751617 0.525159 
1.751743 0.525093 
1.751869 0.525027 
1.751995 0.524961 
1.752121 0.524896 
1.752248 0.524831 
1.752374 0.524766 
1.752500 0.524701 
1.752626 0.524637 
1.752751 0.524572 
1.752877 0.524508 
1.753003 0.524444 
1.753129 0.524381 
1.753255 0.524317 
1.753380 0.524254 
1.753506 0.524191 
1.753631 0.524129 
1.753757 0.524066 
1.753882 0.524004 
1.754008 0.523942 
1.754133 0.523880 
1.754259 0.523819 
1.754384 0.523757 
1.754509 0.523696 
1.754634 0.523635 
1.754759 0.523574 
1.754884 0.523504 
1.755009 0.523434 
1.755134 0.523364 
1.755259 0.523295 
1.755384 0.523226 
1.755509 0.523157 
1.755634 0.523088 
1.755759 0.523020 
1.755883 0.522952 
1.756008 0.522884 
1.756132 0.522816 
1.756257 0.522749 
1.756381 0.522681 
1.756506 0.522614 
1.756630 0.522547 
1.756755 0.522481 
1.756879 0.522414 
1.757003 0.522348 
1.757127 0.522282 
1.757251 0.522216 
1.757376 0.522151 
1.757500 0.522086 
1.757624 0.522021 
1.757748 0.521956 
1.757871 0.521891 
1.757995 0.521827 
1.758119 0.521763 
1.758243 0.521699 
1.758367 0.521635 
1.758490 0.521572 
1.758614 0.521509 
1.758737 0.521446 
1.758861 0.521383 
1.758984 0.521320 
1.759108 0.521258 
1.759231 0.521196 
1.759355 0.521134 
1.759478 0.521072 
1.759601 0.521011 
1.759724 0.520950 
1.759848 0.520889 
1.759971 0.520828 
1.760094 0.520768 
1.760217 0.520707 
1.760340 0.520647 
1.760463 0.520587 
1.760585 0.520528 
1.760708 0.520468 
1.760831 0.520399 
1.760954 0.520331 
1.761076 0.520262 
1.761199 0.520194 
1.761322 0.520126 
1.761444 0.520059 
1.761567 0.519991 
1.761689 0.519924 
1.761812 0.519857 
1.761934 0.519790 
1.762056 0.519723 
1.762179 0.519657 
1.762301 0.519591 
1.762423 0.519525 
1.762545 0.519459 
1.762667 0.519394 
1.762789 0.519328 
1.762911 0.519263 
1.763033 0.519198 
1.763155 0.519134 
1.763277 0.519069 
1.763399 0.519005 
1.763521 0.518941 
1.763642 0.518878 
1.763764 0.518814 
1.763886 0.518751 
1.764007 0.518688 
1.764129 0.518625 
1.764250 0.518562 
1.764372 0.518500 
1.764493 0.518438 
1.764615 0.518376 
1.764736 0.518314 
1.764857 0.518253 
1.764978 0.518191 
1.765100 0.518130 
1.765221 0.518070 
1.765342 0.518009 
1.765463 0.517949 
1.765584 0.517889 
1.765705 0.517829 
1.765826 0.517769 
1.765947 0.517709 
1.766067 0.517650 
1.766188 0.517591 
1.766309 0.517532 
1.766429 0.517474 
1.766550 0.517415 
1.766671 0.517357 
1.766791 0.517289 
1.766912 0.517222 
1.767032 0.517155 
1.767152 0.517088 
1.767273 0.517021 
1.767393 0.516954 
1.767513 0.516888 
1.767633 0.516822 
1.767754 0.516756 
1.767874 0.516691 
1.767994 0.516625 
1.768114 0.516560 
1.768234 0.516495 
1.768354 0.516430 
1.768474 0.516366 
1.768593 0.516301 
1.768713 0.516237 
1.768833 0.516173 
1.768953 0.516109 
1.769072 0.516046 
1.769192 0.515983 
1.769312 0.515920 
1.769431 0.515857 
1.769551 0.515794 
1.769670 0.515732 
1.769789 0.515670 
1.769909 0.515608 
1.770028 0.515546 
1.770147 0.515485 
1.770267 0.515423 
1.770386 0.515362 
1.770505 0.515301 
1.770624 0.515241 
1.770743 0.515180 
1.770862 0.515120 
1.770981 0.515060 
1.771100 0.515000 
1.771219 0.514941 
1.771338 0.514881 
1.771456 0.514822 
1.771575 0.514763 
1.771694 0.514705 
1.771812 0.514646 
1.771931 0.514588 
1.772050 0.514530 
1.772168 0.514472 
1.772287 0.514415 
1.772405 0.514357 
1.772524 0.514300 
1.772642 0.514243 
1.772760 0.514176 
1.772878 0.514110 
1.772997 0.514044 
1.773115 0.513978 
1.773233 0.513912 
1.773351 0.513847 
1.773469 0.513782 
1.773587 0.513717 
1.773705 0.513652 
1.773823 0.513588 
1.773941 0.513523 
1.774059 0.513459 
1.774177 0.513396 
1.774294 0.513332 
1.774412 0.513268 
1.774530 0.513205 
1.774647 0.513142 
1.774765 0.513079 
1.774882 0.513017 
1.775000 0.512954 
1.775117 0.512892 
1.775235 0.512830 
1.775352 0.512769 
1.775469 0.512707 
1.775586 0.512646 
1.775704 0.512585 
1.775821 0.512524 
1.775938 0.512463 
1.776055 0.512403 
1.776172 0.512343 
1.776289 0.512283 
1.776406 0.512223 
1.776523 0.512163 
1.776640 0.512104 
1.776756 0.512045 
1.776873 0.511986 
1.776990 0.511927 
1.777107 0.511869 
1.777223 0.511810 
1.777340 0.511752 
1.777456 0.511695 
1.777573 0.511637 
1.777689 0.511579 
1.777806 0.511522 
1.777922 0.511465 
1.778038 0.511409 
1.778155 0.511352 
1.778271 0.511296 
1.778387 0.511239 
1.778503 0.511184 
1.778619 0.511127 
1.778736 0.511061 
1.778852 0.510996 
1.778968 0.510931 
1.779083 0.510867 
1.779199 0.510802 
1.779315 0.510738 
1.779431 0.510674 
1.779547 0.510610 
1.779663 0.510547 
1.779778 0.510484 
1.779894 0.510420 
1.780010 0.510357 
1.780125 0.510295 
1.780241 0.510232 
1.780356 0.510170 
1.780472 0.510108 
1.780587 0.510046 
1.780702 0.509984 
1.780818 0.509923 
1.780933 0.509862 
1.781048 0.509800 
1.781163 0.509740 
1.781279 0.509679 
1.781394 0.509619 
1.781509 0.509558 
1.781624 0.509498 
1.781739 0.509439 
1.781854 0.509379 
1.781969 0.509320 
1.782084 0.509261 
1.782199 0.509202 
1.782313 0.509143 
1.782428 0.509084 
1.782543 0.509026 
1.782657 0.508968 
1.782772 0.508910 
1.782887 0.508852 
1.783001 0.508795 
1.783116 0.508738 
1.783230 0.508680 
1.783345 0.508624 
1.783459 0.508567 
1.783573 0.508511 
1.783688 0.508454 
1.783802 0.508398 
1.783916 0.508343 
1.784030 0.508287 
1.784144 0.508232 
1.784258 0.508177 
1.784372 0.508122 
1.784486 0.508067 
1.784600 0.508011 
1.784714 0.507947 
1.784828 0.507883 
1.784942 0.507819 
1.785056 0.507756 
1.785169 0.507692 
1.785283 0.507629 
1.785397 0.507566 
1.785510 0.507504 
1.785624 0.507441 
1.785738 0.507379 
1.785851 0.507317 
1.785964 0.507255 
1.786078 0.507194 
1.786191 0.507132 
1.786305 0.507071 
1.786418 0.507010 
1.786531 0.506949 
1.786644 0.506889 
1.786757 0.506828 
1.786871 0.506768 
1.786984 0.506708 
1.787097 0.506648 
1.787210 0.506589 
1.787323 0.506530 
1.787435 0.506470 
1.787548 0.506412 
1.787661 0.506353 
1.787774 0.506294 
1.787887 0.506236 
1.787999 0.506178 
1.788112 0.506120 
1.788225 0.506062 
1.788337 0.506005 
1.788450 0.505948 
1.788562 0.505891 
1.788675 0.505834 
1.788787 0.505777 
1.788900 0.505721 
1.789012 0.505664 
1.789124 0.505608 
1.789237 0.505552 
1.789349 0.505497 
1.789461 0.505441 
1.789573 0.505386 
1.789685 0.505331 
1.789797 0.505276 
1.789909 0.505222 
1.790021 0.505168 
1.790133 0.505113 
1.790245 0.505059 
1.790357 0.505006 
1.790469 0.504952 
1.790581 0.504897 
1.790692 0.504834 
1.790804 0.504771 
1.790916 0.504709 
1.791028 0.504646 
1.791139 0.504584 
1.791251 0.504522 
1.791362 0.504460 
1.791474 0.504399 
1.791585 0.504338 
1.791697 0.504276 
1.791808 0.504216 
1.791919 0.504155 
1.792031 0.504094 
1.792142 0.504034 
1.792253 0.503974 
1.792364 0.503914 
1.792475 0.503854 
1.792586 0.503795 
1.792697 0.503735 
1.792808 0.503676 
1.792919 0.503617 
1.793030 0.503559 
1.793141 0.503500 
1.793252 0.503442 
1.793363 0.503384 
1.793474 0.503326 
1.793584 0.503268 
1.793695 0.503211 
1.793806 0.503153 
1.793916 0.503096 
1.794027 0.503039 
1.794137 0.502983 
1.794248 0.502926 
1.794358 0.502870 
1.794469 0.502814 
1.794579 0.502758 
1.794689 0.502703 
1.794800 0.502647 
1.794910 0.502592 
1.795020 0.502537 
1.795130 0.502482 
1.795240 0.502427 
1.795350 0.502373 
1.795460 0.502319 
1.795570 0.502265 
1.795680 0.502211 
1.795790 0.502157 
1.795900 0.502104 
1.796010 0.502051 
1.796120 0.501998 
1.796230 0.501945 
1.796339 0.501892 
1.796449 0.501840 
1.796559 0.501787 
1.796668 0.501725 
1.796778 0.501663 
1.796887 0.501602 
1.796997 0.501540 
1.797106 0.501479 
1.797216 0.501418 
1.797325 0.501358 
1.797435 0.501297 
1.797544 0.501237 
1.797653 0.501177 
1.797762 0.501117 
1.797872 0.501058 
1.797981 0.500998 
1.798090 0.500939 
1.798199 0.500880 
1.798308 0.500821 
1.798417 0.500762 
1.798526 0.500704 
1.798635 0.500646 
1.798744 0.500587 
1.798853 0.500530 
1.798961 0.500472 
1.799070 0.500414 
1.799179 0.500357 
1.799288 0.500300 
1.799396 0.500243 
1.799505 0.500187 
1.799613 0.500130 
1.799722 0.500074 
1.799831 0.500018 
1.799939 0.499962 
1.800047 0.499906 
1.800156 0.499851 
1.800264 0.499795 
1.800373 0.499740 
1.800481 0.499686 
1.800589 0.499631 
1.800697 0.499576 
1.800806 0.499522 
1.800914 0.499468 
1.801022 0.499414 
1.801130 0.499360 
1.801238 0.499307 
1.801346 0.499254 
1.801454 0.499201 
1.801562 0.499148 
1.801670 0.499095 
1.801778 0.499042 
1.801885 0.498990 
1.801993 0.498938 
1.802101 0.498886 
1.802208 0.498834 
1.802316 0.498783 
1.802424 0.498732 
1.802531 0.498681 
1.802639 0.498620 
1.802746 0.498560 
1.802854 0.498499 
1.802961 0.498439 
1.803069 0.498379 
1.803176 0.498319 
1.803283 0.498260 
1.803390 0.498200 
1.803498 0.498141 
1.803605 0.498082 
1.803712 0.498023 
1.803819 0.497965 
1.803926 0.497906 
1.804033 0.497848 
1.804140 0.497790 
1.804247 0.497732 
1.804354 0.497675 
1.804461 0.497617 
1.804568 0.497560 
1.804675 0.497503 
1.804781 0.497446 
1.804888 0.497389 
1.804995 0.497333 
1.805101 0.497277 
1.805208 0.497220 
1.805315 0.497165 
1.805421 0.497109 
1.805528 0.497053 
1.805634 0.496998 
1.805741 0.496943 
1.805847 0.496888 
1.805953 0.496833 
1.806060 0.496779 
1.806166 0.496725 
1.806272 0.496671 
1.806378 0.496617 
1.806485 0.496563 
1.806591 0.496509 
1.806697 0.496456 
1.806803 0.496403 
1.806909 0.496350 
1.807015 0.496297 
1.807121 0.496245 
1.807227 0.496192 
1.807333 0.496140 
1.807439 0.496088 
1.807544 0.496036 
1.807650 0.495985 
1.807756 0.495933 
1.807862 0.495882 
1.807967 0.495831 
1.808073 0.495780 
1.808179 0.495730 
1.808284 0.495679 
1.808390 0.495629 
1.808495 0.495579 
1.808601 0.495523 
1.808706 0.495463 
1.808811 0.495404 
1.808917 0.495345 
1.809022 0.495286 
1.809127 0.495227 
1.809233 0.495168 
1.809338 0.495110 
1.809443 0.495052 
1.809548 0.494994 
1.809653 0.494936 
1.809758 0.494878 
1.809863 0.494821 
1.809968 0.494764 
1.810073 0.494707 
1.810178 0.494650 
1.810283 0.494593 
1.810388 0.494537 
1.810493 0.494480 
1.810598 0.494424 
1.810702 0.494368 
1.810807 0.494312 
1.810912 0.494257 
1.811016 0.494202 
1.811121 0.494147 
1.811226 0.494092 
1.811330 0.494037 
1.811435 0.493982 
1.811539 0.493928 
1.811644 0.493874 
1.811748 0.493820 
1.811852 0.493766 
1.811957 0.493712 
1.812061 0.493659 
1.812165 0.493606 
1.812269 0.493553 
1.812373 0.493500 
1.812478 0.493447 
1.812582 0.493395 
1.812686 0.493343 
1.812790 0.493291 
1.812894 0.493239 
1.812998 0.493187 
1.813102 0.493136 
1.813205 0.493084 
1.813309 0.493033 
1.813413 0.492982 
1.813517 0.492932 
1.813620 0.492881 
1.813724 0.492831 
1.813828 0.492781 
1.813931 0.492731 
1.814035 0.492681 
1.814139 0.492631 
1.814242 0.492582 
1.814346 0.492533 
1.814449 0.492484 
1.814552 0.492433 
1.814656 0.492374 
1.814759 0.492316 
1.814862 0.492258 
1.814966 0.492200 
1.815069 0.492142 
1.815172 0.492084 
1.815275 0.492027 
1.815378 0.491970 
1.815481 0.491913 
1.815585 0.491856 
1.815688 0.491799 
1.815791 0.491743 
1.815893 0.491686 
1.815996 0.491630 
1.816099 0.491574 
1.816202 0.491519 
1.816305 0.491463 
1.816408 0.491408 
1.816510 0.491353 
1.816613 0.491298 
1.816716 0.491243 
1.816818 0.491188 
1.816921 0.491134 
1.817024 0.491080 
1.817126 0.491026 
1.817229 0.490972 
1.817331 0.490918 
1.817434 0.490865 
1.817536 0.490811 
1.817638 0.490758 
1.817741 0.490706 
1.817843 0.490653 
1.817945 0.490600 
1.818048 0.490548 
1.818150 0.490496 
1.818252 0.490444 
1.818354 0.490392 
1.818456 0.490340 
1.818558 0.490289 
1.818660 0.490238 
1.818762 0.490187 
1.818864 0.490136 
1.818966 0.490085 
1.819068 0.490035 
1.819170 0.489985 
1.819272 0.489935 
1.819374 0.489885 
1.819475 0.489835 
1.819577 0.489785 
1.819679 0.489736 
1.819781 0.489687 
1.819882 0.489638 
1.819984 0.489589 
1.820085 0.489541 
1.820187 0.489492 
1.820288 0.489444 
1.820390 0.489396 
1.820491 0.489348 
1.820593 0.489295 
1.820694 0.489237 
1.820795 0.489180 
1.820897 0.489123 
1.820998 0.489066 
1.821099 0.489010 
1.821200 0.488953 
1.821301 0.488897 
1.821402 0.488841 
1.821503 0.488785 
1.821604 0.488729 
1.821705 0.488673 
1.821806 0.488618 
1.821907 0.488563 
1.822008 0.488508 
1.822109 0.488453 
1.822210 0.488398 
1.822311 0.488344 
1.822412 0.488290 
1.822512 0.488235 
1.822613 0.488182 
1.822714 0.488128 
1.822814 0.488074 
1.822915 0.488021 
1.823015 0.487968 
1.823116 0.487915 
1.823216 0.487862 
1.823317 0.487809 
1.823417 0.487757 
1.823518 0.487705 
1.823618 0.487653 
1.823718 0.487601 
1.823819 0.487549 
1.823919 0.487498 
1.824019 0.487446 
1.824119 0.487395 
1.824219 0.487344 
1.824319 0.487293 
1.824420 0.487243 
1.824520 0.487192 
1.824620 0.487142 
1.824720 0.487092 
1.824820 0.487042 
1.824919 0.486993 
1.825019 0.486943 
1.825119 0.486894 
1.825219 0.486845 
1.825319 0.486796 
1.825419 0.486747 
1.825518 0.486699 
1.825618 0.486650 
1.825718 0.486602 
1.825817 0.486554 
1.825917 0.486506 
1.826016 0.486459 
1.826116 0.486411 
1.826215 0.486364 
1.826315 0.486317 
1.826414 0.486270 
1.826514 0.486223 
1.826613 0.486170 
1.826712 0.486113 
1.826812 0.486057 
1.826911 0.486001 
1.827010 0.485945 
1.827109 0.485890 
1.827209 0.485834 
1.827308 0.485779 
1.827407 0.485724 
1.827506 0.485669 
1.827605 0.485614 
1.827704 0.485560 
1.827803 0.485506 
1.827902 0.485451 
1.828001 0.485397 
1.828100 0.485344 
1.828199 0.485290 
1.828297 0.485236 
1.828396 0.485183 
1.828495 0.485130 
1.828594 0.485077 
1.828692 0.485024 
1.828791 0.484972 
1.828890 0.484919 
1.828988 0.484867 
1.829087 0.484815 
1.829185 0.484763 
1.829284 0.484712 
1.829382 0.484660 
1.829481 0.484609 
1.829579 0.484558 
1.829678 0.484507 
1.829776 0.484456 
1.829874 0.484406 
1.829972 0.484355 
1.830071 0.484305 
1.830169 0.484255 
1.830267 0.484205 
1.830365 0.484156 
1.830463 0.484106 
1.830561 0.484057 
1.830659 0.484008 
1.830757 0.483959 
1.830855 0.483910 
1.830953 0.483862 
1.831051 0.483813 
1.831149 0.483765 
1.831247 0.483717 
1.831345 0.483669 
1.831442 0.483622 
1.831540 0.483574 
1.831638 0.483527 
1.831735 0.483480 
1.831833 0.483433 
1.831931 0.483386 
1.832028 0.483340 
1.832126 0.483293 
1.832223 0.483247 
1.832321 0.483201 
1.832418 0.483155 
1.832516 0.483110 
1.832613 0.483058 
1.832710 0.483003 
1.832808 0.482948 
1.832905 0.482893 
1.833002 0.482838 
1.833099 0.482783 
1.833197 0.482729 
1.833294 0.482675 
1.833391 0.482621 
1.833488 0.482567 
1.833585 0.482513 
1.833682 0.482459 
1.833779 0.482406 
1.833876 0.482353 
1.833973 0.482300 
1.834070 0.482247 
1.834167 0.482194 
1.834264 0.482142 
1.834360 0.482090 
1.834457 0.482037 
1.834554 0.481985 
1.834651 0.481934 
1.834747 0.481882 
1.834844 0.481831 
1.834941 0.481779 
1.835037 0.481728 
1.835134 0.481677 
1.835230 0.481627 
1.835327 0.481576 
1.835423 0.481526 
1.835520 0.481476 
1.835616 0.481426 
1.835712 0.481376 
1.835809 0.481326 
1.835905 0.481277 
1.836001 0.481227 
1.836098 0.481178 
1.836194 0.481129 
1.836290 0.481081 
1.836386 0.481032 
1.836482 0.480984 
1.836578 0.480935 
1.836675 0.480887 
1.836771 0.480839 
1.836867 0.480792 
1.836963 0.480744 
1.837059 0.480697 
1.837154 0.480650 
1.837250 0.480603 
1.837346 0.480556 
1.837442 0.480509 
1.837538 0.480463 
1.837634 0.480417 
1.837729 0.480370 
1.837825 0.480325 
1.837921 0.480279 
1.838016 0.480233 
1.838112 0.480188 
1.838208 0.480143 
1.838303 0.480098 
1.838399 0.480053 
1.838494 0.480008 
1.838590 0.479962 
1.838685 0.479908 
1.838781 0.479853 
1.838876 0.479799 
1.838971 0.479746 
1.839067 0.479692 
1.839162 0.479638 
1.839257 0.479585 
1.839352 0.479532 
1.839447 0.479479 
1.839543 0.479426 
1.839638 0.479373 
1.839733 0.479321 
1.839828 0.479269 
1.839923 0.479216 
1.840018 0.479164 
1.840113 0.479113 
1.840208 0.479061 
1.840303 0.479010 
1.840397 0.478958 
1.840492 0.478907 
1.840587 0.478856 
1.840682 0.478806 
1.840776 0.478755 
1.840871 0.478705 
1.840966 0.478655 
1.841061 0.478605 
1.841155 0.478555 
1.841250 0.478505 
1.841344 0.478456 
1.841439 0.478406 
1.841533 0.478357 
1.841628 0.478308 
1.841722 0.478259 
1.841817 0.478211 
1.841911 0.478162 
1.842005 0.478114 
1.842100 0.478066 
1.842194 0.478018 
1.842288 0.477970 
1.842382 0.477922 
1.842476 0.477875 
1.842571 0.477828 
1.842665 0.477781 
1.842759 0.477734 
1.842853 0.477687 
1.842947 0.477641 
1.843041 0.477594 
1.843135 0.477548 
1.843229 0.477502 
1.843323 0.477456 
1.843417 0.477411 
1.843510 0.477365 
1.843604 0.477320 
1.843698 0.477275 
1.843792 0.477230 
1.843886 0.477185 
1.843979 0.477140 
1.844073 0.477096 
1.844167 0.477051 
1.844260 0.477007 
1.844354 0.476963 
1.844447 0.476920 
1.844541 0.476876 
1.844634 0.476829 
1.844728 0.476776 
1.844821 0.476722 
1.844915 0.476669 
1.845008 0.476617 
1.845102 0.476564 
1.845195 0.476511 
1.845288 0.476459 
1.845382 0.476407 
1.845475 0.476355 
1.845568 0.476303 
1.845661 0.476251 
1.845754 0.476200 
1.845847 0.476149 
1.845941 0.476098 
1.846034 0.476047 
1.846127 0.475996 
1.846220 0.475945 
1.846313 0.475895 
1.846406 0.475844 
1.846499 0.475794 
1.846592 0.475744 
1.846684 0.475695 
1.846777 0.475645 
1.846870 0.475596 
1.846963 0.475546 
1.847056 0.475497 
1.847148 0.475448 
1.847241 0.475400 
1.847334 0.475351 
1.847426 0.475303 
1.847519 0.475254 
1.847612 0.475206 
1.847704 0.475158 
1.847797 0.475111 
1.847889 0.475063 
1.847982 0.475016 
1.848074 0.474969 
1.848166 0.474922 
1.848259 0.474875 
1.848351 0.474828 
1.848443 0.474782 
1.848536 0.474735 
1.848628 0.474689 
1.848720 0.474643 
1.848812 0.474597 
1.848904 0.474552 
1.848997 0.474506 
1.849089 0.474461 
1.849181 0.474416 
1.849273 0.474371 
1.849365 0.474326 
1.849457 0.474281 
1.849549 0.474237 
1.849641 0.474193 
1.849732 0.474149 
1.849824 0.474105 
1.849916 0.474061 
1.850008 0.474017 
1.850100 0.473974 
1.850191 0.473931 
1.850283 0.473888 
1.850375 0.473845 
1.850466 0.473802 
1.850558 0.473759 
1.850650 0.473715 
1.850741 0.473662 
1.850833 0.473610 
1.850924 0.473558 
1.851016 0.473506 
1.851107 0.473454 
1.851199 0.473403 
1.851290 0.473351 
1.851381 0.473300 
1.851473 0.473249 
1.851564 0.473198 
1.851655 0.473148 
1.851747 0.473097 
1.851838 0.473047 
1.851929 0.472997 
1.852020 0.472947 
1.852111 0.472897 
1.852202 0.472847 
1.852293 0.472797 
1.852384 0.472748 
1.852476 0.472699 
1.852567 0.472650 
1.852657 0.472601 
1.852748 0.472552 
1.852839 0.472504 
1.852930 0.472456 
1.853021 0.472407 
1.853112 0.472359 
1.853203 0.472311 
1.853293 0.472264 
1.853384 0.472216 
1.853475 0.472169 
1.853566 0.472122 
1.853656 0.472075 
1.853747 0.472028 
1.853838 0.471981 
1.853928 0.471935 
1.854019 0.471888 
1.854109 0.471842 
1.854200 0.471796 
1.854290 0.471750 
1.854381 0.471705 
1.854471 0.471659 
1.854561 0.471614 
1.854652 0.471569 
1.854742 0.471524 
1.854832 0.471479 
1.854923 0.471434 
1.855013 0.471390 
1.855103 0.471345 
1.855193 0.471301 
1.855284 0.471257 
1.855374 0.471213 
1.855464 0.471170 
1.855554 0.471126 
1.855644 0.471083 
1.855734 0.471040 
1.855824 0.470997 
1.855914 0.470954 
1.856004 0.470911 
1.856094 0.470869 
1.856184 0.470826 
1.856274 0.470784 
1.856364 0.470742 
1.856453 0.470700 
1.856543 0.470659 
1.856633 0.470617 
1.856723 0.470569 
1.856812 0.470518 
1.856902 0.470466 
1.856992 0.470415 
1.857081 0.470365 
1.857171 0.470314 
1.857260 0.470263 
1.857350 0.470213 
1.857439 0.470163 
1.857529 0.470113 
1.857618 0.470063 
1.857708 0.470013 
1.857797 0.469964 
1.857886 0.469915 
1.857976 0.469865 
1.858065 0.469816 
1.858154 0.469767 
1.858243 0.469719 
1.858333 0.469670 
1.858422 0.469622 
1.858511 0.469574 
1.858600 0.469526 
1.858689 0.469478 
1.858778 0.469430 
1.858867 0.469383 
1.858956 0.469335 
1.859045 0.469288 
1.859134 0.469241 
1.859223 0.469194 
1.859312 0.469147 
1.859401 0.469101 
1.859490 0.469054 
1.859579 0.469008 
1.859667 0.468962 
1.859756 0.468916 
1.859845 0.468871 
1.859934 0.468825 
1.860022 0.468780 
1.860111 0.468734 
1.860200 0.468689 
1.860288 0.468644 
1.860377 0.468600 
1.860465 0.468555 
1.860554 0.468511 
1.860642 0.468466 
1.860731 0.468422 
1.860819 0.468378 
1.860908 0.468335 
1.860996 0.468291 
1.861084 0.468248 
1.861173 0.468204 
1.861261 0.468161 
1.861349 0.468118 
1.861437 0.468076 
1.861526 0.468033 
1.861614 0.467991 
1.861702 0.467948 
1.861790 0.467906 
1.861878 0.467864 
1.861966 0.467822 
1.862054 0.467781 
1.862142 0.467739 
1.862230 0.467698 
1.862318 0.467657 
1.862406 0.467616 
1.862494 0.467575 
1.862582 0.467534 
1.862670 0.467494 
1.862758 0.467447 
1.862846 0.467396 
1.862934 0.467346 
1.863021 0.467296 
1.863109 0.467246 
1.863197 0.467197 
1.863285 0.467147 
1.863372 0.467098 
1.863460 0.467048 
1.863548 0.466999 
1.863635 0.466950 
1.863723 0.466902 
1.863810 0.466853 
1.863898 0.466804 
1.863985 0.466756 
1.864073 0.466708 
1.864160 0.466660 
1.864248 0.466612 
1.864335 0.466565 
1.864422 0.466517 
1.864510 0.466470 
1.864597 0.466423 
1.864684 0.466376 
1.864772 0.466329 
1.864859 0.466282 
1.864946 0.466236 
1.865033 0.466189 
1.865120 0.466143 
1.865208 0.466097 
1.865295 0.466051 
1.865382 0.466006 
1.865469 0.465960 
1.865556 0.465915 
1.865643 0.465870 
1.865730 0.465825 
1.865817 0.465780 
1.865904 0.465735 
1.865990 0.465690 
1.866077 0.465646 
1.866164 0.465602 
1.866251 0.465558 
1.866338 0.465514 
1.866424 0.465470 
1.866511 0.465426 
1.866598 0.465383 
1.866684 0.465340 
1.866771 0.465297 
1.866858 0.465254 
1.866944 0.465211 
1.867031 0.465168 
1.867117 0.465126 
1.867204 0.465084 
1.867290 0.465041 
1.867377 0.464999 
1.867463 0.464958 
1.867549 0.464916 
1.867636 0.464874 
1.867722 0.464833 
1.867808 0.464792 
1.867895 0.464751 
1.867981 0.464710 
1.868067 0.464669 
1.868153 0.464629 
1.868240 0.464589 
1.868326 0.464548 
1.868412 0.464508 
1.868498 0.464468 
1.868584 0.464429 
1.868670 0.464389 
1.868756 0.464348 
1.868842 0.464299 
1.868928 0.464249 
1.869014 0.464200 
1.869100 0.464151 
1.869186 0.464102 
1.869272 0.464053 
1.869358 0.464005 
1.869443 0.463957 
1.869529 0.463908 
1.869615 0.463860 
1.869701 0.463812 
1.869786 0.463765 
1.869872 0.463717 
1.869958 0.463670 
1.870043 0.463622 
1.870129 0.463575 
1.870215 0.463528 
1.870300 0.463481 
1.870386 0.463435 
1.870471 0.463388 
1.870557 0.463342 
1.870642 0.463296 
1.870727 0.463250 
1.870813 0.463204 
1.870898 0.463158 
1.870984 0.463113 
1.871069 0.463067 
1.871154 0.463022 
1.871240 0.462977 
1.871325 0.462932 
1.871410 0.462887 
1.871495 0.462843 
1.871580 0.462798 
1.871666 0.462754 
1.871751 0.462710 
1.871836 0.462666 
1.871921 0.462622 
1.872006 0.462578 
1.872091 0.462535 
1.872176 0.462492 
1.872261 0.462448 
1.872346 0.462405 
1.872431 0.462363 
1.872516 0.462320 
1.872601 0.462277 
1.872686 0.462235 
1.872771 0.462193 
1.872855 0.462151 
1.872940 0.462109 
1.873025 0.462067 
1.873110 0.462025 
1.873195 0.461984 
1.873279 0.461943 
1.873364 0.461901 
1.873449 0.461860 
1.873533 0.461820 
1.873618 0.461779 
1.873702 0.461738 
1.873787 0.461698 
1.873871 0.461658 
1.873956 0.461618 
1.874040 0.461578 
1.874125 0.461538 
1.874209 0.461499 
1.874294 0.461459 
1.874378 0.461420 
1.874462 0.461381 
1.874547 0.461342 
1.874631 0.461303 
1.874715 0.461265 
1.874799 0.461225 
1.874884 0.461177 
1.874968 0.461128 
1.875052 0.461080 
1.875136 0.461032 
1.875220 0.460984 
1.875304 0.460936 
1.875388 0.460888 
1.875472 0.460841 
1.875556 0.460794 
1.875640 0.460747 
1.875724 0.460699 
1.875808 0.460653 
1.875892 0.460606 
1.875976 0.460559 
1.876060 0.460513 
1.876143 0.460467 
1.876227 0.460421 
1.876311 0.460375 
1.876395 0.460329 
1.876478 0.460283 
1.876562 0.460238 
1.876646 0.460193 
1.876729 0.460147 
1.876813 0.460102 
1.876897 0.460058 
1.876980 0.460013 
1.877064 0.459968 
1.877147 0.459924 
1.877231 0.459880 
1.877314 0.459836 
1.877398 0.459792 
1.877481 0.459748 
1.877565 0.459704 
1.877648 0.459661 
1.877731 0.459618 
1.877815 0.459575 
1.877898 0.459532 
1.877981 0.459489 
1.878064 0.459446 
1.878148 0.459404 
1.878231 0.459361 
1.878314 0.459319 
1.878397 0.459277 
1.878480 0.459235 
1.878563 0.459193 
1.878646 0.459152 
1.878729 0.459110 
1.878812 0.459069 
1.878895 0.459028 
1.878978 0.458987 
1.879061 0.458946 
1.879144 0.458905 
1.879227 0.458865 
1.879310 0.458825 
1.879393 0.458784 
1.879476 0.458744 
1.879559 0.458704 
1.879641 0.458665 
1.879724 0.458625 
1.879807 0.458586 
1.879890 0.458546 
1.879972 0.458507 
1.880055 0.458468 
1.880138 0.458430 
1.880220 0.458391 
1.880303 0.458352 
1.880385 0.458314 
1.880468 0.458276 
1.880551 0.458238 
1.880633 0.458200 
1.880716 0.458162 
1.880798 0.458125 
1.880881 0.458082 
1.880963 0.458035 
1.881045 0.457987 
1.881128 0.457940 
1.881210 0.457893 
1.881292 0.457846 
1.881375 0.457799 
1.881457 0.457752 
1.881539 0.457706 
1.881621 0.457659 
1.881704 0.457613 
1.881786 0.457567 
1.881868 0.457521 
1.881950 0.457475 
1.882032 0.457430 
1.882114 0.457384 
1.882196 0.457339 
1.882279 0.457294 
1.882361 0.457249 
1.882443 0.457204 
1.882525 0.457159 
1.882606 0.457115 
1.882688 0.457070 
1.882770 0.457026 
1.882852 0.456982 
1.882934 0.456938 
1.883016 0.456894 
1.883098 0.456850 
1.883179 0.456807 
1.883261 0.456764 
1.883343 0.456720 
1.883425 0.456677 
1.883506 0.456635 
1.883588 0.456592 
1.883669 0.456549 
1.883751 0.456507 
1.883833 0.456464 
1.883914 0.456422 
1.883996 0.456380 
1.884077 0.456339 
1.884159 0.456297 
1.884240 0.456255 
1.884322 0.456214 
1.884403 0.456173 
1.884484 0.456132 
1.884566 0.456091 
1.884647 0.456050 
1.884728 0.456010 
1.884810 0.455969 
1.884891 0.455929 
1.884972 0.455889 
1.885053 0.455849 
1.885134 0.455809 
1.885216 0.455769 
1.885297 0.455730 
1.885378 0.455690 
1.885459 0.455651 
1.885540 0.455612 
1.885621 0.455573 
1.885702 0.455534 
1.885783 0.455496 
1.885864 0.455457 
1.885945 0.455419 
1.886026 0.455381 
1.886107 0.455343 
1.886188 0.455305 
1.886268 0.455267 
1.886349 0.455229 
1.886430 0.455192 
1.886511 0.455155 
1.886592 0.455118 
1.886672 0.455081 
1.886753 0.455044 
1.886834 0.455007 
1.886914 0.454969 
1.886995 0.454922 
1.887076 0.454876 
1.887156 0.454829 
1.887237 0.454783 
1.887317 0.454737 
1.887398 0.454691 
1.887478 0.454645 
1.887559 0.454599 
1.887639 0.454554 
1.887720 0.454508 
1.887800 0.454463 
1.887881 0.454418 
1.887961 0.454373 
1.888041 0.454328 
1.888122 0.454284 
1.888202 0.454239 
1.888282 0.454195 
1.888362 0.454151 
1.888443 0.454107 
1.888523 0.454063 
1.888603 0.454019 
1.888683 0.453975 
1.888763 0.453932 
1.888844 0.453889 
1.888924 0.453845 
1.889004 0.453802 
1.889084 0.453760 
1.889164 0.453717 
1.889244 0.453674 
1.889324 0.453632 
1.889404 0.453590 
1.889484 0.453548 
1.889564 0.453506 
1.889644 0.453464 
1.889723 0.453422 
1.889803 0.453381 
1.889883 0.453339 
1.889963 0.453298 
1.890043 0.453257 
1.890123 0.453216 
1.890202 0.453175 
1.890282 0.453134 
1.890362 0.453094 
1.890441 0.453054 
1.890521 0.453013 
1.890601 0.452973 
1.890680 0.452934 
1.890760 0.452894 
1.890840 0.452854 
1.890919 0.452815 
1.890999 0.452775 
1.891078 0.452736 
1.891158 0.452697 
1.891237 0.452658 
1.891316 0.452620 
1.891396 0.452581 
1.891475 0.452543 
1.891555 0.452505 
1.891634 0.452466 
1.891713 0.452428 
1.891793 0.452391 
1.891872 0.452353 
1.891951 0.452316 
1.892030 0.452278 
1.892109 0.452241 
1.892189 0.452204 
1.892268 0.452167 
1.892347 0.452130 
1.892426 0.452094 
1.892505 0.452057 
1.892584 0.452021 
1.892663 0.451985 
1.892742 0.451949 
1.892821 0.451913 
1.892900 0.451877 
1.892979 0.451839 
1.893058 0.451794 
1.893137 0.451748 
1.893216 0.451702 
1.893295 0.451657 
1.893373 0.451612 
1.893452 0.451567 
1.893531 0.451522 
1.893610 0.451477 
1.893688 0.451432 
1.893767 0.451388 
1.893846 0.451343 
1.893924 0.451299 
1.894003 0.451255 
1.894082 0.451211 
1.894160 0.451167 
1.894239 0.451124 
1.894317 0.451080 
1.894396 0.451037 
1.894474 0.450994 
1.894553 0.450951 
1.894631 0.450908 
1.894710 0.450865 
1.894788 0.450822 
1.894867 0.450780 
1.894945 0.450738 
1.895023 0.450696 
1.895102 0.450653 
1.895180 0.450612 
1.895258 0.450570 
1.895336 0.450528 
1.895415 0.450487 
1.895493 0.450446 
1.895571 0.450404 
1.895649 0.450363 
1.895727 0.450323 
1.895806 0.450282 
1.895884 0.450241 
1.895962 0.450201 
1.896040 0.450161 
1.896118 0.450120 
1.896196 0.450080 
1.896274 0.450041 
1.896352 0.450001 
1.896430 0.449961 
1.896508 0.449922 
1.896586 0.449883 
1.896663 0.449844 
1.896741 0.449805 
1.896819 0.449766 
1.896897 0.449727 
1.896975 0.449689 
1.897053 0.449650 
1.897130 0.449612 
1.897208 0.449574 
1.897286 0.449536 
1.897364 0.449498 
1.897441 0.449460 
1.897519 0.449423 
1.897596 0.449385 
1.897674 0.449348 
1.897752 0.449311 
1.897829 0.449274 
1.897907 0.449237 
1.897984 0.449201 
1.898062 0.449164 
1.898139 0.449128 
1.898217 0.449092 
1.898294 0.449056 
1.898372 0.449020 
1.898449 0.448984 
1.898527 0.448948 
1.898604 0.448913 
1.898681 0.448877 
1.898759 0.448842 
1.898836 0.448807 
1.898913 0.448772 
1.898990 0.448738 
1.899068 0.448698 
1.899145 0.448653 
1.899222 0.448608 
1.899299 0.448564 
1.899376 0.448519 
1.899454 0.448475 
1.899531 0.448430 
1.899608 0.448386 
1.899685 0.448343 
1.899762 0.448299 
1.899839 0.448255 
1.899916 0.448212 
1.899993 0.448168 
1.900070 0.448125 
1.900147 0.448082 
1.900224 0.448039 
1.900301 0.447996 
1.900377 0.447954 
1.900454 0.447911 
1.900531 0.447869 
1.900608 0.447827 
1.900685 0.447785 
1.900761 0.447743 
1.900838 0.447701 
1.900915 0.447659 
1.900992 0.447618 
1.901068 0.447577 
1.901145 0.447535 
1.901221 0.447494 
1.901298 0.447453 
1.901375 0.447413 
1.901451 0.447372 
1.901528 0.447332 
1.901604 0.447291 
1.901681 0.447251 
1.901757 0.447211 
1.901834 0.447171 
1.901910 0.447131 
1.901986 0.447092 
1.902063 0.447052 
1.902139 0.447013 
1.902215 0.446974 
1.902292 0.446935 
1.902368 0.446896 
1.902444 0.446857 
1.902521 0.446819 
1.902597 0.446780 
1.902673 0.446742 
1.902749 0.446704 
1.902825 0.446666 
1.902901 0.446628 
1.902978 0.446590 
1.903054 0.446552 
1.903130 0.446515 
1.903206 0.446477 
1.903282 0.446440 
1.903358 0.446403 
1.903434 0.446366 
1.903510 0.446330 
1.903586 0.446293 
1.903662 0.446256 
1.903738 0.446220 
1.903813 0.446184 
1.903889 0.446148 
1.903965 0.446112 
1.904041 0.446076 
1.904117 0.446041 
1.904193 0.446005 
1.904268 0.445970 
1.904344 0.445935 
1.904420 0.445900 
1.904495 0.445865 
1.904571 0.445830 
1.904647 0.445795 
1.904722 0.445761 
1.904798 0.445726 
1.904874 0.445692 
1.904949 0.445658 
1.905025 0.445624 
1.905100 0.445591 
1.905176 0.445547 
1.905251 0.445503 
1.905327 0.445459 
1.905402 0.445415 
1.905478 0.445372 
1.905553 0.445328 
1.905628 0.445285 
1.905704 0.445242 
1.905779 0.445199 
1.905855 0.445156 
1.905930 0.445113 
1.906005 0.445071 
1.906080 0.445029 
1.906156 0.444986 
1.906231 0.444944 
1.906306 0.444902 
1.906381 0.444860 
1.906456 0.444818 
1.906532 0.444777 
1.906607 0.444735 
1.906682 0.444694 
1.906757 0.444653 
1.906832 0.444612 
1.906907 0.444571 
1.906982 0.444530 
1.907057 0.444490 
1.907132 0.444449 
1.907207 0.444409 
1.907282 0.444369 
1.907357 0.444329 
1.907432 0.444289 
1.907507 0.444249 
1.907582 0.444209 
1.907657 0.444170 
1.907732 0.444130 
1.907806 0.444091 
1.907881 0.444052 
1.907956 0.444013 
1.908031 0.443974 
1.908105 0.443936 
1.908180 0.443897 
1.908255 0.443859 
1.908330 0.443820 
1.908404 0.443782 
1.908479 0.443744 
1.908553 0.443707 
1.908628 0.443669 
1.908703 0.443631 
1.908777 0.443594 
1.908852 0.443557 
1.908926 0.443520 
1.909001 0.443483 
1.909075 0.443446 
1.909150 0.443409 
1.909224 0.443372 
1.909298 0.443336 
1.909373 0.443300 
1.909447 0.443264 
1.909521 0.443228 
1.909596 0.443192 
1.909670 0.443156 
1.909744 0.443121 
1.909818 0.443085 
1.909893 0.443050 
1.909967 0.443015 
1.910041 0.442980 
1.910115 0.442945 
1.910189 0.442910 
1.910263 0.442875 
1.910338 0.442841 
1.910412 0.442807 
1.910486 0.442772 
1.910560 0.442738 
1.910634 0.442705 
1.910708 0.442671 
1.910782 0.442637 
1.910856 0.442604 
1.910930 0.442570 
1.911004 0.442537 
1.911077 0.442504 
1.911151 0.442471 
1.911225 0.442432 
1.911299 0.442389 
1.911373 0.442346 
1.911447 0.442303 
1.911520 0.442260 
1.911594 0.442218 
1.911668 0.442175 
1.911742 0.442133 
1.911815 0.442091 
1.911889 0.442049 
1.911963 0.442007 
1.912036 0.441965 
1.912110 0.441923 
1.912183 0.441882 
1.912257 0.441840 
1.912330 0.441799 
1.912404 0.441758 
1.912477 0.441717 
1.912551 0.441676 
1.912624 0.441636 
1.912698 0.441595 
1.912771 0.441555 
1.912845 0.441514 
1.912918 0.441474 
1.912992 0.441434 
1.913065 0.441394 
1.913138 0.441355 
1.913211 0.441315 
1.913285 0.441276 
1.913358 0.441236 
1.913431 0.441197 
1.913505 0.441158 
1.913578 0.441119 
1.913651 0.441080 
1.913724 0.441042 
1.913797 0.441003 
1.913870 0.440965 
1.913944 0.440927 
1.914017 0.440888 
1.914090 0.440851 
1.914163 0.440813 
1.914236 0.440775 
1.914309 0.440737 
1.914382 0.440700 
1.914455 0.440663 
1.914528 0.440626 
1.914601 0.440589 
1.914674 0.440552 
1.914747 0.440515 
1.914820 0.440478 
1.914892 0.440442 
1.914965 0.440406 
1.915038 0.440370 
1.915111 0.440333 
1.915184 0.440298 
1.915257 0.440262 
1.915329 0.440226 
1.915402 0.440191 
1.915475 0.440155 
1.915547 0.440120 
1.915620 0.440085 
1.915693 0.440050 
1.915765 0.440015 
1.915838 0.439980 
1.915911 0.439946 
1.915983 0.439912 
1.916056 0.439877 
1.916128 0.439843 
1.916201 0.439809 
1.916274 0.439775 
1.916346 0.439742 
1.916419 0.439708 
1.916491 0.439674 
1.916563 0.439641 
1.916636 0.439608 
1.916708 0.439575 
1.916781 0.439542 
1.916853 0.439509 
1.916925 0.439477 
1.916998 0.439444 
1.917070 0.439412 
1.917142 0.439380 
1.917215 0.439347 
1.917287 0.439312 
1.917359 0.439270 
1.917431 0.439228 
1.917503 0.439185 
1.917576 0.439143 
1.917648 0.439102 
1.917720 0.439060 
1.917792 0.439018 
1.917864 0.438977 
1.917936 0.438936 
1.918008 0.438895 
1.918080 0.438854 
1.918152 0.438813 
1.918224 0.438772 
1.918296 0.438731 
1.918368 0.438691 
1.918440 0.438650 
1.918512 0.438610 
1.918584 0.438570 
1.918656 0.438530 
1.918727 0.438490 
1.918799 0.438451 
1.918871 0.438411 
1.918943 0.438372 
1.919014 0.438333 
1.919086 0.438293 
1.919158 0.438254 
1.919230 0.438216 
1.919301 0.438177 
1.919373 0.438138 
1.919445 0.438100 
1.919516 0.438061 
1.919588 0.438023 
1.919659 0.437985 
1.919731 0.437947 
1.919803 0.437909 
1.919874 0.437872 
1.919946 0.437834 
1.920017 0.437797 
1.920088 0.437760 
1.920160 0.437723 
1.920231 0.437686 
1.920303 0.437649 
1.920374 0.437612 
1.920446 0.437575 
1.920517 0.437539 
1.920588 0.437503 
1.920659 0.437466 
1.920731 0.437430 
1.920802 0.437394 
1.920873 0.437359 
1.920945 0.437323 
1.921016 0.437288 
1.921087 0.437252 
1.921158 0.437217 
1.921229 0.437182 
1.921300 0.437147 
1.921372 0.437112 
1.921443 0.437077 
1.921514 0.437043 
1.921585 0.437008 
1.921656 0.436974 
1.921727 0.436940 
1.921798 0.436906 
1.921869 0.436872 
1.921940 0.436838 
1.922011 0.436804 
1.922082 0.436771 
1.922153 0.436738 
1.922224 0.436704 
1.922295 0.436671 
1.922365 0.436638 
1.922436 0.436605 
1.922507 0.436573 
1.922578 0.436540 
1.922649 0.436508 
1.922719 0.436475 
1.922790 0.436443 
1.922861 0.436411 
1.922932 0.436379 
1.923002 0.436347 
1.923073 0.436316 
1.923144 0.436284 
1.923214 0.436253 
1.923285 0.436222 
1.923356 0.436190 
1.923426 0.436148 
1.923497 0.436107 
1.923567 0.436066 
1.923638 0.436025 
1.923708 0.435983 
1.923779 0.435943 
1.923849 0.435902 
1.923920 0.435861 
1.923990 0.435821 
1.924061 0.435780 
1.924131 0.435740 
1.924202 0.435700 
1.924272 0.435660 
1.924342 0.435620 
1.924413 0.435580 
1.924483 0.435541 
1.924554 0.435501 
1.924624 0.435462 
1.924694 0.435423 
1.924764 0.435383 
1.924835 0.435345 
1.924905 0.435306 
1.924975 0.435267 
1.925045 0.435228 
1.925115 0.435190 
1.925186 0.435152 
1.925256 0.435114 
1.925326 0.435076 
1.925396 0.435038 
1.925466 0.435000 
1.925536 0.434962 
1.925606 0.434925 
1.925676 0.434887 
1.925746 0.434850 
1.925816 0.434813 
1.925886 0.434776 
1.925956 0.434739 
1.926026 0.434703 
1.926096 0.434666 
1.926166 0.434630 
1.926236 0.434593 
1.926305 0.434557 
1.926375 0.434521 
1.926445 0.434485 
1.926515 0.434449 
1.926585 0.434414 
1.926654 0.434378 
1.926724 0.434343 
1.926794 0.434307 
1.926863 0.434272 
1.926933 0.434237 
1.927003 0.434202 
1.927072 0.434168 
1.927142 0.434133 
1.927212 0.434099 
1.927281 0.434064 
1.927351 0.434030 
1.927420 0.433996 
1.927490 0.433962 
1.927559 0.433928 
1.927629 0.433895 
1.927698 0.433861 
1.927768 0.433828 
1.927837 0.433794 
1.927907 0.433761 
1.927976 0.433728 
1.928045 0.433695 
1.928115 0.433662 
1.928184 0.433630 
1.928253 0.433597 
1.928323 0.433565 
1.928392 0.433533 
1.928461 0.433501 
1.928530 0.433469 
1.928600 0.433437 
1.928669 0.433405 
1.928738 0.433374 
1.928807 0.433342 
1.928876 0.433311 
1.928945 0.433280 
1.929015 0.433248 
1.929084 0.433218 
1.929153 0.433187 
1.929222 0.433156 
1.929291 0.433126 
1.929360 0.433095 
1.929429 0.433065 
1.929498 0.433027 
1.929567 0.432986 
1.929636 0.432945 
1.929705 0.432905 
1.929774 0.432865 
1.929843 0.432825 
1.929911 0.432785 
1.929980 0.432745 
1.930049 0.432705 
1.930118 0.432665 
1.930187 0.432626 
1.930256 0.432587 
1.930324 0.432547 
1.930393 0.432508 
1.930462 0.432469 
1.930531 0.432430 
1.930599 0.432392 
1.930668 0.432353 
1.930737 0.432315 
1.930805 0.432276 
1.930874 0.432238 
1.930943 0.432200 
1.931011 0.432162 
1.931080 0.432124 
1.931148 0.432086 
1.931217 0.432049 
1.931285 0.432011 
1.931354 0.431974 
1.931423 0.431937 
1.931491 0.431900 
1.931559 0.431863 
1.931628 0.431826 
1.931696 0.431789 
1.931765 0.431753 
1.931833 0.431717 
1.931902 0.431680 
1.931970 0.431644 
1.932038 0.431608 
1.932107 0.431572 
1.932175 0.431536 
1.932243 0.431501 
1.932312 0.431465 
1.932380 0.431430 
1.932448 0.431395 
1.932516 0.431359 
1.932585 0.431324 
1.932653 0.431289 
1.932721 0.431255 
1.932789 0.431220 
1.932857 0.431186 
1.932925 0.431151 
1.932994 0.431117 
1.933062 0.431083 
1.933130 0.431049 
1.933198 0.431015 
1.933266 0.430981 
1.933334 0.430948 
1.933402 0.430914 
1.933470 0.430881 
1.933538 0.430848 
1.933606 0.430815 
1.933674 0.430782 
1.933742 0.430749 
1.933810 0.430716 
1.933878 0.430684 
1.933946 0.430651 
1.934013 0.430619 
1.934081 0.430587 
1.934149 0.430555 
1.934217 0.430523 
1.934285 0.430491 
1.934352 0.430459 
1.934420 0.430428 
1.934488 0.430396 
1.934556 0.430365 
1.934623 0.430334 
1.934691 0.430303 
1.934759 0.430272 
1.934826 0.430241 
1.934894 0.430210 
1.934961 0.430180 
1.935029 0.430150 
1.935097 0.430119 
1.935164 0.430089 
1.935232 0.430059 
1.935299 0.430029 
1.935367 0.430000 
1.935434 0.429970 
1.935502 0.429941 
1.935569 0.429907 
1.935636 0.429867 
1.935704 0.429827 
1.935771 0.429788 
1.935839 0.429748 
1.935906 0.429709 
1.935973 0.429670 
1.936041 0.429630 
1.936108 0.429591 
1.936175 0.429553 
1.936242 0.429514 
1.936310 0.429475 
1.936377 0.429437 
1.936444 0.429398 
1.936511 0.429360 
1.936578 0.429322 
1.936646 0.429284 
1.936713 0.429246 
1.936780 0.429208 
1.936847 0.429171 
1.936914 0.429133 
1.936981 0.429096 
1.937048 0.429058 
1.937115 0.429021 
1.937182 0.428984 
1.937249 0.428947 
1.937316 0.428911 
1.937383 0.428874 
1.937450 0.428838 
1.937517 0.428801 
1.937584 0.428765 
1.937651 0.428729 
1.937718 0.428693 
1.937784 0.428657 
1.937851 0.428621 
1.937918 0.428586 
1.937985 0.428550 
1.938052 0.428515 
1.938118 0.428479 
1.938185 0.428444 
1.938252 0.428409 
1.938319 0.428375 
1.938385 0.428340 
1.938452 0.428305 
1.938519 0.428271 
1.938585 0.428236 
1.938652 0.428202 
1.938719 0.428168 
1.938785 0.428134 
1.938852 0.428100 
1.938918 0.428066 
1.938985 0.428033 
1.939052 0.427999 
1.939118 0.427966 
1.939185 0.427933 
1.939251 0.427900 
1.939318 0.427867 
1.939384 0.427834 
1.939451 0.427801 
1.939517 0.427768 
1.939583 0.427736 
1.939650 0.427704 
1.939716 0.427671 
1.939783 0.427639 
1.939849 0.427607 
1.939915 0.427575 
1.939982 0.427544 
1.940048 0.427512 
1.940114 0.427481 
1.940180 0.427449 
1.940247 0.427418 
1.940313 0.427387 
1.940379 0.427356 
1.940445 0.427325 
1.940512 0.427294 
1.940578 0.427264 
1.940644 0.427233 
1.940710 0.427203 
1.940776 0.427173 
1.940842 0.427143 
1.940908 0.427113 
1.940974 0.427083 
1.941041 0.427053 
1.941107 0.427023 
1.941173 0.426994 
1.941239 0.426965 
1.941305 0.426935 
1.941371 0.426906 
1.941437 0.426877 
1.941503 0.426848 
1.941569 0.426820 
1.941634 0.426791 
1.941700 0.426754 
1.941766 0.426715 
1.941832 0.426676 
1.941898 0.426637 
1.941964 0.426598 
1.942030 0.426560 
1.942096 0.426521 
1.942161 0.426483 
1.942227 0.426445 
1.942293 0.426407 
1.942359 0.426369 
1.942424 0.426331 
1.942490 0.426293 
1.942556 0.426255 
1.942621 0.426218 
1.942687 0.426181 
1.942753 0.426143 
1.942818 0.426106 
1.942884 0.426069 
1.942949 0.426033 
1.943015 0.425996 
1.943081 0.425959 
1.943146 0.425923 
1.943212 0.425886 
1.943277 0.425850 
1.943343 0.425814 
1.943408 0.425778 
1.943473 0.425742 
1.943539 0.425706 
1.943604 0.425671 
1.943670 0.425635 
1.943735 0.425600 
1.943800 0.425565 
1.943866 0.425530 
1.943931 0.425495 
1.943996 0.425460 
1.944062 0.425425 
1.944127 0.425390 
1.944192 0.425356 
1.944257 0.425322 
1.944323 0.425287 
1.944388 0.425253 
1.944453 0.425219 
1.944518 0.425185 
1.944583 0.425152 
1.944648 0.425118 
1.944714 0.425084 
1.944779 0.425051 
1.944844 0.425018 
1.944909 0.424985 
1.944974 0.424952 
1.945039 0.424919 
1.945104 0.424886 
1.945169 0.424853 
1.945234 0.424821 
1.945299 0.424788 
1.945364 0.424756 
1.945429 0.424724 
1.945494 0.424692 
1.945559 0.424660 
1.945623 0.424628 
1.945688 0.424596 
1.945753 0.424565 
1.945818 0.424534 
1.945883 0.424502 
1.945948 0.424471 
1.946012 0.424440 
1.946077 0.424409 
1.946142 0.424378 
1.946207 0.424348 
1.946271 0.424317 
1.946336 0.424287 
1.946401 0.424256 
1.946465 0.424226 
1.946530 0.424196 
1.946595 0.424166 
1.946659 0.424136 
1.946724 0.424107 
1.946789 0.424077 
1.946853 0.424047 
1.946918 0.424018 
1.946982 0.423989 
1.947047 0.423960 
1.947111 0.423931 
1.947176 0.423902 
1.947240 0.423873 
1.947305 0.423845 
1.947369 0.423816 
1.947434 0.423788 
1.947498 0.423760 
1.947563 0.423732 
1.947627 0.423704 
1.947691 0.423676 
1.947756 0.423648 
1.947820 0.423609 
1.947884 0.423571 
1.947949 0.423533 
1.948013 0.423495 
1.948077 0.423457 
1.948142 0.423419 
1.948206 0.423382 
1.948270 0.423344 
1.948334 0.423307 
1.948399 0.423269 
1.948463 0.423232 
1.948527 0.423195 
1.948591 0.423158 
1.948655 0.423121 
1.948719 0.423085 
1.948784 0.423048 
1.948848 0.423012 
1.948912 0.422975 
1.948976 0.422939 
1.949040 0.422903 
1.949104 0.422867 
1.949168 0.422831 
1.949232 0.422796 
1.949296 0.422760 
1.949360 0.422724 
1.949424 0.422689 
1.949488 0.422654 
1.949552 0.422619 
1.949616 0.422584 
1.949680 0.422549 
1.949744 0.422514 
1.949808 0.422479 
1.949871 0.422445 
1.949935 0.422410 
1.949999 0.422376 
1.950063 0.422342 
1.950127 0.422308 
1.950191 0.422274 
1.950254 0.422240 
1.950318 0.422206 
1.950382 0.422173 
1.950446 0.422139 
1.950509 0.422106 
1.950573 0.422073 
1.950637 0.422040 
1.950700 0.422007 
1.950764 0.421974 
1.950828 0.421941 
1.950891 0.421908 
1.950955 0.421876 
1.951018 0.421844 
1.951082 0.421811 
1.951146 0.421779 
1.951209 0.421747 
1.951273 0.421715 
1.951336 0.421684 
1.951400 0.421652 
1.951463 0.421620 
1.951527 0.421589 
1.951590 0.421558 
1.951653 0.421527 
1.951717 0.421496 
1.951780 0.421465 
1.951844 0.421434 
1.951907 0.421403 
1.951970 0.421373 
1.952033 0.421342 
1.952097 0.421312 
1.952160 0.421282 
1.952223 0.421252 
1.952287 0.421222 
1.952350 0.421192 
1.952413 0.421162 
1.952476 0.421133 
1.952539 0.421103 
1.952603 0.421074 
1.952666 0.421045 
1.952729 0.421015 
1.952792 0.420986 
1.952855 0.420958 
1.952918 0.420929 
1.952981 0.420900 
1.953044 0.420872 
1.953107 0.420843 
1.953170 0.420815 
1.953233 0.420787 
1.953296 0.420759 
1.953359 0.420731 
1.953422 0.420703 
1.953485 0.420676 
1.953548 0.420648 
1.953611 0.420621 
1.953674 0.420593 
1.953737 0.420566 
1.953800 0.420539 
1.953863 0.420512 
1.953926 0.420476 
1.953988 0.420438 
1.954051 0.420401 
1.954114 0.420363 
1.954177 0.420326 
1.954239 0.420289 
1.954302 0.420252 
1.954365 0.420216 
1.954428 0.420179 
1.954490 0.420142 
1.954553 0.420106 
1.954616 0.420070 
1.954678 0.420033 
1.954741 0.419997 
1.954804 0.419961 
1.954866 0.419925 
1.954929 0.419890 
1.954991 0.419854 
1.955054 0.419819 
1.955117 0.419783 
1.955179 0.419748 
1.955242 0.419713 
1.955304 0.419678 
1.955367 0.419643 
1.955429 0.419608 
1.955492 0.419573 
1.955554 0.419539 
1.955616 0.419504 
1.955679 0.419470 
1.955741 0.419436 
1.955804 0.419402 
1.955866 0.419368 
1.955928 0.419334 
1.955991 0.419300 
1.956053 0.419267 
1.956115 0.419233 
1.956178 0.419200 
1.956240 0.419166 
1.956302 0.419133 
1.956364 0.419100 
1.956427 0.419067 
1.956489 0.419035 
1.956551 0.419002 
1.956613 0.418969 
1.956676 0.418937 
1.956738 0.418905 
1.956800 0.418872 
1.956862 0.418840 
1.956924 0.418808 
1.956986 0.418776 
1.957048 0.418745 
1.957111 0.418713 
1.957173 0.418682 
1.957235 0.418650 
1.957297 0.418619 
1.957359 0.418588 
1.957421 0.418557 
1.957483 0.418526 
1.957545 0.418495 
1.957607 0.418464 
1.957669 0.418434 
1.957731 0.418403 
1.957793 0.418373 
1.957855 0.418343 
1.957916 0.418313 
1.957978 0.418283 
1.958040 0.418253 
1.958102 0.418223 
1.958164 0.418193 
1.958226 0.418164 
1.958288 0.418134 
1.958349 0.418105 
1.958411 0.418076 
1.958473 0.418047 
1.958535 0.418018 
1.958597 0.417989 
1.958658 0.417961 
1.958720 0.417932 
1.958782 0.417903 
1.958843 0.417875 
1.958905 0.417847 
1.958967 0.417819 
1.959028 0.417791 
1.959090 0.417763 
1.959152 0.417735 
1.959213 0.417708 
1.959275 0.417680 
1.959336 0.417653 
1.959398 0.417625 
1.959459 0.417598 
1.959521 0.417571 
1.959582 0.417544 
1.959644 0.417518 
1.959705 0.417491 
1.959767 0.417464 
1.959828 0.417438 
1.959890 0.417412 
1.959951 0.417385 
1.960012 0.417355 
1.960074 0.417318 
1.960135 0.417281 
1.960197 0.417245 
1.960258 0.417208 
1.960319 0.417172 
1.960380 0.417136 
1.960442 0.417100 
1.960503 0.417064 
1.960564 0.417028 
1.960625 0.416992 
1.960687 0.416956 
1.960748 0.416921 
1.960809 0.416885 
1.960870 0.416850 
1.960931 0.416815 
1.960993 0.416780 
1.961054 0.416745 
1.961115 0.416710 
1.961176 0.416675 
1.961237 0.416641 
1.961298 0.416606 
1.961359 0.416572 
1.961420 0.416537 
1.961481 0.416503 
1.961542 0.416469 
1.961603 0.416435 
1.961664 0.416401 
1.961725 0.416368 
1.961786 0.416334 
1.961847 0.416301 
1.961908 0.416267 
1.961969 0.416234 
1.962030 0.416201 
1.962090 0.416168 
1.962151 0.416135 
1.962212 0.416102 
1.962273 0.416070 
1.962334 0.416037 
1.962395 0.416005 
1.962455 0.415972 
1.962516 0.415940 
1.962577 0.415908 
1.962638 0.415876 
1.962698 0.415844 
1.962759 0.415812 
1.962820 0.415781 
1.962880 0.415749 
1.962941 0.415718 
1.963002 0.415687 
1.963062 0.415656 
1.963123 0.415624 
1.963184 0.415594 
1.963244 0.415563 
1.963305 0.415532 
1.963365 0.415501 
1.963426 0.415471 
1.963486 0.415441 
1.963547 0.415410 
1.963608 0.415380 
1.963668 0.415350 
1.963729 0.415320 
1.963789 0.415290 
1.963849 0.415261 
1.963910 0.415231 
1.963970 0.415202 
1.964031 0.415173 
1.964091 0.415143 
1.964152 0.415114 
1.964212 0.415085 
1.964272 0.415056 
1.964333 0.415028 
1.964393 0.414999 
1.964453 0.414970 
1.964514 0.414942 
1.964574 0.414914 
1.964634 0.414886 
1.964694 0.414858 
1.964755 0.414830 
1.964815 0.414802 
1.964875 0.414774 
1.964935 0.414746 
1.964996 0.414719 
1.965056 0.414692 
1.965116 0.414664 
1.965176 0.414637 
1.965236 0.414610 
1.965296 0.414583 
1.965356 0.414556 
1.965417 0.414530 
1.965477 0.414503 
1.965537 0.414477 
1.965597 0.414450 
1.965657 0.414424 
1.965717 0.414398 
1.965777 0.414372 
1.965837 0.414346 
1.965897 0.414320 
1.965957 0.414295 
1.966017 0.414269 
1.966077 0.414244 
1.966137 0.414214 
1.966197 0.414178 
1.966257 0.414142 
1.966317 0.414106 
1.966376 0.414070 
1.966436 0.414035 
1.966496 0.413999 
1.966556 0.413964 
1.966616 0.413928 
1.966676 0.413893 
1.966736 0.413858 
1.966795 0.413823 
1.966855 0.413788 
1.966915 0.413753 
1.966975 0.413719 
1.967034 0.413684 
1.967094 0.413650 
1.967154 0.413616 
1.967214 0.413581 
1.967273 0.413547 
1.967333 0.413513 
1.967393 0.413480 
1.967452 0.413446 
1.967512 0.413412 
1.967571 0.413379 
1.967631 0.413345 
1.967691 0.413312 
1.967750 0.413279 
1.967810 0.413246 
1.967869 0.413213 
1.967929 0.413180 
1.967988 0.413147 
1.968048 0.413115 
1.968107 0.413082 
1.968167 0.413050 
1.968226 0.413018 
1.968286 0.412986 
1.968345 0.412954 
1.968404 0.412922 
1.968464 0.412890 
1.968523 0.412858 
1.968582 0.412827 
1.968642 0.412795 
1.968701 0.412764 
1.968760 0.412733 
1.968820 0.412702 
1.968879 0.412671 
1.968938 0.412640 
1.968997 0.412609 
1.969057 0.412578 
1.969116 0.412548 
1.969175 0.412517 
1.969234 0.412487 
1.969293 0.412457 
1.969353 0.412427 
1.969412 0.412397 
1.969471 0.412367 
1.969530 0.412337 
1.969589 0.412307 
1.969648 0.412278 
1.969707 0.412248 
1.969766 0.412219 
1.969825 0.412190 
1.969884 0.412161 
1.969943 0.412132 
1.970002 0.412103 
1.970061 0.412074 
1.970120 0.412046 
1.970179 0.412017 
1.970238 0.411989 
1.970297 0.411960 
1.970356 0.411932 
1.970415 0.411904 
1.970474 0.411876 
1.970533 0.411848 
1.970592 0.411821 
1.970651 0.411793 
1.970709 0.411765 
1.970768 0.411738 
1.970827 0.411711 
1.970886 0.411684 
1.970945 0.411657 
1.971003 0.411630 
1.971062 0.411603 
1.971121 0.411576 
1.971180 0.411549 
1.971238 0.411523 
1.971297 0.411497 
1.971356 0.411470 
1.971414 0.411444 
1.971473 0.411418 
1.971532 0.411392 
1.971590 0.411366 
1.971649 0.411341 
1.971708 0.411315 
1.971766 0.411290 
1.971825 0.411264 
1.971883 0.411239 
1.971942 0.411214 
1.972000 0.411189 
1.972059 0.411164 
1.972117 0.411139 
1.972176 0.411114 
1.972234 0.411090 
1.972293 0.411056 
1.972351 0.411020 
1.972410 0.410985 
1.972468 0.410950 
1.972527 0.410915 
1.972585 0.410880 
1.972643 0.410846 
1.972702 0.410811 
1.972760 0.410776 
1.972819 0.410742 
1.972877 0.410708 
1.972935 0.410674 
1.972994 0.410639 
1.973052 0.410605 
1.973110 0.410572 
1.973169 0.410538 
1.973227 0.410504 
1.973285 0.410471 
1.973343 0.410437 
1.973402 0.410404 
1.973460 0.410371 
1.973518 0.410338 
1.973576 0.410305 
1.973634 0.410272 
1.973693 0.410239 
1.973751 0.410206 
1.973809 0.410174 
1.973867 0.410141 
1.973925 0.410109 
1.973983 0.410077 
1.974041 0.410045 
1.974099 0.410013 
1.974157 0.409981 
1.974216 0.409949 
1.974274 0.409917 
1.974332 0.409886 
1.974390 0.409854 
1.974448 0.409823 
1.974506 0.409792 
1.974564 0.409761 
1.974622 0.409729 
1.974680 0.409699 
1.974738 0.409668 
1.974795 0.409637 
1.974853 0.409607 
1.974911 0.409576 
1.974969 0.409546 
1.975027 0.409515 
1.975085 0.409485 
1.975143 0.409455 
1.975201 0.409425 
1.975259 0.409396 
1.975316 0.409366 
1.975374 0.409336 
1.975432 0.409307 
1.975490 0.409277 
1.975547 0.409248 
1.975605 0.409219 
1.975663 0.409190 
1.975721 0.409161 
1.975778 0.409132 
1.975836 0.409104 
1.975894 0.409075 
1.975951 0.409047 
1.976009 0.409018 
1.976067 0.408990 
1.976124 0.408962 
1.976182 0.408934 
1.976239 0.408906 
1.976297 0.408878 
1.976354 0.408850 
1.976412 0.408823 
1.976470 0.408795 
1.976527 0.408768 
1.976585 0.408741 
1.976642 0.408713 
1.976700 0.408686 
1.976757 0.408660 
1.976814 0.408633 
1.976872 0.408606 
1.976929 0.408579 
1.976987 0.408553 
1.977044 0.408527 
1.977101 0.408500 
1.977159 0.408474 
1.977216 0.408448 
1.977273 0.408422 
1.977331 0.408396 
1.977388 0.408371 
1.977445 0.408345 
1.977503 0.408320 
1.977560 0.408294 
1.977617 0.408269 
1.977674 0.408244 
1.977732 0.408219 
1.977789 0.408194 
1.977846 0.408169 
1.977903 0.408144 
1.977960 0.408120 
1.978017 0.408095 
1.978075 0.408071 
1.978132 0.408046 
1.978189 0.408022 
1.978246 0.407998 
1.978303 0.407974 
1.978360 0.407950 
1.978417 0.407919 
1.978474 0.407884 
1.978531 0.407850 
1.978588 0.407815 
1.978645 0.407781 
1.978702 0.407747 
1.978759 0.407713 
1.978816 0.407679 
1.978873 0.407645 
1.978930 0.407611 
1.978987 0.407578 
1.979044 0.407544 
1.979101 0.407511 
1.979158 0.407478 
1.979215 0.407444 
1.979272 0.407411 
1.979328 0.407378 
1.979385 0.407345 
1.979442 0.407313 
1.979499 0.407280 
1.979556 0.407247 
1.979612 0.407215 
1.979669 0.407183 
1.979726 0.407150 
1.979783 0.407118 
1.979839 0.407086 
1.979896 0.407054 
1.979953 0.407023 
1.980010 0.406991 
1.980066 0.406959 
1.980123 0.406928 
1.980180 0.406896 
1.980236 0.406865 
1.980293 0.406834 
1.980350 0.406803 
1.980406 0.406772 
1.980463 0.406741 
1.980519 0.406711 
1.980576 0.406680 
1.980632 0.406649 
1.980689 0.406619 
1.980746 0.406589 
1.980802 0.406559 
1.980859 0.406528 
1.980915 0.406498 
1.980972 0.406469 
1.981028 0.406439 
1.981085 0.406409 
1.981141 0.406380 
1.981197 0.406350 
1.981254 0.406321 
1.981310 0.406292 
1.981367 0.406263 
1.981423 0.406234 
1.981480 0.406205 
1.981536 0.406176 
1.981592 0.406147 
1.981649 0.406119 
1.981705 0.406090 
1.981761 0.406062 
1.981818 0.406033 
1.981874 0.406005 
1.981930 0.405977 
1.981986 0.405949 
1.982043 0.405922 
1.982099 0.405894 
1.982155 0.405866 
1.982211 0.405839 
1.982268 0.405811 
1.982324 0.405784 
1.982380 0.405757 
1.982436 0.405730 
1.982492 0.405703 
1.982549 0.405676 
1.982605 0.405649 
1.982661 0.405622 
1.982717 0.405596 
1.982773 0.405570 
1.982829 0.405543 
1.982885 0.405517 
1.982941 0.405491 
1.982998 0.405465 
1.983054 0.405439 
1.983110 0.405413 
1.983166 0.405387 
1.983222 0.405362 
1.983278 0.405336 
1.983334 0.405311 
1.983390 0.405286 
1.983446 0.405261 
1.983502 0.405236 
1.983558 0.405211 
1.983613 0.405186 
1.983669 0.405161 
1.983725 0.405137 
1.983781 0.405112 
1.983837 0.405088 
1.983893 0.405063 
1.983949 0.405039 
1.984005 0.405015 
1.984060 0.404991 
1.984116 0.404967 
1.984172 0.404944 
1.984228 0.404920 
1.984283 0.404897 
1.984339 0.404873 
1.984395 0.404850 
1.984451 0.404827 
1.984506 0.404804 
1.984562 0.404772 
1.984618 0.404738 
1.984673 0.404704 
1.984729 0.404670 
1.984785 0.404637 
1.984840 0.404603 
1.984896 0.404570 
1.984952 0.404537 
1.985007 0.404503 
1.985063 0.404470 
1.985118 0.404437 
1.985174 0.404405 
1.985229 0.404372 
1.985285 0.404339 
1.985340 0.404307 
1.985396 0.404274 
1.985451 0.404242 
1.985507 0.404210 
1.985562 0.404178 
1.985618 0.404146 
1.985673 0.404114 
1.985728 0.404082 
1.985784 0.404050 
1.985839 0.404019 
1.985895 0.403987 
1.985950 0.403956 
1.986005 0.403925 
1.986061 0.403894 
1.986116 0.403863 
1.986171 0.403832 
1.986227 0.403801 
1.986282 0.403770 
1.986337 0.403739 
1.986392 0.403709 
1.986448 0.403678 
1.986503 0.403648 
1.986558 0.403618 
1.986613 0.403588 
1.986669 0.403558 
1.986724 0.403528 
1.986779 0.403498 
1.986834 0.403469 
1.986889 0.403439 
1.986944 0.403409 
1.987000 0.403380 
1.987055 0.403351 
1.987110 0.403322 
1.987165 0.403293 
1.987220 0.403264 
1.987275 0.403235 
1.987330 0.403206 
1.987385 0.403178 
1.987440 0.403149 
1.987495 0.403121 
1.987550 0.403092 
1.987605 0.403064 
1.987660 0.403036 
1.987715 0.403008 
1.987770 0.402980 
1.987825 0.402952 
1.987880 0.402925 
1.987935 0.402897 
1.987990 0.402870 
1.988045 0.402842 
1.988099 0.402815 
1.988154 0.402788 
1.988209 0.402761 
1.988264 0.402734 
1.988319 0.402707 
1.988374 0.402680 
1.988428 0.402654 
1.988483 0.402627 
1.988538 0.402601 
1.988593 0.402574 
1.988648 0.402548 
1.988702 0.402522 
1.988757 0.402496 
1.988812 0.402470 
1.988867 0.402444 
1.988921 0.402419 
1.988976 0.402393 
1.989031 0.402368 
1.989085 0.402342 
1.989140 0.402317 
1.989195 0.402292 
1.989249 0.402267 
1.989304 0.402242 
1.989358 0.402217 
1.989413 0.402192 
1.989468 0.402168 
1.989522 0.402143 
1.989577 0.402119 
1.989631 0.402094 
1.989686 0.402070 
1.989740 0.402046 
1.989795 0.402022 
1.989850 0.401998 
1.989904 0.401974 
1.989959 0.401951 
1.990013 0.401927 
1.990067 0.401904 
1.990122 0.401880 
1.990176 0.401857 
1.990231 0.401834 
1.990285 0.401811 
1.990340 0.401788 
1.990394 0.401765 
1.990448 0.401742 
1.990503 0.401720 
1.990557 0.401697 
1.990612 0.401675 
1.990666 0.401652 
1.990720 0.401618 
1.990775 0.401585 
1.990829 0.401552 
1.990883 0.401519 
1.990938 0.401486 
1.990992 0.401453 
1.991046 0.401421 
1.991100 0.401388 
1.991155 0.401356 
1.991209 0.401323 
1.991263 0.401291 
1.991317 0.401259 
1.991372 0.401227 
1.991426 0.401195 
1.991480 0.401163 
1.991534 0.401131 
1.991588 0.401099 
1.991642 0.401068 
1.991697 0.401036 
1.991751 0.401005 
1.991805 0.400974 
1.991859 0.400943 
1.991913 0.400912 
1.991967 0.400881 
1.992021 0.400850 
1.992075 0.400819 
1.992129 0.400789 
1.992183 0.400758 
1.992237 0.400728 
1.992291 0.400697 
1.992345 0.400667 
1.992399 0.400637 
1.992453 0.400607 
1.992507 0.400577 
1.992561 0.400547 
1.992615 0.400518 
1.992669 0.400488 
1.992723 0.400459 
1.992776 0.400429 
1.992830 0.400400 
1.992884 0.400371 
1.992938 0.400342 
1.992992 0.400313 
1.993046 0.400284 
1.993099 0.400255 
1.993153 0.400227 
1.993207 0.400198 
1.993261 0.400170 
1.993314 0.400141 
1.993368 0.400113 
1.993422 0.400085 
1.993476 0.400057 
1.993529 0.400029 
1.993583 0.400001 
1.993637 0.399973 
1.993690 0.399946 
1.993744 0.399918 
1.993798 0.399891 
1.993851 0.399864 
1.993905 0.399836 
1.993958 0.399809 
1.994012 0.399782 
1.994065 0.399755 
1.994119 0.399729 
1.994173 0.399702 
1.994226 0.399675 
1.994280 0.399649 
1.994333 0.399622 
1.994387 0.399596 
1.994440 0.399570 
1.994494 0.399544 
1.994547 0.399518 
1.994601 0.399492 
1.994654 0.399466 
1.994707 0.399441 
1.994761 0.399415 
1.994814 0.399390 
1.994868 0.399364 
1.994921 0.399339 
1.994974 0.399314 
1.995028 0.399289 
1.995081 0.399264 
1.995134 0.399239 
1.995188 0.399214 
1.995241 0.399190 
1.995294 0.399165 
1.995348 0.399141 
1.995401 0.399116 
1.995454 0.399092 
1.995507 0.399068 
1.995561 0.399044 
1.995614 0.399020 
1.995667 0.398996 
1.995720 0.398973 
1.995773 0.398949 
1.995827 0.398925 
1.995880 0.398902 
1.995933 0.398879 
1.995986 0.398856 
1.996039 0.398832 
1.996092 0.398809 
1.996145 0.398787 
1.996199 0.398764 
1.996252 0.398741 
1.996305 0.398719 
1.996358 0.398696 
1.996411 0.398674 
1.996464 0.398651 
1.996517 0.398629 
1.996570 0.398607 
1.996623 0.398585 
1.996676 0.398563 
1.996729 0.398542 
1.996782 0.398520 
1.996835 0.398494 
1.996888 0.398461 
1.996941 0.398429 
1.996994 0.398397 
1.997047 0.398364 
1.997100 0.398332 
1.997153 0.398300 
1.997205 0.398268 
1.997258 0.398236 
1.997311 0.398204 
1.997364 0.398173 
1.997417 0.398141 
1.997470 0.398110 
1.997523 0.398078 
1.997575 0.398047 
1.997628 0.398016 
1.997681 0.397985 
1.997734 0.397954 
1.997787 0.397923 
1.997839 0.397892 
1.997892 0.397862 
1.997945 0.397831 
1.997998 0.397801 
1.998050 0.397770 
1.998103 0.397740 
1.998156 0.397710 
1.998208 0.397680 
1.998261 0.397650 
1.998314 0.397620 
1.998366 0.397590 
1.998419 0.397561 
1.998472 0.397531 
1.998524 0.397502 
1.998577 0.397472 
1.998630 0.397443 
1.998682 0.397414 
1.998735 0.397385 
1.998787 0.397356 
1.998840 0.397327 
1.998893 0.397298 
1.998945 0.397269 
1.998998 0.397241 
1.999050 0.397212 
1.999103 0.397184 
1.999155 0.397156 
1.999208 0.397128 
1.999260 0.397099 
1.999313 0.397072 
1.999365 0.397044 
1.999418 0.397016 
1.999470 0.396988 
1.999522 0.396961 
1.999575 0.396933 
1.999627 0.396906 
1.999680 0.396879 
1.999732 0.396851 
1.999784 0.396824 
1.999837 0.396797 
1.999889 0.396771 
1.999941 0.396744 
1.999994 0.396717 
2.000046 0.396691 
2.000098 0.396664 
2.000151 0.396638 
2.000203 0.396612 
2.000255 0.396585 
2.000307 0.396559 
2.000360 0.396533 
2.000412 0.396508 
2.000464 0.396482 
2.000516 0.396456 
2.000569 0.396431 
2.000621 0.396405 
2.000673 0.396380 
2.000725 0.396355 
2.000777 0.396330 
2.000829 0.396304 
2.000881 0.396280 
2.000933 0.396255 
2.000986 0.396230 
2.001038 0.396205 
2.001090 0.396181 
2.001142 0.396156 
2.001194 0.396132 
2.001246 0.396108 
2.001298 0.396084 
2.001350 0.396060 
2.001402 0.396036 
2.001454 0.396012 
2.001506 0.395988 
2.001558 0.395965 
2.001610 0.395941 
2.001662 0.395918 
2.001714 0.395894 
2.001765 0.395871 
2.001817 0.395848 
2.001869 0.395825 
2.001921 0.395802 
2.001973 0.395779 
2.002025 0.395757 
2.002077 0.395734 
2.002129 0.395711 
2.002180 0.395689 
2.002232 0.395667 
2.002284 0.395644 
2.002336 0.395622 
2.002387 0.395600 
2.002439 0.395578 
2.002491 0.395557 
2.002543 0.395535 
2.002594 0.395513 
2.002646 0.395492 
2.002698 0.395470 
2.002750 0.395449 
2.002801 0.395428 
2.002853 0.395407 
2.002905 0.395386 
2.002956 0.395365 
2.003008 0.395336 
2.003059 0.395304 
2.003111 0.395272 
2.003163 0.395241 
2.003214 0.395209 
2.003266 0.395178 
2.003317 0.395146 
2.003369 0.395115 
2.003421 0.395084 
2.003472 0.395053 
2.003524 0.395022 
2.003575 0.394991 
2.003627 0.394960 
2.003678 0.394929 
2.003730 0.394899 
2.003781 0.394868 
2.003833 0.394838 
2.003884 0.394808 
2.003935 0.394777 
2.003987 0.394747 
2.004038 0.394717 
2.004090 0.394687 
2.004141 0.394658 
2.004192 0.394628 
2.004244 0.394598 
2.004295 0.394569 
2.004347 0.394539 
2.004398 0.394510 
2.004449 0.394481 
2.004501 0.394452 
2.004552 0.394423 
2.004603 0.394394 
2.004654 0.394365 
2.004706 0.394336 
2.004757 0.394308 
2.004808 0.394279 
2.004860 0.394251 
2.004911 0.394222 
2.004962 0.394194 
2.005013 0.394166 
2.005064 0.394138 
2.005116 0.394110 
2.005167 0.394082 
2.005218 0.394054 
2.005269 0.394027 
2.005320 0.393999 
2.005371 0.393972 
2.005423 0.393944 
2.005474 0.393917 
2.005525 0.393890 
2.005576 0.393863 
2.005627 0.393836 
2.005678 0.393809 
2.005729 0.393782 
2.005780 0.393756 
2.005831 0.393729 
2.005882 0.393703 
2.005933 0.393676 
2.005984 0.393650 
2.006035 0.393624 
2.006086 0.393598 
2.006137 0.393572 
2.006188 0.393546 
2.006239 0.393520 
2.006290 0.393494 
2.006341 0.393469 
2.006392 0.393443 
2.006443 0.393418 
2.006494 0.393392 
2.006545 0.393367 
2.006596 0.393342 
2.006647 0.393317 
2.006698 0.393292 
2.006749 0.393267 
2.006800 0.393243 
2.006850 0.393218 
2.006901 0.393194 
2.006952 0.393169 
2.007003 0.393145 
2.007054 0.393121 
2.007105 0.393096 
2.007155 0.393072 
2.007206 0.393048 
2.007257 0.393025 
2.007308 0.393001 
2.007359 0.392977 
2.007409 0.392954 
2.007460 0.392930 
2.007511 0.392907 
2.007562 0.392884 
2.007612 0.392860 
2.007663 0.392837 
2.007714 0.392814 
2.007764 0.392792 
2.007815 0.392769 
2.007866 0.392746 
2.007916 0.392724 
2.007967 0.392701 
2.008018 0.392679 
2.008068 0.392657 
2.008119 0.392634 
2.008169 0.392612 
2.008220 0.392590 
2.008270 0.392569 
2.008321 0.392547 
2.008372 0.392525 
2.008422 0.392503 
2.008473 0.392482 
2.008523 0.392461 
2.008574 0.392439 
2.008624 0.392418 
2.008675 0.392397 
2.008725 0.392376 
2.008775 0.392355 
2.008826 0.392334 
2.008876 0.392314 
2.008927 0.392293 
2.008977 0.392273 
2.009027 0.392252 
2.009078 0.392232 
2.009128 0.392212 
2.009179 0.392182 
2.009229 0.392150 
2.009279 0.392119 
2.009330 0.392088 
2.009380 0.392057 
2.009430 0.392026 
2.009480 0.391996 
2.009531 0.391965 
2.009581 0.391935 
2.009631 0.391904 
2.009681 0.391874 
2.009732 0.391844 
2.009782 0.391813 
2.009832 0.391783 
2.009882 0.391753 
2.009933 0.391724 
2.009983 0.391694 
2.010033 0.391664 
2.010083 0.391635 
2.010133 0.391605 
2.010183 0.391576 
2.010233 0.391546 
2.010283 0.391517 
2.010334 0.391488 
2.010384 0.391459 
2.010434 0.391430 
2.010484 0.391402 
2.010534 0.391373 
2.010584 0.391344 
2.010634 0.391316 
2.010684 0.391287 
2.010734 0.391259 
2.010784 0.391231 
2.010834 0.391203 
2.010884 0.391175 
2.010934 0.391147 
2.010984 0.391119 
2.011034 0.391091 
2.011084 0.391063 
2.011134 0.391036 
2.011184 0.391008 
2.011233 0.390981 
2.011283 0.390954 
2.011333 0.390927 
2.011383 0.390900 
2.011433 0.390873 
2.011483 0.390846 
2.011533 0.390819 
2.011583 0.390792 
2.011632 0.390766 
2.011682 0.390739 
2.011732 0.390713 
2.011782 0.390686 
2.011832 0.390660 
2.011881 0.390634 
2.011931 0.390608 
2.011981 0.390582 
2.012031 0.390556 
2.012080 0.390531 
2.012130 0.390505 
2.012180 0.390479 
2.012229 0.390454 
2.012279 0.390429 
2.012329 0.390403 
2.012378 0.390378 
2.012428 0.390353 
2.012478 0.390328 
2.012527 0.390303 
2.012577 0.390279 
2.012627 0.390254 
2.012676 0.390229 
2.012726 0.390205 
2.012775 0.390180 
2.012825 0.390156 
2.012875 0.390132 
2.012924 0.390108 
2.012974 0.390084 
2.013023 0.390060 
2.013073 0.390036 
2.013122 0.390012 
2.013172 0.389989 
2.013221 0.389965 
2.013271 0.389942 
2.013320 0.389918 
2.013370 0.389895 
2.013419 0.389872 
2.013469 0.389849 
2.013518 0.389826 
2.013568 0.389803 
2.013617 0.389780 
2.013666 0.389758 
2.013716 0.389735 
2.013765 0.389713 
2.013815 0.389690 
2.013864 0.389668 
2.013913 0.389646 
2.013963 0.389624 
2.014012 0.389602 
2.014061 0.389580 
2.014111 0.389558 
2.014160 0.389536 
2.014209 0.389515 
2.014259 0.389493 
2.014308 0.389472 
2.014357 0.389450 
2.014407 0.389429 
2.014456 0.389408 
2.014505 0.389387 
2.014554 0.389366 
2.014604 0.389345 
2.014653 0.389324 
2.014702 0.389304 
2.014751 0.389283 
2.014800 0.389263 
2.014850 0.389242 
2.014899 0.389222 
2.014948 0.389202 
2.014997 0.389182 
2.015046 0.389162 
2.015096 0.389142 
2.015145 0.389122 
2.015194 0.389102 
2.015243 0.389083 
2.015292 0.389063 
2.015341 0.389034 
2.015390 0.389004 
2.015439 0.388973 
2.015488 0.388943 
2.015538 0.388913 
2.015587 0.388882 
2.015636 0.388852 
2.015685 0.388822 
2.015734 0.388792 
2.015783 0.388762 
2.015832 0.388733 
2.015881 0.388703 
2.015930 0.388673 
2.015979 0.388644 
2.016028 0.388615 
2.016077 0.388585 
2.016126 0.388556 
2.016174 0.388527 
2.016223 0.388498 
2.016272 0.388469 
2.016321 0.388440 
2.016370 0.388412 
2.016419 0.388383 
2.016468 0.388355 
2.016517 0.388326 
2.016565 0.388298 
2.016614 0.388270 
2.016663 0.388241 
2.016712 0.388213 
2.016761 0.388185 
2.016809 0.388158 
2.016858 0.388130 
2.016907 0.388102 
2.016956 0.388075 
2.017004 0.388047 
2.017053 0.388020 
2.017102 0.387992 
2.017151 0.387965 
2.017199 0.387938 
2.017248 0.387911 
2.017297 0.387884 
2.017345 0.387857 
2.017394 0.387831 
2.017443 0.387804 
2.017491 0.387777 
2.017540 0.387751 
2.017588 0.387725 
2.017637 0.387698 
2.017686 0.387672 
2.017734 0.387646 
2.017783 0.387620 
2.017831 0.387594 
2.017880 0.387568 
2.017928 0.387543 
2.017977 0.387517 
2.018025 0.387492 
2.018074 0.387466 
2.018122 0.387441 
2.018171 0.387416 
2.018219 0.387391 
2.018268 0.387366 
2.018316 0.387341 
2.018365 0.387316 
2.018413 0.387291 
2.018462 0.387266 
2.018510 0.387242 
2.018558 0.387217 
2.018607 0.387193 
2.018655 0.387169 
2.018704 0.387144 
2.018752 0.387120 
2.018800 0.387096 
2.018849 0.387072 
2.018897 0.387049 
2.018945 0.387025 
2.018994 0.387001 
2.019042 0.386978 
2.019090 0.386954 
2.019138 0.386931 
2.019187 0.386908 
2.019235 0.386884 
2.019283 0.386861 
2.019331 0.386838 
2.019380 0.386816 
2.019428 0.386793 
2.019476 0.386770 
2.019524 0.386747 
2.019573 0.386725 
2.019621 0.386702 
2.019669 0.386680 
2.019717 0.386658 
2.019765 0.386636 
2.019813 0.386614 
2.019861 0.386592 
2.019910 0.386570 
2.019958 0.386548 
2.020006 0.386527 
2.020054 0.386505 
2.020102 0.386483 
2.020150 0.386462 
2.020198 0.386441 
2.020246 0.386420 
2.020294 0.386398 
2.020342 0.386377 
2.020390 0.386357 
2.020438 0.386336 
2.020486 0.386315 
2.020534 0.386294 
2.020582 0.386274 
2.020630 0.386253 
2.020678 0.386233 
2.020726 0.386213 
2.020774 0.386193 
2.020822 0.386172 
2.020870 0.386152 
2.020918 0.386133 
2.020966 0.386113 
2.021014 0.386093 
2.021062 0.386073 
2.021110 0.386054 
2.021157 0.386035 
2.021205 0.386015 
2.021253 0.385996 
2.021301 0.385977 
2.021349 0.385958 
2.021397 0.385939 
2.021445 0.385920 
2.021492 0.385897 
2.021540 0.385867 
2.021588 0.385837 
2.021636 0.385807 
2.021684 0.385777 
2.021731 0.385748 
2.021779 0.385718 
2.021827 0.385689 
2.021875 0.385659 
2.021922 0.385630 
2.021970 0.385601 
2.022018 0.385572 
2.022066 0.385543 
2.022113 0.385514 
2.022161 0.385485 
2.022209 0.385457 
2.022256 0.385428 
2.022304 0.385399 
2.022352 0.385371 
2.022399 0.385343 
2.022447 0.385314 
2.022495 0.385286 
2.022542 0.385258 
2.022590 0.385230 
2.022637 0.385202 
2.022685 0.385174 
2.022733 0.385147 
2.022780 0.385119 
2.022828 0.385092 
2.022875 0.385064 
2.022923 0.385037 
2.022970 0.385010 
2.023018 0.384982 
2.023065 0.384955 
2.023113 0.384928 
2.023161 0.384901 
2.023208 0.384875 
2.023256 0.384848 
2.023303 0.384821 
2.023351 0.384795 
2.023398 0.384768 
2.023445 0.384742 
2.023493 0.384716 
2.023540 0.384690 
2.023588 0.384664 
2.023635 0.384638 
2.023683 0.384612 
2.023730 0.384586 
2.023777 0.384560 
2.023825 0.384535 
2.023872 0.384509 
2.023920 0.384484 
2.023967 0.384458 
2.024014 0.384433 
2.024062 0.384408 
2.024109 0.384383 
2.024156 0.384358 
2.024204 0.384333 
2.024251 0.384308 
2.024298 0.384284 
2.024345 0.384259 
2.024393 0.384234 
2.024440 0.384210 
2.024487 0.384186 
2.024534 0.384161 
2.024582 0.384137 
2.024629 0.384113 
2.024676 0.384089 
2.024723 0.384065 
2.024770 0.384042 
2.024817 0.384018 
2.024865 0.383994 
2.024912 0.383971 
2.024959 0.383948 
2.025006 0.383924 
2.025053 0.383901 
2.025100 0.383878 
2.025147 0.383855 
2.025194 0.383832 
2.025241 0.383809 
2.025289 0.383786 
2.025336 0.383764 
2.025383 0.383741 
2.025430 0.383719 
2.025477 0.383696 
2.025524 0.383674 
2.025571 0.383652 
2.025618 0.383630 
2.025665 0.383608 
2.025712 0.383586 
2.025759 0.383564 
2.025805 0.383542 
2.025852 0.383520 
2.025899 0.383499 
2.025946 0.383477 
2.025993 0.383456 
2.026040 0.383435 
2.026087 0.383413 
2.026134 0.383392 
2.026181 0.383371 
2.026228 0.383350 
2.026274 0.383330 
2.026321 0.383309 
2.026368 0.383288 
2.026415 0.383268 
2.026462 0.383247 
2.026509 0.383227 
2.026555 0.383206 
2.026602 0.383186 
2.026649 0.383166 
2.026696 0.383146 
2.026742 0.383126 
2.026789 0.383106 
2.026836 0.383087 
2.026883 0.383067 
2.026929 0.383047 
2.026976 0.383028 
2.027023 0.383009 
2.027069 0.382989 
2.027116 0.382970 
2.027163 0.382951 
2.027209 0.382932 
2.027256 0.382913 
2.027303 0.382894 
2.027349 0.382876 
2.027396 0.382857 
2.027443 0.382838 
2.027489 0.382820 
2.027536 0.382802 
2.027582 0.382783 
2.027629 0.382765 
2.027675 0.382741 
2.027722 0.382712 
2.027769 0.382683 
2.027815 0.382654 
2.027862 0.382625 
2.027908 0.382596 
2.027955 0.382567 
2.028001 0.382538 
2.028048 0.382509 
2.028094 0.382481 
2.028141 0.382452 
2.028187 0.382424 
2.028234 0.382395 
2.028280 0.382367 
2.028326 0.382339 
2.028373 0.382311 
2.028419 0.382283 
2.028466 0.382255 
2.028512 0.382227 
2.028558 0.382199 
2.028605 0.382172 
2.028651 0.382144 
2.028698 0.382117 
2.028744 0.382089 
2.028790 0.382062 
2.028837 0.382035 
2.028883 0.382008 
2.028929 0.381980 
2.028976 0.381954 
2.029022 0.381927 
2.029068 0.381900 
2.029115 0.381873 
2.029161 0.381847 
2.029207 0.381820 
2.029253 0.381794 
2.029300 0.381767 
2.029346 0.381741 
2.029392 0.381715 
2.029438 0.381689 
2.029485 0.381663 
2.029531 0.381637 
2.029577 0.381611 
2.029623 0.381586 
2.029669 0.381560 
2.029716 0.381535 
2.029762 0.381509 
2.029808 0.381484 
2.029854 0.381458 
2.029900 0.381433 
2.029946 0.381408 
2.029992 0.381383 
2.030039 0.381358 
2.030085 0.381334 
2.030131 0.381309 
2.030177 0.381284 
2.030223 0.381260 
2.030269 0.381235 
2.030315 0.381211 
2.030361 0.381187 
2.030407 0.381162 
2.030453 0.381138 
2.030499 0.381114 
2.030545 0.381090 
2.030591 0.381066 
2.030637 0.381043 
2.030684 0.381019 
2.030730 0.380996 
2.030776 0.380972 
2.030821 0.380949 
2.030867 0.380925 
2.030913 0.380902 
2.030959 0.380879 
2.031005 0.380856 
2.031051 0.380833 
2.031097 0.380810 
2.031143 0.380787 
2.031189 0.380765 
2.031235 0.380742 
2.031281 0.380720 
2.031327 0.380697 
2.031373 0.380675 
2.031419 0.380653 
2.031465 0.380630 
2.031510 0.380608 
2.031556 0.380586 
2.031602 0.380565 
2.031648 0.380543 
2.031694 0.380521 
2.031740 0.380499 
2.031785 0.380478 
2.031831 0.380457 
2.031877 0.380435 
2.031923 0.380414 
2.031969 0.380393 
2.032014 0.380372 
2.032060 0.380351 
2.032106 0.380330 
2.032152 0.380309 
2.032197 0.380288 
2.032243 0.380268 
2.032289 0.380247 
2.032334 0.380227 
2.032380 0.380206 
2.032426 0.380186 
2.032471 0.380166 
2.032517 0.380146 
2.032563 0.380126 
2.032608 0.380106 
2.032654 0.380086 
2.032699 0.380066 
2.032745 0.380047 
2.032791 0.380027 
2.032836 0.380008 
2.032882 0.379988 
2.032927 0.379969 
2.032973 0.379950 
2.033018 0.379931 
2.033064 0.379912 
2.033109 0.379893 
2.033155 0.379874 
2.033200 0.379855 
2.033246 0.379837 
2.033291 0.379818 
2.033337 0.379800 
2.033382 0.379781 
2.033428 0.379763 
2.033473 0.379745 
2.033519 0.379727 
2.033564 0.379709 
2.033610 0.379691 
2.033655 0.379673 
2.033700 0.379655 
2.033746 0.379638 
2.033791 0.379620 
2.033836 0.379602 
2.033882 0.379574 
2.033927 0.379545 
2.033973 0.379517 
2.034018 0.379488 
2.034063 0.379460 
2.034108 0.379431 
2.034154 0.379403 
2.034199 0.379375 
2.034244 0.379347 
2.034290 0.379319 
2.034335 0.379291 
2.034380 0.379263 
2.034425 0.379235 
2.034471 0.379208 
2.034516 0.379180 
2.034561 0.379153 
2.034606 0.379125 
2.034652 0.379098 
2.034697 0.379071 
2.034742 0.379044 
2.034787 0.379016 
2.034832 0.378990 
2.034877 0.378963 
2.034923 0.378936 
2.034968 0.378909 
2.035013 0.378883 
2.035058 0.378856 
2.035103 0.378830 
2.035148 0.378803 
2.035193 0.378777 
2.035238 0.378751 
2.035283 0.378725 
2.035328 0.378699 
2.035373 0.378673 
2.035419 0.378647 
2.035464 0.378621 
2.035509 0.378596 
2.035554 0.378570 
2.035599 0.378545 
2.035644 0.378519 
2.035689 0.378494 
2.035734 0.378469 
2.035779 0.378444 
2.035824 0.378418 
2.035869 0.378394 
2.035913 0.378369 
2.035958 0.378344 
2.036003 0.378319 
2.036048 0.378295 
2.036093 0.378270 
2.036138 0.378246 
2.036183 0.378221 
2.036228 0.378197 
2.036273 0.378173 
2.036318 0.378149 
2.036363 0.378125 
2.036407 0.378101 
2.036452 0.378077 
2.036497 0.378053 
2.036542 0.378030 
2.036587 0.378006 
2.036632 0.377983 
2.036676 0.377959 
2.036721 0.377936 
2.036766 0.377913 
2.036811 0.377890 
2.036856 0.377866 
2.036900 0.377844 
2.036945 0.377821 
2.036990 0.377798 
2.037035 0.377775 
2.037079 0.377753 
2.037124 0.377730 
2.037169 0.377708 
2.037214 0.377685 
2.037258 0.377663 
2.037303 0.377641 
2.037348 0.377619 
2.037392 0.377597 
2.037437 0.377575 
2.037482 0.377553 
2.037526 0.377531 
2.037571 0.377510 
2.037616 0.377488 
2.037660 0.377467 
2.037705 0.377445 
2.037749 0.377424 
2.037794 0.377403 
2.037839 0.377381 
2.037883 0.377360 
2.037928 0.377339 
2.037972 0.377319 
2.038017 0.377298 
2.038062 0.377277 
2.038106 0.377256 
2.038151 0.377236 
2.038195 0.377215 
2.038240 0.377195 
2.038284 0.377175 
2.038329 0.377155 
2.038373 0.377135 
2.038418 0.377115 
2.038462 0.377095 
2.038507 0.377075 
2.038551 0.377055 
2.038596 0.377035 
2.038640 0.377016 
2.038685 0.376996 
2.038729 0.376977 
2.038774 0.376958 
2.038818 0.376938 
2.038863 0.376919 
2.038907 0.376900 
2.038951 0.376881 
2.038996 0.376862 
2.039040 0.376844 
2.039085 0.376825 
2.039129 0.376806 
2.039173 0.376788 
2.039218 0.376769 
2.039262 0.376751 
2.039306 0.376733 
2.039351 0.376714 
2.039395 0.376696 
2.039439 0.376678 
2.039484 0.376660 
2.039528 0.376643 
2.039572 0.376625 
2.039617 0.376607 
2.039661 0.376590 
2.039705 0.376572 
2.039750 0.376555 
2.039794 0.376537 
2.039838 0.376520 
2.039882 0.376503 
2.039927 0.376486 
2.039971 0.376469 
2.040015 0.376452 
2.040059 0.376427 
2.040103 0.376399 
2.040148 0.376371 
2.040192 0.376343 
2.040236 0.376315 
2.040280 0.376287 
2.040324 0.376260 
2.040368 0.376232 
2.040412 0.376204 
2.040457 0.376177 
2.040501 0.376149 
2.040545 0.376122 
2.040589 0.376095 
2.040633 0.376068 
2.040677 0.376041 
2.040721 0.376014 
2.040765 0.375987 
2.040809 0.375960 
2.040853 0.375934 
2.040897 0.375907 
2.040941 0.375880 
2.040985 0.375854 
2.041029 0.375828 
2.041073 0.375801 
2.041117 0.375775 
2.041161 0.375749 
2.041205 0.375723 
2.041249 0.375697 
2.041293 0.375671 
2.041337 0.375645 
2.041381 0.375620 
2.041425 0.375594 
2.041469 0.375569 
2.041513 0.375543 
2.041556 0.375518 
2.041600 0.375493 
2.041644 0.375468 
2.041688 0.375442 
2.041732 0.375417 
2.041776 0.375393 
2.041820 0.375368 
2.041863 0.375343 
2.041907 0.375318 
2.041951 0.375294 
2.041995 0.375269 
2.042039 0.375245 
2.042082 0.375221 
2.042126 0.375196 
2.042170 0.375172 
2.042214 0.375148 
2.042257 0.375124 
2.042301 0.375100 
2.042345 0.375077 
2.042389 0.375053 
2.042432 0.375029 
2.042476 0.375006 
2.042520 0.374982 
2.042563 0.374959 
2.042607 0.374936 
2.042651 0.374912 
2.042694 0.374889 
2.042738 0.374866 
2.042782 0.374843 
2.042825 0.374820 
2.042869 0.374798 
2.042913 0.374775 
2.042956 0.374752 
2.043000 0.374730 
2.043043 0.374707 
2.043087 0.374685 
2.043130 0.374663 
2.043174 0.374641 
2.043218 0.374618 
2.043261 0.374596 
2.043305 0.374575 
2.043348 0.374553 
2.043392 0.374531 
2.043435 0.374509 
2.043479 0.374488 
2.043522 0.374466 
2.043566 0.374445 
2.043609 0.374423 
2.043653 0.374402 
2.043696 0.374381 
2.043740 0.374360 
2.043783 0.374339 
2.043827 0.374318 
2.043870 0.374297 
2.043913 0.374276 
2.043957 0.374256 
2.044000 0.374235 
2.044044 0.374215 
2.044087 0.374194 
2.044130 0.374174 
2.044174 0.374154 
2.044217 0.374134 
2.044261 0.374114 
2.044304 0.374094 
2.044347 0.374074 
2.044391 0.374054 
2.044434 0.374034 
2.044477 0.374015 
2.044521 0.373995 
2.044564 0.373976 
2.044607 0.373956 
2.044650 0.373937 
2.044694 0.373918 
2.044737 0.373899 
2.044780 0.373880 
2.044824 0.373861 
2.044867 0.373842 
2.044910 0.373823 
2.044953 0.373804 
2.044996 0.373786 
2.045040 0.373767 
2.045083 0.373749 
2.045126 0.373730 
2.045169 0.373712 
2.045213 0.373694 
2.045256 0.373676 
2.045299 0.373658 
2.045342 0.373640 
2.045385 0.373622 
2.045428 0.373604 
2.045472 0.373586 
2.045515 0.373569 
2.045558 0.373551 
2.045601 0.373534 
2.045644 0.373516 
2.045687 0.373499 
2.045730 0.373482 
2.045773 0.373465 
2.045816 0.373448 
2.045860 0.373431 
2.045903 0.373414 
2.045946 0.373397 
2.045989 0.373381 
2.046032 0.373364 
2.046075 0.373348 
2.046118 0.373331 
2.046161 0.373315 
2.046204 0.373299 
2.046247 0.373276 
2.046290 0.373249 
2.046333 0.373221 
2.046376 0.373194 
2.046419 0.373166 
2.046462 0.373139 
2.046505 0.373112 
2.046548 0.373085 
2.046591 0.373058 
2.046634 0.373031 
2.046677 0.373004 
2.046720 0.372977 
2.046763 0.372951 
2.046806 0.372924 
2.046849 0.372898 
2.046891 0.372871 
2.046934 0.372845 
2.046977 0.372819 
2.047020 0.372792 
2.047063 0.372766 
2.047106 0.372740 
2.047149 0.372714 
2.047192 0.372689 
2.047235 0.372663 
2.047277 0.372637 
2.047320 0.372611 
2.047363 0.372586 
2.047406 0.372561 
2.047449 0.372535 
2.047492 0.372510 
2.047534 0.372485 
2.047577 0.372460 
2.047620 0.372435 
2.047663 0.372410 
2.047706 0.372385 
2.047748 0.372360 
2.047791 0.372335 
2.047834 0.372311 
2.047876 0.372286 
2.047919 0.372262 
2.047962 0.372237 
2.048005 0.372213 
2.048047 0.372189 
2.048090 0.372165 
2.048133 0.372141 
2.048175 0.372117 
2.048218 0.372093 
2.048261 0.372069 
2.048303 0.372046 
2.048346 0.372022 
2.048389 0.371998 
2.048431 0.371975 
2.048474 0.371952 
2.048516 0.371928 
2.048559 0.371905 
2.048602 0.371882 
2.048644 0.371859 
2.048687 0.371836 
2.048729 0.371813 
2.048772 0.371791 
2.048814 0.371768 
2.048857 0.371745 
2.048899 0.371723 
2.048942 0.371700 
2.048984 0.371678 
2.049027 0.371656 
2.049069 0.371634 
2.049112 0.371611 
2.049154 0.371589 
2.049197 0.371568 
2.049239 0.371546 
2.049282 0.371524 
2.049324 0.371502 
2.049366 0.371481 
2.049409 0.371459 
2.049451 0.371438 
2.049494 0.371416 
2.049536 0.371395 
2.049578 0.371374 
2.049621 0.371353 
2.049663 0.371332 
2.049705 0.371311 
2.049748 0.371290 
2.049790 0.371269 
2.049832 0.371249 
2.049875 0.371228 
2.049917 0.371207 
2.049959 0.371187 
2.050002 0.371167 
2.050044 0.371146 
2.050086 0.371126 
2.050129 0.371106 
2.050171 0.371086 
2.050213 0.371066 
2.050255 0.371046 
2.050298 0.371027 
2.050340 0.371007 
2.050382 0.370987 
2.050424 0.370968 
2.050466 0.370948 
2.050509 0.370929 
2.050551 0.370910 
2.050593 0.370890 
2.050635 0.370871 
2.050677 0.370852 
2.050719 0.370833 
2.050762 0.370815 
2.050804 0.370796 
2.050846 0.370777 
2.050888 0.370758 
2.050930 0.370740 
2.050972 0.370721 
2.051014 0.370703 
2.051056 0.370685 
2.051099 0.370667 
2.051141 0.370649 
2.051183 0.370631 
2.051225 0.370613 
2.051267 0.370595 
2.051309 0.370577 
2.051351 0.370559 
2.051393 0.370542 
2.051435 0.370524 
2.051477 0.370507 
2.051519 0.370489 
2.051561 0.370472 
2.051603 0.370455 
2.051645 0.370438 
2.051687 0.370421 
2.051729 0.370404 
2.051771 0.370387 
2.051813 0.370370 
2.051855 0.370353 
2.051897 0.370337 
2.051939 0.370320 
2.051981 0.370304 
2.052022 0.370287 
2.052064 0.370271 
2.052106 0.370255 
2.052148 0.370239 
2.052190 0.370223 
2.052232 0.370207 
2.052274 0.370191 
2.052316 0.370175 
2.052357 0.370159 
2.052399 0.370144 
2.052441 0.370124 
2.052483 0.370097 
2.052525 0.370070 
2.052567 0.370043 
2.052608 0.370016 
2.052650 0.369990 
2.052692 0.369963 
2.052734 0.369937 
2.052776 0.369910 
2.052817 0.369884 
2.052859 0.369858 
2.052901 0.369831 
2.052943 0.369805 
2.052984 0.369779 
2.053026 0.369753 
2.053068 0.369727 
2.053110 0.369702 
2.053151 0.369676 
2.053193 0.369650 
2.053235 0.369625 
2.053277 0.369599 
2.053318 0.369574 
2.053360 0.369549 
2.053402 0.369523 
2.053443 0.369498 
2.053485 0.369473 
2.053527 0.369448 
2.053568 0.369423 
2.053610 0.369398 
2.053652 0.369374 
2.053693 0.369349 
2.053735 0.369324 
2.053776 0.369300 
2.053818 0.369275 
2.053860 0.369251 
2.053901 0.369227 
2.053943 0.369203 
2.053984 0.369178 
2.054026 0.369154 
2.054068 0.369130 
2.054109 0.369107 
2.054151 0.369083 
2.054192 0.369059 
2.054234 0.369035 
2.054275 0.369012 
2.054317 0.368988 
2.054358 0.368965 


==> data/BUSineA10K2048M80kuxx.dat <==
0.000000 3.947839 
0.001000 3.947841 
0.002000 3.947854 
0.003000 3.947871 
0.004000 3.947901 
0.005000 3.947936 
0.006000 3.947980 
0.007000 3.948031 
0.008000 3.948090 
0.009000 3.948158 
0.010000 3.948231 
0.011000 3.948317 
0.012000 3.948404 
0.013000 3.948506 
0.014000 3.948608 
0.015000 3.948728 
0.016000 3.948847 
0.017000 3.948980 
0.018000 3.949116 
0.019000 3.949264 
0.020000 3.949418 
0.021000 3.949580 
0.022000 3.949750 
0.023000 3.949927 
0.024000 3.950114 
0.025000 3.950305 
0.026000 3.950509 
0.027000 3.950715 
0.028000 3.950936 
0.029000 3.951158 
0.030000 3.951394 
0.031000 3.951633 
0.032000 3.951884 
0.033000 3.952140 
0.034000 3.952405 
0.035000 3.952678 
0.036000 3.952957 
0.037000 3.953247 
0.038000 3.953541 
0.039000 3.953848 
0.040000 3.954156 
0.041000 3.954481 
0.042000 3.954805 
0.043000 3.955144 
0.044000 3.955486 
0.045000 3.955839 
0.046000 3.956198 
0.047000 3.956566 
0.048000 3.956942 
0.049000 3.957324 
0.050000 3.957717 
0.051000 3.958113 
0.052000 3.958523 
0.053000 3.958934 
0.054000 3.959361 
0.055000 3.959789 
0.056000 3.960230 
0.057000 3.960675 
0.058000 3.961131 
0.059000 3.961593 
0.060000 3.962063 
0.061000 3.962542 
0.062000 3.963026 
0.063000 3.963523 
0.064000 3.964021 
0.065000 3.964535 
0.066000 3.965049 
0.067000 3.965578 
0.068000 3.966110 
0.069000 3.966653 
0.070000 3.967202 
0.071000 3.967759 
0.072000 3.968325 
0.073000 3.968897 
0.074000 3.969480 
0.075000 3.970065 
0.076000 3.970666 
0.077000 3.971268 
0.078000 3.971884 
0.079000 3.972503 
0.080000 3.973133 
0.081000 3.973769 
0.082000 3.974413 
0.083000 3.975067 
0.084000 3.975724 
0.085000 3.976396 
0.086000 3.977067 
0.087000 3.977756 
0.088000 3.978445 
0.089000 3.979148 
0.090000 3.979854 
0.091000 3.980570 
0.092000 3.981295 
0.093000 3.982025 
0.094000 3.982767 
0.095000 3.983510 
0.096000 3.984270 
0.097000 3.985030 
0.098000 3.985804 
0.099000 3.986582 
0.100000 3.987370 
0.101000 3.988165 
0.102000 3.988967 
0.103000 3.989780 
0.104000 3.990595 
0.105000 3.991426 
0.106000 3.992258 
0.107000 3.993103 
0.108000 3.993953 
0.109000 3.994812 
0.110000 3.995679 
0.111000 3.996552 
0.112000 3.997437 
0.113000 3.998322 
0.114000 3.999225 
0.115000 4.000129 
0.116000 4.001046 
0.117000 4.001967 
0.118000 4.002897 
0.119000 4.003836 
0.120000 4.004779 
0.121000 4.005737 
0.122000 4.006695 
0.123000 4.007668 
0.124000 4.008644 
0.125000 4.009631 
0.126000 4.010625 
0.127000 4.011625 
0.128000 4.012638 
0.129000 4.013650 
0.130000 4.014681 
0.131000 4.015712 
0.132000 4.016755 
0.133000 4.017805 
0.134000 4.018861 
0.135000 4.019928 
0.136000 4.020997 
0.137000 4.022083 
0.138000 4.023170 
0.139000 4.024269 
0.140000 4.025375 
0.141000 4.026486 
0.142000 4.027610 
0.143000 4.028734 
0.144000 4.029877 
0.145000 4.031019 
0.146000 4.032174 
0.147000 4.033336 
0.148000 4.034503 
0.149000 4.035683 
0.150000 4.036863 
0.151000 4.038061 
0.152000 4.039260 
0.153000 4.040470 
0.154000 4.041688 
0.155000 4.042910 
0.156000 4.044147 
0.157000 4.045384 
0.158000 4.046637 
0.159000 4.047893 
0.160000 4.049157 
0.161000 4.050433 
0.162000 4.051709 
0.163000 4.053003 
0.164000 4.054298 
0.165000 4.055604 
0.166000 4.056918 
0.167000 4.058236 
0.168000 4.059570 
0.169000 4.060903 
0.170000 4.062251 
0.171000 4.063604 
0.172000 4.064964 
0.173000 4.066336 
0.174000 4.067709 
0.175000 4.069099 
0.176000 4.070491 
0.177000 4.071892 
0.178000 4.073304 
0.179000 4.074716 
0.180000 4.076147 
0.181000 4.077579 
0.182000 4.079021 
0.183000 4.080473 
0.184000 4.081926 
0.185000 4.083397 
0.186000 4.084868 
0.187000 4.086352 
0.188000 4.087843 
0.189000 4.089337 
0.190000 4.090848 
0.191000 4.092360 
0.192000 4.093883 
0.193000 4.095415 
0.194000 4.096949 
0.195000 4.098501 
0.196000 4.100053 
0.197000 4.101617 
0.198000 4.103189 
0.199000 4.104763 
0.200000 4.106356 
0.201000 4.107949 
0.202000 4.109552 
0.203000 4.111166 
0.204000 4.112780 
0.205000 4.114413 
0.206000 4.116047 
0.207000 4.117690 
0.208000 4.119345 
0.209000 4.121000 
0.210000 4.122673 
0.211000 4.124349 
0.212000 4.126031 
0.213000 4.127727 
0.214000 4.129424 
0.215000 4.131136 
0.216000 4.132853 
0.217000 4.134574 
0.218000 4.136313 
0.219000 4.138052 
0.220000 4.139802 
0.221000 4.141562 
0.222000 4.143323 
0.223000 4.145102 
0.224000 4.146883 
0.225000 4.148671 
0.226000 4.150474 
0.227000 4.152278 
0.228000 4.154094 
0.229000 4.155919 
0.230000 4.157745 
0.231000 4.159590 
0.232000 4.161437 
0.233000 4.163291 
0.234000 4.165159 
0.235000 4.167028 
0.236000 4.168910 
0.237000 4.170800 
0.238000 4.172692 
0.239000 4.174603 
0.240000 4.176516 
0.241000 4.178435 
0.242000 4.180369 
0.243000 4.182305 
0.244000 4.184251 
0.245000 4.186209 
0.246000 4.188167 
0.247000 4.190142 
0.248000 4.192122 
0.249000 4.194105 
0.250000 4.196106 
0.251000 4.198110 
0.252000 4.200120 
0.253000 4.202145 
0.254000 4.204171 
0.255000 4.206209 
0.256000 4.208257 
0.257000 4.210307 
0.258000 4.212373 
0.259000 4.214445 
0.260000 4.216518 
0.261000 4.218611 
0.262000 4.220706 
0.263000 4.222806 
0.264000 4.224924 
0.265000 4.227043 
0.266000 4.229170 
0.267000 4.231311 
0.268000 4.233454 
0.269000 4.235608 
0.270000 4.237774 
0.271000 4.239941 
0.272000 4.242122 
0.273000 4.244311 
0.274000 4.246503 
0.275000 4.248710 
0.276000 4.250924 
0.277000 4.253140 
0.278000 4.255374 
0.279000 4.257613 
0.280000 4.259853 
0.281000 4.262114 
0.282000 4.264377 
0.283000 4.266643 
0.284000 4.268930 
0.285000 4.271218 
0.286000 4.273510 
0.287000 4.275821 
0.288000 4.278134 
0.289000 4.280452 
0.290000 4.282788 
0.291000 4.285127 
0.292000 4.287470 
0.293000 4.289832 
0.294000 4.292196 
0.295000 4.294565 
0.296000 4.296952 
0.297000 4.299341 
0.298000 4.301736 
0.299000 4.304149 
0.300000 4.306564 
0.301000 4.308984 
0.302000 4.311423 
0.303000 4.313863 
0.304000 4.316308 
0.305000 4.318773 
0.306000 4.321240 
0.307000 4.323710 
0.308000 4.326200 
0.309000 4.328693 
0.310000 4.331189 
0.311000 4.333705 
0.312000 4.336224 
0.313000 4.338746 
0.314000 4.341287 
0.315000 4.343833 
0.316000 4.346381 
0.317000 4.348947 
0.318000 4.351519 
0.319000 4.354094 
0.320000 4.356684 
0.321000 4.359283 
0.322000 4.361886 
0.323000 4.364499 
0.324000 4.367126 
0.325000 4.369755 
0.326000 4.372392 
0.327000 4.375046 
0.328000 4.377702 
0.329000 4.380362 
0.330000 4.383044 
0.331000 4.385728 
0.332000 4.388415 
0.333000 4.391121 
0.334000 4.393833 
0.335000 4.396547 
0.336000 4.399276 
0.337000 4.402016 
0.338000 4.404758 
0.339000 4.407509 
0.340000 4.410277 
0.341000 4.413048 
0.342000 4.415822 
0.343000 4.418618 
0.344000 4.421417 
0.345000 4.424219 
0.346000 4.427037 
0.347000 4.429865 
0.348000 4.432696 
0.349000 4.435536 
0.350000 4.438392 
0.351000 4.441252 
0.352000 4.444114 
0.353000 4.446999 
0.354000 4.449887 
0.355000 4.452779 
0.356000 4.455685 
0.357000 4.458603 
0.358000 4.461523 
0.359000 4.464450 
0.360000 4.467397 
0.361000 4.470348 
0.362000 4.473301 
0.363000 4.476272 
0.364000 4.479252 
0.365000 4.482235 
0.366000 4.485226 
0.367000 4.488236 
0.368000 4.491249 
0.369000 4.494266 
0.370000 4.497300 
0.371000 4.500343 
0.372000 4.503390 
0.373000 4.506444 
0.374000 4.509518 
0.375000 4.512595 
0.376000 4.515676 
0.377000 4.518773 
0.378000 4.521881 
0.379000 4.524992 
0.380000 4.528108 
0.381000 4.531246 
0.382000 4.534389 
0.383000 4.537535 
0.384000 4.540693 
0.385000 4.543866 
0.386000 4.547043 
0.387000 4.550224 
0.388000 4.553424 
0.389000 4.556633 
0.390000 4.559845 
0.391000 4.563063 
0.392000 4.566303 
0.393000 4.569548 
0.394000 4.572795 
0.395000 4.576055 
0.396000 4.579331 
0.397000 4.582611 
0.398000 4.585894 
0.399000 4.589195 
0.400000 4.592507 
0.401000 4.595823 
0.402000 4.599143 
0.403000 4.602485 
0.404000 4.605833 
0.405000 4.609186 
0.406000 4.612543 
0.407000 4.615925 
0.408000 4.619311 
0.409000 4.622700 
0.410000 4.626098 
0.411000 4.629516 
0.412000 4.632939 
0.413000 4.636366 
0.414000 4.639803 
0.415000 4.643260 
0.416000 4.646720 
0.417000 4.650185 
0.418000 4.653661 
0.419000 4.657156 
0.420000 4.660654 
0.421000 4.664157 
0.422000 4.667673 
0.423000 4.671206 
0.424000 4.674743 
0.425000 4.678284 
0.426000 4.681838 
0.427000 4.685410 
0.428000 4.688986 
0.429000 4.692566 
0.430000 4.696158 
0.431000 4.699769 
0.432000 4.703384 
0.433000 4.707004 
0.434000 4.710634 
0.435000 4.714284 
0.436000 4.717939 
0.437000 4.721598 
0.438000 4.725265 
0.439000 4.728956 
0.440000 4.732651 
0.441000 4.736350 
0.442000 4.740055 
0.443000 4.743785 
0.444000 4.747520 
0.445000 4.751261 
0.446000 4.755006 
0.447000 4.758772 
0.448000 4.762549 
0.449000 4.766330 
0.450000 4.770116 
0.451000 4.773918 
0.452000 4.777736 
0.453000 4.781559 
0.454000 4.785387 
0.455000 4.789224 
0.456000 4.793084 
0.457000 4.796948 
0.458000 4.800818 
0.459000 4.804693 
0.460000 4.808592 
0.461000 4.812499 
0.462000 4.816411 
0.463000 4.820329 
0.464000 4.824261 
0.465000 4.828211 
0.466000 4.832166 
0.467000 4.836127 
0.468000 4.840093 
0.469000 4.844085 
0.470000 4.848084 
0.471000 4.852088 
0.472000 4.856097 
0.473000 4.860123 
0.474000 4.864165 
0.475000 4.868213 
0.476000 4.872267 
0.477000 4.876326 
0.478000 4.880410 
0.479000 4.884503 
0.480000 4.888601 
0.481000 4.892704 
0.482000 4.896820 
0.483000 4.900957 
0.484000 4.905100 
0.485000 4.909249 
0.486000 4.913403 
0.487000 4.917577 
0.488000 4.921766 
0.489000 4.925960 
0.490000 4.930160 
0.491000 4.934366 
0.492000 4.938597 
0.493000 4.942838 
0.494000 4.947084 
0.495000 4.951336 
0.496000 4.955596 
0.497000 4.959883 
0.498000 4.964176 
0.499000 4.968475 
0.500000 4.972780 
0.501000 4.977096 
0.502000 4.981436 
0.503000 4.985783 
0.504000 4.990135 
0.505000 4.994494 
0.506000 4.998865 
0.507000 5.003259 
0.508000 5.007660 
0.509000 5.012066 
0.510000 5.016479 
0.511000 5.020905 
0.512000 5.025354 
0.513000 5.029809 
0.514000 5.034271 
0.515000 5.038739 
0.516000 5.043219 
0.517000 5.047723 
0.518000 5.052234 
0.519000 5.056751 
0.520000 5.061275 
0.521000 5.065808 
0.522000 5.070368 
0.523000 5.074936 
0.524000 5.079509 
0.525000 5.084090 
0.526000 5.088677 
0.527000 5.093292 
0.528000 5.097916 
0.529000 5.102547 
0.530000 5.107186 
0.531000 5.111830 
0.532000 5.116496 
0.533000 5.121178 
0.534000 5.125867 
0.535000 5.130564 
0.536000 5.135267 
0.537000 5.139982 
0.538000 5.144723 
0.539000 5.149472 
0.540000 5.154227 
0.541000 5.158989 
0.542000 5.163759 
0.543000 5.168554 
0.544000 5.173362 
0.545000 5.178177 
0.546000 5.182999 
0.547000 5.187829 
0.548000 5.192672 
0.549000 5.197540 
0.550000 5.202416 
0.551000 5.207299 
0.552000 5.212190 
0.553000 5.217088 
0.554000 5.222008 
0.555000 5.226945 
0.556000 5.231890 
0.557000 5.236843 
0.558000 5.241804 
0.559000 5.246772 
0.560000 5.251768 
0.561000 5.256775 
0.562000 5.261791 
0.563000 5.266814 
0.564000 5.271845 
0.565000 5.276884 
0.566000 5.281955 
0.567000 5.287034 
0.568000 5.292121 
0.569000 5.297216 
0.570000 5.302319 
0.571000 5.307432 
0.572000 5.312575 
0.573000 5.317727 
0.574000 5.322887 
0.575000 5.328055 
0.576000 5.333231 
0.577000 5.338416 
0.578000 5.343633 
0.579000 5.348858 
0.580000 5.354092 
0.581000 5.359334 
0.582000 5.364585 
0.583000 5.369844 
0.584000 5.375133 
0.585000 5.380433 
0.586000 5.385742 
0.587000 5.391060 
0.588000 5.396386 
0.589000 5.401721 
0.590000 5.407080 
0.591000 5.412457 
0.592000 5.417842 
0.593000 5.423236 
0.594000 5.428639 
0.595000 5.434051 
0.596000 5.439478 
0.597000 5.444932 
0.598000 5.450396 
0.599000 5.455868 
0.600000 5.461349 
0.601000 5.466840 
0.602000 5.472339 
0.603000 5.477866 
0.604000 5.483408 
0.605000 5.488960 
0.606000 5.494521 
0.607000 5.500091 
0.608000 5.505670 
0.609000 5.511260 
0.610000 5.516883 
0.611000 5.522516 
0.612000 5.528158 
0.613000 5.533809 
0.614000 5.539470 
0.615000 5.545140 
0.616000 5.550826 
0.617000 5.556541 
0.618000 5.562265 
0.619000 5.567999 
0.620000 5.573742 
0.621000 5.579495 
0.622000 5.585258 
0.623000 5.591039 
0.624000 5.596846 
0.625000 5.602664 
0.626000 5.608492 
0.627000 5.614329 
0.628000 5.620177 
0.629000 5.626034 
0.630000 5.631907 
0.631000 5.637809 
0.632000 5.643723 
0.633000 5.649646 
0.634000 5.655579 
0.635000 5.661523 
0.636000 5.667477 
0.637000 5.673441 
0.638000 5.679439 
0.639000 5.685449 
0.640000 5.691470 
0.641000 5.697501 
0.642000 5.703543 
0.643000 5.709596 
0.644000 5.715659 
0.645000 5.721743 
0.646000 5.727853 
0.647000 5.733973 
0.648000 5.740105 
0.649000 5.746246 
0.650000 5.752399 
0.651000 5.758563 
0.652000 5.764737 
0.653000 5.770943 
0.654000 5.777164 
0.655000 5.783397 
0.656000 5.789641 
0.657000 5.795897 
0.658000 5.802163 
0.659000 5.808440 
0.660000 5.814729 
0.661000 5.821052 
0.662000 5.827389 
0.663000 5.833737 
0.664000 5.840096 
0.665000 5.846467 
0.666000 5.852850 
0.667000 5.859243 
0.668000 5.865649 
0.669000 5.872087 
0.670000 5.878541 
0.671000 5.885007 
0.672000 5.891485 
0.673000 5.897974 
0.674000 5.904475 
0.675000 5.910988 
0.676000 5.917513 
0.677000 5.924062 
0.677999 5.930631 
0.678997 5.937204 
0.679994 5.943782 
0.680990 5.950365 
0.681984 5.956952 
0.682978 5.963544 
0.683971 5.970141 
0.684962 5.976742 
0.685952 5.983372 
0.686941 5.990008 
0.687930 5.996650 
0.688917 6.003296 
0.689903 6.009947 
0.690887 6.016602 
0.691871 6.023263 
0.692854 6.029928 
0.693835 6.036598 
0.694816 6.043296 
0.695795 6.050001 
0.696774 6.056711 
0.697751 6.063425 
0.698727 6.070145 
0.699702 6.076869 
0.700676 6.083598 
0.701649 6.090332 
0.702621 6.097070 
0.703592 6.103827 
0.704561 6.110601 
0.705530 6.117379 
0.706497 6.124163 
0.707464 6.130951 
0.708429 6.137744 
0.709394 6.144542 
0.710357 6.151344 
0.711319 6.158152 
0.712280 6.164964 
0.713240 6.171800 
0.714199 6.178647 
0.715157 6.185500 
0.716114 6.192357 
0.717070 6.199219 
0.718025 6.206086 
0.718978 6.212958 
0.719931 6.219834 
0.720883 6.226716 
0.721833 6.233602 
0.722783 6.240505 
0.723731 6.247426 
0.724679 6.254352 
0.725625 6.261283 
0.726570 6.268220 
0.727514 6.275161 
0.728458 6.282107 
0.729400 6.289058 
0.730341 6.296014 
0.731281 6.302974 
0.732220 6.309940 
0.733158 6.316926 
0.734095 6.323926 
0.735031 6.330932 
0.735966 6.337942 
0.736900 6.344958 
0.737833 6.351978 
0.738764 6.359004 
0.739695 6.366034 
0.740625 6.373070 
0.741554 6.380110 
0.742481 6.387155 
0.743408 6.394210 
0.744334 6.401290 
0.745258 6.408375 
0.746182 6.415465 
0.747105 6.422560 
0.748026 6.429660 
0.748947 6.436765 
0.749866 6.443875 
0.750785 6.450990 
0.751702 6.458110 
0.752619 6.465236 
0.753534 6.472366 
0.754449 6.479502 
0.755362 6.486667 
0.756275 6.493837 
0.757186 6.501011 
0.758097 6.508191 
0.759006 6.515376 
0.759914 6.522566 
0.760822 6.529761 
0.761728 6.536961 
0.762634 6.544167 
0.763538 6.551377 
0.764442 6.558593 
0.765344 6.565813 
0.766246 6.573042 
0.767146 6.580297 
0.768045 6.587556 
0.768944 6.594821 
0.769841 6.602091 
0.770738 6.609366 
0.771633 6.616647 
0.772528 6.623932 
0.773422 6.631223 
0.774314 6.638518 
0.775206 6.645819 
0.776096 6.653125 
0.776986 6.660436 
0.777875 6.667752 
0.778762 6.675081 
0.779649 6.682431 
0.780535 6.689786 
0.781420 6.697147 
0.782303 6.704512 
0.783186 6.711883 
0.784068 6.719259 
0.784949 6.726640 
0.785829 6.734026 
0.786708 6.741417 
0.787586 6.748814 
0.788463 6.756215 
0.789339 6.763622 
0.790214 6.771034 
0.791088 6.778452 
0.791961 6.785885 
0.792833 6.793336 
0.793705 6.800792 
0.794575 6.808253 
0.795444 6.815719 
0.796313 6.823191 
0.797180 6.830667 
0.798047 6.838149 
0.798912 6.845637 
0.799777 6.853129 
0.800641 6.860627 
0.801503 6.868129 
0.802365 6.875638 
0.803226 6.883151 
0.804086 6.890669 
0.804945 6.898193 
0.805803 6.905731 
0.806660 6.913288 
0.807516 6.920850 
0.808371 6.928417 
0.809226 6.935989 
0.810079 6.943567 
0.810931 6.951150 
0.811783 6.958738 
0.812633 6.966332 
0.813483 6.973930 
0.814332 6.981534 
0.815180 6.989144 
0.816026 6.996758 
0.816872 7.004378 
0.817717 7.012003 
0.818562 7.019634 
0.819405 7.027269 
0.820247 7.034910 
0.821088 7.042574 
0.821929 7.050247 
0.822768 7.057926 
0.823607 7.065610 
0.824445 7.073299 
0.825281 7.080993 
0.826117 7.088693 
0.826952 7.096398 
0.827786 7.104109 
0.828619 7.111824 
0.829452 7.119545 
0.830283 7.127271 
0.831114 7.135003 
0.831943 7.142740 
0.832772 7.150482 
0.833600 7.158230 
0.834426 7.165983 
0.835252 7.173741 
0.836077 7.181504 
0.836902 7.189280 
0.837725 7.197076 
0.838547 7.204876 
0.839369 7.212682 
0.840189 7.220493 
0.841009 7.228309 
0.841828 7.236131 
0.842646 7.243958 
0.843463 7.251791 
0.844279 7.259628 
0.845095 7.267472 
0.845909 7.275320 
0.846723 7.283174 
0.847535 7.291033 
0.848347 7.298897 
0.849158 7.306767 
0.849968 7.314643 
0.850777 7.322523 
0.851586 7.330409 
0.852393 7.338300 
0.853200 7.346197 
0.854005 7.354099 
0.854810 7.362016 
0.855614 7.369949 
0.856417 7.377887 
0.857219 7.385830 
0.858021 7.393779 
0.858821 7.401733 
0.859621 7.409693 
0.860420 7.417658 
0.861218 7.425628 
0.862015 7.433604 
0.862811 7.441585 
0.863606 7.449571 
0.864401 7.457563 
0.865195 7.465560 
0.865987 7.473562 
0.866779 7.481570 
0.867571 7.489583 
0.868361 7.497602 
0.869150 7.505626 
0.869939 7.513655 
0.870727 7.521690 
0.871514 7.529730 
0.872300 7.537776 
0.873085 7.545827 
0.873869 7.553883 
0.874653 7.561953 
0.875436 7.570039 
0.876217 7.578131 
0.876999 7.586227 
0.877779 7.594329 
0.878558 7.602437 
0.879337 7.610550 
0.880114 7.618668 
0.880891 7.626791 
0.881667 7.634920 
0.882443 7.643055 
0.883217 7.651194 
0.883991 7.659340 
0.884763 7.667490 
0.885535 7.675646 
0.886306 7.683807 
0.887077 7.691974 
0.887846 7.700146 
0.888615 7.708324 
0.889383 7.716507 
0.890150 7.724695 
0.890916 7.732889 
0.891682 7.741088 
0.892446 7.749292 
0.893210 7.757502 
0.893973 7.765717 
0.894735 7.773938 
0.895497 7.782164 
0.896257 7.790396 
0.897017 7.798633 
0.897776 7.806890 
0.898534 7.815155 
0.899291 7.823426 
0.900048 7.831702 
0.900804 7.839983 
0.901559 7.848270 
0.902313 7.856562 
0.903066 7.864859 
0.903819 7.873162 
0.904571 7.881470 
0.905322 7.889784 
0.906072 7.898103 
0.906821 7.906427 
0.907570 7.914757 
0.908318 7.923092 
0.909065 7.931433 
0.909811 7.939779 
0.910557 7.948130 
0.911301 7.956487 
0.912045 7.964849 
0.912788 7.973217 
0.913531 7.981590 
0.914272 7.989968 
0.915013 7.998352 
0.915753 8.006741 
0.916492 8.015136 
0.917231 8.023536 
0.917968 8.031941 
0.918705 8.040352 
0.919442 8.048768 
0.920177 8.057190 
0.920912 8.065617 
0.921645 8.074050 
0.922378 8.082488 
0.923111 8.090931 
0.923842 8.099380 
0.924573 8.107834 
0.925303 8.116309 
0.926032 8.124789 
0.926761 8.133275 
0.927489 8.141766 
0.928216 8.150262 
0.928942 8.158764 
0.929667 8.167271 
0.930392 8.175783 
0.931116 8.184301 
0.931839 8.192824 
0.932562 8.201353 
0.933283 8.209887 
0.934004 8.218426 
0.934725 8.226971 
0.935444 8.235521 
0.936163 8.244076 
0.936881 8.252637 
0.937598 8.261204 
0.938315 8.269775 
0.939030 8.278352 
0.939745 8.286935 
0.940459 8.295523 
0.941173 8.304116 
0.941886 8.312714 
0.942598 8.321318 
0.943309 8.329928 
0.944020 8.338542 
0.944730 8.347163 
0.945439 8.355788 
0.946147 8.364419 
0.946855 8.373055 
0.947562 8.381697 
0.948268 8.390344 
0.948973 8.398996 
0.949678 8.407654 
0.950382 8.416317 
0.951085 8.424986 
0.951788 8.433660 
0.952490 8.442339 
0.953191 8.451024 
0.953891 8.459714 
0.954591 8.468410 
0.955290 8.477110 
0.955988 8.485817 
0.956686 8.494528 
0.957382 8.503245 
0.958078 8.511968 
0.958774 8.520695 
0.959468 8.529429 
0.960162 8.538167 
0.960856 8.546911 
0.961548 8.555672 
0.962240 8.564438 
0.962931 8.573210 
0.963622 8.581988 
0.964311 8.590770 
0.965000 8.599558 
0.965689 8.608351 
0.966376 8.617150 
0.967063 8.625953 
0.967749 8.634763 
0.968435 8.643577 
0.969119 8.652397 
0.969804 8.661222 
0.970487 8.670053 
0.971170 8.678888 
0.971852 8.687730 
0.972533 8.696576 
0.973214 8.705428 
0.973894 8.714285 
0.974573 8.723147 
0.975251 8.732015 
0.975929 8.740888 
0.976606 8.749766 
0.977283 8.758650 
0.977959 8.767539 
0.978634 8.776433 
0.979308 8.785333 
0.979982 8.794238 
0.980655 8.803148 
0.981327 8.812064 
0.981999 8.820985 
0.982670 8.829911 
0.983340 8.838842 
0.984010 8.847779 
0.984679 8.856721 
0.985347 8.865669 
0.986015 8.874622 
0.986682 8.883580 
0.987348 8.892543 
0.988014 8.901512 
0.988679 8.910485 
0.989343 8.919465 
0.990007 8.928449 
0.990670 8.937439 
0.991332 8.946434 
0.991994 8.955435 
0.992655 8.964440 
0.993315 8.973451 
0.993974 8.982468 
0.994633 8.991489 
0.995292 9.000516 
0.995949 9.009548 
0.996606 9.018586 
0.997263 9.027628 
0.997918 9.036676 
0.998573 9.045730 
0.999228 9.054788 
0.999881 9.063852 
1.000534 9.072921 
1.001187 9.081996 
1.001839 9.091075 
1.002490 9.100160 
1.003140 9.109251 
1.003790 9.118346 
1.004439 9.127447 
1.005088 9.136553 
1.005735 9.145664 
1.006383 9.154781 
1.007029 9.163903 
1.007675 9.173030 
1.008320 9.182162 
1.008965 9.191300 
1.009609 9.200443 
1.010252 9.209591 
1.010895 9.218744 
1.011537 9.227903 
1.012179 9.237067 
1.012819 9.246236 
1.013459 9.255410 
1.014099 9.264590 
1.014738 9.273775 
1.015376 9.282965 
1.016014 9.292161 
1.016651 9.301361 
1.017287 9.310567 
1.017923 9.319778 
1.018558 9.328994 
1.019193 9.338216 
1.019826 9.347443 
1.020460 9.356675 
1.021092 9.365912 
1.021724 9.375155 
1.022356 9.384402 
1.022986 9.393655 
1.023616 9.402913 
1.024246 9.412177 
1.024875 9.421445 
1.025503 9.430719 
1.026131 9.439998 
1.026758 9.449282 
1.027384 9.458572 
1.028010 9.467866 
1.028635 9.477166 
1.029260 9.486471 
1.029884 9.495781 
1.030507 9.505097 
1.031130 9.514417 
1.031752 9.523743 
1.032373 9.533074 
1.032994 9.542410 
1.033615 9.551752 
1.034234 9.561098 
1.034853 9.570450 
1.035472 9.579807 
1.036090 9.589169 
1.036707 9.598536 
1.037324 9.607909 
1.037940 9.617286 
1.038555 9.626669 
1.039170 9.636057 
1.039784 9.645450 
1.040398 9.654848 
1.041011 9.664252 
1.041624 9.673660 
1.042236 9.683074 
1.042847 9.692493 
1.043457 9.701917 
1.044068 9.711347 
1.044677 9.720782 
1.045286 9.730223 
1.045894 9.739669 
1.046502 9.749119 
1.047109 9.758575 
1.047716 9.768036 
1.048322 9.777502 
1.048927 9.786973 
1.049532 9.796448 
1.050136 9.805929 
1.050740 9.815415 
1.051343 9.824906 
1.051945 9.834402 
1.052547 9.843903 
1.053149 9.853409 
1.053749 9.862920 
1.054349 9.872436 
1.054949 9.881957 
1.055548 9.891483 
1.056146 9.901014 
1.056744 9.910550 
1.057341 9.920091 
1.057938 9.929637 
1.058534 9.939188 
1.059130 9.948744 
1.059725 9.958305 
1.060319 9.967870 
1.060913 9.977442 
1.061506 9.987020 
1.062099 9.996602 
1.062691 10.006189 
1.063283 10.015782 
1.063874 10.025379 
1.064464 10.034982 
1.065054 10.044589 
1.065643 10.054202 
1.066232 10.063820 
1.066820 10.073443 
1.067408 10.083070 
1.067995 10.092703 
1.068581 10.102341 
1.069167 10.111984 
1.069753 10.121632 
1.070337 10.131285 
1.070922 10.140942 
1.071505 10.150605 
1.072088 10.160273 
1.072671 10.169946 
1.073253 10.179624 
1.073835 10.189307 
1.074415 10.198995 
1.074996 10.208688 
1.075576 10.218386 
1.076155 10.228089 
1.076734 10.237797 
1.077312 10.247510 
1.077889 10.257227 
1.078467 10.266950 
1.079043 10.276678 
1.079619 10.286411 
1.080194 10.296148 
1.080769 10.305891 
1.081344 10.315639 
1.081918 10.325391 
1.082491 10.335149 
1.083064 10.344911 
1.083636 10.354678 
1.084207 10.364451 
1.084779 10.374228 
1.085349 10.384010 
1.085919 10.393797 
1.086489 10.403589 
1.087058 10.413386 
1.087626 10.423188 
1.088194 10.432994 
1.088761 10.442806 
1.089328 10.452623 
1.089894 10.462444 
1.090460 10.472270 
1.091025 10.482101 
1.091590 10.491937 
1.092154 10.501778 
1.092718 10.511624 
1.093281 10.521475 
1.093844 10.531330 
1.094406 10.541191 
1.094967 10.551056 
1.095528 10.560926 
1.096089 10.570801 
1.096649 10.580681 
1.097208 10.590565 
1.097767 10.600455 
1.098325 10.610349 
1.098883 10.620248 
1.099441 10.630152 
1.099997 10.640061 
1.100554 10.649975 
1.101110 10.659893 
1.101665 10.669816 
1.102220 10.679744 
1.102774 10.689677 
1.103328 10.699614 
1.103881 10.709557 
1.104434 10.719504 
1.104986 10.729456 
1.105537 10.739413 
1.106089 10.749374 
1.106639 10.759340 
1.107189 10.769311 
1.107739 10.779287 
1.108288 10.789267 
1.108837 10.799252 
1.109385 10.809242 
1.109933 10.819237 
1.110480 10.829236 
1.111026 10.839241 
1.111572 10.849249 
1.112118 10.859263 
1.112663 10.869281 
1.113208 10.879304 
1.113752 10.889332 
1.114295 10.899364 
1.114838 10.909401 
1.115381 10.919443 
1.115923 10.929489 
1.116465 10.939540 
1.117006 10.949596 
1.117546 10.959656 
1.118087 10.969722 
1.118626 10.979791 
1.119165 10.989866 
1.119704 10.999945 
1.120242 11.010028 
1.120780 11.020116 
1.121317 11.030209 
1.121853 11.040307 
1.122390 11.050409 
1.122925 11.060516 
1.123460 11.070627 
1.123995 11.080743 
1.124529 11.090863 
1.125063 11.100988 
1.125596 11.111118 
1.126129 11.121252 
1.126661 11.131391 
1.127193 11.141534 
1.127724 11.151682 
1.128255 11.161835 
1.128785 11.171992 
1.129315 11.182153 
1.129845 11.192320 
1.130373 11.202490 
1.130902 11.212665 
1.131430 11.222845 
1.131957 11.233029 
1.132484 11.243218 
1.133011 11.253411 
1.133537 11.263609 
1.134062 11.273811 
1.134587 11.284018 
1.135112 11.294229 
1.135636 11.304444 
1.136160 11.314664 
1.136683 11.324889 
1.137205 11.335118 
1.137728 11.345351 
1.138249 11.355589 
1.138771 11.365831 
1.139291 11.376078 
1.139812 11.386329 
1.140332 11.396585 
1.140851 11.406844 
1.141370 11.417109 
1.141888 11.427377 
1.142406 11.437651 
1.142924 11.447928 
1.143441 11.458210 
1.143958 11.468496 
1.144474 11.478787 
1.144989 11.489082 
1.145505 11.499381 
1.146019 11.509684 
1.146534 11.519992 
1.147048 11.530305 
1.147561 11.540621 
1.148074 11.550954 
1.148586 11.561300 
1.149098 11.571650 
1.149610 11.582005 
1.150121 11.592364 
1.150632 11.602728 
1.151142 11.613096 
1.151651 11.623469 
1.152161 11.633846 
1.152670 11.644228 
1.153178 11.654613 
1.153686 11.665004 
1.154193 11.675399 
1.154700 11.685798 
1.155207 11.696201 
1.155713 11.706609 
1.156219 11.717022 
1.156724 11.727439 
1.157228 11.737860 
1.157733 11.748285 
1.158237 11.758715 
1.158740 11.769150 
1.159243 11.779588 
1.159745 11.790031 
1.160248 11.800478 
1.160749 11.810930 
1.161250 11.821386 
1.161751 11.831846 
1.162251 11.842311 
1.162751 11.852780 
1.163251 11.863253 
1.163750 11.873730 
1.164248 11.884212 
1.164746 11.894698 
1.165244 11.905189 
1.165741 11.915683 
1.166238 11.926182 
1.166734 11.936685 
1.167230 11.947192 
1.167726 11.957704 
1.168221 11.968220 
1.168715 11.978740 
1.169209 11.989264 
1.169703 11.999792 
1.170196 12.010325 
1.170689 12.020862 
1.171182 12.031403 
1.171674 12.041948 
1.172165 12.052497 
1.172656 12.063050 
1.173147 12.073608 
1.173637 12.084170 
1.174127 12.094736 
1.174617 12.105306 
1.175106 12.115880 
1.175594 12.126458 
1.176082 12.137040 
1.176570 12.147627 
1.177057 12.158217 
1.177544 12.168812 
1.178031 12.179411 
1.178517 12.190013 
1.179002 12.200620 
1.179487 12.211231 
1.179972 12.221846 
1.180457 12.232465 
1.180940 12.243088 
1.181424 12.253715 
1.181907 12.264346 
1.182390 12.274981 
1.182872 12.285620 
1.183354 12.296263 
1.183835 12.306910 
1.184316 12.317560 
1.184797 12.328215 
1.185277 12.338874 
1.185757 12.349537 
1.186236 12.360204 
1.186715 12.370874 
1.187193 12.381549 
1.187671 12.392227 
1.188149 12.402909 
1.188626 12.413609 
1.189103 12.424332 
1.189580 12.435059 
1.190056 12.445791 
1.190531 12.456526 
1.191007 12.467265 
1.191481 12.478009 
1.191956 12.488756 
1.192430 12.499508 
1.192903 12.510263 
1.193376 12.521023 
1.193849 12.531787 
1.194322 12.542554 
1.194794 12.553326 
1.195265 12.564102 
1.195736 12.574881 
1.196207 12.585665 
1.196677 12.596453 
1.197147 12.607244 
1.197617 12.618040 
1.198086 12.628840 
1.198555 12.639643 
1.199023 12.650451 
1.199491 12.661262 
1.199958 12.672077 
1.200426 12.682896 
1.200892 12.693720 
1.201359 12.704547 
1.201825 12.715377 
1.202290 12.726212 
1.202755 12.737051 
1.203220 12.747893 
1.203684 12.758740 
1.204148 12.769590 
1.204612 12.780444 
1.205075 12.791302 
1.205538 12.802163 
1.206000 12.813029 
1.206462 12.823898 
1.206924 12.834771 
1.207385 12.845648 
1.207846 12.856528 
1.208306 12.867413 
1.208766 12.878301 
1.209226 12.889193 
1.209685 12.900088 
1.210144 12.910987 
1.210602 12.921890 
1.211061 12.932797 
1.211518 12.943707 
1.211976 12.954621 
1.212433 12.965539 
1.212889 12.976461 
1.213345 12.987386 
1.213801 12.998314 
1.214257 13.009247 
1.214712 13.020183 
1.215166 13.031122 
1.215620 13.042065 
1.216074 13.053012 
1.216528 13.063962 
1.216981 13.074916 
1.217434 13.085874 
1.217886 13.096835 
1.218338 13.107799 
1.218790 13.118768 
1.219241 13.129739 
1.219692 13.140714 
1.220142 13.151693 
1.220592 13.162716 
1.221042 13.173746 
1.221491 13.184780 
1.221940 13.195818 
1.222389 13.206859 
1.222837 13.217904 
1.223285 13.228953 
1.223732 13.240006 
1.224180 13.251062 
1.224626 13.262122 
1.225073 13.273186 
1.225519 13.284253 
1.225964 13.295324 
1.226409 13.306399 
1.226854 13.317477 
1.227299 13.328559 
1.227743 13.339645 
1.228187 13.350734 
1.228630 13.361826 
1.229073 13.372923 
1.229516 13.384023 
1.229958 13.395126 
1.230400 13.406233 
1.230841 13.417343 
1.231283 13.428457 
1.231723 13.439575 
1.232164 13.450696 
1.232604 13.461821 
1.233044 13.472949 
1.233483 13.484080 
1.233922 13.495215 
1.234361 13.506354 
1.234799 13.517495 
1.235237 13.528641 
1.235675 13.539790 
1.236112 13.550942 
1.236549 13.562097 
1.236985 13.573256 
1.237421 13.584419 
1.237857 13.595584 
1.238292 13.606754 
1.238727 13.617926 
1.239162 13.629102 
1.239596 13.640281 
1.240030 13.651463 
1.240464 13.662649 
1.240897 13.673838 
1.241330 13.685031 
1.241763 13.696226 
1.242195 13.707425 
1.242627 13.718627 
1.243058 13.729832 
1.243489 13.741041 
1.243920 13.752253 
1.244351 13.763468 
1.244781 13.774686 
1.245211 13.785907 
1.245640 13.797132 
1.246069 13.808360 
1.246498 13.819591 
1.246926 13.830825 
1.247354 13.842065 
1.247782 13.853361 
1.248209 13.864661 
1.248636 13.875964 
1.249063 13.887270 
1.249489 13.898580 
1.249915 13.909893 
1.250340 13.921210 
1.250765 13.932530 
1.251190 13.943853 
1.251615 13.955180 
1.252039 13.966509 
1.252463 13.977843 
1.252886 13.989179 
1.253310 14.000519 
1.253732 14.011862 
1.254155 14.023208 
1.254577 14.034558 
1.254999 14.045911 
1.255420 14.057267 
1.255841 14.068626 
1.256262 14.079988 
1.256683 14.091354 
1.257103 14.102723 
1.257522 14.114095 
1.257942 14.125470 
1.258361 14.136848 
1.258780 14.148230 
1.259198 14.159614 
1.259616 14.171002 
1.260034 14.182393 
1.260451 14.193786 
1.260868 14.205183 
1.261285 14.216583 
1.261701 14.227986 
1.262117 14.239392 
1.262533 14.250802 
1.262948 14.262214 
1.263364 14.273629 
1.263778 14.285047 
1.264193 14.296468 
1.264607 14.307892 
1.265020 14.319319 
1.265434 14.330749 
1.265847 14.342182 
1.266260 14.353618 
1.266672 14.365057 
1.267084 14.376498 
1.267496 14.387943 
1.267907 14.399390 
1.268318 14.410840 
1.268729 14.422293 
1.269140 14.433749 
1.269550 14.445208 
1.269960 14.456670 
1.270369 14.468134 
1.270778 14.479601 
1.271187 14.491071 
1.271596 14.502555 
1.272004 14.514098 
1.272412 14.525644 
1.272819 14.537193 
1.273226 14.548745 
1.273633 14.560301 
1.274040 14.571859 
1.274446 14.583420 
1.274852 14.594985 
1.275258 14.606552 
1.275663 14.618123 
1.276068 14.629696 
1.276472 14.641272 
1.276877 14.652851 
1.277281 14.664434 
1.277684 14.676019 
1.278088 14.687607 
1.278491 14.699198 
1.278894 14.710791 
1.279296 14.722388 
1.279698 14.733988 
1.280100 14.745590 
1.280501 14.757195 
1.280902 14.768803 
1.281303 14.780414 
1.281704 14.792028 
1.282104 14.803644 
1.282504 14.815263 
1.282903 14.826885 
1.283303 14.838510 
1.283702 14.850137 
1.284100 14.861767 
1.284498 14.873400 
1.284896 14.885036 
1.285294 14.896674 
1.285692 14.908315 
1.286089 14.919958 
1.286485 14.931604 
1.286882 14.943253 
1.287278 14.954904 
1.287674 14.966558 
1.288069 14.978215 
1.288465 14.989874 
1.288859 15.001535 
1.289254 15.013200 
1.289648 15.024866 
1.290042 15.036536 
1.290436 15.048207 
1.290829 15.059881 
1.291223 15.071558 
1.291615 15.083237 
1.292008 15.094919 
1.292400 15.106603 
1.292792 15.118289 
1.293183 15.129978 
1.293575 15.141669 
1.293966 15.153431 
1.294356 15.165207 
1.294747 15.176985 
1.295137 15.188767 
1.295526 15.200551 
1.295916 15.212338 
1.296305 15.224128 
1.296694 15.235920 
1.297082 15.247715 
1.297471 15.259512 
1.297858 15.271312 
1.298246 15.283115 
1.298633 15.294921 
1.299020 15.306729 
1.299407 15.318539 
1.299794 15.330352 
1.300180 15.342168 
1.300566 15.353986 
1.300951 15.365807 
1.301336 15.377630 
1.301721 15.389456 
1.302106 15.401284 
1.302490 15.413115 
1.302874 15.424948 
1.303258 15.436784 
1.303642 15.448622 
1.304025 15.460462 
1.304408 15.472305 
1.304790 15.484150 
1.305173 15.495998 
1.305555 15.507848 
1.305936 15.519700 
1.306318 15.531554 
1.306699 15.543411 
1.307080 15.555270 
1.307460 15.567132 
1.307841 15.578996 
1.308221 15.590862 
1.308600 15.602730 
1.308980 15.614600 
1.309359 15.626473 
1.309738 15.638348 
1.310116 15.650224 
1.310495 15.662104 
1.310873 15.673985 
1.311250 15.685868 
1.311628 15.697754 
1.312005 15.709641 
1.312382 15.721531 
1.312758 15.733423 
1.313134 15.745317 
1.313510 15.757212 
1.313886 15.769110 
1.314261 15.781037 
1.314636 15.793031 
1.315011 15.805028 
1.315386 15.817027 
1.315760 15.829028 
1.316134 15.841032 
1.316508 15.853038 
1.316881 15.865047 
1.317254 15.877058 
1.317627 15.889071 
1.318000 15.901086 
1.318372 15.913104 
1.318744 15.925124 
1.319116 15.937147 
1.319487 15.949171 
1.319858 15.961198 
1.320229 15.973227 
1.320600 15.985258 
1.320970 15.997291 
1.321340 16.009327 
1.321710 16.021364 
1.322080 16.033404 
1.322449 16.045446 
1.322818 16.057490 
1.323186 16.069536 
1.323555 16.081584 
1.323923 16.093634 
1.324291 16.105687 
1.324658 16.117741 
1.325025 16.129797 
1.325393 16.141855 
1.325759 16.153915 
1.326126 16.165978 
1.326492 16.178042 
1.326858 16.190108 
1.327223 16.202176 
1.327589 16.214246 
1.327954 16.226317 
1.328319 16.238391 
1.328683 16.250466 
1.329048 16.262544 
1.329412 16.274623 
1.329775 16.286704 
1.330139 16.298786 
1.330502 16.310871 
1.330865 16.322957 
1.331228 16.335045 
1.331590 16.347135 
1.331952 16.359226 
1.332314 16.371319 
1.332676 16.383414 
1.333037 16.395510 
1.333398 16.407608 
1.333759 16.419806 
1.334119 16.432013 
1.334480 16.444223 
1.334840 16.456434 
1.335199 16.468647 
1.335559 16.480862 
1.335918 16.493079 
1.336277 16.505299 
1.336636 16.517520 
1.336994 16.529743 
1.337352 16.541968 
1.337710 16.554195 
1.338068 16.566424 
1.338425 16.578655 
1.338782 16.590887 
1.339139 16.603122 
1.339495 16.615358 
1.339852 16.627596 
1.340208 16.639836 
1.340563 16.652078 
1.340919 16.664322 
1.341274 16.676567 
1.341629 16.688814 
1.341984 16.701063 
1.342338 16.713314 
1.342692 16.725566 
1.343046 16.737820 
1.343400 16.750075 
1.343753 16.762333 
1.344107 16.774591 
1.344460 16.786852 
1.344812 16.799114 
1.345165 16.811378 
1.345517 16.823643 
1.345869 16.835909 
1.346220 16.848178 
1.346572 16.860447 
1.346923 16.872719 
1.347274 16.884991 
1.347624 16.897266 
1.347974 16.909541 
1.348325 16.921818 
1.348674 16.934097 
1.349024 16.946377 
1.349373 16.958658 
1.349722 16.970940 
1.350071 16.983224 
1.350420 16.995509 
1.350768 17.007796 
1.351116 17.020084 
1.351464 17.032373 
1.351812 17.044714 
1.352159 17.057125 
1.352506 17.069537 
1.352853 17.081951 
1.353199 17.094367 
1.353546 17.106785 
1.353892 17.119204 
1.354237 17.131625 
1.354583 17.144048 
1.354928 17.156472 
1.355273 17.168898 
1.355618 17.181325 
1.355963 17.193754 
1.356307 17.206185 
1.356651 17.218617 
1.356995 17.231050 
1.357338 17.243486 
1.357682 17.255922 
1.358025 17.268360 
1.358368 17.280799 
1.358710 17.293240 
1.359052 17.305683 
1.359395 17.318126 
1.359736 17.330571 
1.360078 17.343018 
1.360419 17.355465 
1.360760 17.367915 
1.361101 17.380365 
1.361442 17.392817 
1.361782 17.405269 
1.362122 17.417724 
1.362462 17.430179 
1.362802 17.442636 
1.363141 17.455093 
1.363480 17.467552 
1.363819 17.480012 
1.364158 17.492474 
1.364496 17.504936 
1.364835 17.517400 
1.365172 17.529864 
1.365510 17.542330 
1.365848 17.554796 
1.366185 17.567264 
1.366522 17.579733 
1.366859 17.592202 
1.367195 17.604673 
1.367531 17.617145 
1.367867 17.629617 
1.368203 17.642091 
1.368539 17.654565 
1.368874 17.667040 
1.369209 17.679580 
1.369544 17.692191 
1.369879 17.704803 
1.370213 17.717416 
1.370547 17.730031 
1.370881 17.742647 
1.371215 17.755264 
1.371548 17.767883 
1.371881 17.780503 
1.372214 17.793124 
1.372547 17.805746 
1.372879 17.818370 
1.373212 17.830995 
1.373544 17.843621 
1.373875 17.856248 
1.374207 17.868877 
1.374538 17.881506 
1.374869 17.894137 
1.375200 17.906769 
1.375531 17.919402 
1.375861 17.932036 
1.376191 17.944671 
1.376521 17.957307 
1.376851 17.969944 
1.377180 17.982582 
1.377509 17.995220 
1.377838 18.007860 
1.378167 18.020501 
1.378496 18.033143 
1.378824 18.045786 
1.379152 18.058429 
1.379480 18.071073 
1.379807 18.083719 
1.380135 18.096365 
1.380462 18.109011 
1.380789 18.121659 
1.381115 18.134307 
1.381442 18.146956 
1.381768 18.159606 
1.382094 18.172256 
1.382420 18.184908 
1.382745 18.197559 
1.383071 18.210212 
1.383396 18.222865 
1.383721 18.235518 
1.384045 18.248173 
1.384370 18.260827 
1.384694 18.273483 
1.385018 18.286139 
1.385341 18.298795 
1.385665 18.311452 
1.385988 18.324239 
1.386311 18.337046 
1.386634 18.349854 
1.386957 18.362662 
1.387279 18.375472 
1.387601 18.388283 
1.387923 18.401094 
1.388245 18.413907 
1.388567 18.426720 
1.388888 18.439535 
1.389209 18.452350 
1.389530 18.465166 
1.389850 18.477983 
1.390171 18.490801 
1.390491 18.503620 
1.390811 18.516439 
1.391130 18.529259 
1.391450 18.542080 
1.391769 18.554902 
1.392088 18.567724 
1.392407 18.580547 
1.392726 18.593371 
1.393044 18.606195 
1.393362 18.619020 
1.393680 18.631846 
1.393998 18.644672 
1.394315 18.657499 
1.394633 18.670326 
1.394950 18.683154 
1.395267 18.695982 
1.395583 18.708811 
1.395900 18.721640 
1.396216 18.734470 
1.396532 18.747300 
1.396848 18.760131 
1.397163 18.772962 
1.397479 18.785793 
1.397794 18.798624 
1.398109 18.811456 
1.398423 18.824289 
1.398738 18.837121 
1.399052 18.849954 
1.399366 18.862787 
1.399680 18.875620 
1.399994 18.888453 
1.400307 18.901287 
1.400620 18.914121 
1.400933 18.926954 
1.401246 18.939788 
1.401559 18.952622 
1.401871 18.965532 
1.402183 18.978530 
1.402495 18.991530 
1.402807 19.004530 
1.403118 19.017530 
1.403430 19.030532 
1.403741 19.043534 
1.404051 19.056536 
1.404362 19.069539 
1.404673 19.082543 
1.404983 19.095547 
1.405293 19.108552 
1.405603 19.121557 
1.405912 19.134562 
1.406222 19.147568 
1.406531 19.160575 
1.406840 19.173582 
1.407148 19.186589 
1.407457 19.199597 
1.407765 19.212605 
1.408073 19.225613 
1.408381 19.238622 
1.408689 19.251631 
1.408997 19.264640 
1.409304 19.277649 
1.409611 19.290659 
1.409918 19.303668 
1.410225 19.316678 
1.410531 19.329689 
1.410837 19.342699 
1.411143 19.355709 
1.411449 19.368720 
1.411755 19.381730 
1.412060 19.394741 
1.412366 19.407751 
1.412671 19.420762 
1.412975 19.433772 
1.413280 19.446783 
1.413584 19.459793 
1.413889 19.472804 
1.414193 19.485814 
1.414496 19.498824 
1.414800 19.511834 
1.415103 19.524844 
1.415407 19.537853 
1.415710 19.550863 
1.416012 19.563872 
1.416315 19.576881 
1.416617 19.589889 
1.416920 19.602897 
1.417222 19.615920 
1.417523 19.629108 
1.417825 19.642297 
1.418126 19.655486 
1.418428 19.668676 
1.418729 19.681865 
1.419029 19.695055 
1.419330 19.708245 
1.419630 19.721436 
1.419931 19.734626 
1.420231 19.747817 
1.420530 19.761008 
1.420830 19.774199 
1.421129 19.787390 
1.421428 19.800581 
1.421727 19.813772 
1.422026 19.826964 
1.422325 19.840155 
1.422623 19.853346 
1.422921 19.866538 
1.423219 19.879729 
1.423517 19.892920 
1.423815 19.906111 
1.424112 19.919302 
1.424409 19.932493 
1.424706 19.945684 
1.425003 19.958874 
1.425300 19.972065 
1.425596 19.985255 
1.425892 19.998444 
1.426188 20.011634 
1.426484 20.024823 
1.426780 20.038012 
1.427075 20.051201 
1.427371 20.064389 
1.427666 20.077577 
1.427960 20.090764 
1.428255 20.103951 
1.428550 20.117138 
1.428844 20.130324 
1.429138 20.143510 
1.429432 20.156695 
1.429726 20.169879 
1.430019 20.183063 
1.430312 20.196246 
1.430605 20.209429 
1.430898 20.222611 
1.431191 20.235793 
1.431484 20.248973 
1.431776 20.262153 
1.432068 20.275332 
1.432360 20.288636 
1.432652 20.302013 
1.432944 20.315389 
1.433235 20.328765 
1.433526 20.342142 
1.433817 20.355518 
1.434108 20.368894 
1.434399 20.382270 
1.434689 20.395645 
1.434979 20.409021 
1.435270 20.422396 
1.435559 20.435771 
1.435849 20.449146 
1.436139 20.462521 
1.436428 20.475895 
1.436717 20.489269 
1.437006 20.502643 
1.437295 20.516016 
1.437583 20.529389 
1.437872 20.542761 
1.438160 20.556133 
1.438448 20.569505 
1.438736 20.582876 
1.439023 20.596246 
1.439311 20.609616 
1.439598 20.622986 
1.439885 20.636354 
1.440172 20.649723 
1.440459 20.663090 
1.440745 20.676457 
1.441031 20.689823 
1.441317 20.703189 
1.441603 20.716554 
1.441889 20.729918 
1.442175 20.743281 
1.442460 20.756644 
1.442745 20.770005 
1.443030 20.783366 
1.443315 20.796726 
1.443600 20.810085 
1.443884 20.823443 
1.444169 20.836801 
1.444453 20.850157 
1.444737 20.863512 
1.445020 20.876866 
1.445304 20.890219 
1.445587 20.903572 
1.445871 20.916923 
1.446154 20.930272 
1.446437 20.943621 
1.446719 20.956971 
1.447002 20.970534 
1.447284 20.984097 
1.447566 20.997659 
1.447848 21.011221 
1.448130 21.024782 
1.448411 21.038343 
1.448693 21.051903 
1.448974 21.065463 
1.449255 21.079022 
1.449536 21.092581 
1.449817 21.106139 
1.450097 21.119696 
1.450377 21.133253 
1.450657 21.146809 
1.450937 21.160365 
1.451217 21.173919 
1.451497 21.187473 
1.451776 21.201027 
1.452055 21.214579 
1.452334 21.228131 
1.452613 21.241681 
1.452892 21.255231 
1.453171 21.268780 
1.453449 21.282328 
1.453727 21.295876 
1.454005 21.309422 
1.454283 21.322967 
1.454561 21.336511 
1.454838 21.350054 
1.455115 21.363596 
1.455392 21.377137 
1.455669 21.390677 
1.455946 21.404216 
1.456223 21.417754 
1.456499 21.431290 
1.456775 21.444825 
1.457051 21.458359 
1.457327 21.471892 
1.457603 21.485423 
1.457879 21.498953 
1.458154 21.512482 
1.458429 21.526010 
1.458704 21.539536 
1.458979 21.553060 
1.459254 21.566583 
1.459528 21.580105 
1.459802 21.593625 
1.460077 21.607144 
1.460351 21.620661 
1.460624 21.634176 
1.460898 21.647722 
1.461172 21.661470 
1.461445 21.675218 
1.461718 21.688964 
1.461991 21.702710 
1.462264 21.716455 
1.462536 21.730200 
1.462809 21.743943 
1.463081 21.757685 
1.463353 21.771427 
1.463625 21.785167 
1.463897 21.798907 
1.464168 21.812646 
1.464440 21.826383 
1.464711 21.840119 
1.464982 21.853855 
1.465253 21.867589 
1.465524 21.881322 
1.465794 21.895054 
1.466065 21.908785 
1.466335 21.922515 
1.466605 21.936243 
1.466875 21.949970 
1.467144 21.963696 
1.467414 21.977420 
1.467683 21.991143 
1.467953 22.004865 
1.468222 22.018585 
1.468490 22.032304 
1.468759 22.046022 
1.469028 22.059738 
1.469296 22.073452 
1.469564 22.087165 
1.469832 22.100877 
1.470100 22.114587 
1.470368 22.128295 
1.470635 22.142002 
1.470903 22.155707 
1.471170 22.169410 
1.471437 22.183112 
1.471704 22.196812 
1.471971 22.210510 
1.472237 22.224206 
1.472504 22.237900 
1.472770 22.251593 
1.473036 22.265284 
1.473302 22.278973 
1.473567 22.292660 
1.473833 22.306345 
1.474098 22.320028 
1.474364 22.333709 
1.474629 22.347388 
1.474894 22.361302 
1.475158 22.375234 
1.475423 22.389165 
1.475687 22.403094 
1.475952 22.417023 
1.476216 22.430950 
1.476480 22.444876 
1.476743 22.458800 
1.477007 22.472724 
1.477270 22.486645 
1.477534 22.500566 
1.477797 22.514485 
1.478060 22.528403 
1.478323 22.542319 
1.478585 22.556234 
1.478848 22.570147 
1.479110 22.584059 
1.479372 22.597969 
1.479634 22.611878 
1.479896 22.625785 
1.480158 22.639690 
1.480419 22.653594 
1.480680 22.667496 
1.480942 22.681397 
1.481203 22.695295 
1.481463 22.709192 
1.481724 22.723087 
1.481985 22.736980 
1.482245 22.750872 
1.482505 22.764761 
1.482765 22.778649 
1.483025 22.792535 
1.483285 22.806418 
1.483544 22.820300 
1.483804 22.834180 
1.484063 22.848057 
1.484322 22.861933 
1.484581 22.875807 
1.484840 22.889678 
1.485099 22.903547 
1.485357 22.917414 
1.485615 22.931279 
1.485874 22.945142 
1.486132 22.959002 
1.486390 22.972860 
1.486647 22.986716 
1.486905 23.000569 
1.487162 23.014420 
1.487419 23.028269 
1.487676 23.042115 
1.487933 23.055959 
1.488190 23.069888 
1.488447 23.084005 
1.488703 23.098120 
1.488960 23.112233 
1.489216 23.126345 
1.489472 23.140455 
1.489728 23.154564 
1.489983 23.168671 
1.490239 23.182776 
1.490494 23.196880 
1.490749 23.210982 
1.491004 23.225082 
1.491259 23.239180 
1.491514 23.253277 
1.491769 23.267371 
1.492023 23.281464 
1.492277 23.295555 
1.492531 23.309644 
1.492785 23.323731 
1.493039 23.337815 
1.493293 23.351898 
1.493546 23.365979 
1.493800 23.380058 
1.494053 23.394135 
1.494306 23.408209 
1.494559 23.422281 
1.494812 23.436352 
1.495064 23.450419 
1.495317 23.464485 
1.495569 23.478549 
1.495821 23.492610 
1.496073 23.506668 
1.496325 23.520725 
1.496577 23.534779 
1.496828 23.548830 
1.497080 23.562880 
1.497331 23.576926 
1.497582 23.590971 
1.497833 23.605012 
1.498084 23.619051 
1.498335 23.633088 
1.498585 23.647122 
1.498835 23.661153 
1.499086 23.675181 
1.499336 23.689207 
1.499586 23.703230 
1.499835 23.717251 
1.500085 23.731268 
1.500334 23.745283 
1.500584 23.759295 
1.500833 23.773304 
1.501082 23.787310 
1.501331 23.801386 
1.501580 23.815687 
1.501828 23.829985 
1.502077 23.844282 
1.502325 23.858577 
1.502573 23.872869 
1.502821 23.887160 
1.503069 23.901449 
1.503317 23.915735 
1.503564 23.930019 
1.503811 23.944302 
1.504059 23.958582 
1.504306 23.972859 
1.504553 23.987135 
1.504800 24.001408 
1.505046 24.015679 
1.505293 24.029948 
1.505539 24.044214 
1.505785 24.058478 
1.506031 24.072740 
1.506277 24.086999 
1.506523 24.101256 
1.506769 24.115510 
1.507014 24.129761 
1.507260 24.144011 
1.507505 24.158257 
1.507750 24.172501 
1.507995 24.186742 
1.508240 24.200981 
1.508484 24.215217 
1.508729 24.229450 
1.508973 24.243681 
1.509217 24.257908 
1.509461 24.272133 
1.509705 24.286355 
1.509949 24.300574 
1.510193 24.314791 
1.510436 24.329004 
1.510679 24.343214 
1.510923 24.357422 
1.511166 24.371626 
1.511409 24.385827 
1.511651 24.400025 
1.511894 24.414220 
1.512136 24.428412 
1.512379 24.442601 
1.512621 24.456787 
1.512863 24.470969 
1.513105 24.485148 
1.513347 24.499324 
1.513588 24.513496 
1.513830 24.527665 
1.514071 24.541831 
1.514313 24.556204 
1.514554 24.570688 
1.514795 24.585169 
1.515035 24.599647 
1.515276 24.614124 
1.515517 24.628597 
1.515757 24.643069 
1.515997 24.657538 
1.516237 24.672004 
1.516477 24.686468 
1.516717 24.700929 
1.516957 24.715388 
1.517196 24.729844 
1.517436 24.744297 
1.517675 24.758748 
1.517914 24.773196 
1.518153 24.787641 
1.518392 24.802084 
1.518631 24.816523 
1.518869 24.830960 
1.519107 24.845394 
1.519346 24.859825 
1.519584 24.874254 
1.519822 24.888679 
1.520060 24.903101 
1.520298 24.917520 
1.520535 24.931936 
1.520773 24.946349 
1.521010 24.960759 
1.521247 24.975166 
1.521484 24.989570 
1.521721 25.003970 
1.521958 25.018368 
1.522194 25.032762 
1.522431 25.047152 
1.522667 25.061540 
1.522904 25.075924 
1.523140 25.090304 
1.523376 25.104681 
1.523611 25.119055 
1.523847 25.133426 
1.524083 25.147792 
1.524318 25.162156 
1.524553 25.176515 
1.524788 25.190871 
1.525023 25.205224 
1.525258 25.219572 
1.525493 25.233917 
1.525728 25.248259 
1.525962 25.262596 
1.526197 25.276930 
1.526431 25.291260 
1.526665 25.305586 
1.526899 25.320078 
1.527133 25.334745 
1.527366 25.349410 
1.527600 25.364072 
1.527833 25.378732 
1.528067 25.393388 
1.528300 25.408042 
1.528533 25.422693 
1.528766 25.437341 
1.528998 25.451985 
1.529231 25.466627 
1.529463 25.481266 
1.529696 25.495902 
1.529928 25.510535 
1.530160 25.525165 
1.530392 25.539791 
1.530624 25.554415 
1.530855 25.569035 
1.531087 25.583652 
1.531318 25.598265 
1.531550 25.612876 
1.531781 25.627483 
1.532012 25.642087 
1.532243 25.656687 
1.532473 25.671284 
1.532704 25.685878 
1.532935 25.700468 
1.533165 25.715054 
1.533395 25.729637 
1.533625 25.744217 
1.533855 25.758793 
1.534085 25.773365 
1.534315 25.787934 
1.534544 25.802499 
1.534774 25.817060 
1.535003 25.831617 
1.535232 25.846171 
1.535461 25.860720 
1.535690 25.875266 
1.535919 25.889808 
1.536148 25.904346 
1.536376 25.918881 
1.536605 25.933411 
1.536833 25.947937 
1.537061 25.962459 
1.537289 25.976977 
1.537517 25.991491 
1.537745 26.006001 
1.537972 26.020506 
1.538200 26.035007 
1.538427 26.049504 
1.538655 26.063997 
1.538882 26.078486 
1.539109 26.092970 
1.539336 26.107710 
1.539562 26.122561 
1.539789 26.137409 
1.540016 26.152254 
1.540242 26.167096 
1.540468 26.181934 
1.540694 26.196770 
1.540920 26.211601 
1.541146 26.226430 
1.541372 26.241255 
1.541598 26.256077 
1.541823 26.270895 
1.542048 26.285710 
1.542274 26.300522 
1.542499 26.315329 
1.542724 26.330134 
1.542949 26.344934 
1.543173 26.359731 
1.543398 26.374525 
1.543622 26.389314 
1.543847 26.404100 
1.544071 26.418883 
1.544295 26.433661 
1.544519 26.448435 
1.544743 26.463206 
1.544966 26.477973 
1.545190 26.492736 
1.545414 26.507495 
1.545637 26.522250 
1.545860 26.537001 
1.546083 26.551748 
1.546306 26.566491 
1.546529 26.581229 
1.546752 26.595964 
1.546974 26.610694 
1.547197 26.625420 
1.547419 26.640142 
1.547641 26.654860 
1.547864 26.669573 
1.548085 26.684282 
1.548307 26.698987 
1.548529 26.713687 
1.548751 26.728383 
1.548972 26.743074 
1.549194 26.757760 
1.549415 26.772443 
1.549636 26.787120 
1.549857 26.801793 
1.550078 26.816461 
1.550299 26.831125 
1.550519 26.845784 
1.550740 26.860438 
1.550960 26.875087 
1.551181 26.889731 
1.551401 26.904462 
1.551621 26.919500 
1.551841 26.934534 
1.552060 26.949565 
1.552280 26.964592 
1.552500 26.979615 
1.552719 26.994635 
1.552938 27.009651 
1.553158 27.024663 
1.553377 27.039672 
1.553596 27.054676 
1.553815 27.069677 
1.554033 27.084674 
1.554252 27.099667 
1.554470 27.114656 
1.554689 27.129641 
1.554907 27.144622 
1.555125 27.159598 
1.555343 27.174571 
1.555561 27.189540 
1.555779 27.204505 
1.555996 27.219465 
1.556214 27.234421 
1.556431 27.249373 
1.556648 27.264321 
1.556865 27.279264 
1.557082 27.294203 
1.557299 27.309137 
1.557516 27.324068 
1.557733 27.338993 
1.557949 27.353914 
1.558166 27.368831 
1.558382 27.383743 
1.558598 27.398651 
1.558814 27.413554 
1.559030 27.428452 
1.559246 27.443346 
1.559462 27.458234 
1.559678 27.473118 
1.559893 27.487998 
1.560108 27.502872 
1.560324 27.517742 
1.560539 27.532606 
1.560754 27.547466 
1.560969 27.562321 
1.561184 27.577171 
1.561398 27.592015 
1.561613 27.606855 
1.561827 27.621689 
1.562042 27.636519 
1.562256 27.651343 
1.562470 27.666162 
1.562684 27.680976 
1.562898 27.695784 
1.563112 27.710587 
1.563325 27.725401 
1.563539 27.740625 
1.563752 27.755846 
1.563965 27.771062 
1.564179 27.786274 
1.564392 27.801483 
1.564605 27.816687 
1.564818 27.831887 
1.565030 27.847083 
1.565243 27.862274 
1.565455 27.877462 
1.565668 27.892645 
1.565880 27.907823 
1.566092 27.922998 
1.566304 27.938168 
1.566516 27.953333 
1.566728 27.968494 
1.566939 27.983651 
1.567151 27.998803 
1.567362 28.013950 
1.567574 28.029093 
1.567785 28.044232 
1.567996 28.059365 
1.568207 28.074494 
1.568418 28.089619 
1.568629 28.104738 
1.568839 28.119853 
1.569050 28.134962 
1.569260 28.150067 
1.569471 28.165167 
1.569681 28.180263 
1.569891 28.195353 
1.570101 28.210438 
1.570311 28.225518 
1.570521 28.240593 
1.570730 28.255663 
1.570940 28.270727 
1.571149 28.285787 
1.571358 28.300841 
1.571568 28.315890 
1.571777 28.330934 
1.571986 28.345973 
1.572195 28.361006 
1.572403 28.376033 
1.572612 28.391055 
1.572821 28.406072 
1.573029 28.421083 
1.573237 28.436089 
1.573445 28.451089 
1.573654 28.466084 
1.573862 28.481072 
1.574069 28.496056 
1.574277 28.511033 
1.574485 28.526004 
1.574692 28.540970 
1.574900 28.555930 
1.575107 28.570921 
1.575314 28.586332 
1.575521 28.601739 
1.575728 28.617141 
1.575935 28.632539 
1.576142 28.647932 
1.576349 28.663321 
1.576555 28.678705 
1.576762 28.694084 
1.576968 28.709459 
1.577174 28.724829 
1.577380 28.740194 
1.577586 28.755555 
1.577792 28.770910 
1.577998 28.786261 
1.578204 28.801607 
1.578409 28.816948 
1.578615 28.832284 
1.578820 28.847616 
1.579025 28.862942 
1.579230 28.878263 
1.579435 28.893579 
1.579640 28.908890 
1.579845 28.924195 
1.580050 28.939496 
1.580254 28.954791 
1.580459 28.970081 
1.580663 28.985366 
1.580867 29.000646 
1.581072 29.015920 
1.581276 29.031188 
1.581480 29.046451 
1.581683 29.061709 
1.581887 29.076961 
1.582091 29.092208 
1.582294 29.107449 
1.582498 29.122685 
1.582701 29.137914 
1.582904 29.153138 
1.583107 29.168357 
1.583310 29.183569 
1.583513 29.198776 
1.583716 29.213977 
1.583918 29.229172 
1.584121 29.244361 
1.584323 29.259544 
1.584526 29.274721 
1.584728 29.289892 
1.584930 29.305057 
1.585132 29.320216 
1.585334 29.335369 
1.585536 29.350516 
1.585738 29.365656 
1.585939 29.380790 
1.586141 29.395918 
1.586342 29.411039 
1.586543 29.426154 
1.586745 29.441416 
1.586946 29.457014 
1.587147 29.472607 
1.587348 29.488195 
1.587548 29.503778 
1.587749 29.519357 
1.587950 29.534930 
1.588150 29.550498 
1.588350 29.566061 
1.588551 29.581619 
1.588751 29.597171 
1.588951 29.612719 
1.589151 29.628261 
1.589350 29.643798 
1.589550 29.659330 
1.589750 29.674856 
1.589949 29.690377 
1.590149 29.705893 
1.590348 29.721403 
1.590547 29.736908 
1.590746 29.752407 
1.590945 29.767901 
1.591144 29.783389 
1.591343 29.798871 
1.591542 29.814348 
1.591740 29.829819 
1.591939 29.845284 
1.592137 29.860744 
1.592335 29.876197 
1.592533 29.891645 
1.592732 29.907087 
1.592929 29.922523 
1.593127 29.937953 
1.593325 29.953377 
1.593523 29.968795 
1.593720 29.984207 
1.593918 29.999613 
1.594115 30.015012 
1.594312 30.030406 
1.594509 30.045793 
1.594707 30.061174 
1.594903 30.076549 
1.595100 30.091917 
1.595297 30.107279 
1.595494 30.122634 
1.595690 30.137983 
1.595887 30.153326 
1.596083 30.168662 
1.596279 30.183991 
1.596475 30.199314 
1.596671 30.214630 
1.596867 30.229940 
1.597063 30.245242 
1.597259 30.260538 
1.597455 30.275827 
1.597650 30.291110 
1.597846 30.306385 
1.598041 30.321653 
1.598236 30.337276 
1.598431 30.353061 
1.598626 30.368841 
1.598821 30.384615 
1.599016 30.400384 
1.599211 30.416147 
1.599406 30.431905 
1.599600 30.447658 
1.599795 30.463405 
1.599989 30.479146 
1.600183 30.494881 
1.600377 30.510611 
1.600571 30.526336 
1.600765 30.542054 
1.600959 30.557767 
1.601153 30.573474 
1.601347 30.589175 
1.601540 30.604870 
1.601734 30.620559 
1.601927 30.636242 
1.602120 30.651920 
1.602313 30.667591 
1.602506 30.683256 
1.602699 30.698915 
1.602892 30.714568 
1.603085 30.730214 
1.603278 30.745855 
1.603470 30.761489 
1.603663 30.777117 
1.603855 30.792738 
1.604047 30.808353 
1.604239 30.823962 
1.604432 30.839564 
1.604623 30.855160 
1.604815 30.870749 
1.605007 30.886332 
1.605199 30.901908 
1.605390 30.917477 
1.605582 30.933039 
1.605773 30.948595 
1.605965 30.964144 
1.606156 30.979687 
1.606347 30.995222 
1.606538 31.010751 
1.606729 31.026272 
1.606920 31.041787 
1.607110 31.057294 
1.607301 31.072795 
1.607492 31.088288 
1.607682 31.103775 
1.607872 31.119254 
1.608063 31.134726 
1.608253 31.150190 
1.608443 31.165648 
1.608633 31.181098 
1.608823 31.196540 
1.609012 31.211976 
1.609202 31.227403 
1.609392 31.242911 
1.609581 31.258889 
1.609771 31.274862 
1.609960 31.290829 
1.610149 31.306789 
1.610338 31.322744 
1.610527 31.338694 
1.610716 31.354637 
1.610905 31.370574 
1.611094 31.386505 
1.611282 31.402430 
1.611471 31.418349 
1.611659 31.434261 
1.611848 31.450168 
1.612036 31.466068 
1.612224 31.481962 
1.612412 31.497850 
1.612600 31.513731 
1.612788 31.529606 
1.612976 31.545475 
1.613163 31.561337 
1.613351 31.577192 
1.613538 31.593041 
1.613726 31.608884 
1.613913 31.624719 
1.614100 31.640549 
1.614287 31.656371 
1.614474 31.672187 
1.614661 31.687996 
1.614848 31.703798 
1.615035 31.719593 
1.615222 31.735381 
1.615408 31.751163 
1.615595 31.766937 
1.615781 31.782705 
1.615967 31.798465 
1.616153 31.814218 
1.616340 31.829965 
1.616526 31.845704 
1.616711 31.861435 
1.616897 31.877160 
1.617083 31.892877 
1.617269 31.908587 
1.617454 31.924289 
1.617640 31.939985 
1.617825 31.955672 
1.618010 31.971352 
1.618195 31.987025 
1.618381 32.002690 
1.618566 32.018347 
1.618750 32.033997 
1.618935 32.049639 
1.619120 32.065273 
1.619305 32.080899 
1.619489 32.096518 
1.619674 32.112129 
1.619858 32.127731 
1.620042 32.143326 
1.620227 32.158913 
1.620411 32.174492 
1.620595 32.190474 
1.620779 32.206641 
1.620962 32.222802 
1.621146 32.238956 
1.621330 32.255105 
1.621513 32.271246 
1.621697 32.287382 
1.621880 32.303511 
1.622063 32.319633 
1.622247 32.335749 
1.622430 32.351859 
1.622613 32.367961 
1.622796 32.384057 
1.622978 32.400147 
1.623161 32.416229 
1.623344 32.432305 
1.623526 32.448374 
1.623709 32.464436 
1.623891 32.480492 
1.624073 32.496540 
1.624256 32.512581 
1.624438 32.528616 
1.624620 32.544643 
1.624802 32.560663 
1.624983 32.576677 
1.625165 32.592682 
1.625347 32.608681 
1.625528 32.624673 
1.625710 32.640657 
1.625891 32.656634 
1.626073 32.672603 
1.626254 32.688565 
1.626435 32.704520 
1.626616 32.720467 
1.626797 32.736406 
1.626978 32.752338 
1.627158 32.768263 
1.627339 32.784179 
1.627520 32.800088 
1.627700 32.815990 
1.627881 32.831883 
1.628061 32.847769 
1.628241 32.863647 
1.628421 32.879516 
1.628601 32.895378 
1.628781 32.911232 
1.628961 32.927078 
1.629141 32.942916 
1.629321 32.958745 
1.629500 32.974567 
1.629680 32.990380 
1.629859 33.006185 
1.630039 33.021982 
1.630218 33.037770 
1.630397 33.053550 
1.630576 33.069322 
1.630755 33.085085 
1.630934 33.100839 
1.631113 33.116585 
1.631292 33.132322 
1.631471 33.148193 
1.631649 33.164557 
1.631828 33.180914 
1.632006 33.197264 
1.632185 33.213608 
1.632363 33.229944 
1.632541 33.246274 
1.632719 33.262597 
1.632897 33.278913 
1.633075 33.295221 
1.633253 33.311523 
1.633431 33.327818 
1.633608 33.344106 
1.633786 33.360386 
1.633963 33.376659 
1.634141 33.392925 
1.634318 33.409184 
1.634495 33.425435 
1.634672 33.441679 
1.634849 33.457916 
1.635026 33.474145 
1.635203 33.490367 
1.635380 33.506581 
1.635557 33.522787 
1.635733 33.538986 
1.635910 33.555177 
1.636086 33.571361 
1.636263 33.587537 
1.636439 33.603705 
1.636615 33.619865 
1.636791 33.636017 
1.636967 33.652162 
1.637143 33.668298 
1.637319 33.684427 
1.637495 33.700547 
1.637670 33.716660 
1.637846 33.732764 
1.638021 33.748860 
1.638197 33.764948 
1.638372 33.781028 
1.638547 33.797099 
1.638723 33.813163 
1.638898 33.829217 
1.639073 33.845264 
1.639248 33.861301 
1.639423 33.877331 
1.639597 33.893352 
1.639772 33.909364 
1.639947 33.925367 
1.640121 33.941362 
1.640296 33.957348 
1.640470 33.973326 
1.640644 33.989294 
1.640818 34.005254 
1.640992 34.021205 
1.641166 34.037147 
1.641340 34.053080 
1.641514 34.069004 
1.641688 34.084918 
1.641862 34.100824 
1.642035 34.116720 
1.642209 34.132608 
1.642382 34.148984 
1.642556 34.165540 
1.642729 34.182088 
1.642902 34.198629 
1.643075 34.215163 
1.643248 34.231690 
1.643421 34.248209 
1.643594 34.264720 
1.643767 34.281225 
1.643940 34.297721 
1.644112 34.314211 
1.644285 34.330692 
1.644457 34.347166 
1.644630 34.363632 
1.644802 34.380091 
1.644974 34.396541 
1.645146 34.412984 
1.645318 34.429419 
1.645490 34.445846 
1.645662 34.462266 
1.645834 34.478677 
1.646006 34.495080 
1.646177 34.511475 
1.646349 34.527862 
1.646520 34.544241 
1.646692 34.560612 
1.646863 34.576975 
1.647034 34.593329 
1.647205 34.609675 
1.647376 34.626012 
1.647547 34.642342 
1.647718 34.658662 
1.647889 34.674975 
1.648060 34.691278 
1.648231 34.707573 
1.648401 34.723860 
1.648572 34.740138 
1.648742 34.756407 
1.648912 34.772667 
1.649083 34.788919 
1.649253 34.805162 
1.649423 34.821396 
1.649593 34.837621 
1.649763 34.853837 
1.649933 34.870044 
1.650103 34.886242 
1.650272 34.902431 
1.650442 34.918610 
1.650612 34.934781 
1.650781 34.950942 
1.650950 34.967094 
1.651120 34.983237 
1.651289 34.999370 
1.651458 35.015494 
1.651627 35.031608 
1.651796 35.047713 
1.651965 35.063809 
1.652134 35.079894 
1.652303 35.095970 
1.652471 35.112037 
1.652640 35.128093 
1.652809 35.144140 
1.652977 35.160292 
1.653145 35.177049 
1.653314 35.193799 
1.653482 35.210541 
1.653650 35.227275 
1.653818 35.244001 
1.653986 35.260719 
1.654154 35.277430 
1.654322 35.294132 
1.654490 35.310827 
1.654657 35.327513 
1.654825 35.344192 
1.654992 35.360862 
1.655160 35.377524 
1.655327 35.394178 
1.655495 35.410824 
1.655662 35.427461 
1.655829 35.444090 
1.655996 35.460711 
1.656163 35.477323 
1.656330 35.493927 
1.656496 35.510522 
1.656663 35.527109 
1.656830 35.543687 
1.656996 35.560257 
1.657163 35.576818 
1.657329 35.593370 
1.657496 35.609913 
1.657662 35.626448 
1.657828 35.642973 
1.657994 35.659490 
1.658160 35.675998 
1.658326 35.692497 
1.658492 35.708987 
1.658658 35.725467 
1.658824 35.741939 
1.658989 35.758401 
1.659155 35.774855 
1.659320 35.791299 
1.659486 35.807733 
1.659651 35.824159 
1.659816 35.840575 
1.659982 35.856981 
1.660147 35.873378 
1.660312 35.889766 
1.660477 35.906144 
1.660642 35.922512 
1.660806 35.938871 
1.660971 35.955219 
1.661136 35.971559 
1.661300 35.987888 
1.661465 36.004208 
1.661629 36.020517 
1.661794 36.036817 
1.661958 36.053107 
1.662122 36.069386 
1.662286 36.085656 
1.662450 36.101915 
1.662614 36.118165 
1.662778 36.134404 
1.662942 36.150632 
1.663106 36.166851 
1.663270 36.183059 
1.663433 36.199256 
1.663597 36.215805 
1.663760 36.232760 
1.663924 36.249706 
1.664087 36.266644 
1.664250 36.283573 
1.664413 36.300495 
1.664577 36.317408 
1.664740 36.334312 
1.664903 36.351208 
1.665065 36.368096 
1.665228 36.384975 
1.665391 36.401845 
1.665554 36.418707 
1.665716 36.435560 
1.665879 36.452404 
1.666041 36.469239 
1.666203 36.486066 
1.666366 36.502884 
1.666528 36.519693 
1.666690 36.536493 
1.666852 36.553283 
1.667014 36.570065 
1.667176 36.586838 
1.667338 36.603602 
1.667499 36.620356 
1.667661 36.637102 
1.667823 36.653838 
1.667984 36.670564 
1.668146 36.687282 
1.668307 36.703989 
1.668468 36.720688 
1.668630 36.737377 
1.668791 36.754056 
1.668952 36.770726 
1.669113 36.787387 
1.669274 36.804037 
1.669435 36.820678 
1.669595 36.837309 
1.669756 36.853930 
1.669917 36.870542 
1.670077 36.887143 
1.670238 36.903735 
1.670398 36.920317 
1.670559 36.936888 
1.670719 36.953450 
1.670879 36.970001 
1.671039 36.986542 
1.671199 37.003073 
1.671359 37.019594 
1.671519 37.036104 
1.671679 37.052604 
1.671839 37.069093 
1.671999 37.085572 
1.672158 37.102041 
1.672318 37.118499 
1.672477 37.134946 
1.672637 37.151383 
1.672796 37.167809 
1.672956 37.184224 
1.673115 37.200628 
1.673274 37.217022 
1.673433 37.233404 
1.673592 37.249776 
1.673751 37.266137 
1.673910 37.282486 
1.674069 37.299327 
1.674227 37.316482 
1.674386 37.333628 
1.674545 37.350765 
1.674703 37.367894 
1.674862 37.385013 
1.675020 37.402124 
1.675178 37.419226 
1.675336 37.436319 
1.675495 37.453403 
1.675653 37.470477 
1.675811 37.487543 
1.675969 37.504599 
1.676126 37.521646 
1.676284 37.538684 
1.676442 37.555713 
1.676600 37.572732 
1.676757 37.589742 
1.676915 37.606742 
1.677072 37.623733 
1.677230 37.640715 
1.677387 37.657686 
1.677544 37.674649 
1.677701 37.691601 
1.677858 37.708544 
1.678015 37.725477 
1.678172 37.742400 
1.678329 37.759313 
1.678486 37.776217 
1.678643 37.793110 
1.678799 37.809994 
1.678956 37.826867 
1.679112 37.843731 
1.679269 37.860584 
1.679425 37.877427 
1.679581 37.894260 
1.679738 37.911082 
1.679894 37.927895 
1.680050 37.944697 
1.680206 37.961488 
1.680362 37.978269 
1.680518 37.995039 
1.680674 38.011799 
1.680829 38.028549 
1.680985 38.045287 
1.681141 38.062015 
1.681296 38.078733 
1.681452 38.095439 
1.681607 38.112135 
1.681763 38.128819 
1.681918 38.145493 
1.682073 38.162156 
1.682228 38.178807 
1.682383 38.195448 
1.682538 38.212077 
1.682693 38.228696 
1.682848 38.245303 
1.683003 38.261898 
1.683158 38.278483 
1.683312 38.295056 
1.683467 38.311617 
1.683621 38.328167 
1.683776 38.344706 
1.683930 38.361233 
1.684085 38.377748 
1.684239 38.394252 
1.684393 38.411215 
1.684547 38.428574 
1.684701 38.445925 
1.684855 38.463266 
1.685009 38.480597 
1.685163 38.497919 
1.685317 38.515232 
1.685471 38.532536 
1.685624 38.549829 
1.685778 38.567114 
1.685931 38.584388 
1.686085 38.601653 
1.686238 38.618909 
1.686392 38.636154 
1.686545 38.653390 
1.686698 38.670616 
1.686851 38.687832 
1.687004 38.705038 
1.687157 38.722234 
1.687310 38.739420 
1.687463 38.756596 
1.687616 38.773762 
1.687768 38.790917 
1.687921 38.808063 
1.688073 38.825198 
1.688226 38.842323 
1.688378 38.859438 
1.688531 38.876542 
1.688683 38.893636 
1.688835 38.910719 
1.688987 38.927792 
1.689139 38.944854 
1.689291 38.961905 
1.689443 38.978946 
1.689595 38.995976 
1.689747 39.012995 
1.689899 39.030004 
1.690051 39.047001 
1.690202 39.063988 
1.690354 39.080964 
1.690505 39.097928 
1.690657 39.114882 
1.690808 39.131824 
1.690959 39.148756 
1.691111 39.165676 
1.691262 39.182585 
1.691413 39.199482 
1.691564 39.216368 
1.691715 39.233243 
1.691866 39.250106 
1.692017 39.266958 
1.692167 39.283798 
1.692318 39.300627 
1.692469 39.317443 
1.692619 39.334249 
1.692770 39.351042 
1.692920 39.367824 
1.693071 39.384593 
1.693221 39.401351 
1.693371 39.418097 
1.693522 39.434831 
1.693672 39.451552 
1.693822 39.468262 
1.693972 39.484959 
1.694122 39.501645 
1.694272 39.518318 
1.694421 39.534978 
1.694571 39.551818 
1.694721 39.569388 
1.694871 39.586947 
1.695020 39.604497 
1.695170 39.622037 
1.695319 39.639567 
1.695468 39.657087 
1.695618 39.674597 
1.695767 39.692097 
1.695916 39.709586 
1.696065 39.727066 
1.696214 39.744536 
1.696363 39.761995 
1.696512 39.779444 
1.696661 39.796883 
1.696810 39.814311 
1.696958 39.831729 
1.697107 39.849136 
1.697256 39.866533 
1.697404 39.883920 
1.697553 39.901295 
1.697701 39.918661 
1.697849 39.936015 
1.697997 39.953359 
1.698146 39.970691 
1.698294 39.988014 
1.698442 40.005325 
1.698590 40.022625 
1.698738 40.039914 
1.698886 40.057192 
1.699033 40.074459 
1.699181 40.091715 
1.699329 40.108960 
1.699476 40.126194 
1.699624 40.143416 
1.699772 40.160627 
1.699919 40.177826 
1.700066 40.195014 
1.700214 40.212191 
1.700361 40.229356 
1.700508 40.246510 
1.700655 40.263652 
1.700802 40.280782 
1.700949 40.297900 
1.701096 40.315007 
1.701243 40.332102 
1.701390 40.349185 
1.701536 40.366256 
1.701683 40.383315 
1.701830 40.400362 
1.701976 40.417397 
1.702123 40.434420 
1.702269 40.451431 
1.702416 40.468429 
1.702562 40.485416 
1.702708 40.502389 
1.702854 40.519351 
1.703000 40.536300 
1.703146 40.553236 
1.703292 40.570160 
1.703438 40.587072 
1.703584 40.603970 
1.703730 40.620856 
1.703876 40.637730 
1.704022 40.654590 
1.704167 40.671438 
1.704313 40.688272 
1.704458 40.705094 
1.704604 40.721903 
1.704749 40.739260 
1.704894 40.757035 
1.705040 40.774799 
1.705185 40.792554 
1.705330 40.810297 
1.705475 40.828031 
1.705620 40.845753 
1.705765 40.863466 
1.705910 40.881167 
1.706055 40.898858 
1.706200 40.916539 
1.706344 40.934208 
1.706489 40.951867 
1.706633 40.969515 
1.706778 40.987152 
1.706922 41.004778 
1.707067 41.022393 
1.707211 41.039997 
1.707355 41.057590 
1.707500 41.075172 
1.707644 41.092742 
1.707788 41.110302 
1.707932 41.127850 
1.708076 41.145387 
1.708220 41.162912 
1.708364 41.180426 
1.708507 41.197929 
1.708651 41.215420 
1.708795 41.232899 
1.708938 41.250367 
1.709082 41.267823 
1.709225 41.285267 
1.709369 41.302700 
1.709512 41.320121 
1.709655 41.337530 
1.709799 41.354927 
1.709942 41.372312 
1.710085 41.389685 
1.710228 41.407046 
1.710371 41.424395 
1.710514 41.441731 
1.710657 41.459056 
1.710799 41.476368 
1.710942 41.493668 
1.711085 41.510955 
1.711227 41.528230 
1.711370 41.545492 
1.711513 41.562742 
1.711655 41.579980 
1.711797 41.597205 
1.711940 41.614417 
1.712082 41.631616 
1.712224 41.648802 
1.712366 41.665976 
1.712508 41.683137 
1.712651 41.700285 
1.712793 41.717419 
1.712934 41.734541 
1.713076 41.751650 
1.713218 41.768745 
1.713360 41.785827 
1.713502 41.802896 
1.713643 41.819952 
1.713785 41.836994 
1.713926 41.854023 
1.714068 41.871038 
1.714209 41.888040 
1.714350 41.905028 
1.714492 41.922003 
1.714633 41.938963 
1.714774 41.956511 
1.714915 41.974498 
1.715056 41.992474 
1.715197 42.010439 
1.715338 42.028393 
1.715479 42.046336 
1.715620 42.064268 
1.715761 42.082188 
1.715901 42.100098 
1.716042 42.117997 
1.716183 42.135884 
1.716323 42.153760 
1.716464 42.171624 
1.716604 42.189477 
1.716744 42.207319 
1.716885 42.225149 
1.717025 42.242967 
1.717165 42.260774 
1.717305 42.278570 
1.717445 42.296353 
1.717585 42.314125 
1.717725 42.331885 
1.717865 42.349634 
1.718005 42.367370 
1.718144 42.385094 
1.718284 42.402807 
1.718424 42.420507 
1.718563 42.438195 
1.718703 42.455871 
1.718842 42.473535 
1.718982 42.491187 
1.719121 42.508826 
1.719260 42.526453 
1.719399 42.544068 
1.719539 42.561670 
1.719678 42.579259 
1.719817 42.596836 
1.719956 42.614401 
1.720095 42.631953 
1.720234 42.649492 
1.720372 42.667018 
1.720511 42.684532 
1.720650 42.702032 
1.720789 42.719520 
1.720927 42.736994 
1.721066 42.754456 
1.721204 42.771905 
1.721343 42.789340 
1.721481 42.806762 
1.721619 42.824171 
1.721758 42.841567 
1.721896 42.858950 
1.722034 42.876319 
1.722172 42.893674 
1.722310 42.911016 
1.722448 42.928344 
1.722586 42.945659 
1.722724 42.962960 
1.722862 42.980248 
1.722999 42.997521 
1.723137 43.014781 
1.723275 43.032027 
1.723412 43.049259 
1.723550 43.066477 
1.723687 43.083681 
1.723825 43.100871 
1.723962 43.118046 
1.724099 43.135208 
1.724237 43.152355 
1.724374 43.169488 
1.724511 43.186606 
1.724648 43.203898 
1.724785 43.222104 
1.724922 43.240299 
1.725059 43.258482 
1.725196 43.276654 
1.725333 43.294814 
1.725469 43.312962 
1.725606 43.331099 
1.725743 43.349225 
1.725879 43.367338 
1.726016 43.385440 
1.726152 43.403530 
1.726289 43.421608 
1.726425 43.439674 
1.726561 43.457728 
1.726698 43.475769 
1.726834 43.493799 
1.726970 43.511817 
1.727106 43.529822 
1.727242 43.547816 
1.727378 43.565796 
1.727514 43.583765 
1.727650 43.601721 
1.727786 43.619665 
1.727921 43.637596 
1.728057 43.655515 
1.728193 43.673421 
1.728328 43.691314 
1.728464 43.709194 
1.728599 43.727062 
1.728734 43.744917 
1.728870 43.762759 
1.729005 43.780589 
1.729140 43.798405 
1.729276 43.816208 
1.729411 43.833998 
1.729546 43.851775 
1.729681 43.869539 
1.729816 43.887290 
1.729951 43.905027 
1.730085 43.922751 
1.730220 43.940461 
1.730355 43.958158 
1.730490 43.975842 
1.730624 43.993512 
1.730759 44.011168 
1.730893 44.028811 
1.731028 44.046440 
1.731162 44.064055 
1.731297 44.081657 
1.731431 44.099244 
1.731565 44.116818 
1.731699 44.134377 
1.731834 44.151923 
1.731968 44.169454 
1.732102 44.186971 
1.732236 44.204474 
1.732370 44.221963 
1.732504 44.239438 
1.732637 44.256898 
1.732771 44.274343 
1.732905 44.291774 
1.733039 44.309191 
1.733172 44.326593 
1.733306 44.343980 
1.733439 44.361353 
1.733573 44.378711 
1.733706 44.396054 
1.733840 44.413382 
1.733973 44.430695 
1.734106 44.447993 
1.734239 44.465276 
1.734372 44.482544 
1.734506 44.500158 
1.734639 44.518581 
1.734772 44.536992 
1.734905 44.555390 
1.735037 44.573777 
1.735170 44.592151 
1.735303 44.610513 
1.735436 44.628863 
1.735568 44.647201 
1.735701 44.665527 
1.735834 44.683839 
1.735966 44.702140 
1.736099 44.720428 
1.736231 44.738704 
1.736363 44.756966 
1.736496 44.775217 
1.736628 44.793454 
1.736760 44.811679 
1.736892 44.829891 
1.737024 44.848090 
1.737156 44.866276 
1.737288 44.884450 
1.737420 44.902610 
1.737552 44.920757 
1.737684 44.938891 
1.737815 44.957012 
1.737947 44.975120 
1.738079 44.993215 
1.738210 45.011296 
1.738342 45.029364 
1.738473 45.047418 
1.738605 45.065459 
1.738736 45.083486 
1.738868 45.101500 
1.738999 45.119500 
1.739130 45.137487 
1.739261 45.155459 
1.739392 45.173418 
1.739523 45.191363 
1.739654 45.209294 
1.739785 45.227212 
1.739916 45.245115 
1.740047 45.263004 
1.740178 45.280879 
1.740309 45.298739 
1.740439 45.316586 
1.740570 45.334418 
1.740701 45.352236 
1.740831 45.370040 
1.740962 45.387829 
1.741092 45.405603 
1.741223 45.423363 
1.741353 45.441108 
1.741483 45.458839 
1.741613 45.476555 
1.741744 45.494256 
1.741874 45.511942 
1.742004 45.529614 
1.742134 45.547270 
1.742264 45.564911 
1.742394 45.582538 
1.742524 45.600149 
1.742654 45.617745 
1.742783 45.635325 
1.742913 45.652891 
1.743043 45.670441 
1.743172 45.687975 
1.743302 45.705494 
1.743432 45.722998 
1.743561 45.740486 
1.743691 45.757958 
1.743820 45.775415 
1.743949 45.792855 
1.744079 45.810280 
1.744208 45.827689 
1.744337 45.846251 
1.744466 45.864887 
1.744595 45.883511 
1.744724 45.902122 
1.744853 45.920720 
1.744982 45.939305 
1.745111 45.957878 
1.745240 45.976437 
1.745369 45.994984 
1.745497 46.013518 
1.745626 46.032039 
1.745755 46.050547 
1.745883 46.069041 
1.746012 46.087523 
1.746140 46.105991 
1.746269 46.124446 
1.746397 46.142888 
1.746525 46.161316 
1.746654 46.179731 
1.746782 46.198133 
1.746910 46.216521 
1.747038 46.234895 
1.747166 46.253255 
1.747294 46.271602 
1.747422 46.289936 
1.747550 46.308255 
1.747678 46.326561 
1.747806 46.344852 
1.747933 46.363130 
1.748061 46.381394 
1.748189 46.399643 
1.748316 46.417879 
1.748444 46.436100 
1.748571 46.454307 
1.748699 46.472500 
1.748826 46.490679 
1.748954 46.508843 
1.749081 46.526992 
1.749208 46.545128 
1.749335 46.563248 
1.749463 46.581354 
1.749590 46.599445 
1.749717 46.617522 
1.749844 46.635584 
1.749971 46.653630 
1.750098 46.671662 
1.750224 46.689679 
1.750351 46.707681 
1.750478 46.725668 
1.750605 46.743640 
1.750731 46.761597 
1.750858 46.779538 
1.750985 46.797464 
1.751111 46.815375 
1.751238 46.833271 
1.751364 46.851150 
1.751490 46.869015 
1.751617 46.886864 
1.751743 46.904697 
1.751869 46.922514 
1.751995 46.940316 
1.752121 46.958102 
1.752248 46.975872 
1.752374 46.993626 
1.752500 47.011364 
1.752626 47.029086 
1.752751 47.046792 
1.752877 47.064481 
1.753003 47.082155 
1.753129 47.099812 
1.753255 47.117453 
1.753380 47.135077 
1.753506 47.152685 
1.753631 47.170276 
1.753757 47.187851 
1.753882 47.205409 
1.754008 47.224267 
1.754133 47.243127 
1.754259 47.261973 
1.754384 47.280806 
1.754509 47.299626 
1.754634 47.318433 
1.754759 47.337226 
1.754884 47.356005 
1.755009 47.374772 
1.755134 47.393524 
1.755259 47.412263 
1.755384 47.430988 
1.755509 47.449700 
1.755634 47.468398 
1.755759 47.487082 
1.755883 47.505752 
1.756008 47.524408 
1.756132 47.543051 
1.756257 47.561679 
1.756381 47.580293 
1.756506 47.598893 
1.756630 47.617479 
1.756755 47.636050 
1.756879 47.654608 
1.757003 47.673150 
1.757127 47.691679 
1.757251 47.710193 
1.757376 47.728692 
1.757500 47.747177 
1.757624 47.765647 
1.757748 47.784103 
1.757871 47.802544 
1.757995 47.820970 
1.758119 47.839381 
1.758243 47.857777 
1.758367 47.876158 
1.758490 47.894524 
1.758614 47.912876 
1.758737 47.931212 
1.758861 47.949532 
1.758984 47.967838 
1.759108 47.986128 
1.759231 48.004403 
1.759355 48.022662 
1.759478 48.040906 
1.759601 48.059135 
1.759724 48.077348 
1.759848 48.095545 
1.759971 48.113726 
1.760094 48.131892 
1.760217 48.150042 
1.760340 48.168176 
1.760463 48.186294 
1.760585 48.204396 
1.760708 48.222482 
1.760831 48.240552 
1.760954 48.258605 
1.761076 48.276643 
1.761199 48.294664 
1.761322 48.312669 
1.761444 48.330657 
1.761567 48.348629 
1.761689 48.366584 
1.761812 48.384523 
1.761934 48.402445 
1.762056 48.420350 
1.762179 48.438239 
1.762301 48.456110 
1.762423 48.473965 
1.762545 48.491803 
1.762667 48.509624 
1.762789 48.527428 
1.762911 48.545214 
1.763033 48.562984 
1.763155 48.580736 
1.763277 48.598471 
1.763399 48.616188 
1.763521 48.634485 
1.763642 48.653580 
1.763764 48.672661 
1.763886 48.691729 
1.764007 48.710782 
1.764129 48.729822 
1.764250 48.748848 
1.764372 48.767860 
1.764493 48.786858 
1.764615 48.805841 
1.764736 48.824811 
1.764857 48.843766 
1.764978 48.862707 
1.765100 48.881633 
1.765221 48.900545 
1.765342 48.919443 
1.765463 48.938326 
1.765584 48.957195 
1.765705 48.976048 
1.765826 48.994888 
1.765947 49.013712 
1.766067 49.032522 
1.766188 49.051317 
1.766309 49.070097 
1.766429 49.088862 
1.766550 49.107612 
1.766671 49.126347 
1.766791 49.145067 
1.766912 49.163772 
1.767032 49.182461 
1.767152 49.201135 
1.767273 49.219794 
1.767393 49.238437 
1.767513 49.257065 
1.767633 49.275678 
1.767754 49.294275 
1.767874 49.312856 
1.767994 49.331421 
1.768114 49.349971 
1.768234 49.368505 
1.768354 49.387023 
1.768474 49.405526 
1.768593 49.424012 
1.768713 49.442482 
1.768833 49.460936 
1.768953 49.479374 
1.769072 49.497796 
1.769192 49.516201 
1.769312 49.534590 
1.769431 49.552963 
1.769551 49.571319 
1.769670 49.589659 
1.769789 49.607982 
1.769909 49.626289 
1.770028 49.644579 
1.770147 49.662852 
1.770267 49.681108 
1.770386 49.699348 
1.770505 49.717570 
1.770624 49.735776 
1.770743 49.753964 
1.770862 49.772136 
1.770981 49.790290 
1.771100 49.808427 
1.771219 49.826547 
1.771338 49.844649 
1.771456 49.862734 
1.771575 49.880801 
1.771694 49.898851 
1.771812 49.916884 
1.771931 49.934898 
1.772050 49.952895 
1.772168 49.970874 
1.772287 49.988836 
1.772405 50.006779 
1.772524 50.024704 
1.772642 50.042612 
1.772760 50.060501 
1.772878 50.078372 
1.772997 50.096488 
1.773115 50.115818 
1.773233 50.135134 
1.773351 50.154436 
1.773469 50.173723 
1.773587 50.192996 
1.773705 50.212254 
1.773823 50.231498 
1.773941 50.250727 
1.774059 50.269941 
1.774177 50.289140 
1.774294 50.308325 
1.774412 50.327494 
1.774530 50.346649 
1.774647 50.365789 
1.774765 50.384913 
1.774882 50.404023 
1.775000 50.423117 
1.775117 50.442196 
1.775235 50.461260 
1.775352 50.480308 
1.775469 50.499341 
1.775586 50.518359 
1.775704 50.537361 
1.775821 50.556347 
1.775938 50.575318 
1.776055 50.594273 
1.776172 50.613212 
1.776289 50.632136 
1.776406 50.651044 
1.776523 50.669936 
1.776640 50.688811 
1.776756 50.707671 
1.776873 50.726515 
1.776990 50.745342 
1.777107 50.764154 
1.777223 50.782949 
1.777340 50.801728 
1.777456 50.820490 
1.777573 50.839236 
1.777689 50.857966 
1.777806 50.876678 
1.777922 50.895375 
1.778038 50.914054 
1.778155 50.932717 
1.778271 50.951363 
1.778387 50.969992 
1.778503 50.988605 
1.778619 51.007200 
1.778736 51.025778 
1.778852 51.044339 
1.778968 51.062883 
1.779083 51.081410 
1.779199 51.099920 
1.779315 51.118412 
1.779431 51.136887 
1.779547 51.155344 
1.779663 51.173784 
1.779778 51.192206 
1.779894 51.210611 
1.780010 51.228998 
1.780125 51.247367 
1.780241 51.265718 
1.780356 51.284051 
1.780472 51.302367 
1.780587 51.320664 
1.780702 51.338943 
1.780818 51.357205 
1.780933 51.375447 
1.781048 51.393672 
1.781163 51.411878 
1.781279 51.430066 
1.781394 51.448236 
1.781509 51.466387 
1.781624 51.484519 
1.781739 51.502633 
1.781854 51.520728 
1.781969 51.538804 
1.782084 51.556862 
1.782199 51.574900 
1.782313 51.592919 
1.782428 51.611216 
1.782543 51.630782 
1.782657 51.650333 
1.782772 51.669869 
1.782887 51.689390 
1.783001 51.708896 
1.783116 51.728387 
1.783230 51.747863 
1.783345 51.767323 
1.783459 51.786768 
1.783573 51.806197 
1.783688 51.825611 
1.783802 51.845009 
1.783916 51.864392 
1.784030 51.883759 
1.784144 51.903111 
1.784258 51.922447 
1.784372 51.941766 
1.784486 51.961070 
1.784600 51.980359 
1.784714 51.999631 
1.784828 52.018887 
1.784942 52.038127 
1.785056 52.057350 
1.785169 52.076558 
1.785283 52.095749 
1.785397 52.114924 
1.785510 52.134083 
1.785624 52.153225 
1.785738 52.172351 
1.785851 52.191460 
1.785964 52.210552 
1.786078 52.229628 
1.786191 52.248687 
1.786305 52.267729 
1.786418 52.286754 
1.786531 52.305763 
1.786644 52.324754 
1.786757 52.343729 
1.786871 52.362686 
1.786984 52.381626 
1.787097 52.400549 
1.787210 52.419454 
1.787323 52.438343 
1.787435 52.457214 
1.787548 52.476067 
1.787661 52.494903 
1.787774 52.513721 
1.787887 52.532522 
1.787999 52.551305 
1.788112 52.570070 
1.788225 52.588817 
1.788337 52.607547 
1.788450 52.626258 
1.788562 52.644952 
1.788675 52.663627 
1.788787 52.682284 
1.788900 52.700923 
1.789012 52.719544 
1.789124 52.738146 
1.789237 52.756730 
1.789349 52.775296 
1.789461 52.793843 
1.789573 52.812372 
1.789685 52.830881 
1.789797 52.849372 
1.789909 52.867845 
1.790021 52.886298 
1.790133 52.904733 
1.790245 52.923148 
1.790357 52.941545 
1.790469 52.959923 
1.790581 52.978281 
1.790692 52.996620 
1.790804 53.014940 
1.790916 53.033240 
1.791028 53.051521 
1.791139 53.069783 
1.791251 53.088025 
1.791362 53.106247 
1.791474 53.124450 
1.791585 53.142633 
1.791697 53.160796 
1.791808 53.179600 
1.791919 53.199403 
1.792031 53.219190 
1.792142 53.238962 
1.792253 53.258718 
1.792364 53.278458 
1.792475 53.298182 
1.792586 53.317890 
1.792697 53.337582 
1.792808 53.357259 
1.792919 53.376919 
1.793030 53.396563 
1.793141 53.416191 
1.793252 53.435803 
1.793363 53.455398 
1.793474 53.474977 
1.793584 53.494540 
1.793695 53.514086 
1.793806 53.533616 
1.793916 53.553129 
1.794027 53.572625 
1.794137 53.592105 
1.794248 53.611568 
1.794358 53.631014 
1.794469 53.650443 
1.794579 53.669855 
1.794689 53.689250 
1.794800 53.708628 
1.794910 53.727990 
1.795020 53.747333 
1.795130 53.766660 
1.795240 53.785969 
1.795350 53.805261 
1.795460 53.824536 
1.795570 53.843793 
1.795680 53.863032 
1.795790 53.882254 
1.795900 53.901459 
1.796010 53.920645 
1.796120 53.939814 
1.796230 53.958965 
1.796339 53.978098 
1.796449 53.997213 
1.796559 54.016310 
1.796668 54.035389 
1.796778 54.054449 
1.796887 54.073492 
1.796997 54.092516 
1.797106 54.111522 
1.797216 54.130509 
1.797325 54.149478 
1.797435 54.168429 
1.797544 54.187361 
1.797653 54.206274 
1.797762 54.225168 
1.797872 54.244044 
1.797981 54.262901 
1.798090 54.281739 
1.798199 54.300558 
1.798308 54.319358 
1.798417 54.338139 
1.798526 54.356900 
1.798635 54.375643 
1.798744 54.394366 
1.798853 54.413070 
1.798961 54.431754 
1.799070 54.450419 
1.799179 54.469064 
1.799288 54.487690 
1.799396 54.506296 
1.799505 54.524882 
1.799613 54.543449 
1.799722 54.561995 
1.799831 54.580522 
1.799939 54.599028 
1.800047 54.617515 
1.800156 54.635981 
1.800264 54.654427 
1.800373 54.672853 
1.800481 54.691258 
1.800589 54.709643 
1.800697 54.728008 
1.800806 54.746352 
1.800914 54.764675 
1.801022 54.782978 
1.801130 54.802564 
1.801238 54.822605 
1.801346 54.842630 
1.801454 54.862639 
1.801562 54.882631 
1.801670 54.902607 
1.801778 54.922566 
1.801885 54.942509 
1.801993 54.962435 
1.802101 54.982345 
1.802208 55.002237 
1.802316 55.022113 
1.802424 55.041972 
1.802531 55.061815 
1.802639 55.081640 
1.802746 55.101448 
1.802854 55.121239 
1.802961 55.141013 
1.803069 55.160770 
1.803176 55.180509 
1.803283 55.200231 
1.803390 55.219936 
1.803498 55.239623 
1.803605 55.259293 
1.803712 55.278945 
1.803819 55.298580 
1.803926 55.318196 
1.804033 55.337795 
1.804140 55.357377 
1.804247 55.376940 
1.804354 55.396486 
1.804461 55.416013 
1.804568 55.435522 
1.804675 55.455014 
1.804781 55.474487 
1.804888 55.493942 
1.804995 55.513378 
1.805101 55.532796 
1.805208 55.552196 
1.805315 55.571578 
1.805421 55.590940 
1.805528 55.610284 
1.805634 55.629610 
1.805741 55.648916 
1.805847 55.668204 
1.805953 55.687473 
1.806060 55.706723 
1.806166 55.725955 
1.806272 55.745167 
1.806378 55.764359 
1.806485 55.783533 
1.806591 55.802688 
1.806697 55.821823 
1.806803 55.840939 
1.806909 55.860035 
1.807015 55.879112 
1.807121 55.898169 
1.807227 55.917207 
1.807333 55.936225 
1.807439 55.955223 
1.807544 55.974201 
1.807650 55.993159 
1.807756 56.012098 
1.807862 56.031016 
1.807967 56.049915 
1.808073 56.068793 
1.808179 56.087651 
1.808284 56.106488 
1.808390 56.125306 
1.808495 56.144102 
1.808601 56.162879 
1.808706 56.181635 
1.808811 56.200370 
1.808917 56.219084 
1.809022 56.237778 
1.809127 56.256451 
1.809233 56.275103 
1.809338 56.293734 
1.809443 56.312343 
1.809548 56.330932 
1.809653 56.349500 
1.809758 56.368046 
1.809863 56.386571 
1.809968 56.405075 
1.810073 56.423557 
1.810178 56.442018 
1.810283 56.460719 
1.810388 56.481019 
1.810493 56.501301 
1.810598 56.521567 
1.810702 56.541816 
1.810807 56.562048 
1.810912 56.582262 
1.811016 56.602459 
1.811121 56.622639 
1.811226 56.642802 
1.811330 56.662947 
1.811435 56.683075 
1.811539 56.703186 
1.811644 56.723279 
1.811748 56.743354 
1.811852 56.763412 
1.811957 56.783452 
1.812061 56.803474 
1.812165 56.823478 
1.812269 56.843464 
1.812373 56.863433 
1.812478 56.883383 
1.812582 56.903315 
1.812686 56.923230 
1.812790 56.943125 
1.812894 56.963003 
1.812998 56.982862 
1.813102 57.002703 
1.813205 57.022526 
1.813309 57.042330 
1.813413 57.062115 
1.813517 57.081882 
1.813620 57.101630 
1.813724 57.121359 
1.813828 57.141069 
1.813931 57.160761 
1.814035 57.180433 
1.814139 57.200087 
1.814242 57.219721 
1.814346 57.239337 
1.814449 57.258933 
1.814552 57.278509 
1.814656 57.298067 
1.814759 57.317605 
1.814862 57.337123 
1.814966 57.356623 
1.815069 57.376102 
1.815172 57.395562 
1.815275 57.415002 
1.815378 57.434422 
1.815481 57.453823 
1.815585 57.473203 
1.815688 57.492564 
1.815791 57.511904 
1.815893 57.531224 
1.815996 57.550525 
1.816099 57.569805 
1.816202 57.589064 
1.816305 57.608303 
1.816408 57.627522 
1.816510 57.646720 
1.816613 57.665898 
1.816716 57.685055 
1.816818 57.704192 
1.816921 57.723307 
1.817024 57.742402 
1.817126 57.761476 
1.817229 57.780528 
1.817331 57.799560 
1.817434 57.818571 
1.817536 57.837560 
1.817638 57.856528 
1.817741 57.875475 
1.817843 57.894401 
1.817945 57.913305 
1.818048 57.932187 
1.818150 57.951048 
1.818252 57.969887 
1.818354 57.988705 
1.818456 58.007501 
1.818558 58.026274 
1.818660 58.045026 
1.818762 58.063756 
1.818864 58.082464 
1.818966 58.101149 
1.819068 58.119813 
1.819170 58.138454 
1.819272 58.157073 
1.819374 58.175669 
1.819475 58.195321 
1.819577 58.215867 
1.819679 58.236395 
1.819781 58.256906 
1.819882 58.277398 
1.819984 58.297873 
1.820085 58.318331 
1.820187 58.338770 
1.820288 58.359191 
1.820390 58.379595 
1.820491 58.399980 
1.820593 58.420347 
1.820694 58.440696 
1.820795 58.461027 
1.820897 58.481339 
1.820998 58.501633 
1.821099 58.521909 
1.821200 58.542166 
1.821301 58.562405 
1.821402 58.582624 
1.821503 58.602826 
1.821604 58.623008 
1.821705 58.643172 
1.821806 58.663317 
1.821907 58.683443 
1.822008 58.703550 
1.822109 58.723638 
1.822210 58.743706 
1.822311 58.763756 
1.822412 58.783786 
1.822512 58.803797 
1.822613 58.823789 
1.822714 58.843761 
1.822814 58.863714 
1.822915 58.883647 
1.823015 58.903561 
1.823116 58.923455 
1.823216 58.943329 
1.823317 58.963183 
1.823417 58.983018 
1.823518 59.002832 
1.823618 59.022627 
1.823718 59.042401 
1.823819 59.062156 
1.823919 59.081890 
1.824019 59.101604 
1.824119 59.121297 
1.824219 59.140970 
1.824319 59.160623 
1.824420 59.180255 
1.824520 59.199866 
1.824620 59.219457 
1.824720 59.239027 
1.824820 59.258576 
1.824919 59.278105 
1.825019 59.297612 
1.825119 59.317099 
1.825219 59.336564 
1.825319 59.356009 
1.825419 59.375432 
1.825518 59.394834 
1.825618 59.414214 
1.825718 59.433573 
1.825817 59.452911 
1.825917 59.472227 
1.826016 59.491521 
1.826116 59.510794 
1.826215 59.530045 
1.826315 59.549274 
1.826414 59.568482 
1.826514 59.587667 
1.826613 59.606830 
1.826712 59.625971 
1.826812 59.645091 
1.826911 59.664187 
1.827010 59.683262 
1.827109 59.702314 
1.827209 59.721344 
1.827308 59.740351 
1.827407 59.759336 
1.827506 59.778298 
1.827605 59.797237 
1.827704 59.816153 
1.827803 59.835047 
1.827902 59.853917 
1.828001 59.872765 
1.828100 59.891590 
1.828199 59.910391 
1.828297 59.929169 
1.828396 59.947924 
1.828495 59.966655 
1.828594 59.987198 
1.828692 60.007995 
1.828791 60.028775 
1.828890 60.049536 
1.828988 60.070278 
1.829087 60.091002 
1.829185 60.111707 
1.829284 60.132394 
1.829382 60.153063 
1.829481 60.173712 
1.829579 60.194343 
1.829678 60.214955 
1.829776 60.235548 
1.829874 60.256122 
1.829972 60.276677 
1.830071 60.297213 
1.830169 60.317730 
1.830267 60.338227 
1.830365 60.358706 
1.830463 60.379165 
1.830561 60.399604 
1.830659 60.420024 
1.830757 60.440425 
1.830855 60.460806 
1.830953 60.481168 
1.831051 60.501509 
1.831149 60.521831 
1.831247 60.542133 
1.831345 60.562415 
1.831442 60.582678 
1.831540 60.602920 
1.831638 60.623142 
1.831735 60.643344 
1.831833 60.663526 
1.831931 60.683687 
1.832028 60.703828 
1.832126 60.723949 
1.832223 60.744049 
1.832321 60.764128 
1.832418 60.784187 
1.832516 60.804226 
1.832613 60.824243 
1.832710 60.844240 
1.832808 60.864216 
1.832905 60.884171 
1.833002 60.904105 
1.833099 60.924017 
1.833197 60.943909 
1.833294 60.963779 
1.833391 60.983629 
1.833488 61.003456 
1.833585 61.023263 
1.833682 61.043048 
1.833779 61.062811 
1.833876 61.082553 
1.833973 61.102273 
1.834070 61.121971 
1.834167 61.141647 
1.834264 61.161302 
1.834360 61.180935 
1.834457 61.200545 
1.834554 61.220134 
1.834651 61.239700 
1.834747 61.259244 
1.834844 61.278766 
1.834941 61.298265 
1.835037 61.317742 
1.835134 61.337196 
1.835230 61.356628 
1.835327 61.376037 
1.835423 61.395423 
1.835520 61.414787 
1.835616 61.434128 
1.835712 61.453446 
1.835809 61.472740 
1.835905 61.492012 
1.836001 61.511260 
1.836098 61.530486 
1.836194 61.549688 
1.836290 61.568866 
1.836386 61.588021 
1.836482 61.607153 
1.836578 61.626261 
1.836675 61.645345 
1.836771 61.664406 
1.836867 61.683443 
1.836963 61.702456 
1.837059 61.721445 
1.837154 61.740410 
1.837250 61.759351 
1.837346 61.778267 
1.837442 61.797160 
1.837538 61.816141 
1.837634 61.837217 
1.837729 61.858273 
1.837825 61.879311 
1.837921 61.900330 
1.838016 61.921329 
1.838112 61.942310 
1.838208 61.963271 
1.838303 61.984213 
1.838399 62.005135 
1.838494 62.026038 
1.838590 62.046922 
1.838685 62.067786 
1.838781 62.088630 
1.838876 62.109455 
1.838971 62.130260 
1.839067 62.151045 
1.839162 62.171810 
1.839257 62.192556 
1.839352 62.213281 
1.839447 62.233987 
1.839543 62.254672 
1.839638 62.275337 
1.839733 62.295982 
1.839828 62.316607 
1.839923 62.337211 
1.840018 62.357795 
1.840113 62.378358 
1.840208 62.398901 
1.840303 62.419423 
1.840397 62.439924 
1.840492 62.460405 
1.840587 62.480864 
1.840682 62.501303 
1.840776 62.521721 
1.840871 62.542118 
1.840966 62.562494 
1.841061 62.582848 
1.841155 62.603182 
1.841250 62.623494 
1.841344 62.643785 
1.841439 62.664054 
1.841533 62.684302 
1.841628 62.704528 
1.841722 62.724733 
1.841817 62.744916 
1.841911 62.765077 
1.842005 62.785216 
1.842100 62.805334 
1.842194 62.825429 
1.842288 62.845503 
1.842382 62.865554 
1.842476 62.885583 
1.842571 62.905590 
1.842665 62.925575 
1.842759 62.945537 
1.842853 62.965477 
1.842947 62.985394 
1.843041 63.005289 
1.843135 63.025161 
1.843229 63.045010 
1.843323 63.064837 
1.843417 63.084640 
1.843510 63.104421 
1.843604 63.124179 
1.843698 63.143913 
1.843792 63.163625 
1.843886 63.183313 
1.843979 63.202978 
1.844073 63.222619 
1.844167 63.242238 
1.844260 63.261832 
1.844354 63.281403 
1.844447 63.300951 
1.844541 63.320474 
1.844634 63.339974 
1.844728 63.359450 
1.844821 63.378902 
1.844915 63.398330 
1.845008 63.417734 
1.845102 63.437114 
1.845195 63.456469 
1.845288 63.475801 
1.845382 63.495107 
1.845475 63.514390 
1.845568 63.533648 
1.845661 63.552881 
1.845754 63.572089 
1.845847 63.591273 
1.845941 63.610432 
1.846034 63.629566 
1.846127 63.648675 
1.846220 63.667759 
1.846313 63.686818 
1.846406 63.705852 
1.846499 63.724877 
1.846592 63.746222 
1.846684 63.767547 
1.846777 63.788852 
1.846870 63.810138 
1.846963 63.831404 
1.847056 63.852650 
1.847148 63.873877 
1.847241 63.895083 
1.847334 63.916269 
1.847426 63.937435 
1.847519 63.958581 
1.847612 63.979706 
1.847704 64.000812 
1.847797 64.021896 
1.847889 64.042961 
1.847982 64.064005 
1.848074 64.085028 
1.848166 64.106031 
1.848259 64.127013 
1.848351 64.147974 
1.848443 64.168915 
1.848536 64.189834 
1.848628 64.210733 
1.848720 64.231610 
1.848812 64.252467 
1.848904 64.273302 
1.848997 64.294116 
1.849089 64.314909 
1.849181 64.335680 
1.849273 64.356430 
1.849365 64.377159 
1.849457 64.397866 
1.849549 64.418551 
1.849641 64.439214 
1.849732 64.459856 
1.849824 64.480476 
1.849916 64.501075 
1.850008 64.521651 
1.850100 64.542205 
1.850191 64.562737 
1.850283 64.583247 
1.850375 64.603734 
1.850466 64.624200 
1.850558 64.644643 
1.850650 64.665063 
1.850741 64.685461 
1.850833 64.705837 
1.850924 64.726190 
1.851016 64.746520 
1.851107 64.766827 
1.851199 64.787111 
1.851290 64.807373 
1.851381 64.827612 
1.851473 64.847827 
1.851564 64.868019 
1.851655 64.888188 
1.851747 64.908334 
1.851838 64.928457 
1.851929 64.948556 
1.852020 64.968631 
1.852111 64.988684 
1.852202 65.008712 
1.852293 65.028717 
1.852384 65.048698 
1.852476 65.068655 
1.852567 65.088588 
1.852657 65.108497 
1.852748 65.128382 
1.852839 65.148243 
1.852930 65.168080 
1.853021 65.187892 
1.853112 65.207680 
1.853203 65.227444 
1.853293 65.247183 
1.853384 65.266898 
1.853475 65.286588 
1.853566 65.306253 
1.853656 65.325893 
1.853747 65.345509 
1.853838 65.365100 
1.853928 65.384665 
1.854019 65.404206 
1.854109 65.423721 
1.854200 65.443211 
1.854290 65.462676 
1.854381 65.482115 
1.854471 65.501529 
1.854561 65.520917 
1.854652 65.540280 
1.854742 65.559617 
1.854832 65.578928 
1.854923 65.598214 
1.855013 65.617473 
1.855103 65.636707 
1.855193 65.655914 
1.855284 65.675095 
1.855374 65.694250 
1.855464 65.715025 
1.855554 65.736631 
1.855644 65.758216 
1.855734 65.779781 
1.855824 65.801325 
1.855914 65.822848 
1.856004 65.844351 
1.856094 65.865834 
1.856184 65.887295 
1.856274 65.908736 
1.856364 65.930156 
1.856453 65.951555 
1.856543 65.972933 
1.856633 65.994290 
1.856723 66.015625 
1.856812 66.036940 
1.856902 66.058233 
1.856992 66.079505 
1.857081 66.100755 
1.857171 66.121984 
1.857260 66.143192 
1.857350 66.164377 
1.857439 66.185542 
1.857529 66.206684 
1.857618 66.227805 
1.857708 66.248903 
1.857797 66.269980 
1.857886 66.291035 
1.857976 66.312068 
1.858065 66.333078 
1.858154 66.354067 
1.858243 66.375033 
1.858333 66.395976 
1.858422 66.416898 
1.858511 66.437797 
1.858600 66.458673 
1.858689 66.479526 
1.858778 66.500357 
1.858867 66.521166 
1.858956 66.541951 
1.859045 66.562714 
1.859134 66.583453 
1.859223 66.604170 
1.859312 66.624863 
1.859401 66.645533 
1.859490 66.666180 
1.859579 66.686804 
1.859667 66.707404 
1.859756 66.727981 
1.859845 66.748534 
1.859934 66.769064 
1.860022 66.789570 
1.860111 66.810052 
1.860200 66.830511 
1.860288 66.850945 
1.860377 66.871356 
1.860465 66.891743 
1.860554 66.912105 
1.860642 66.932444 
1.860731 66.952758 
1.860819 66.973048 
1.860908 66.993313 
1.860996 67.013554 
1.861084 67.033770 
1.861173 67.053962 
1.861261 67.074129 
1.861349 67.094272 
1.861437 67.114390 
1.861526 67.134482 
1.861614 67.154550 
1.861702 67.174593 
1.861790 67.194610 
1.861878 67.214603 
1.861966 67.234570 
1.862054 67.254511 
1.862142 67.274428 
1.862230 67.294319 
1.862318 67.314184 
1.862406 67.334024 
1.862494 67.353837 
1.862582 67.373626 
1.862670 67.393388 
1.862758 67.413124 
1.862846 67.432834 
1.862934 67.452519 
1.863021 67.472177 
1.863109 67.491808 
1.863197 67.511414 
1.863285 67.530993 
1.863372 67.550545 
1.863460 67.570071 
1.863548 67.589571 
1.863635 67.609043 
1.863723 67.628489 
1.863810 67.647908 
1.863898 67.667300 
1.863985 67.686665 
1.864073 67.706003 
1.864160 67.725313 
1.864248 67.744597 
1.864335 67.766298 
1.864422 67.788177 
1.864510 67.810035 
1.864597 67.831872 
1.864684 67.853688 
1.864772 67.875482 
1.864859 67.897255 
1.864946 67.919006 
1.865033 67.940736 
1.865120 67.962444 
1.865208 67.984131 
1.865295 68.005796 
1.865382 68.027440 
1.865469 68.049061 
1.865556 68.070661 
1.865643 68.092238 
1.865730 68.113794 
1.865817 68.135327 
1.865904 68.156838 
1.865990 68.178327 
1.866077 68.199794 
1.866164 68.221239 
1.866251 68.242661 
1.866338 68.264060 
1.866424 68.285437 
1.866511 68.306791 
1.866598 68.328123 
1.866684 68.349431 
1.866771 68.370717 
1.866858 68.391980 
1.866944 68.413220 
1.867031 68.434437 
1.867117 68.455631 
1.867204 68.476802 
1.867290 68.497949 
1.867377 68.519073 
1.867463 68.540174 
1.867549 68.561251 
1.867636 68.582304 
1.867722 68.603335 
1.867808 68.624341 
1.867895 68.645323 
1.867981 68.666282 
1.868067 68.687217 
1.868153 68.708128 
1.868240 68.729015 
1.868326 68.749878 
1.868412 68.770716 
1.868498 68.791531 
1.868584 68.812321 
1.868670 68.833086 
1.868756 68.853828 
1.868842 68.874544 
1.868928 68.895236 
1.869014 68.915904 
1.869100 68.936546 
1.869186 68.957164 
1.869272 68.977757 
1.869358 68.998325 
1.869443 69.018868 
1.869529 69.039386 
1.869615 69.059878 
1.869701 69.080345 
1.869786 69.100787 
1.869872 69.121204 
1.869958 69.141595 
1.870043 69.161960 
1.870129 69.182300 
1.870215 69.202614 
1.870300 69.222903 
1.870386 69.243165 
1.870471 69.263402 
1.870557 69.283612 
1.870642 69.303797 
1.870727 69.323955 
1.870813 69.344087 
1.870898 69.364193 
1.870984 69.384272 
1.871069 69.404325 
1.871154 69.424351 
1.871240 69.444351 
1.871325 69.464324 
1.871410 69.484270 
1.871495 69.504189 
1.871580 69.524081 
1.871666 69.543947 
1.871751 69.563785 
1.871836 69.583596 
1.871921 69.603380 
1.872006 69.623137 
1.872091 69.642866 
1.872176 69.662567 
1.872261 69.682241 
1.872346 69.701888 
1.872431 69.721506 
1.872516 69.741097 
1.872601 69.760660 
1.872686 69.780195 
1.872771 69.799702 
1.872855 69.819181 
1.872940 69.838632 
1.873025 69.858054 
1.873110 69.879457 
1.873195 69.901626 
1.873279 69.923772 
1.873364 69.945897 
1.873449 69.968000 
1.873533 69.990081 
1.873618 70.012140 
1.873702 70.034176 
1.873787 70.056191 
1.873871 70.078183 
1.873956 70.100152 
1.874040 70.122100 
1.874125 70.144024 
1.874209 70.165926 
1.874294 70.187806 
1.874378 70.209663 
1.874462 70.231497 
1.874547 70.253308 
1.874631 70.275096 
1.874715 70.296862 
1.874799 70.318604 
1.874884 70.340323 
1.874968 70.362019 
1.875052 70.383692 
1.875136 70.405342 
1.875220 70.426968 
1.875304 70.448570 
1.875388 70.470149 
1.875472 70.491705 
1.875556 70.513237 
1.875640 70.534745 
1.875724 70.556229 
1.875808 70.577689 
1.875892 70.599126 
1.875976 70.620538 
1.876060 70.641927 
1.876143 70.663291 
1.876227 70.684631 
1.876311 70.705947 
1.876395 70.727238 
1.876478 70.748505 
1.876562 70.769747 
1.876646 70.790965 
1.876729 70.812158 
1.876813 70.833326 
1.876897 70.854470 
1.876980 70.875589 
1.877064 70.896682 
1.877147 70.917751 
1.877231 70.938795 
1.877314 70.959813 
1.877398 70.980806 
1.877481 71.001774 
1.877565 71.022717 
1.877648 71.043634 
1.877731 71.064526 
1.877815 71.085391 
1.877898 71.106232 
1.877981 71.127046 
1.878064 71.147835 
1.878148 71.168598 
1.878231 71.189334 
1.878314 71.210045 
1.878397 71.230730 
1.878480 71.251388 
1.878563 71.272020 
1.878646 71.292626 
1.878729 71.313205 
1.878812 71.333758 
1.878895 71.354285 
1.878978 71.374784 
1.879061 71.395257 
1.879144 71.415703 
1.879227 71.436122 
1.879310 71.456514 
1.879393 71.476879 
1.879476 71.497217 
1.879559 71.517528 
1.879641 71.537812 
1.879724 71.558068 
1.879807 71.578297 
1.879890 71.598498 
1.879972 71.618672 
1.880055 71.638818 
1.880138 71.658936 
1.880220 71.679026 
1.880303 71.699089 
1.880385 71.719123 
1.880468 71.739130 
1.880551 71.759108 
1.880633 71.779058 
1.880716 71.798980 
1.880798 71.818873 
1.880881 71.838738 
1.880963 71.858575 
1.881045 71.878382 
1.881128 71.898161 
1.881210 71.917912 
1.881292 71.937633 
1.881375 71.957325 
1.881457 71.976989 
1.881539 71.996623 
1.881621 72.016228 
1.881704 72.035804 
1.881786 72.055351 
1.881868 72.077680 
1.881950 72.100135 
1.882032 72.122567 
1.882114 72.144976 
1.882196 72.167363 
1.882279 72.189727 
1.882361 72.212068 
1.882443 72.234386 
1.882525 72.256681 
1.882606 72.278953 
1.882688 72.301202 
1.882770 72.323428 
1.882852 72.345630 
1.882934 72.367809 
1.883016 72.389965 
1.883098 72.412097 
1.883179 72.434206 
1.883261 72.456291 
1.883343 72.478352 
1.883425 72.500390 
1.883506 72.522403 
1.883588 72.544393 
1.883669 72.566359 
1.883751 72.588301 
1.883833 72.610219 
1.883914 72.632112 
1.883996 72.653981 
1.884077 72.675826 
1.884159 72.697647 
1.884240 72.719443 
1.884322 72.741215 
1.884403 72.762962 
1.884484 72.784684 
1.884566 72.806382 
1.884647 72.828054 
1.884728 72.849702 
1.884810 72.871325 
1.884891 72.892923 
1.884972 72.914496 
1.885053 72.936044 
1.885134 72.957566 
1.885216 72.979063 
1.885297 73.000535 
1.885378 73.021981 
1.885459 73.043401 
1.885540 73.064797 
1.885621 73.086166 
1.885702 73.107509 
1.885783 73.128827 
1.885864 73.150119 
1.885945 73.171385 
1.886026 73.192625 
1.886107 73.213838 
1.886188 73.235026 
1.886268 73.256187 
1.886349 73.277322 
1.886430 73.298430 
1.886511 73.319512 
1.886592 73.340567 
1.886672 73.361596 
1.886753 73.382598 
1.886834 73.403573 
1.886914 73.424521 
1.886995 73.445443 
1.887076 73.466337 
1.887156 73.487204 
1.887237 73.508044 
1.887317 73.528856 
1.887398 73.549642 
1.887478 73.570400 
1.887559 73.591130 
1.887639 73.611833 
1.887720 73.632508 
1.887800 73.653155 
1.887881 73.673775 
1.887961 73.694366 
1.888041 73.714930 
1.888122 73.735466 
1.888202 73.755973 
1.888282 73.776453 
1.888362 73.796904 
1.888443 73.817326 
1.888523 73.837721 
1.888603 73.858086 
1.888683 73.878424 
1.888763 73.898732 
1.888844 73.919012 
1.888924 73.939262 
1.889004 73.959484 
1.889084 73.979677 
1.889164 73.999841 
1.889244 74.019976 
1.889324 74.040081 
1.889404 74.060157 
1.889484 74.080204 
1.889564 74.100221 
1.889644 74.120208 
1.889723 74.140166 
1.889803 74.160094 
1.889883 74.179993 
1.889963 74.199861 
1.890043 74.219699 
1.890123 74.239508 
1.890202 74.259286 
1.890282 74.279034 
1.890362 74.298752 
1.890441 74.318439 
1.890521 74.339748 
1.890601 74.362510 
1.890680 74.385249 
1.890760 74.407965 
1.890840 74.430657 
1.890919 74.453325 
1.890999 74.475970 
1.891078 74.498591 
1.891158 74.521189 
1.891237 74.543762 
1.891316 74.566312 
1.891396 74.588838 
1.891475 74.611340 
1.891555 74.633818 
1.891634 74.656271 
1.891713 74.678701 
1.891793 74.701106 
1.891872 74.723486 
1.891951 74.745843 
1.892030 74.768174 
1.892109 74.790482 
1.892189 74.812764 
1.892268 74.835022 
1.892347 74.857255 
1.892426 74.879463 
1.892505 74.901646 
1.892584 74.923805 
1.892663 74.945938 
1.892742 74.968046 
1.892821 74.990129 
1.892900 75.012186 
1.892979 75.034218 
1.893058 75.056225 
1.893137 75.078206 
1.893216 75.100162 
1.893295 75.122092 
1.893373 75.143996 
1.893452 75.165874 
1.893531 75.187727 
1.893610 75.209554 
1.893688 75.231354 
1.893767 75.253129 
1.893846 75.274877 
1.893924 75.296599 
1.894003 75.318295 
1.894082 75.339964 
1.894160 75.361607 
1.894239 75.383223 
1.894317 75.404813 
1.894396 75.426376 
1.894474 75.447913 
1.894553 75.469422 
1.894631 75.490905 
1.894710 75.512360 
1.894788 75.533789 
1.894867 75.555190 
1.894945 75.576564 
1.895023 75.597911 
1.895102 75.619231 
1.895180 75.640523 
1.895258 75.661787 
1.895336 75.683024 
1.895415 75.704233 
1.895493 75.725415 
1.895571 75.746568 
1.895649 75.767694 
1.895727 75.788792 
1.895806 75.809861 
1.895884 75.830903 
1.895962 75.851916 
1.896040 75.872901 
1.896118 75.893858 
1.896196 75.914786 
1.896274 75.935685 
1.896352 75.956556 
1.896430 75.977399 
1.896508 75.998212 
1.896586 76.018997 
1.896663 76.039753 
1.896741 76.060479 
1.896819 76.081177 
1.896897 76.101845 
1.896975 76.122484 
1.897053 76.143094 
1.897130 76.163675 
1.897208 76.184225 
1.897286 76.204747 
1.897364 76.225238 
1.897441 76.245700 
1.897519 76.266132 
1.897596 76.286534 
1.897674 76.306907 
1.897752 76.327249 
1.897829 76.347561 
1.897907 76.367842 
1.897984 76.388094 
1.898062 76.408315 
1.898139 76.428505 
1.898217 76.448665 
1.898294 76.468794 
1.898372 76.488893 
1.898449 76.508960 
1.898527 76.528997 
1.898604 76.549003 
1.898681 76.568977 
1.898759 76.588921 
1.898836 76.608833 
1.898913 76.628714 
1.898990 76.648563 
1.899068 76.668381 
1.899145 76.689344 
1.899222 76.712415 
1.899299 76.735462 
1.899376 76.758485 
1.899454 76.781484 
1.899531 76.804458 
1.899608 76.827408 
1.899685 76.850334 
1.899762 76.873235 
1.899839 76.896112 
1.899916 76.918963 
1.899993 76.941791 
1.900070 76.964593 
1.900147 76.987371 
1.900224 77.010123 
1.900301 77.032851 
1.900377 77.055553 
1.900454 77.078231 
1.900531 77.100883 
1.900608 77.123510 
1.900685 77.146111 
1.900761 77.168687 
1.900838 77.191238 
1.900915 77.213763 
1.900992 77.236262 
1.901068 77.258736 
1.901145 77.281184 
1.901221 77.303606 
1.901298 77.326002 
1.901375 77.348372 
1.901451 77.370716 
1.901528 77.393034 
1.901604 77.415325 
1.901681 77.437590 
1.901757 77.459829 
1.901834 77.482042 
1.901910 77.504228 
1.901986 77.526387 
1.902063 77.548520 
1.902139 77.570626 
1.902215 77.592705 
1.902292 77.614757 
1.902368 77.636782 
1.902444 77.658780 
1.902521 77.680752 
1.902597 77.702695 
1.902673 77.724612 
1.902749 77.746501 
1.902825 77.768363 
1.902901 77.790197 
1.902978 77.812004 
1.903054 77.833783 
1.903130 77.855535 
1.903206 77.877258 
1.903282 77.898954 
1.903358 77.920622 
1.903434 77.942261 
1.903510 77.963873 
1.903586 77.985456 
1.903662 78.007011 
1.903738 78.028538 
1.903813 78.050036 
1.903889 78.071506 
1.903965 78.092948 
1.904041 78.114360 
1.904117 78.135744 
1.904193 78.157099 
1.904268 78.178425 
1.904344 78.199722 
1.904420 78.220990 
1.904495 78.242229 
1.904571 78.263439 
1.904647 78.284620 
1.904722 78.305771 
1.904798 78.326892 
1.904874 78.347984 
1.904949 78.369047 
1.905025 78.390080 
1.905100 78.411083 
1.905176 78.432056 
1.905251 78.452999 
1.905327 78.473912 
1.905402 78.494795 
1.905478 78.515648 
1.905553 78.536471 
1.905628 78.557263 
1.905704 78.578025 
1.905779 78.598756 
1.905855 78.619457 
1.905930 78.640127 
1.906005 78.660766 
1.906080 78.681374 
1.906156 78.701952 
1.906231 78.722498 
1.906306 78.743013 
1.906381 78.763498 
1.906456 78.783950 
1.906532 78.804372 
1.906607 78.824762 
1.906682 78.845121 
1.906757 78.865448 
1.906832 78.885743 
1.906907 78.906006 
1.906982 78.926238 
1.907057 78.946438 
1.907132 78.966605 
1.907207 78.986741 
1.907282 79.006844 
1.907357 79.026915 
1.907432 79.046954 
1.907507 79.066960 
1.907582 79.086933 
1.907657 79.106874 
1.907732 79.127944 
1.907806 79.151328 
1.907881 79.174687 
1.907956 79.198021 
1.908031 79.221330 
1.908105 79.244614 
1.908180 79.267873 
1.908255 79.291106 
1.908330 79.314315 
1.908404 79.337498 
1.908479 79.360655 
1.908553 79.383787 
1.908628 79.406893 
1.908703 79.429974 
1.908777 79.453029 
1.908852 79.476058 
1.908926 79.499061 
1.909001 79.522039 
1.909075 79.544990 
1.909150 79.567915 
1.909224 79.590814 
1.909298 79.613687 
1.909373 79.636534 
1.909447 79.659354 
1.909521 79.682148 
1.909596 79.704915 
1.909670 79.727655 
1.909744 79.750369 
1.909818 79.773056 
1.909893 79.795717 
1.909967 79.818350 
1.910041 79.840957 
1.910115 79.863536 
1.910189 79.886088 
1.910263 79.908613 
1.910338 79.931111 
1.910412 79.953582 
1.910486 79.976025 
1.910560 79.998440 
1.910634 80.020828 
1.910708 80.043189 
1.910782 80.065521 
1.910856 80.087826 
1.910930 80.110103 
1.911004 80.132352 
1.911077 80.154573 
1.911151 80.176766 
1.911225 80.198931 
1.911299 80.221067 
1.911373 80.243176 
1.911447 80.265255 
1.911520 80.287307 
1.911594 80.309329 
1.911668 80.331323 
1.911742 80.353289 
1.911815 80.375225 
1.911889 80.397133 
1.911963 80.419011 
1.912036 80.440861 
1.912110 80.462682 
1.912183 80.484473 
1.912257 80.506235 
1.912330 80.527968 
1.912404 80.549671 
1.912477 80.571345 
1.912551 80.592989 
1.912624 80.614603 
1.912698 80.636188 
1.912771 80.657743 
1.912845 80.679268 
1.912918 80.700763 
1.912992 80.722228 
1.913065 80.743663 
1.913138 80.765067 
1.913211 80.786442 
1.913285 80.807785 
1.913358 80.829099 
1.913431 80.850381 
1.913505 80.871634 
1.913578 80.892855 
1.913651 80.914046 
1.913724 80.935205 
1.913797 80.956334 
1.913870 80.977432 
1.913944 80.998498 
1.914017 81.019534 
1.914090 81.040538 
1.914163 81.061510 
1.914236 81.082451 
1.914309 81.103361 
1.914382 81.124239 
1.914455 81.145085 
1.914528 81.165899 
1.914601 81.186682 
1.914674 81.207432 
1.914747 81.228151 
1.914820 81.248837 
1.914892 81.269491 
1.914965 81.290113 
1.915038 81.310702 
1.915111 81.331259 
1.915184 81.351783 
1.915257 81.372275 
1.915329 81.392733 
1.915402 81.413159 
1.915475 81.433552 
1.915547 81.453912 
1.915620 81.474239 
1.915693 81.494533 
1.915765 81.514793 
1.915838 81.535020 
1.915911 81.555214 
1.915983 81.575374 
1.916056 81.595500 
1.916128 81.615593 
1.916201 81.635652 
1.916274 81.656984 
1.916346 81.680687 
1.916419 81.704364 
1.916491 81.728015 
1.916563 81.751641 
1.916636 81.775241 
1.916708 81.798814 
1.916781 81.822362 
1.916853 81.845883 
1.916925 81.869379 
1.916998 81.892848 
1.917070 81.916291 
1.917142 81.939707 
1.917215 81.963097 
1.917287 81.986461 
1.917359 82.009797 
1.917431 82.033108 
1.917503 82.056391 
1.917576 82.079647 
1.917648 82.102877 
1.917720 82.126080 
1.917792 82.149255 
1.917864 82.172404 
1.917936 82.195525 
1.918008 82.218619 
1.918080 82.241686 
1.918152 82.264725 
1.918224 82.287737 
1.918296 82.310721 
1.918368 82.333677 
1.918440 82.356606 
1.918512 82.379507 
1.918584 82.402380 
1.918656 82.425225 
1.918727 82.448042 
1.918799 82.470831 
1.918871 82.493592 
1.918943 82.516325 
1.919014 82.539029 
1.919086 82.561705 
1.919158 82.584352 
1.919230 82.606971 
1.919301 82.629561 
1.919373 82.652122 
1.919445 82.674655 
1.919516 82.697159 
1.919588 82.719633 
1.919659 82.742079 
1.919731 82.764496 
1.919803 82.786883 
1.919874 82.809242 
1.919946 82.831571 
1.920017 82.853870 
1.920088 82.876140 
1.920160 82.898380 
1.920231 82.920591 
1.920303 82.942772 
1.920374 82.964923 
1.920446 82.987045 
1.920517 83.009136 
1.920588 83.031197 
1.920659 83.053228 
1.920731 83.075229 
1.920802 83.097200 
1.920873 83.119140 
1.920945 83.141050 
1.921016 83.162929 
1.921087 83.184778 
1.921158 83.206596 
1.921229 83.228383 
1.921300 83.250139 
1.921372 83.271865 
1.921443 83.293559 
1.921514 83.315222 
1.921585 83.336854 
1.921656 83.358455 
1.921727 83.380024 
1.921798 83.401562 
1.921869 83.423068 
1.921940 83.444543 
1.922011 83.465986 
1.922082 83.487398 
1.922153 83.508777 
1.922224 83.530124 
1.922295 83.551440 
1.922365 83.572723 
1.922436 83.593974 
1.922507 83.615193 
1.922578 83.636380 
1.922649 83.657534 
1.922719 83.678655 
1.922790 83.699744 
1.922861 83.720800 
1.922932 83.741824 
1.923002 83.762814 
1.923073 83.783772 
1.923144 83.804696 
1.923214 83.825588 
1.923285 83.846446 
1.923356 83.867271 
1.923426 83.888062 
1.923497 83.908820 
1.923567 83.929544 
1.923638 83.950235 
1.923708 83.970892 
1.923779 83.991515 
1.923849 84.012104 
1.923920 84.032659 
1.923990 84.053180 
1.924061 84.073667 
1.924131 84.094119 
1.924202 84.114537 
1.924272 84.134921 
1.924342 84.155270 
1.924413 84.175584 
1.924483 84.195864 
1.924554 84.216109 
1.924624 84.236319 
1.924694 84.256494 
1.924764 84.277848 
1.924835 84.301879 
1.924905 84.325884 
1.924975 84.349862 
1.925045 84.373814 
1.925115 84.397738 
1.925186 84.421636 
1.925256 84.445508 
1.925326 84.469352 
1.925396 84.493169 
1.925466 84.516959 
1.925536 84.540722 
1.925606 84.564458 
1.925676 84.588167 
1.925746 84.611848 
1.925816 84.635502 
1.925886 84.659128 
1.925956 84.682726 
1.926026 84.706297 
1.926096 84.729841 
1.926166 84.753356 
1.926236 84.776844 
1.926305 84.800303 
1.926375 84.823735 
1.926445 84.847138 
1.926515 84.870514 
1.926585 84.893861 
1.926654 84.917179 
1.926724 84.940470 
1.926794 84.963731 
1.926863 84.986965 
1.926933 85.010169 
1.927003 85.033345 
1.927072 85.056492 
1.927142 85.079611 
1.927212 85.102700 
1.927281 85.125760 
1.927351 85.148791 
1.927420 85.171793 
1.927490 85.194766 
1.927559 85.217709 
1.927629 85.240623 
1.927698 85.263508 
1.927768 85.286363 
1.927837 85.309188 
1.927907 85.331984 
1.927976 85.354749 
1.928045 85.377485 
1.928115 85.400191 
1.928184 85.422867 
1.928253 85.445513 
1.928323 85.468128 
1.928392 85.490714 
1.928461 85.513269 
1.928530 85.535793 
1.928600 85.558287 
1.928669 85.580750 
1.928738 85.603183 
1.928807 85.625585 
1.928876 85.647956 
1.928945 85.670296 
1.929015 85.692605 
1.929084 85.714884 
1.929153 85.737130 
1.929222 85.759346 
1.929291 85.781530 
1.929360 85.803683 
1.929429 85.825805 
1.929498 85.847895 
1.929567 85.869953 
1.929636 85.891979 
1.929705 85.913974 
1.929774 85.935936 
1.929843 85.957867 
1.929911 85.979766 
1.929980 86.001632 
1.930049 86.023466 
1.930118 86.045268 
1.930187 86.067038 
1.930256 86.088775 
1.930324 86.110479 
1.930393 86.132151 
1.930462 86.153790 
1.930531 86.175396 
1.930599 86.196969 
1.930668 86.218509 
1.930737 86.240016 
1.930805 86.261490 
1.930874 86.282931 
1.930943 86.304338 
1.931011 86.325712 
1.931080 86.347053 
1.931148 86.368359 
1.931217 86.389632 
1.931285 86.410871 
1.931354 86.432077 
1.931423 86.453248 
1.931491 86.474386 
1.931559 86.495489 
1.931628 86.516558 
1.931696 86.537592 
1.931765 86.558593 
1.931833 86.579558 
1.931902 86.600490 
1.931970 86.621386 
1.932038 86.642248 
1.932107 86.663075 
1.932175 86.683867 
1.932243 86.704624 
1.932312 86.725345 
1.932380 86.746032 
1.932448 86.766683 
1.932516 86.787299 
1.932585 86.807880 
1.932653 86.828425 
1.932721 86.848934 
1.932789 86.869407 
1.932857 86.889845 
1.932925 86.910246 
1.932994 86.930612 
1.933062 86.950942 
1.933130 86.971235 
1.933198 86.991862 
1.933266 87.016234 
1.933334 87.040579 
1.933402 87.064897 
1.933470 87.089188 
1.933538 87.113450 
1.933606 87.137686 
1.933674 87.161893 
1.933742 87.186073 
1.933810 87.210225 
1.933878 87.234350 
1.933946 87.258446 
1.934013 87.282514 
1.934081 87.306554 
1.934149 87.330566 
1.934217 87.354550 
1.934285 87.378505 
1.934352 87.402432 
1.934420 87.426331 
1.934488 87.450200 
1.934556 87.474042 
1.934623 87.497854 
1.934691 87.521638 
1.934759 87.545393 
1.934826 87.569119 
1.934894 87.592816 
1.934961 87.616484 
1.935029 87.640122 
1.935097 87.663732 
1.935164 87.687312 
1.935232 87.710863 
1.935299 87.734384 
1.935367 87.757876 
1.935434 87.781338 
1.935502 87.804770 
1.935569 87.828173 
1.935636 87.851546 
1.935704 87.874888 
1.935771 87.898201 
1.935839 87.921484 
1.935906 87.944736 
1.935973 87.967958 
1.936041 87.991150 
1.936108 88.014312 
1.936175 88.037443 
1.936242 88.060543 
1.936310 88.083613 
1.936377 88.106652 
1.936444 88.129660 
1.936511 88.152638 
1.936578 88.175584 
1.936646 88.198499 
1.936713 88.221383 
1.936780 88.244236 
1.936847 88.267058 
1.936914 88.289848 
1.936981 88.312607 
1.937048 88.335334 
1.937115 88.358030 
1.937182 88.380694 
1.937249 88.403326 
1.937316 88.425926 
1.937383 88.448494 
1.937450 88.471031 
1.937517 88.493535 
1.937584 88.516007 
1.937651 88.538446 
1.937718 88.560854 
1.937784 88.583228 
1.937851 88.605571 
1.937918 88.627880 
1.937985 88.650157 
1.938052 88.672401 
1.938118 88.694613 
1.938185 88.716791 
1.938252 88.738936 
1.938319 88.761049 
1.938385 88.783128 
1.938452 88.805173 
1.938519 88.827186 
1.938585 88.849164 
1.938652 88.871110 
1.938719 88.893021 
1.938785 88.914899 
1.938852 88.936743 
1.938918 88.958553 
1.938985 88.980330 
1.939052 89.002072 
1.939118 89.023780 
1.939185 89.045453 
1.939251 89.067093 
1.939318 89.088698 
1.939384 89.110268 
1.939451 89.131804 
1.939517 89.153305 
1.939583 89.174771 
1.939650 89.196203 
1.939716 89.217600 
1.939783 89.238961 
1.939849 89.260287 
1.939915 89.281579 
1.939982 89.302834 
1.940048 89.324055 
1.940114 89.345240 
1.940180 89.366389 
1.940247 89.387503 
1.940313 89.408581 
1.940379 89.429623 
1.940445 89.450629 
1.940512 89.471599 
1.940578 89.492533 
1.940644 89.513431 
1.940710 89.534292 
1.940776 89.555117 
1.940842 89.575906 
1.940908 89.596658 
1.940974 89.617373 
1.941041 89.638052 
1.941107 89.658693 
1.941173 89.679298 
1.941239 89.699866 
1.941305 89.720396 
1.941371 89.740889 
1.941437 89.761345 
1.941503 89.781764 
1.941569 89.802145 
1.941634 89.825003 
1.941700 89.849706 
1.941766 89.874381 
1.941832 89.899027 
1.941898 89.923645 
1.941964 89.948235 
1.942030 89.972796 
1.942096 89.997329 
1.942161 90.021833 
1.942227 90.046309 
1.942293 90.070755 
1.942359 90.095173 
1.942424 90.119562 
1.942490 90.143922 
1.942556 90.168253 
1.942621 90.192555 
1.942687 90.216827 
1.942753 90.241070 
1.942818 90.265284 
1.942884 90.289468 
1.942949 90.313623 
1.943015 90.337748 
1.943081 90.361844 
1.943146 90.385910 
1.943212 90.409946 
1.943277 90.433952 
1.943343 90.457928 
1.943408 90.481874 
1.943473 90.505790 
1.943539 90.529675 
1.943604 90.553531 
1.943670 90.577356 
1.943735 90.601150 
1.943800 90.624914 
1.943866 90.648648 
1.943931 90.672350 
1.943996 90.696022 
1.944062 90.719663 
1.944127 90.743273 
1.944192 90.766852 
1.944257 90.790400 
1.944323 90.813917 
1.944388 90.837403 
1.944453 90.860857 
1.944518 90.884280 
1.944583 90.907671 
1.944648 90.931031 
1.944714 90.954359 
1.944779 90.977655 
1.944844 91.000920 
1.944909 91.024152 
1.944974 91.047353 
1.945039 91.070522 
1.945104 91.093658 
1.945169 91.116762 
1.945234 91.139834 
1.945299 91.162874 
1.945364 91.185881 
1.945429 91.208855 
1.945494 91.231797 
1.945559 91.254706 
1.945623 91.277583 
1.945688 91.300426 
1.945753 91.323236 
1.945818 91.346014 
1.945883 91.368758 
1.945948 91.391469 
1.946012 91.414147 
1.946077 91.436791 
1.946142 91.459402 
1.946207 91.481979 
1.946271 91.504523 
1.946336 91.527032 
1.946401 91.549508 
1.946465 91.571951 
1.946530 91.594359 
1.946595 91.616733 
1.946659 91.639073 
1.946724 91.661378 
1.946789 91.683649 
1.946853 91.705886 
1.946918 91.728089 
1.946982 91.750256 
1.947047 91.772389 
1.947111 91.794488 
1.947176 91.816551 
1.947240 91.838580 
1.947305 91.860573 
1.947369 91.882531 
1.947434 91.904454 
1.947498 91.926342 
1.947563 91.948194 
1.947627 91.970011 
1.947691 91.991793 
1.947756 92.013538 
1.947820 92.035248 
1.947884 92.056922 
1.947949 92.078560 
1.948013 92.100162 
1.948077 92.121728 
1.948142 92.143258 
1.948206 92.164752 
1.948270 92.186209 
1.948334 92.207629 
1.948399 92.229013 
1.948463 92.250361 
1.948527 92.271671 
1.948591 92.292945 
1.948655 92.314182 
1.948719 92.335382 
1.948784 92.356545 
1.948848 92.377670 
1.948912 92.398758 
1.948976 92.419809 
1.949040 92.440822 
1.949104 92.461798 
1.949168 92.482736 
1.949232 92.503637 
1.949296 92.524499 
1.949360 92.545323 
1.949424 92.566110 
1.949488 92.586858 
1.949552 92.607568 
1.949616 92.628240 
1.949680 92.648873 
1.949744 92.669468 
1.949808 92.690024 
1.949871 92.710541 
1.949935 92.731019 
1.949999 92.754422 
1.950063 92.779476 
1.950127 92.804500 
1.950191 92.829495 
1.950254 92.854461 
1.950318 92.879398 
1.950382 92.904305 
1.950446 92.929183 
1.950509 92.954032 
1.950573 92.978851 
1.950637 93.003640 
1.950700 93.028400 
1.950764 93.053130 
1.950828 93.077830 
1.950891 93.102500 
1.950955 93.127140 
1.951018 93.151750 
1.951082 93.176330 
1.951146 93.200880 
1.951209 93.225399 
1.951273 93.249888 
1.951336 93.274346 
1.951400 93.298774 
1.951463 93.323171 
1.951527 93.347538 
1.951590 93.371873 
1.951653 93.396178 
1.951717 93.420452 
1.951780 93.444695 
1.951844 93.468907 
1.951907 93.493087 
1.951970 93.517237 
1.952033 93.541355 
1.952097 93.565441 
1.952160 93.589496 
1.952223 93.613520 
1.952287 93.637512 
1.952350 93.661472 
1.952413 93.685400 
1.952476 93.709296 
1.952539 93.733161 
1.952603 93.756993 
1.952666 93.780793 
1.952729 93.804561 
1.952792 93.828297 
1.952855 93.852000 
1.952918 93.875671 
1.952981 93.899309 
1.953044 93.922914 
1.953107 93.946487 
1.953170 93.970027 
1.953233 93.993534 
1.953296 94.017008 
1.953359 94.040449 
1.953422 94.063857 
1.953485 94.087232 
1.953548 94.110574 
1.953611 94.133882 
1.953674 94.157156 
1.953737 94.180397 
1.953800 94.203605 
1.953863 94.226778 
1.953926 94.249918 
1.953988 94.273024 
1.954051 94.296096 
1.954114 94.319134 
1.954177 94.342138 
1.954239 94.365107 
1.954302 94.388043 
1.954365 94.410943 
1.954428 94.433810 
1.954490 94.456641 
1.954553 94.479439 
1.954616 94.502201 
1.954678 94.524928 
1.954741 94.547621 
1.954804 94.570279 
1.954866 94.592901 
1.954929 94.615488 
1.954991 94.638040 
1.955054 94.660557 
1.955117 94.683038 
1.955179 94.705484 
1.955242 94.727894 
1.955304 94.750268 
1.955367 94.772607 
1.955429 94.794909 
1.955492 94.817176 
1.955554 94.839406 
1.955616 94.861601 
1.955679 94.883759 
1.955741 94.905881 
1.955804 94.927966 
1.955866 94.950015 
1.955928 94.972027 
1.955991 94.994003 
1.956053 95.015941 
1.956115 95.037843 
1.956178 95.059708 
1.956240 95.081536 
1.956302 95.103327 
1.956364 95.125080 
1.956427 95.146796 
1.956489 95.168475 
1.956551 95.190116 
1.956613 95.211719 
1.956676 95.233285 
1.956738 95.254813 
1.956800 95.276303 
1.956862 95.297755 
1.956924 95.319169 
1.956986 95.340545 
1.957048 95.361883 
1.957111 95.383182 
1.957173 95.404442 
1.957235 95.425665 
1.957297 95.446848 
1.957359 95.467993 
1.957421 95.489099 
1.957483 95.510166 
1.957545 95.531194 
1.957607 95.552182 
1.957669 95.573132 
1.957731 95.594042 
1.957793 95.614913 
1.957855 95.635744 
1.957916 95.656536 
1.957978 95.677288 
1.958040 95.698000 
1.958102 95.718673 
1.958164 95.739305 
1.958226 95.759897 
1.958288 95.781214 
1.958349 95.806644 
1.958411 95.832043 
1.958473 95.857412 
1.958535 95.882752 
1.958597 95.908061 
1.958658 95.933340 
1.958720 95.958589 
1.958782 95.983808 
1.958843 96.008996 
1.958905 96.034154 
1.958967 96.059281 
1.959028 96.084378 
1.959090 96.109444 
1.959152 96.134479 
1.959213 96.159483 
1.959275 96.184456 
1.959336 96.209399 
1.959398 96.234310 
1.959459 96.259190 
1.959521 96.284039 
1.959582 96.308857 
1.959644 96.333643 
1.959705 96.358397 
1.959767 96.383121 
1.959828 96.407812 
1.959890 96.432472 
1.959951 96.457100 
1.960012 96.481696 
1.960074 96.506260 
1.960135 96.530792 
1.960197 96.555292 
1.960258 96.579760 
1.960319 96.604196 
1.960380 96.628599 
1.960442 96.652970 
1.960503 96.677308 
1.960564 96.701613 
1.960625 96.725886 
1.960687 96.750126 
1.960748 96.774334 
1.960809 96.798508 
1.960870 96.822650 
1.960931 96.846758 
1.960993 96.870833 
1.961054 96.894875 
1.961115 96.918883 
1.961176 96.942858 
1.961237 96.966800 
1.961298 96.990708 
1.961359 97.014582 
1.961420 97.038423 
1.961481 97.062229 
1.961542 97.086002 
1.961603 97.109741 
1.961664 97.133446 
1.961725 97.157116 
1.961786 97.180752 
1.961847 97.204354 
1.961908 97.227922 
1.961969 97.251455 
1.962030 97.274953 
1.962090 97.298417 
1.962151 97.321846 
1.962212 97.345240 
1.962273 97.368599 
1.962334 97.391923 
1.962395 97.415212 
1.962455 97.438465 
1.962516 97.461684 
1.962577 97.484867 
1.962638 97.508014 
1.962698 97.531126 
1.962759 97.554203 
1.962820 97.577243 
1.962880 97.600248 
1.962941 97.623217 
1.963002 97.646150 
1.963062 97.669047 
1.963123 97.691907 
1.963184 97.714732 
1.963244 97.737520 
1.963305 97.760272 
1.963365 97.782987 
1.963426 97.805665 
1.963486 97.828307 
1.963547 97.850912 
1.963608 97.873480 
1.963668 97.896011 
1.963729 97.918505 
1.963789 97.940962 
1.963849 97.963382 
1.963910 97.985764 
1.963970 98.008109 
1.964031 98.030416 
1.964091 98.052686 
1.964152 98.074918 
1.964212 98.097112 
1.964272 98.119269 
1.964333 98.141387 
1.964393 98.163467 
1.964453 98.185509 
1.964514 98.207513 
1.964574 98.229479 
1.964634 98.251406 
1.964694 98.273294 
1.964755 98.295144 
1.964815 98.316955 
1.964875 98.338728 
1.964935 98.360461 
1.964996 98.382155 
1.965056 98.403811 
1.965116 98.425427 
1.965176 98.447004 
1.965236 98.468541 
1.965296 98.490039 
1.965356 98.511497 
1.965417 98.532916 
1.965477 98.554295 
1.965537 98.575634 
1.965597 98.596933 
1.965657 98.618192 
1.965717 98.639411 
1.965777 98.660590 
1.965837 98.681728 
1.965897 98.702826 
1.965957 98.723883 
1.966017 98.744899 
1.966077 98.765875 
1.966137 98.786810 
1.966197 98.807704 
1.966257 98.828557 
1.966317 98.849369 
1.966376 98.870140 
1.966436 98.890869 
1.966496 98.911557 
1.966556 98.932203 
1.966616 98.957969 
1.966676 98.983744 
1.966736 99.009488 
1.966795 99.035201 
1.966855 99.060883 
1.966915 99.086535 
1.966975 99.112155 
1.967034 99.137744 
1.967094 99.163302 
1.967154 99.188829 
1.967214 99.214324 
1.967273 99.239787 
1.967333 99.265219 
1.967393 99.290620 
1.967452 99.315988 
1.967512 99.341325 
1.967571 99.366630 
1.967631 99.391903 
1.967691 99.417144 
1.967750 99.442353 
1.967810 99.467530 
1.967869 99.492674 
1.967929 99.517786 
1.967988 99.542866 
1.968048 99.567913 
1.968107 99.592927 
1.968167 99.617909 
1.968226 99.642858 
1.968286 99.667774 
1.968345 99.692657 
1.968404 99.717507 
1.968464 99.742325 
1.968523 99.767109 
1.968582 99.791859 
1.968642 99.816577 
1.968701 99.841261 
1.968760 99.865911 
1.968820 99.890528 
1.968879 99.915111 
1.968938 99.939661 
1.968997 99.964176 
1.969057 99.988658 
1.969116 100.013106 
1.969175 100.037519 
1.969234 100.061899 
1.969293 100.086244 
1.969353 100.110555 
1.969412 100.134832 
1.969471 100.159074 
1.969530 100.183281 
1.969589 100.207454 
1.969648 100.231592 
1.969707 100.255695 
1.969766 100.279763 
1.969825 100.303797 
1.969884 100.327795 
1.969943 100.351758 
1.970002 100.375686 
1.970061 100.399578 
1.970120 100.423435 
1.970179 100.447256 
1.970238 100.471042 
1.970297 100.494792 
1.970356 100.518506 
1.970415 100.542185 
1.970474 100.565827 
1.970533 100.589434 
1.970592 100.613004 
1.970651 100.636538 
1.970709 100.660036 
1.970768 100.683497 
1.970827 100.706922 
1.970886 100.730311 
1.970945 100.753662 
1.971003 100.776977 
1.971062 100.800255 
1.971121 100.823497 
1.971180 100.846701 
1.971238 100.869868 
1.971297 100.892998 
1.971356 100.916090 
1.971414 100.939145 
1.971473 100.962163 
1.971532 100.985143 
1.971590 101.008086 
1.971649 101.030991 
1.971708 101.053858 
1.971766 101.076687 
1.971825 101.099478 
1.971883 101.122230 
1.971942 101.144945 
1.972000 101.167622 
1.972059 101.190260 
1.972117 101.212859 
1.972176 101.235420 
1.972234 101.257943 
1.972293 101.280426 
1.972351 101.302871 
1.972410 101.325277 
1.972468 101.347644 
1.972527 101.369971 
1.972585 101.392260 
1.972643 101.414509 
1.972702 101.436719 
1.972760 101.458889 
1.972819 101.481020 
1.972877 101.503111 
1.972935 101.525162 
1.972994 101.547173 
1.973052 101.569144 
1.973110 101.591076 
1.973169 101.612967 
1.973227 101.634817 
1.973285 101.656628 
1.973343 101.678398 
1.973402 101.700127 
1.973460 101.721816 
1.973518 101.743464 
1.973576 101.765071 
1.973634 101.786638 
1.973693 101.808163 
1.973751 101.829647 
1.973809 101.851090 
1.973867 101.872491 
1.973925 101.893852 
1.973983 101.915170 
1.974041 101.936447 
1.974099 101.957682 
1.974157 101.978876 
1.974216 102.000027 
1.974274 102.021137 
1.974332 102.042204 
1.974390 102.063229 
1.974448 102.084212 
1.974506 102.105152 
1.974564 102.126050 
1.974622 102.146905 
1.974680 102.167717 
1.974738 102.188487 
1.974795 102.209255 
1.974853 102.235442 
1.974911 102.261598 
1.974969 102.287721 
1.975027 102.313813 
1.975085 102.339873 
1.975143 102.365901 
1.975201 102.391897 
1.975259 102.417861 
1.975316 102.443793 
1.975374 102.469693 
1.975432 102.495560 
1.975490 102.521395 
1.975547 102.547198 
1.975605 102.572968 
1.975663 102.598705 
1.975721 102.624410 
1.975778 102.650081 
1.975836 102.675720 
1.975894 102.701326 
1.975951 102.726899 
1.976009 102.752439 
1.976067 102.777946 
1.976124 102.803419 
1.976182 102.828859 
1.976239 102.854266 
1.976297 102.879639 
1.976354 102.904979 
1.976412 102.930285 
1.976470 102.955557 
1.976527 102.980795 
1.976585 103.005999 
1.976642 103.031170 
1.976700 103.056306 
1.976757 103.081408 
1.976814 103.106476 
1.976872 103.131509 
1.976929 103.156508 
1.976987 103.181473 
1.977044 103.206403 
1.977101 103.231298 
1.977159 103.256158 
1.977216 103.280984 
1.977273 103.305775 
1.977331 103.330531 
1.977388 103.355251 
1.977445 103.379937 
1.977503 103.404587 
1.977560 103.429202 
1.977617 103.453781 
1.977674 103.478325 
1.977732 103.502834 
1.977789 103.527306 
1.977846 103.551743 
1.977903 103.576144 
1.977960 103.600509 
1.978017 103.624838 
1.978075 103.649131 
1.978132 103.673388 
1.978189 103.697608 
1.978246 103.721792 
1.978303 103.745940 
1.978360 103.770051 
1.978417 103.794125 
1.978474 103.818163 
1.978531 103.842164 
1.978588 103.866128 
1.978645 103.890054 
1.978702 103.913944 
1.978759 103.937797 
1.978816 103.961612 
1.978873 103.985390 
1.978930 104.009131 
1.978987 104.032834 
1.979044 104.056499 
1.979101 104.080127 
1.979158 104.103717 
1.979215 104.127269 
1.979272 104.150783 
1.979328 104.174259 
1.979385 104.197697 
1.979442 104.221097 
1.979499 104.244458 
1.979556 104.267781 
1.979612 104.291065 
1.979669 104.314311 
1.979726 104.337518 
1.979783 104.360686 
1.979839 104.383815 
1.979896 104.406906 
1.979953 104.429957 
1.980010 104.452969 
1.980066 104.475942 
1.980123 104.498875 
1.980180 104.521769 
1.980236 104.544623 
1.980293 104.567438 
1.980350 104.590213 
1.980406 104.612949 
1.980463 104.635644 
1.980519 104.658299 
1.980576 104.680914 
1.980632 104.703489 
1.980689 104.726024 
1.980746 104.748519 
1.980802 104.770972 
1.980859 104.793386 
1.980915 104.815758 
1.980972 104.838090 
1.981028 104.860381 
1.981085 104.882631 
1.981141 104.904840 
1.981197 104.927008 
1.981254 104.949134 
1.981310 104.971219 
1.981367 104.993263 
1.981423 105.015265 
1.981480 105.037225 
1.981536 105.059144 
1.981592 105.081021 
1.981649 105.102856 
1.981705 105.124649 
1.981761 105.146400 
1.981818 105.168108 
1.981874 105.189774 
1.981930 105.211398 
1.981986 105.232979 
1.982043 105.254518 
1.982099 105.276014 
1.982155 105.297467 
1.982211 105.318877 
1.982268 105.340244 
1.982324 105.361568 
1.982380 105.382848 
1.982436 105.404085 
1.982492 105.425279 
1.982549 105.446430 
1.982605 105.467536 
1.982661 105.488599 
1.982717 105.509618 
1.982773 105.530593 
1.982829 105.551524 
1.982885 105.572411 
1.982941 105.593254 
1.982998 105.614378 
1.983054 105.640955 
1.983110 105.667500 
1.983166 105.694012 
1.983222 105.720492 
1.983278 105.746939 
1.983334 105.773353 
1.983390 105.799734 
1.983446 105.826083 
1.983502 105.852398 
1.983558 105.878680 
1.983613 105.904929 
1.983669 105.931144 
1.983725 105.957326 
1.983781 105.983475 
1.983837 106.009590 
1.983893 106.035672 
1.983949 106.061720 
1.984005 106.087734 
1.984060 106.113714 
1.984116 106.139660 
1.984172 106.165572 
1.984228 106.191450 
1.984283 106.217294 
1.984339 106.243104 
1.984395 106.268879 
1.984451 106.294620 
1.984506 106.320326 
1.984562 106.345998 
1.984618 106.371635 
1.984673 106.397237 
1.984729 106.422804 
1.984785 106.448337 
1.984840 106.473834 
1.984896 106.499296 
1.984952 106.524723 
1.985007 106.550115 
1.985063 106.575472 
1.985118 106.600793 
1.985174 106.626078 
1.985229 106.651328 
1.985285 106.676542 
1.985340 106.701721 
1.985396 106.726863 
1.985451 106.751970 
1.985507 106.777040 
1.985562 106.802075 
1.985618 106.827073 
1.985673 106.852035 
1.985728 106.876960 
1.985784 106.901849 
1.985839 106.926702 
1.985895 106.951518 
1.985950 106.976297 
1.986005 107.001039 
1.986061 107.025745 
1.986116 107.050413 
1.986171 107.075044 
1.986227 107.099639 
1.986282 107.124196 
1.986337 107.148715 
1.986392 107.173197 
1.986448 107.197642 
1.986503 107.222049 
1.986558 107.246419 
1.986613 107.270750 
1.986669 107.295044 
1.986724 107.319300 
1.986779 107.343517 
1.986834 107.367697 
1.986889 107.391838 
1.986944 107.415941 
1.987000 107.440006 
1.987055 107.464032 
1.987110 107.488019 
1.987165 107.511968 
1.987220 107.535878 
1.987275 107.559750 
1.987330 107.583582 
1.987385 107.607375 
1.987440 107.631129 
1.987495 107.654844 
1.987550 107.678519 
1.987605 107.702155 
1.987660 107.725752 
1.987715 107.749309 
1.987770 107.772826 
1.987825 107.796304 
1.987880 107.819742 
1.987935 107.843139 
1.987990 107.866497 
1.988045 107.889814 
1.988099 107.913091 
1.988154 107.936328 
1.988209 107.959525 
1.988264 107.982681 
1.988319 108.005796 
1.988374 108.028870 
1.988428 108.051904 
1.988483 108.074897 
1.988538 108.097849 
1.988593 108.120759 
1.988648 108.143629 
1.988702 108.166457 
1.988757 108.189244 
1.988812 108.211989 
1.988867 108.234693 
1.988921 108.257355 
1.988976 108.279975 
1.989031 108.302553 
1.989085 108.325090 
1.989140 108.347584 
1.989195 108.370036 
1.989249 108.392446 
1.989304 108.414814 
1.989358 108.437139 
1.989413 108.459421 
1.989468 108.481661 
1.989522 108.503858 
1.989577 108.526013 
1.989631 108.548124 
1.989686 108.570192 
1.989740 108.592217 
1.989795 108.614199 
1.989850 108.636137 
1.989904 108.658032 
1.989959 108.679884 
1.990013 108.701691 
1.990067 108.723455 
1.990122 108.745176 
1.990176 108.766852 
1.990231 108.788484 
1.990285 108.810072 
1.990340 108.831616 
1.990394 108.853115 
1.990448 108.874570 
1.990503 108.895980 
1.990557 108.917346 
1.990612 108.938666 
1.990666 108.959942 
1.990720 108.981173 
1.990775 109.002359 
1.990829 109.023500 
1.990883 109.044595 
1.990938 109.065645 
1.990992 109.086649 
1.991046 109.107608 
1.991100 109.128521 
1.991155 109.149388 
1.991209 109.176278 
1.991263 109.203228 
1.991317 109.230144 
1.991372 109.257026 
1.991426 109.283875 
1.991480 109.310690 
1.991534 109.337471 
1.991588 109.364219 
1.991642 109.390932 
1.991697 109.417611 
1.991751 109.444256 
1.991805 109.470867 
1.991859 109.497444 
1.991913 109.523986 
1.991967 109.550494 
1.992021 109.576967 
1.992075 109.603405 
1.992129 109.629809 
1.992183 109.656178 
1.992237 109.682513 
1.992291 109.708812 
1.992345 109.735076 
1.992399 109.761305 
1.992453 109.787499 
1.992507 109.813658 
1.992561 109.839781 
1.992615 109.865869 
1.992669 109.891921 
1.992723 109.917938 
1.992776 109.943919 
1.992830 109.969864 
1.992884 109.995773 
1.992938 110.021646 
1.992992 110.047483 
1.993046 110.073285 
1.993099 110.099049 
1.993153 110.124778 
1.993207 110.150470 
1.993261 110.176126 
1.993314 110.201745 
1.993368 110.227328 
1.993422 110.252874 
1.993476 110.278383 
1.993529 110.303855 
1.993583 110.329290 
1.993637 110.354688 
1.993690 110.380049 
1.993744 110.405373 
1.993798 110.430659 
1.993851 110.455908 
1.993905 110.481119 
1.993958 110.506293 
1.994012 110.531429 
1.994065 110.556528 
1.994119 110.581588 
1.994173 110.606611 
1.994226 110.631596 
1.994280 110.656542 
1.994333 110.681450 
1.994387 110.706320 
1.994440 110.731152 
1.994494 110.755945 
1.994547 110.780699 
1.994601 110.805415 
1.994654 110.830092 
1.994707 110.854730 
1.994761 110.879330 
1.994814 110.903890 
1.994868 110.928411 
1.994921 110.952893 
1.994974 110.977336 
1.995028 111.001739 
1.995081 111.026103 
1.995134 111.050427 
1.995188 111.074712 
1.995241 111.098957 
1.995294 111.123162 
1.995348 111.147327 
1.995401 111.171452 
1.995454 111.195537 
1.995507 111.219582 
1.995561 111.243586 
1.995614 111.267550 
1.995667 111.291474 
1.995720 111.315357 
1.995773 111.339199 
1.995827 111.363001 
1.995880 111.386762 
1.995933 111.410481 
1.995986 111.434160 
1.996039 111.457798 
1.996092 111.481394 
1.996145 111.504949 
1.996199 111.528463 
1.996252 111.551935 
1.996305 111.575365 
1.996358 111.598754 
1.996411 111.622101 
1.996464 111.645406 
1.996517 111.668669 
1.996570 111.691889 
1.996623 111.715068 
1.996676 111.738204 
1.996729 111.761298 
1.996782 111.784350 
1.996835 111.807359 
1.996888 111.830325 
1.996941 111.853249 
1.996994 111.876129 
1.997047 111.898967 
1.997100 111.921761 
1.997153 111.944513 
1.997205 111.967221 
1.997258 111.989885 
1.997311 112.012507 
1.997364 112.035084 
1.997417 112.057618 
1.997470 112.080108 
1.997523 112.102555 
1.997575 112.124957 
1.997628 112.147315 
1.997681 112.169630 
1.997734 112.191899 
1.997787 112.214125 
1.997839 112.236306 
1.997892 112.258442 
1.997945 112.280534 
1.997998 112.302581 
1.998050 112.324583 
1.998103 112.346540 
1.998156 112.368452 
1.998208 112.390319 
1.998261 112.412141 
1.998314 112.433917 
1.998366 112.455647 
1.998419 112.477332 
1.998472 112.498972 
1.998524 112.520565 
1.998577 112.542113 
1.998630 112.563614 
1.998682 112.585070 
1.998735 112.606479 
1.998787 112.627842 
1.998840 112.649158 
1.998893 112.670428 
1.998945 112.691652 
1.998998 112.712828 
1.999050 112.733958 
1.999103 112.755040 
1.999155 112.776076 
1.999208 112.797064 
1.999260 112.818006 
1.999313 112.843040 
1.999365 112.870415 
1.999418 112.897756 
1.999470 112.925062 
1.999522 112.952334 
1.999575 112.979571 
1.999627 113.006773 
1.999680 113.033941 
1.999732 113.061073 
1.999784 113.088171 
1.999837 113.115234 
1.999889 113.142261 
1.999941 113.169253 
1.999994 113.196210 
2.000046 113.223132 
2.000098 113.250018 
2.000151 113.276869 
2.000203 113.303684 
2.000255 113.330463 
2.000307 113.357207 
2.000360 113.383914 
2.000412 113.410586 
2.000464 113.437222 
2.000516 113.463821 
2.000569 113.490385 
2.000621 113.516912 
2.000673 113.543402 
2.000725 113.569857 
2.000777 113.596274 
2.000829 113.622655 
2.000881 113.649000 
2.000933 113.675307 
2.000986 113.701578 
2.001038 113.727812 
2.001090 113.754008 
2.001142 113.780168 
2.001194 113.806290 
2.001246 113.832375 
2.001298 113.858423 
2.001350 113.884433 
2.001402 113.910405 
2.001454 113.936340 
2.001506 113.962237 
2.001558 113.988096 
2.001610 114.013918 
2.001662 114.039701 
2.001714 114.065446 
2.001765 114.091154 
2.001817 114.116822 
2.001869 114.142453 
2.001921 114.168045 
2.001973 114.193598 
2.002025 114.219113 
2.002077 114.244589 
2.002129 114.270027 
2.002180 114.295425 
2.002232 114.320785 
2.002284 114.346105 
2.002336 114.371387 
2.002387 114.396629 
2.002439 114.421831 
2.002491 114.446995 
2.002543 114.472118 
2.002594 114.497202 
2.002646 114.522247 
2.002698 114.547252 
2.002750 114.572216 
2.002801 114.597141 
2.002853 114.622026 
2.002905 114.646871 
2.002956 114.671675 
2.003008 114.696439 
2.003059 114.721163 
2.003111 114.745846 
2.003163 114.770488 
2.003214 114.795090 
2.003266 114.819651 
2.003317 114.844171 
2.003369 114.868650 
2.003421 114.893088 
2.003472 114.917485 
2.003524 114.941841 
2.003575 114.966155 
2.003627 114.990428 
2.003678 115.014659 
2.003730 115.038848 
2.003781 115.062996 
2.003833 115.087102 
2.003884 115.111166 
2.003935 115.135188 
2.003987 115.159168 
2.004038 115.183106 
2.004090 115.207002 
2.004141 115.230855 
2.004192 115.254665 
2.004244 115.278433 
2.004295 115.302158 
2.004347 115.325841 
2.004398 115.349480 
2.004449 115.373077 
2.004501 115.396631 
2.004552 115.420141 
2.004603 115.443608 
2.004654 115.467032 
2.004706 115.490412 
2.004757 115.513749 
2.004808 115.537042 
2.004860 115.560291 
2.004911 115.583496 
2.004962 115.606658 
2.005013 115.629775 
2.005064 115.652848 
2.005116 115.675877 
2.005167 115.698862 
2.005218 115.721802 
2.005269 115.744697 
2.005320 115.767548 
2.005371 115.790354 
2.005423 115.813115 
2.005474 115.835832 
2.005525 115.858503 
2.005576 115.881129 
2.005627 115.903710 
2.005678 115.926245 
2.005729 115.948735 
2.005780 115.971179 
2.005831 115.993578 
2.005882 116.015931 
2.005933 116.038238 
2.005984 116.060499 
2.006035 116.082714 
2.006086 116.104883 
2.006137 116.127005 
2.006188 116.149081 
2.006239 116.171111 
2.006290 116.193094 
2.006341 116.215030 
2.006392 116.236919 
2.006443 116.258762 
2.006494 116.280557 
2.006545 116.302305 
2.006596 116.324007 
2.006647 116.345660 
2.006698 116.367267 
2.006749 116.388825 
2.006800 116.410336 
2.006850 116.431800 
2.006901 116.453215 
2.006952 116.474582 
2.007003 116.495902 
2.007054 116.517173 
2.007105 116.538396 
2.007155 116.559570 
2.007206 116.580696 
2.007257 116.601773 
2.007308 116.622802 
2.007359 116.643781 
2.007409 116.670514 
2.007460 116.698308 
2.007511 116.726066 
2.007562 116.753789 
2.007612 116.781476 
2.007663 116.809128 
2.007714 116.836744 
2.007764 116.864325 
2.007815 116.891869 
2.007866 116.919378 
2.007916 116.946850 
2.007967 116.974287 
2.008018 117.001687 
2.008068 117.029051 
2.008119 117.056379 
2.008169 117.083670 
2.008220 117.110925 
2.008270 117.138143 
2.008321 117.165325 
2.008372 117.192469 
2.008422 117.219577 
2.008473 117.246648 
2.008523 117.273682 
2.008574 117.300679 
2.008624 117.327639 
2.008675 117.354561 
2.008725 117.381446 
2.008775 117.408294 
2.008826 117.435104 
2.008876 117.461877 
2.008927 117.488612 
2.008977 117.515309 
2.009027 117.541968 
2.009078 117.568589 
2.009128 117.595172 
2.009179 117.621717 
2.009229 117.648224 
2.009279 117.674693 
2.009330 117.701123 
2.009380 117.727515 
2.009430 117.753868 
2.009480 117.780183 
2.009531 117.806458 
2.009581 117.832695 
2.009631 117.858893 
2.009681 117.885052 
2.009732 117.911172 
2.009782 117.937253 
2.009832 117.963295 
2.009882 117.989297 
2.009933 118.015260 
2.009983 118.041183 
2.010033 118.067067 
2.010083 118.092910 
2.010133 118.118715 
2.010183 118.144479 
2.010233 118.170203 
2.010283 118.195887 
2.010334 118.221531 
2.010384 118.247135 
2.010434 118.272698 
2.010484 118.298221 
2.010534 118.323704 
2.010584 118.349145 
2.010634 118.374546 
2.010684 118.399907 
2.010734 118.425226 
2.010784 118.450505 
2.010834 118.475742 
2.010884 118.500938 
2.010934 118.526093 
2.010984 118.551207 
2.011034 118.576279 
2.011084 118.601309 
2.011134 118.626298 
2.011184 118.651246 
2.011233 118.676151 
2.011283 118.701014 
2.011333 118.725836 
2.011383 118.750615 
2.011433 118.775353 
2.011483 118.800048 
2.011533 118.824700 
2.011583 118.849310 
2.011632 118.873878 
2.011682 118.898402 
2.011732 118.922884 
2.011782 118.947324 
2.011832 118.971720 
2.011881 118.996073 
2.011931 119.020383 
2.011981 119.044650 
2.012031 119.068873 
2.012080 119.093053 
2.012130 119.117190 
2.012180 119.141282 
2.012229 119.165332 
2.012279 119.189337 
2.012329 119.213298 
2.012378 119.237215 
2.012428 119.261089 
2.012478 119.284918 
2.012527 119.308702 
2.012577 119.332443 
2.012627 119.356138 
2.012676 119.379789 
2.012726 119.403396 
2.012775 119.426957 
2.012825 119.450474 
2.012875 119.473946 
2.012924 119.497372 
2.012974 119.520754 
2.013023 119.544090 
2.013073 119.567380 
2.013122 119.590625 
2.013172 119.613825 
2.013221 119.636978 
2.013271 119.660086 
2.013320 119.683148 
2.013370 119.706164 
2.013419 119.729134 
2.013469 119.752058 
2.013518 119.774935 
2.013568 119.797766 
2.013617 119.820550 
2.013666 119.843288 
2.013716 119.865979 
2.013765 119.888623 
2.013815 119.911220 
2.013864 119.933770 
2.013913 119.956273 
2.013963 119.978729 
2.014012 120.001137 
2.014061 120.023498 
2.014111 120.045811 
2.014160 120.068077 
2.014209 120.090295 
2.014259 120.112465 
2.014308 120.134587 
2.014357 120.156661 
2.014407 120.178686 
2.014456 120.200663 
2.014505 120.222592 
2.014554 120.244473 
2.014604 120.266304 
2.014653 120.288087 
2.014702 120.309821 
2.014751 120.331506 
2.014800 120.353142 
2.014850 120.374729 
2.014899 120.396267 
2.014948 120.417755 
2.014997 120.439194 
2.015046 120.460583 
2.015096 120.481922 
2.015145 120.503212 
2.015194 120.524451 
2.015243 120.545641 
2.015292 120.566780 
2.015341 120.587870 
2.015390 120.608908 
2.015439 120.633021 
2.015488 120.661268 
2.015538 120.689479 
2.015587 120.717653 
2.015636 120.745790 
2.015685 120.773891 
2.015734 120.801956 
2.015783 120.829984 
2.015832 120.857975 
2.015881 120.885929 
2.015930 120.913847 
2.015979 120.941727 
2.016028 120.969570 
2.016077 120.997376 
2.016126 121.025145 
2.016174 121.052877 
2.016223 121.080571 
2.016272 121.108227 
2.016321 121.135846 
2.016370 121.163427 
2.016419 121.190971 
2.016468 121.218476 
2.016517 121.245944 
2.016565 121.273373 
2.016614 121.300765 
2.016663 121.328118 
2.016712 121.355433 
2.016761 121.382710 
2.016809 121.409948 
2.016858 121.437148 
2.016907 121.464309 
2.016956 121.491431 
2.017004 121.518514 
2.017053 121.545559 
2.017102 121.572564 
2.017151 121.599531 
2.017199 121.626458 
2.017248 121.653347 
2.017297 121.680195 
2.017345 121.707005 
2.017394 121.733775 
2.017443 121.760505 
2.017491 121.787196 
2.017540 121.813846 
2.017588 121.840457 
2.017637 121.867028 
2.017686 121.893559 
2.017734 121.920050 
2.017783 121.946501 
2.017831 121.972911 
2.017880 121.999281 
2.017928 122.025611 
2.017977 122.051900 
2.018025 122.078148 
2.018074 122.104355 
2.018122 122.130522 
2.018171 122.156648 
2.018219 122.182732 
2.018268 122.208776 
2.018316 122.234778 
2.018365 122.260739 
2.018413 122.286659 
2.018462 122.312537 
2.018510 122.338373 
2.018558 122.364168 
2.018607 122.389921 
2.018655 122.415633 
2.018704 122.441302 
2.018752 122.466929 
2.018800 122.492514 
2.018849 122.518057 
2.018897 122.543558 
2.018945 122.569016 
2.018994 122.594432 
2.019042 122.619805 
2.019090 122.645135 
2.019138 122.670423 
2.019187 122.695668 
2.019235 122.720869 
2.019283 122.746028 
2.019331 122.771143 
2.019380 122.796216 
2.019428 122.821244 
2.019476 122.846230 
2.019524 122.871172 
2.019573 122.896070 
2.019621 122.920924 
2.019669 122.945735 
2.019717 122.970501 
2.019765 122.995224 
2.019813 123.019902 
2.019861 123.044537 
2.019910 123.069127 
2.019958 123.093672 
2.020006 123.118173 
2.020054 123.142629 
2.020102 123.167041 
2.020150 123.191408 
2.020198 123.215730 
2.020246 123.240007 
2.020294 123.264239 
2.020342 123.288425 
2.020390 123.312566 
2.020438 123.336662 
2.020486 123.360713 
2.020534 123.384717 
2.020582 123.408676 
2.020630 123.432590 
2.020678 123.456457 
2.020726 123.480278 
2.020774 123.504053 
2.020822 123.527782 
2.020870 123.551465 
2.020918 123.575101 
2.020966 123.598691 
2.021014 123.622234 
2.021062 123.645730 
2.021110 123.669180 
2.021157 123.692583 
2.021205 123.715938 
2.021253 123.739247 
2.021301 123.762508 
2.021349 123.785722 
2.021397 123.808888 
2.021445 123.832007 
2.021492 123.855079 
2.021540 123.878102 
2.021588 123.901078 
2.021636 123.924006 
2.021684 123.946885 
2.021731 123.969717 
2.021779 123.992500 
2.021827 124.015235 
2.021875 124.037921 
2.021922 124.060559 
2.021970 124.083148 
2.022018 124.105688 
2.022066 124.128180 
2.022113 124.150622 
2.022161 124.173015 
2.022209 124.195359 
2.022256 124.217654 
2.022304 124.239899 
2.022352 124.262095 
2.022399 124.284241 
2.022447 124.306337 
2.022495 124.328384 
2.022542 124.350380 
2.022590 124.372326 
2.022637 124.394222 
2.022685 124.416068 
2.022733 124.437863 
2.022780 124.459608 
2.022828 124.481302 
2.022875 124.502946 
2.022923 124.524539 
2.022970 124.546080 
2.023018 124.567571 
2.023065 124.589010 
2.023113 124.610398 
2.023161 124.631735 
2.023208 124.653020 
2.023256 124.674253 
2.023303 124.695435 
2.023351 124.716565 
2.023398 124.737643 
2.023445 124.760332 
2.023493 124.789038 
2.023540 124.817707 
2.023588 124.846339 
2.023635 124.874933 
2.023683 124.903490 
2.023730 124.932009 
2.023777 124.960490 
2.023825 124.988934 
2.023872 125.017340 
2.023920 125.045709 
2.023967 125.074039 
2.024014 125.102331 
2.024062 125.130585 
2.024109 125.158801 
2.024156 125.186978 
2.024204 125.215118 
2.024251 125.243218 
2.024298 125.271280 
2.024345 125.299304 
2.024393 125.327288 
2.024440 125.355234 
2.024487 125.383141 
2.024534 125.411009 
2.024582 125.438838 
2.024629 125.466628 
2.024676 125.494379 
2.024723 125.522090 
2.024770 125.549762 
2.024817 125.577394 
2.024865 125.604987 
2.024912 125.632540 
2.024959 125.660053 
2.025006 125.687526 
2.025053 125.714960 
2.025100 125.742353 
2.025147 125.769706 
2.025194 125.797019 
2.025241 125.824292 
2.025289 125.851524 
2.025336 125.878716 
2.025383 125.905867 
2.025430 125.932978 
2.025477 125.960048 
2.025524 125.987077 
2.025571 126.014065 
2.025618 126.041012 
2.025665 126.067918 
2.025712 126.094783 
2.025759 126.121607 
2.025805 126.148389 
2.025852 126.175129 
2.025899 126.201829 
2.025946 126.228486 
2.025993 126.255102 
2.026040 126.281676 
2.026087 126.308208 
2.026134 126.334698 
2.026181 126.361145 
2.026228 126.387551 
2.026274 126.413914 
2.026321 126.440235 
2.026368 126.466514 
2.026415 126.492750 
2.026462 126.518943 
2.026509 126.545094 
2.026555 126.571201 
2.026602 126.597266 
2.026649 126.623288 
2.026696 126.649266 
2.026742 126.675201 
2.026789 126.701093 
2.026836 126.726942 
2.026883 126.752747 
2.026929 126.778509 
2.026976 126.804226 
2.027023 126.829900 
2.027069 126.855530 
2.027116 126.881116 
2.027163 126.906659 
2.027209 126.932156 
2.027256 126.957610 
2.027303 126.983019 
2.027349 127.008384 
2.027396 127.033704 
2.027443 127.058980 
2.027489 127.084210 
2.027536 127.109396 
2.027582 127.134537 
2.027629 127.159633 
2.027675 127.184684 
2.027722 127.209690 
2.027769 127.234650 
2.027815 127.259565 
2.027862 127.284434 
2.027908 127.309257 
2.027955 127.334035 
2.028001 127.358767 
2.028048 127.383453 
2.028094 127.408094 
2.028141 127.432688 
2.028187 127.457235 
2.028234 127.481737 
2.028280 127.506192 
2.028326 127.530600 
2.028373 127.554962 
2.028419 127.579277 
2.028466 127.603545 
2.028512 127.627766 
2.028558 127.651941 
2.028605 127.676068 
2.028651 127.700148 
2.028698 127.724180 
2.028744 127.748165 
2.028790 127.772103 
2.028837 127.795993 
2.028883 127.819835 
2.028929 127.843629 
2.028976 127.867376 
2.029022 127.891074 
2.029068 127.914724 
2.029115 127.938326 
2.029161 127.961880 
2.029207 127.985385 
2.029253 128.008841 
2.029300 128.032249 
2.029346 128.055608 
2.029392 128.078918 
2.029438 128.102179 
2.029485 128.125391 
2.029531 128.148554 
2.029577 128.171667 
2.029623 128.194731 
2.029669 128.217746 
2.029716 128.240711 
2.029762 128.263626 
2.029808 128.286491 
2.029854 128.309307 
2.029900 128.332072 
2.029946 128.354787 
2.029992 128.377452 
2.030039 128.400067 
2.030085 128.422631 
2.030131 128.445144 
2.030177 128.467607 
2.030223 128.490018 
2.030269 128.512379 
2.030315 128.534689 
2.030361 128.556948 
2.030407 128.579156 
2.030453 128.601312 
2.030499 128.623416 
2.030545 128.645470 
2.030591 128.667471 
2.030637 128.689421 
2.030684 128.711318 
2.030730 128.733164 
2.030776 128.754957 
2.030821 128.776699 
2.030867 128.798388 
2.030913 128.820024 
2.030959 128.841608 
2.031005 128.863139 
2.031051 128.884617 
2.031097 128.906043 
2.031143 128.927415 
2.031189 128.948735 
2.031235 128.970001 
2.031281 128.991213 
2.031327 129.012372 
2.031373 129.033478 
2.031419 129.054635 
2.031465 129.083814 
2.031510 129.112955 
2.031556 129.142058 
2.031602 129.171122 
2.031648 129.200148 
2.031694 129.229135 
2.031740 129.258084 
2.031785 129.286994 
2.031831 129.315866 
2.031877 129.344698 
2.031923 129.373492 
2.031969 129.402246 
2.032014 129.430962 
2.032060 129.459638 
2.032106 129.488275 
2.032152 129.516873 
2.032197 129.545431 
2.032243 129.573950 
2.032289 129.602429 
2.032334 129.630868 
2.032380 129.659268 
2.032426 129.687628 
2.032471 129.715947 
2.032517 129.744227 
2.032563 129.772467 
2.032608 129.800666 
2.032654 129.828825 
2.032699 129.856944 
2.032745 129.885022 
2.032791 129.913060 
2.032836 129.941056 
2.032882 129.969013 
2.032927 129.996928 
2.032973 130.024802 
2.033018 130.052636 
2.033064 130.080428 
2.033109 130.108179 
2.033155 130.135889 
2.033200 130.163557 
2.033246 130.191184 
2.033291 130.218770 
2.033337 130.246314 
2.033382 130.273816 
2.033428 130.301276 
2.033473 130.328694 
2.033519 130.356070 
2.033564 130.383405 
2.033610 130.410697 
2.033655 130.437946 
2.033700 130.465154 
2.033746 130.492319 
2.033791 130.519441 
2.033836 130.546521 
2.033882 130.573558 
2.033927 130.600552 
2.033973 130.627503 
2.034018 130.654411 
2.034063 130.681276 
2.034108 130.708098 
2.034154 130.734877 
2.034199 130.761612 
2.034244 130.788304 
2.034290 130.814952 
2.034335 130.841556 
2.034380 130.868117 
2.034425 130.894634 
2.034471 130.921107 
2.034516 130.947536 
2.034561 130.973921 
2.034606 131.000261 
2.034652 131.026557 
2.034697 131.052809 
2.034742 131.079017 
2.034787 131.105179 
2.034832 131.131297 
2.034877 131.157370 
2.034923 131.183399 
2.034968 131.209382 
2.035013 131.235320 
2.035058 131.261213 
2.035103 131.287061 
2.035148 131.312863 
2.035193 131.338620 
2.035238 131.364331 
2.035283 131.389997 
2.035328 131.415616 
2.035373 131.441190 
2.035419 131.466718 
2.035464 131.492200 
2.035509 131.517636 
2.035554 131.543025 
2.035599 131.568369 
2.035644 131.593665 
2.035689 131.618915 
2.035734 131.644119 
2.035779 131.669275 
2.035824 131.694385 
2.035869 131.719448 
2.035913 131.744464 
2.035958 131.769433 
2.036003 131.794354 
2.036048 131.819228 
2.036093 131.844055 
2.036138 131.868834 
2.036183 131.893565 
2.036228 131.918249 
2.036273 131.942884 
2.036318 131.967472 
2.036363 131.992012 
2.036407 132.016503 
2.036452 132.040947 
2.036497 132.065342 
2.036542 132.089688 
2.036587 132.113986 
2.036632 132.138235 
2.036676 132.162435 
2.036721 132.186587 
2.036766 132.210689 
2.036811 132.234743 
2.036856 132.258747 
2.036900 132.282702 
2.036945 132.306607 
2.036990 132.330463 
2.037035 132.354269 
2.037079 132.378026 
2.037124 132.401733 
2.037169 132.425390 
2.037214 132.448996 
2.037258 132.472553 
2.037303 132.496059 
2.037348 132.519516 
2.037392 132.542921 
2.037437 132.566276 
2.037482 132.589580 
2.037526 132.612834 
2.037571 132.636037 
2.037616 132.659188 
2.037660 132.682289 
2.037705 132.705338 
2.037749 132.728336 
2.037794 132.751282 
2.037839 132.774177 
2.037883 132.797021 
2.037928 132.819812 
2.037972 132.842552 
2.038017 132.865240 
2.038062 132.887875 
2.038106 132.910459 
2.038151 132.932990 
2.038195 132.955468 
2.038240 132.977895 
2.038284 133.000268 
2.038329 133.022589 
2.038373 133.044857 
2.038418 133.067072 
2.038462 133.089233 
2.038507 133.111342 
2.038551 133.133397 
2.038596 133.155399 
2.038640 133.177348 
2.038685 133.199242 
2.038729 133.221083 
2.038774 133.242870 
2.038818 133.264603 
2.038863 133.286282 
2.038907 133.307907 
2.038951 133.329477 
2.038996 133.350993 
2.039040 133.372455 
2.039085 133.393862 
2.039129 133.415213 
2.039173 133.436510 
2.039218 133.457752 
2.039262 133.478939 
2.039306 133.500071 
2.039351 133.521147 
2.039395 133.547555 
2.039439 133.577190 
2.039484 133.606786 
2.039528 133.636342 
2.039572 133.665859 
2.039617 133.695336 
2.039661 133.724774 
2.039705 133.754173 
2.039750 133.783531 
2.039794 133.812850 
2.039838 133.842129 
2.039882 133.871368 
2.039927 133.900567 
2.039971 133.929726 
2.040015 133.958844 
2.040059 133.987923 
2.040103 134.016960 
2.040148 134.045958 
2.040192 134.074915 
2.040236 134.103831 
2.040280 134.132706 
2.040324 134.161540 
2.040368 134.190334 
2.040412 134.219086 
2.040457 134.247798 
2.040501 134.276468 
2.040545 134.305097 
2.040589 134.333685 
2.040633 134.362231 
2.040677 134.390735 
2.040721 134.419198 
2.040765 134.447620 
2.040809 134.475999 
2.040853 134.504337 
2.040897 134.532632 
2.040941 134.560886 
2.040985 134.589097 
2.041029 134.617266 
2.041073 134.645393 
2.041117 134.673477 
2.041161 134.701518 
2.041205 134.729518 
2.041249 134.757474 
2.041293 134.785387 
2.041337 134.813258 
2.041381 134.841086 
2.041425 134.868870 
2.041469 134.896612 
2.041513 134.924310 
2.041556 134.951965 
2.041600 134.979576 
2.041644 135.007144 
2.041688 135.034668 
2.041732 135.062149 
2.041776 135.089585 
2.041820 135.116978 
2.041863 135.144327 
2.041907 135.171631 
2.041951 135.198892 
2.041995 135.226108 
2.042039 135.253280 
2.042082 135.280407 
2.042126 135.307490 
2.042170 135.334528 
2.042214 135.361521 
2.042257 135.388470 
2.042301 135.415373 
2.042345 135.442232 
2.042389 135.469045 
2.042432 135.495813 
2.042476 135.522536 
2.042520 135.549214 
2.042563 135.575846 
2.042607 135.602432 
2.042651 135.628973 
2.042694 135.655467 
2.042738 135.681916 
2.042782 135.708319 
2.042825 135.734676 
2.042869 135.760986 
2.042913 135.787251 
2.042956 135.813469 
2.043000 135.839640 
2.043043 135.865765 
2.043087 135.891843 
2.043130 135.917875 
2.043174 135.943859 
2.043218 135.969797 
2.043261 135.995687 
2.043305 136.021530 
2.043348 136.047326 
2.043392 136.073075 
2.043435 136.098776 
2.043479 136.124430 
2.043522 136.150036 
2.043566 136.175594 
2.043609 136.201104 
2.043653 136.226567 
2.043696 136.251981 
2.043740 136.277347 
2.043783 136.302665 
2.043827 136.327934 
2.043870 136.353155 
2.043913 136.378328 
2.043957 136.403451 
2.044000 136.428526 
2.044044 136.453552 
2.044087 136.478530 
2.044130 136.503457 
2.044174 136.528336 
2.044217 136.553166 
2.044261 136.577946 
2.044304 136.602676 
2.044347 136.627357 
2.044391 136.651989 
2.044434 136.676570 
2.044477 136.701102 
2.044521 136.725583 
2.044564 136.750015 
2.044607 136.774396 
2.044650 136.798727 
2.044694 136.823007 
2.044737 136.847237 
2.044780 136.871416 
2.044824 136.895545 
2.044867 136.919622 
2.044910 136.943649 
2.044953 136.967625 
2.044996 136.991549 
2.045040 137.015422 
2.045083 137.039244 
2.045126 137.063014 
2.045169 137.086732 
2.045213 137.110399 
2.045256 137.134014 
2.045299 137.157577 
2.045342 137.181089 
2.045385 137.204547 
2.045428 137.227954 
2.045472 137.251308 
2.045515 137.274610 
2.045558 137.297860 
2.045601 137.321056 
2.045644 137.344200 
2.045687 137.367291 
2.045730 137.390329 
2.045773 137.413313 
2.045816 137.436245 
2.045860 137.459123 
2.045903 137.481947 
2.045946 137.504718 
2.045989 137.527436 
2.046032 137.550099 
2.046075 137.572709 
2.046118 137.595265 
2.046161 137.617766 
2.046204 137.640213 
2.046247 137.662606 
2.046290 137.684945 
2.046333 137.707228 
2.046376 137.729458 
2.046419 137.751632 
2.046462 137.773751 
2.046505 137.795816 
2.046548 137.817825 
2.046591 137.839779 
2.046634 137.861677 
2.046677 137.883520 
2.046720 137.905308 
2.046763 137.927039 
2.046806 137.948715 
2.046849 137.970335 
2.046891 137.991899 
2.046934 138.013406 
2.046977 138.034858 
2.047020 138.056253 
2.047063 138.077591 
2.047106 138.098873 
2.047149 138.120098 
2.047192 138.141266 
2.047235 138.162377 
2.047277 138.183430 
2.047320 138.212091 
2.047363 138.242212 
2.047406 138.272291 
2.047449 138.302331 
2.047492 138.332330 
2.047534 138.362289 
2.047577 138.392207 
2.047620 138.422084 
2.047663 138.451921 
2.047706 138.481717 
2.047748 138.511472 
2.047791 138.541186 
2.047834 138.570859 
2.047876 138.600490 
2.047919 138.630081 
2.047962 138.659630 
2.048005 138.689138 
2.048047 138.718604 
2.048090 138.748029 
2.048133 138.777411 
2.048175 138.806753 
2.048218 138.836052 
2.048261 138.865309 
2.048303 138.894524 
2.048346 138.923697 
2.048389 138.952828 
2.048431 138.981917 
2.048474 139.010963 
2.048516 139.039967 
2.048559 139.068928 
2.048602 139.097846 
2.048644 139.126722 
2.048687 139.155555 
2.048729 139.184345 
2.048772 139.213092 
2.048814 139.241795 
2.048857 139.270456 
2.048899 139.299073 
2.048942 139.327647 
2.048984 139.356177 
2.049027 139.384664 
2.049069 139.413107 
2.049112 139.441507 
2.049154 139.469862 
2.049197 139.498174 
2.049239 139.526441 
2.049282 139.554665 
2.049324 139.582844 
2.049366 139.610979 
2.049409 139.639069 
2.049451 139.667115 
2.049494 139.695116 
2.049536 139.723073 
2.049578 139.750985 
2.049621 139.778852 
2.049663 139.806674 
2.049705 139.834451 
2.049748 139.862183 
2.049790 139.889870 
2.049832 139.917511 
2.049875 139.945107 
2.049917 139.972658 
2.049959 140.000162 
2.050002 140.027621 
2.050044 140.055035 
2.050086 140.082402 
2.050129 140.109723 
2.050171 140.136998 
2.050213 140.164227 
2.050255 140.191410 
2.050298 140.218546 
2.050340 140.245636 
2.050382 140.272680 
2.050424 140.299676 
2.050466 140.326626 
2.050509 140.353529 
2.050551 140.380385 
2.050593 140.407194 
2.050635 140.433956 
2.050677 140.460670 
2.050719 140.487337 
2.050762 140.513957 
2.050804 140.540529 
2.050846 140.567053 
2.050888 140.593530 
2.050930 140.619959 
2.050972 140.646340 
2.051014 140.672673 
2.051056 140.698958 
2.051099 140.725194 
2.051141 140.751382 
2.051183 140.777522 
2.051225 140.803613 
2.051267 140.829655 
2.051309 140.855649 
2.051351 140.881594 
2.051393 140.907490 
2.051435 140.933337 
2.051477 140.959134 
2.051519 140.984883 
2.051561 141.010582 
2.051603 141.036232 
2.051645 141.061832 
2.051687 141.087382 
2.051729 141.112883 
2.051771 141.138334 
2.051813 141.163734 
2.051855 141.189085 
2.051897 141.214386 
2.051939 141.239636 
2.051981 141.264836 
2.052022 141.289985 
2.052064 141.315084 
2.052106 141.340132 
2.052148 141.365130 
2.052190 141.390076 
2.052232 141.414971 
2.052274 141.439816 
2.052316 141.464609 
2.052357 141.489350 
2.052399 141.514041 
2.052441 141.538680 
2.052483 141.563267 
2.052525 141.587802 
2.052567 141.612286 
2.052608 141.636717 
2.052650 141.661097 
2.052692 141.685424 
2.052734 141.709699 
2.052776 141.733922 
2.052817 141.758092 
2.052859 141.782209 
2.052901 141.806274 
2.052943 141.830286 
2.052984 141.854245 
2.053026 141.878151 
2.053068 141.902004 
2.053110 141.925804 
2.053151 141.949550 
2.053193 141.973243 
2.053235 141.996882 
2.053277 142.020468 
2.053318 142.044000 
2.053360 142.067477 
2.053402 142.090901 
2.053443 142.114271 
2.053485 142.137586 
2.053527 142.160847 
2.053568 142.184054 
2.053610 142.207206 
2.053652 142.230303 
2.053693 142.253346 
2.053735 142.276333 
2.053776 142.299266 
2.053818 142.322143 
2.053860 142.344965 
2.053901 142.367732 
2.053943 142.390444 
2.053984 142.413099 
2.054026 142.435699 
2.054068 142.458244 
2.054109 142.480732 
2.054151 142.503164 
2.054192 142.525540 
2.054234 142.547860 
2.054275 142.570123 
2.054317 142.592330 
2.054358 142.614480 


==> data/BUSineA10K2048M80kuxxinv.dat <==
0.000000 0.503292 
0.001000 0.503292 
0.002000 0.503291 
0.003000 0.503290 
0.004000 0.503288 
0.005000 0.503286 
0.006000 0.503283 
0.007000 0.503280 
0.008000 0.503276 
0.009000 0.503272 
0.010000 0.503267 
0.011000 0.503262 
0.012000 0.503256 
0.013000 0.503250 
0.014000 0.503243 
0.015000 0.503236 
0.016000 0.503228 
0.017000 0.503220 
0.018000 0.503211 
0.019000 0.503201 
0.020000 0.503192 
0.021000 0.503181 
0.022000 0.503171 
0.023000 0.503159 
0.024000 0.503147 
0.025000 0.503135 
0.026000 0.503122 
0.027000 0.503109 
0.028000 0.503095 
0.029000 0.503081 
0.030000 0.503066 
0.031000 0.503051 
0.032000 0.503035 
0.033000 0.503018 
0.034000 0.503002 
0.035000 0.502984 
0.036000 0.502966 
0.037000 0.502948 
0.038000 0.502929 
0.039000 0.502910 
0.040000 0.502890 
0.041000 0.502869 
0.042000 0.502849 
0.043000 0.502827 
0.044000 0.502806 
0.045000 0.502783 
0.046000 0.502760 
0.047000 0.502737 
0.048000 0.502713 
0.049000 0.502689 
0.050000 0.502664 
0.051000 0.502639 
0.052000 0.502613 
0.053000 0.502587 
0.054000 0.502559 
0.055000 0.502532 
0.056000 0.502504 
0.057000 0.502476 
0.058000 0.502447 
0.059000 0.502418 
0.060000 0.502388 
0.061000 0.502358 
0.062000 0.502327 
0.063000 0.502296 
0.064000 0.502264 
0.065000 0.502231 
0.066000 0.502199 
0.067000 0.502165 
0.068000 0.502132 
0.069000 0.502097 
0.070000 0.502063 
0.071000 0.502027 
0.072000 0.501991 
0.073000 0.501955 
0.074000 0.501918 
0.075000 0.501881 
0.076000 0.501843 
0.077000 0.501806 
0.078000 0.501767 
0.079000 0.501727 
0.080000 0.501688 
0.081000 0.501648 
0.082000 0.501607 
0.083000 0.501566 
0.084000 0.501524 
0.085000 0.501482 
0.086000 0.501439 
0.087000 0.501396 
0.088000 0.501353 
0.089000 0.501308 
0.090000 0.501264 
0.091000 0.501219 
0.092000 0.501173 
0.093000 0.501127 
0.094000 0.501081 
0.095000 0.501034 
0.096000 0.500986 
0.097000 0.500938 
0.098000 0.500890 
0.099000 0.500841 
0.100000 0.500791 
0.101000 0.500741 
0.102000 0.500691 
0.103000 0.500640 
0.104000 0.500589 
0.105000 0.500537 
0.106000 0.500485 
0.107000 0.500432 
0.108000 0.500378 
0.109000 0.500325 
0.110000 0.500270 
0.111000 0.500216 
0.112000 0.500160 
0.113000 0.500105 
0.114000 0.500048 
0.115000 0.499992 
0.116000 0.499935 
0.117000 0.499877 
0.118000 0.499819 
0.119000 0.499760 
0.120000 0.499702 
0.121000 0.499642 
0.122000 0.499582 
0.123000 0.499521 
0.124000 0.499461 
0.125000 0.499399 
0.126000 0.499337 
0.127000 0.499275 
0.128000 0.499212 
0.129000 0.499149 
0.130000 0.499085 
0.131000 0.499021 
0.132000 0.498956 
0.133000 0.498891 
0.134000 0.498825 
0.135000 0.498759 
0.136000 0.498693 
0.137000 0.498625 
0.138000 0.498558 
0.139000 0.498490 
0.140000 0.498422 
0.141000 0.498353 
0.142000 0.498283 
0.143000 0.498214 
0.144000 0.498143 
0.145000 0.498072 
0.146000 0.498001 
0.147000 0.497929 
0.148000 0.497857 
0.149000 0.497785 
0.150000 0.497712 
0.151000 0.497638 
0.152000 0.497564 
0.153000 0.497490 
0.154000 0.497415 
0.155000 0.497340 
0.156000 0.497263 
0.157000 0.497187 
0.158000 0.497110 
0.159000 0.497033 
0.160000 0.496956 
0.161000 0.496877 
0.162000 0.496799 
0.163000 0.496720 
0.164000 0.496641 
0.165000 0.496561 
0.166000 0.496480 
0.167000 0.496399 
0.168000 0.496318 
0.169000 0.496236 
0.170000 0.496154 
0.171000 0.496072 
0.172000 0.495989 
0.173000 0.495905 
0.174000 0.495821 
0.175000 0.495736 
0.176000 0.495652 
0.177000 0.495566 
0.178000 0.495481 
0.179000 0.495395 
0.180000 0.495308 
0.181000 0.495221 
0.182000 0.495133 
0.183000 0.495045 
0.184000 0.494957 
0.185000 0.494868 
0.186000 0.494779 
0.187000 0.494689 
0.188000 0.494599 
0.189000 0.494508 
0.190000 0.494417 
0.191000 0.494326 
0.192000 0.494234 
0.193000 0.494141 
0.194000 0.494049 
0.195000 0.493955 
0.196000 0.493862 
0.197000 0.493767 
0.198000 0.493673 
0.199000 0.493578 
0.200000 0.493482 
0.201000 0.493387 
0.202000 0.493290 
0.203000 0.493194 
0.204000 0.493097 
0.205000 0.492999 
0.206000 0.492901 
0.207000 0.492803 
0.208000 0.492704 
0.209000 0.492605 
0.210000 0.492505 
0.211000 0.492405 
0.212000 0.492304 
0.213000 0.492203 
0.214000 0.492102 
0.215000 0.492000 
0.216000 0.491898 
0.217000 0.491796 
0.218000 0.491692 
0.219000 0.491589 
0.220000 0.491485 
0.221000 0.491381 
0.222000 0.491276 
0.223000 0.491171 
0.224000 0.491065 
0.225000 0.490959 
0.226000 0.490853 
0.227000 0.490746 
0.228000 0.490639 
0.229000 0.490531 
0.230000 0.490423 
0.231000 0.490315 
0.232000 0.490206 
0.233000 0.490097 
0.234000 0.489987 
0.235000 0.489877 
0.236000 0.489766 
0.237000 0.489655 
0.238000 0.489544 
0.239000 0.489432 
0.240000 0.489320 
0.241000 0.489208 
0.242000 0.489094 
0.243000 0.488981 
0.244000 0.488867 
0.245000 0.488753 
0.246000 0.488639 
0.247000 0.488524 
0.248000 0.488408 
0.249000 0.488293 
0.250000 0.488176 
0.251000 0.488060 
0.252000 0.487943 
0.253000 0.487825 
0.254000 0.487708 
0.255000 0.487590 
0.256000 0.487471 
0.257000 0.487352 
0.258000 0.487233 
0.259000 0.487113 
0.260000 0.486993 
0.261000 0.486873 
0.262000 0.486752 
0.263000 0.486631 
0.264000 0.486509 
0.265000 0.486387 
0.266000 0.486264 
0.267000 0.486141 
0.268000 0.486018 
0.269000 0.485895 
0.270000 0.485770 
0.271000 0.485646 
0.272000 0.485521 
0.273000 0.485396 
0.274000 0.485271 
0.275000 0.485145 
0.276000 0.485019 
0.277000 0.484892 
0.278000 0.484765 
0.279000 0.484637 
0.280000 0.484510 
0.281000 0.484381 
0.282000 0.484253 
0.283000 0.484124 
0.284000 0.483995 
0.285000 0.483865 
0.286000 0.483735 
0.287000 0.483604 
0.288000 0.483474 
0.289000 0.483343 
0.290000 0.483211 
0.291000 0.483079 
0.292000 0.482947 
0.293000 0.482814 
0.294000 0.482681 
0.295000 0.482548 
0.296000 0.482414 
0.297000 0.482280 
0.298000 0.482145 
0.299000 0.482010 
0.300000 0.481875 
0.301000 0.481740 
0.302000 0.481604 
0.303000 0.481467 
0.304000 0.481331 
0.305000 0.481194 
0.306000 0.481056 
0.307000 0.480919 
0.308000 0.480780 
0.309000 0.480642 
0.310000 0.480503 
0.311000 0.480364 
0.312000 0.480224 
0.313000 0.480085 
0.314000 0.479944 
0.315000 0.479804 
0.316000 0.479663 
0.317000 0.479521 
0.318000 0.479380 
0.319000 0.479238 
0.320000 0.479095 
0.321000 0.478953 
0.322000 0.478810 
0.323000 0.478666 
0.324000 0.478522 
0.325000 0.478378 
0.326000 0.478234 
0.327000 0.478089 
0.328000 0.477944 
0.329000 0.477799 
0.330000 0.477653 
0.331000 0.477506 
0.332000 0.477360 
0.333000 0.477213 
0.334000 0.477066 
0.335000 0.476918 
0.336000 0.476771 
0.337000 0.476622 
0.338000 0.476474 
0.339000 0.476325 
0.340000 0.476176 
0.341000 0.476026 
0.342000 0.475876 
0.343000 0.475726 
0.344000 0.475575 
0.345000 0.475425 
0.346000 0.475273 
0.347000 0.475122 
0.348000 0.474970 
0.349000 0.474818 
0.350000 0.474665 
0.351000 0.474512 
0.352000 0.474359 
0.353000 0.474205 
0.354000 0.474051 
0.355000 0.473898 
0.356000 0.473743 
0.357000 0.473588 
0.358000 0.473433 
0.359000 0.473278 
0.360000 0.473122 
0.361000 0.472965 
0.362000 0.472809 
0.363000 0.472652 
0.364000 0.472495 
0.365000 0.472338 
0.366000 0.472180 
0.367000 0.472022 
0.368000 0.471864 
0.369000 0.471705 
0.370000 0.471546 
0.371000 0.471387 
0.372000 0.471227 
0.373000 0.471067 
0.374000 0.470907 
0.375000 0.470746 
0.376000 0.470586 
0.377000 0.470424 
0.378000 0.470263 
0.379000 0.470101 
0.380000 0.469939 
0.381000 0.469776 
0.382000 0.469614 
0.383000 0.469451 
0.384000 0.469287 
0.385000 0.469124 
0.386000 0.468960 
0.387000 0.468796 
0.388000 0.468631 
0.389000 0.468466 
0.390000 0.468301 
0.391000 0.468136 
0.392000 0.467970 
0.393000 0.467803 
0.394000 0.467637 
0.395000 0.467471 
0.396000 0.467303 
0.397000 0.467136 
0.398000 0.466969 
0.399000 0.466801 
0.400000 0.466633 
0.401000 0.466464 
0.402000 0.466296 
0.403000 0.466127 
0.404000 0.465957 
0.405000 0.465788 
0.406000 0.465618 
0.407000 0.465447 
0.408000 0.465277 
0.409000 0.465106 
0.410000 0.464935 
0.411000 0.464764 
0.412000 0.464592 
0.413000 0.464420 
0.414000 0.464248 
0.415000 0.464075 
0.416000 0.463903 
0.417000 0.463730 
0.418000 0.463556 
0.419000 0.463382 
0.420000 0.463209 
0.421000 0.463035 
0.422000 0.462860 
0.423000 0.462685 
0.424000 0.462510 
0.425000 0.462335 
0.426000 0.462159 
0.427000 0.461983 
0.428000 0.461807 
0.429000 0.461631 
0.430000 0.461454 
0.431000 0.461277 
0.432000 0.461100 
0.433000 0.460922 
0.434000 0.460745 
0.435000 0.460566 
0.436000 0.460388 
0.437000 0.460209 
0.438000 0.460031 
0.439000 0.459851 
0.440000 0.459672 
0.441000 0.459492 
0.442000 0.459313 
0.443000 0.459132 
0.444000 0.458951 
0.445000 0.458771 
0.446000 0.458590 
0.447000 0.458408 
0.448000 0.458227 
0.449000 0.458045 
0.450000 0.457863 
0.451000 0.457681 
0.452000 0.457498 
0.453000 0.457315 
0.454000 0.457132 
0.455000 0.456949 
0.456000 0.456765 
0.457000 0.456581 
0.458000 0.456397 
0.459000 0.456212 
0.460000 0.456028 
0.461000 0.455842 
0.462000 0.455657 
0.463000 0.455472 
0.464000 0.455286 
0.465000 0.455100 
0.466000 0.454914 
0.467000 0.454727 
0.468000 0.454541 
0.469000 0.454354 
0.470000 0.454166 
0.471000 0.453979 
0.472000 0.453791 
0.473000 0.453603 
0.474000 0.453415 
0.475000 0.453226 
0.476000 0.453038 
0.477000 0.452849 
0.478000 0.452660 
0.479000 0.452470 
0.480000 0.452280 
0.481000 0.452091 
0.482000 0.451901 
0.483000 0.451710 
0.484000 0.451519 
0.485000 0.451328 
0.486000 0.451137 
0.487000 0.450946 
0.488000 0.450754 
0.489000 0.450562 
0.490000 0.450370 
0.491000 0.450178 
0.492000 0.449985 
0.493000 0.449792 
0.494000 0.449599 
0.495000 0.449406 
0.496000 0.449213 
0.497000 0.449019 
0.498000 0.448824 
0.499000 0.448630 
0.500000 0.448436 
0.501000 0.448241 
0.502000 0.448046 
0.503000 0.447851 
0.504000 0.447655 
0.505000 0.447460 
0.506000 0.447264 
0.507000 0.447068 
0.508000 0.446871 
0.509000 0.446675 
0.510000 0.446478 
0.511000 0.446282 
0.512000 0.446084 
0.513000 0.445886 
0.514000 0.445689 
0.515000 0.445491 
0.516000 0.445293 
0.517000 0.445095 
0.518000 0.444896 
0.519000 0.444697 
0.520000 0.444498 
0.521000 0.444299 
0.522000 0.444099 
0.523000 0.443900 
0.524000 0.443700 
0.525000 0.443500 
0.526000 0.443300 
0.527000 0.443099 
0.528000 0.442898 
0.529000 0.442697 
0.530000 0.442496 
0.531000 0.442295 
0.532000 0.442093 
0.533000 0.441891 
0.534000 0.441689 
0.535000 0.441487 
0.536000 0.441284 
0.537000 0.441082 
0.538000 0.440879 
0.539000 0.440675 
0.540000 0.440472 
0.541000 0.440269 
0.542000 0.440065 
0.543000 0.439861 
0.544000 0.439657 
0.545000 0.439452 
0.546000 0.439248 
0.547000 0.439043 
0.548000 0.438838 
0.549000 0.438633 
0.550000 0.438427 
0.551000 0.438222 
0.552000 0.438016 
0.553000 0.437810 
0.554000 0.437604 
0.555000 0.437397 
0.556000 0.437190 
0.557000 0.436984 
0.558000 0.436777 
0.559000 0.436570 
0.560000 0.436362 
0.561000 0.436154 
0.562000 0.435947 
0.563000 0.435739 
0.564000 0.435531 
0.565000 0.435323 
0.566000 0.435114 
0.567000 0.434905 
0.568000 0.434695 
0.569000 0.434486 
0.570000 0.434277 
0.571000 0.434068 
0.572000 0.433858 
0.573000 0.433648 
0.574000 0.433437 
0.575000 0.433227 
0.576000 0.433017 
0.577000 0.432807 
0.578000 0.432595 
0.579000 0.432384 
0.580000 0.432172 
0.581000 0.431961 
0.582000 0.431750 
0.583000 0.431538 
0.584000 0.431326 
0.585000 0.431113 
0.586000 0.430901 
0.587000 0.430688 
0.588000 0.430476 
0.589000 0.430263 
0.590000 0.430050 
0.591000 0.429836 
0.592000 0.429622 
0.593000 0.429409 
0.594000 0.429195 
0.595000 0.428981 
0.596000 0.428767 
0.597000 0.428552 
0.598000 0.428337 
0.599000 0.428123 
0.600000 0.427908 
0.601000 0.427693 
0.602000 0.427478 
0.603000 0.427262 
0.604000 0.427046 
0.605000 0.426830 
0.606000 0.426614 
0.607000 0.426398 
0.608000 0.426182 
0.609000 0.425966 
0.610000 0.425748 
0.611000 0.425531 
0.612000 0.425314 
0.613000 0.425097 
0.614000 0.424880 
0.615000 0.424662 
0.616000 0.424445 
0.617000 0.424226 
0.618000 0.424008 
0.619000 0.423790 
0.620000 0.423571 
0.621000 0.423353 
0.622000 0.423134 
0.623000 0.422916 
0.624000 0.422696 
0.625000 0.422477 
0.626000 0.422257 
0.627000 0.422038 
0.628000 0.421818 
0.629000 0.421598 
0.630000 0.421378 
0.631000 0.421158 
0.632000 0.420937 
0.633000 0.420716 
0.634000 0.420496 
0.635000 0.420275 
0.636000 0.420054 
0.637000 0.419833 
0.638000 0.419611 
0.639000 0.419390 
0.640000 0.419168 
0.641000 0.418946 
0.642000 0.418724 
0.643000 0.418502 
0.644000 0.418280 
0.645000 0.418057 
0.646000 0.417834 
0.647000 0.417611 
0.648000 0.417388 
0.649000 0.417165 
0.650000 0.416942 
0.651000 0.416719 
0.652000 0.416495 
0.653000 0.416271 
0.654000 0.416047 
0.655000 0.415823 
0.656000 0.415599 
0.657000 0.415374 
0.658000 0.415150 
0.659000 0.414926 
0.660000 0.414701 
0.661000 0.414476 
0.662000 0.414250 
0.663000 0.414025 
0.664000 0.413800 
0.665000 0.413574 
0.666000 0.413348 
0.667000 0.413123 
0.668000 0.412897 
0.669000 0.412671 
0.670000 0.412444 
0.671000 0.412218 
0.672000 0.411991 
0.673000 0.411764 
0.674000 0.411537 
0.675000 0.411311 
0.676000 0.411084 
0.677000 0.410857 
0.677999 0.410629 
0.678997 0.410402 
0.679994 0.410174 
0.680990 0.409947 
0.681984 0.409721 
0.682978 0.409494 
0.683971 0.409268 
0.684962 0.409042 
0.685952 0.408815 
0.686941 0.408589 
0.687930 0.408362 
0.688917 0.408136 
0.689903 0.407910 
0.690887 0.407685 
0.691871 0.407459 
0.692854 0.407234 
0.693835 0.407009 
0.694816 0.406783 
0.695795 0.406558 
0.696774 0.406333 
0.697751 0.406107 
0.698727 0.405883 
0.699702 0.405658 
0.700676 0.405434 
0.701649 0.405209 
0.702621 0.404985 
0.703592 0.404761 
0.704561 0.404537 
0.705530 0.404313 
0.706497 0.404089 
0.707464 0.403865 
0.708429 0.403641 
0.709394 0.403418 
0.710357 0.403195 
0.711319 0.402972 
0.712280 0.402749 
0.713240 0.402526 
0.714199 0.402303 
0.715157 0.402080 
0.716114 0.401857 
0.717070 0.401635 
0.718025 0.401413 
0.718978 0.401191 
0.719931 0.400969 
0.720883 0.400747 
0.721833 0.400526 
0.722783 0.400304 
0.723731 0.400082 
0.724679 0.399861 
0.725625 0.399639 
0.726570 0.399418 
0.727514 0.399197 
0.728458 0.398977 
0.729400 0.398756 
0.730341 0.398536 
0.731281 0.398316 
0.732220 0.398096 
0.733158 0.397875 
0.734095 0.397655 
0.735031 0.397435 
0.735966 0.397215 
0.736900 0.396996 
0.737833 0.396776 
0.738764 0.396557 
0.739695 0.396338 
0.740625 0.396119 
0.741554 0.395900 
0.742481 0.395682 
0.743408 0.395464 
0.744334 0.395245 
0.745258 0.395026 
0.746182 0.394808 
0.747105 0.394590 
0.748026 0.394372 
0.748947 0.394154 
0.749866 0.393937 
0.750785 0.393719 
0.751702 0.393502 
0.752619 0.393285 
0.753534 0.393069 
0.754449 0.392852 
0.755362 0.392635 
0.756275 0.392418 
0.757186 0.392202 
0.758097 0.391985 
0.759006 0.391769 
0.759914 0.391553 
0.760822 0.391337 
0.761728 0.391122 
0.762634 0.390906 
0.763538 0.390691 
0.764442 0.390476 
0.765344 0.390262 
0.766246 0.390047 
0.767146 0.389832 
0.768045 0.389617 
0.768944 0.389402 
0.769841 0.389188 
0.770738 0.388974 
0.771633 0.388760 
0.772528 0.388546 
0.773422 0.388332 
0.774314 0.388119 
0.775206 0.387905 
0.776096 0.387692 
0.776986 0.387479 
0.777875 0.387267 
0.778762 0.387054 
0.779649 0.386841 
0.780535 0.386629 
0.781420 0.386416 
0.782303 0.386204 
0.783186 0.385992 
0.784068 0.385780 
0.784949 0.385568 
0.785829 0.385356 
0.786708 0.385145 
0.787586 0.384934 
0.788463 0.384723 
0.789339 0.384512 
0.790214 0.384302 
0.791088 0.384092 
0.791961 0.383881 
0.792833 0.383671 
0.793705 0.383460 
0.794575 0.383250 
0.795444 0.383040 
0.796313 0.382830 
0.797180 0.382621 
0.798047 0.382411 
0.798912 0.382202 
0.799777 0.381993 
0.800641 0.381784 
0.801503 0.381576 
0.802365 0.381367 
0.803226 0.381159 
0.804086 0.380951 
0.804945 0.380743 
0.805803 0.380535 
0.806660 0.380327 
0.807516 0.380120 
0.808371 0.379912 
0.809226 0.379705 
0.810079 0.379497 
0.810931 0.379290 
0.811783 0.379083 
0.812633 0.378877 
0.813483 0.378670 
0.814332 0.378464 
0.815180 0.378258 
0.816026 0.378052 
0.816872 0.377846 
0.817717 0.377641 
0.818562 0.377436 
0.819405 0.377230 
0.820247 0.377025 
0.821088 0.376820 
0.821929 0.376615 
0.822768 0.376410 
0.823607 0.376206 
0.824445 0.376001 
0.825281 0.375797 
0.826117 0.375593 
0.826952 0.375389 
0.827786 0.375185 
0.828619 0.374981 
0.829452 0.374778 
0.830283 0.374575 
0.831114 0.374372 
0.831943 0.374169 
0.832772 0.373966 
0.833600 0.373764 
0.834426 0.373562 
0.835252 0.373359 
0.836077 0.373158 
0.836902 0.372956 
0.837725 0.372754 
0.838547 0.372552 
0.839369 0.372350 
0.840189 0.372149 
0.841009 0.371947 
0.841828 0.371746 
0.842646 0.371546 
0.843463 0.371345 
0.844279 0.371144 
0.845095 0.370944 
0.845909 0.370744 
0.846723 0.370544 
0.847535 0.370344 
0.848347 0.370145 
0.849158 0.369945 
0.849968 0.369746 
0.850777 0.369547 
0.851586 0.369348 
0.852393 0.369149 
0.853200 0.368951 
0.854005 0.368753 
0.854810 0.368554 
0.855614 0.368356 
0.856417 0.368158 
0.857219 0.367960 
0.858021 0.367762 
0.858821 0.367564 
0.859621 0.367367 
0.860420 0.367170 
0.861218 0.366972 
0.862015 0.366775 
0.862811 0.366579 
0.863606 0.366382 
0.864401 0.366186 
0.865195 0.365990 
0.865987 0.365794 
0.866779 0.365598 
0.867571 0.365402 
0.868361 0.365207 
0.869150 0.365011 
0.869939 0.364816 
0.870727 0.364622 
0.871514 0.364427 
0.872300 0.364232 
0.873085 0.364038 
0.873869 0.363844 
0.874653 0.363650 
0.875436 0.363455 
0.876217 0.363261 
0.876999 0.363067 
0.877779 0.362874 
0.878558 0.362680 
0.879337 0.362487 
0.880114 0.362293 
0.880891 0.362100 
0.881667 0.361908 
0.882443 0.361715 
0.883217 0.361523 
0.883991 0.361330 
0.884763 0.361138 
0.885535 0.360946 
0.886306 0.360755 
0.887077 0.360563 
0.887846 0.360372 
0.888615 0.360180 
0.889383 0.359989 
0.890150 0.359798 
0.890916 0.359608 
0.891682 0.359417 
0.892446 0.359227 
0.893210 0.359037 
0.893973 0.358847 
0.894735 0.358657 
0.895497 0.358468 
0.896257 0.358278 
0.897017 0.358089 
0.897776 0.357899 
0.898534 0.357710 
0.899291 0.357521 
0.900048 0.357332 
0.900804 0.357143 
0.901559 0.356955 
0.902313 0.356766 
0.903066 0.356578 
0.903819 0.356390 
0.904571 0.356202 
0.905322 0.356014 
0.906072 0.355827 
0.906821 0.355639 
0.907570 0.355452 
0.908318 0.355265 
0.909065 0.355078 
0.909811 0.354892 
0.910557 0.354705 
0.911301 0.354519 
0.912045 0.354333 
0.912788 0.354147 
0.913531 0.353961 
0.914272 0.353775 
0.915013 0.353590 
0.915753 0.353405 
0.916492 0.353219 
0.917231 0.353034 
0.917968 0.352850 
0.918705 0.352665 
0.919442 0.352481 
0.920177 0.352296 
0.920912 0.352112 
0.921645 0.351928 
0.922378 0.351745 
0.923111 0.351561 
0.923842 0.351378 
0.924573 0.351194 
0.925303 0.351011 
0.926032 0.350828 
0.926761 0.350645 
0.927489 0.350462 
0.928216 0.350279 
0.928942 0.350097 
0.929667 0.349914 
0.930392 0.349732 
0.931116 0.349550 
0.931839 0.349368 
0.932562 0.349186 
0.933283 0.349005 
0.934004 0.348823 
0.934725 0.348642 
0.935444 0.348461 
0.936163 0.348280 
0.936881 0.348100 
0.937598 0.347919 
0.938315 0.347739 
0.939030 0.347559 
0.939745 0.347379 
0.940459 0.347199 
0.941173 0.347019 
0.941886 0.346840 
0.942598 0.346660 
0.943309 0.346481 
0.944020 0.346302 
0.944730 0.346123 
0.945439 0.345944 
0.946147 0.345766 
0.946855 0.345587 
0.947562 0.345409 
0.948268 0.345231 
0.948973 0.345053 
0.949678 0.344876 
0.950382 0.344698 
0.951085 0.344521 
0.951788 0.344344 
0.952490 0.344167 
0.953191 0.343990 
0.953891 0.343813 
0.954591 0.343636 
0.955290 0.343460 
0.955988 0.343284 
0.956686 0.343108 
0.957382 0.342932 
0.958078 0.342756 
0.958774 0.342580 
0.959468 0.342405 
0.960162 0.342230 
0.960856 0.342055 
0.961548 0.341879 
0.962240 0.341704 
0.962931 0.341530 
0.963622 0.341355 
0.964311 0.341180 
0.965000 0.341006 
0.965689 0.340832 
0.966376 0.340658 
0.967063 0.340484 
0.967749 0.340310 
0.968435 0.340137 
0.969119 0.339963 
0.969804 0.339790 
0.970487 0.339617 
0.971170 0.339444 
0.971852 0.339271 
0.972533 0.339098 
0.973214 0.338926 
0.973894 0.338754 
0.974573 0.338582 
0.975251 0.338410 
0.975929 0.338238 
0.976606 0.338066 
0.977283 0.337895 
0.977959 0.337723 
0.978634 0.337552 
0.979308 0.337381 
0.979982 0.337210 
0.980655 0.337040 
0.981327 0.336869 
0.981999 0.336699 
0.982670 0.336528 
0.983340 0.336358 
0.984010 0.336189 
0.984679 0.336019 
0.985347 0.335849 
0.986015 0.335680 
0.986682 0.335510 
0.987348 0.335341 
0.988014 0.335172 
0.988679 0.335003 
0.989343 0.334835 
0.990007 0.334666 
0.990670 0.334498 
0.991332 0.334330 
0.991994 0.334162 
0.992655 0.333994 
0.993315 0.333826 
0.993974 0.333658 
0.994633 0.333491 
0.995292 0.333324 
0.995949 0.333157 
0.996606 0.332990 
0.997263 0.332823 
0.997918 0.332656 
0.998573 0.332490 
0.999228 0.332323 
0.999881 0.332157 
1.000534 0.331991 
1.001187 0.331825 
1.001839 0.331659 
1.002490 0.331494 
1.003140 0.331328 
1.003790 0.331163 
1.004439 0.330998 
1.005088 0.330833 
1.005735 0.330668 
1.006383 0.330503 
1.007029 0.330339 
1.007675 0.330175 
1.008320 0.330010 
1.008965 0.329846 
1.009609 0.329682 
1.010252 0.329519 
1.010895 0.329355 
1.011537 0.329191 
1.012179 0.329028 
1.012819 0.328865 
1.013459 0.328702 
1.014099 0.328539 
1.014738 0.328376 
1.015376 0.328214 
1.016014 0.328051 
1.016651 0.327889 
1.017287 0.327727 
1.017923 0.327565 
1.018558 0.327403 
1.019193 0.327241 
1.019826 0.327080 
1.020460 0.326918 
1.021092 0.326757 
1.021724 0.326596 
1.022356 0.326435 
1.022986 0.326274 
1.023616 0.326114 
1.024246 0.325953 
1.024875 0.325793 
1.025503 0.325632 
1.026131 0.325472 
1.026758 0.325312 
1.027384 0.325153 
1.028010 0.324993 
1.028635 0.324833 
1.029260 0.324674 
1.029884 0.324515 
1.030507 0.324356 
1.031130 0.324197 
1.031752 0.324038 
1.032373 0.323880 
1.032994 0.323721 
1.033615 0.323563 
1.034234 0.323405 
1.034853 0.323246 
1.035472 0.323089 
1.036090 0.322931 
1.036707 0.322773 
1.037324 0.322616 
1.037940 0.322458 
1.038555 0.322301 
1.039170 0.322144 
1.039784 0.321987 
1.040398 0.321831 
1.041011 0.321674 
1.041624 0.321517 
1.042236 0.321361 
1.042847 0.321205 
1.043457 0.321049 
1.044068 0.320893 
1.044677 0.320737 
1.045286 0.320582 
1.045894 0.320426 
1.046502 0.320271 
1.047109 0.320116 
1.047716 0.319961 
1.048322 0.319806 
1.048927 0.319651 
1.049532 0.319496 
1.050136 0.319342 
1.050740 0.319187 
1.051343 0.319033 
1.051945 0.318879 
1.052547 0.318725 
1.053149 0.318571 
1.053749 0.318418 
1.054349 0.318264 
1.054949 0.318111 
1.055548 0.317958 
1.056146 0.317805 
1.056744 0.317652 
1.057341 0.317499 
1.057938 0.317346 
1.058534 0.317194 
1.059130 0.317041 
1.059725 0.316889 
1.060319 0.316737 
1.060913 0.316585 
1.061506 0.316433 
1.062099 0.316282 
1.062691 0.316130 
1.063283 0.315979 
1.063874 0.315827 
1.064464 0.315676 
1.065054 0.315525 
1.065643 0.315374 
1.066232 0.315223 
1.066820 0.315073 
1.067408 0.314922 
1.067995 0.314772 
1.068581 0.314622 
1.069167 0.314472 
1.069753 0.314322 
1.070337 0.314172 
1.070922 0.314023 
1.071505 0.313873 
1.072088 0.313724 
1.072671 0.313574 
1.073253 0.313425 
1.073835 0.313276 
1.074415 0.313128 
1.074996 0.312979 
1.075576 0.312830 
1.076155 0.312682 
1.076734 0.312534 
1.077312 0.312385 
1.077889 0.312237 
1.078467 0.312090 
1.079043 0.311942 
1.079619 0.311794 
1.080194 0.311647 
1.080769 0.311499 
1.081344 0.311352 
1.081918 0.311205 
1.082491 0.311058 
1.083064 0.310911 
1.083636 0.310765 
1.084207 0.310618 
1.084779 0.310472 
1.085349 0.310325 
1.085919 0.310179 
1.086489 0.310033 
1.087058 0.309887 
1.087626 0.309742 
1.088194 0.309596 
1.088761 0.309451 
1.089328 0.309305 
1.089894 0.309160 
1.090460 0.309015 
1.091025 0.308870 
1.091590 0.308725 
1.092154 0.308581 
1.092718 0.308436 
1.093281 0.308292 
1.093844 0.308147 
1.094406 0.308003 
1.094967 0.307859 
1.095528 0.307715 
1.096089 0.307571 
1.096649 0.307428 
1.097208 0.307284 
1.097767 0.307141 
1.098325 0.306998 
1.098883 0.306855 
1.099441 0.306712 
1.099997 0.306569 
1.100554 0.306426 
1.101110 0.306283 
1.101665 0.306141 
1.102220 0.305999 
1.102774 0.305856 
1.103328 0.305714 
1.103881 0.305572 
1.104434 0.305431 
1.104986 0.305289 
1.105537 0.305147 
1.106089 0.305006 
1.106639 0.304865 
1.107189 0.304724 
1.107739 0.304583 
1.108288 0.304442 
1.108837 0.304301 
1.109385 0.304160 
1.109933 0.304020 
1.110480 0.303879 
1.111026 0.303739 
1.111572 0.303599 
1.112118 0.303459 
1.112663 0.303319 
1.113208 0.303179 
1.113752 0.303040 
1.114295 0.302900 
1.114838 0.302761 
1.115381 0.302621 
1.115923 0.302482 
1.116465 0.302343 
1.117006 0.302205 
1.117546 0.302066 
1.118087 0.301927 
1.118626 0.301789 
1.119165 0.301650 
1.119704 0.301512 
1.120242 0.301374 
1.120780 0.301236 
1.121317 0.301098 
1.121853 0.300960 
1.122390 0.300823 
1.122925 0.300685 
1.123460 0.300548 
1.123995 0.300411 
1.124529 0.300274 
1.125063 0.300137 
1.125596 0.300000 
1.126129 0.299863 
1.126661 0.299727 
1.127193 0.299590 
1.127724 0.299454 
1.128255 0.299318 
1.128785 0.299181 
1.129315 0.299046 
1.129845 0.298910 
1.130373 0.298774 
1.130902 0.298638 
1.131430 0.298503 
1.131957 0.298368 
1.132484 0.298232 
1.133011 0.298097 
1.133537 0.297962 
1.134062 0.297827 
1.134587 0.297693 
1.135112 0.297558 
1.135636 0.297424 
1.136160 0.297289 
1.136683 0.297155 
1.137205 0.297021 
1.137728 0.296887 
1.138249 0.296753 
1.138771 0.296619 
1.139291 0.296486 
1.139812 0.296352 
1.140332 0.296219 
1.140851 0.296086 
1.141370 0.295952 
1.141888 0.295819 
1.142406 0.295687 
1.142924 0.295554 
1.143441 0.295421 
1.143958 0.295289 
1.144474 0.295156 
1.144989 0.295024 
1.145505 0.294892 
1.146019 0.294760 
1.146534 0.294628 
1.147048 0.294496 
1.147561 0.294364 
1.148074 0.294233 
1.148586 0.294101 
1.149098 0.293970 
1.149610 0.293838 
1.150121 0.293707 
1.150632 0.293576 
1.151142 0.293445 
1.151651 0.293314 
1.152161 0.293183 
1.152670 0.293052 
1.153178 0.292921 
1.153686 0.292791 
1.154193 0.292661 
1.154700 0.292530 
1.155207 0.292400 
1.155713 0.292270 
1.156219 0.292140 
1.156724 0.292010 
1.157228 0.291881 
1.157733 0.291751 
1.158237 0.291622 
1.158740 0.291493 
1.159243 0.291363 
1.159745 0.291234 
1.160248 0.291105 
1.160749 0.290977 
1.161250 0.290848 
1.161751 0.290719 
1.162251 0.290591 
1.162751 0.290462 
1.163251 0.290334 
1.163750 0.290206 
1.164248 0.290078 
1.164746 0.289950 
1.165244 0.289822 
1.165741 0.289695 
1.166238 0.289567 
1.166734 0.289440 
1.167230 0.289312 
1.167726 0.289185 
1.168221 0.289058 
1.168715 0.288931 
1.169209 0.288804 
1.169703 0.288678 
1.170196 0.288551 
1.170689 0.288425 
1.171182 0.288298 
1.171674 0.288172 
1.172165 0.288046 
1.172656 0.287920 
1.173147 0.287794 
1.173637 0.287668 
1.174127 0.287542 
1.174617 0.287417 
1.175106 0.287291 
1.175594 0.287166 
1.176082 0.287041 
1.176570 0.286916 
1.177057 0.286791 
1.177544 0.286666 
1.178031 0.286541 
1.178517 0.286416 
1.179002 0.286292 
1.179487 0.286167 
1.179972 0.286043 
1.180457 0.285919 
1.180940 0.285795 
1.181424 0.285671 
1.181907 0.285547 
1.182390 0.285423 
1.182872 0.285300 
1.183354 0.285176 
1.183835 0.285053 
1.184316 0.284930 
1.184797 0.284806 
1.185277 0.284683 
1.185757 0.284561 
1.186236 0.284438 
1.186715 0.284315 
1.187193 0.284192 
1.187671 0.284070 
1.188149 0.283948 
1.188626 0.283825 
1.189103 0.283703 
1.189580 0.283580 
1.190056 0.283458 
1.190531 0.283336 
1.191007 0.283214 
1.191481 0.283092 
1.191956 0.282970 
1.192430 0.282848 
1.192903 0.282727 
1.193376 0.282605 
1.193849 0.282484 
1.194322 0.282362 
1.194794 0.282241 
1.195265 0.282120 
1.195736 0.281999 
1.196207 0.281878 
1.196677 0.281758 
1.197147 0.281637 
1.197617 0.281517 
1.198086 0.281396 
1.198555 0.281276 
1.199023 0.281156 
1.199491 0.281036 
1.199958 0.280916 
1.200426 0.280796 
1.200892 0.280676 
1.201359 0.280557 
1.201825 0.280437 
1.202290 0.280318 
1.202755 0.280198 
1.203220 0.280079 
1.203684 0.279960 
1.204148 0.279841 
1.204612 0.279722 
1.205075 0.279604 
1.205538 0.279485 
1.206000 0.279366 
1.206462 0.279248 
1.206924 0.279130 
1.207385 0.279011 
1.207846 0.278893 
1.208306 0.278775 
1.208766 0.278657 
1.209226 0.278540 
1.209685 0.278422 
1.210144 0.278305 
1.210602 0.278187 
1.211061 0.278070 
1.211518 0.277953 
1.211976 0.277835 
1.212433 0.277718 
1.212889 0.277602 
1.213345 0.277485 
1.213801 0.277368 
1.214257 0.277252 
1.214712 0.277135 
1.215166 0.277019 
1.215620 0.276902 
1.216074 0.276786 
1.216528 0.276670 
1.216981 0.276554 
1.217434 0.276439 
1.217886 0.276323 
1.218338 0.276207 
1.218790 0.276092 
1.219241 0.275976 
1.219692 0.275861 
1.220142 0.275746 
1.220592 0.275630 
1.221042 0.275515 
1.221491 0.275400 
1.221940 0.275285 
1.222389 0.275169 
1.222837 0.275054 
1.223285 0.274940 
1.223732 0.274825 
1.224180 0.274710 
1.224626 0.274596 
1.225073 0.274481 
1.225519 0.274367 
1.225964 0.274252 
1.226409 0.274138 
1.226854 0.274024 
1.227299 0.273910 
1.227743 0.273796 
1.228187 0.273683 
1.228630 0.273569 
1.229073 0.273456 
1.229516 0.273342 
1.229958 0.273229 
1.230400 0.273116 
1.230841 0.273003 
1.231283 0.272890 
1.231723 0.272777 
1.232164 0.272664 
1.232604 0.272551 
1.233044 0.272439 
1.233483 0.272326 
1.233922 0.272214 
1.234361 0.272102 
1.234799 0.271989 
1.235237 0.271877 
1.235675 0.271765 
1.236112 0.271653 
1.236549 0.271542 
1.236985 0.271430 
1.237421 0.271319 
1.237857 0.271207 
1.238292 0.271096 
1.238727 0.270985 
1.239162 0.270873 
1.239596 0.270762 
1.240030 0.270651 
1.240464 0.270541 
1.240897 0.270430 
1.241330 0.270319 
1.241763 0.270209 
1.242195 0.270098 
1.242627 0.269988 
1.243058 0.269878 
1.243489 0.269768 
1.243920 0.269658 
1.244351 0.269548 
1.244781 0.269438 
1.245211 0.269329 
1.245640 0.269219 
1.246069 0.269109 
1.246498 0.269000 
1.246926 0.268891 
1.247354 0.268782 
1.247782 0.268672 
1.248209 0.268563 
1.248636 0.268453 
1.249063 0.268344 
1.249489 0.268235 
1.249915 0.268125 
1.250340 0.268016 
1.250765 0.267908 
1.251190 0.267799 
1.251615 0.267690 
1.252039 0.267581 
1.252463 0.267473 
1.252886 0.267365 
1.253310 0.267256 
1.253732 0.267148 
1.254155 0.267040 
1.254577 0.266932 
1.254999 0.266824 
1.255420 0.266716 
1.255841 0.266609 
1.256262 0.266501 
1.256683 0.266394 
1.257103 0.266286 
1.257522 0.266179 
1.257942 0.266072 
1.258361 0.265965 
1.258780 0.265858 
1.259198 0.265751 
1.259616 0.265644 
1.260034 0.265537 
1.260451 0.265431 
1.260868 0.265324 
1.261285 0.265218 
1.261701 0.265111 
1.262117 0.265005 
1.262533 0.264899 
1.262948 0.264793 
1.263364 0.264687 
1.263778 0.264581 
1.264193 0.264476 
1.264607 0.264370 
1.265020 0.264264 
1.265434 0.264159 
1.265847 0.264054 
1.266260 0.263949 
1.266672 0.263843 
1.267084 0.263738 
1.267496 0.263634 
1.267907 0.263529 
1.268318 0.263424 
1.268729 0.263319 
1.269140 0.263215 
1.269550 0.263110 
1.269960 0.263006 
1.270369 0.262902 
1.270778 0.262798 
1.271187 0.262694 
1.271596 0.262590 
1.272004 0.262485 
1.272412 0.262381 
1.272819 0.262277 
1.273226 0.262173 
1.273633 0.262069 
1.274040 0.261965 
1.274446 0.261861 
1.274852 0.261757 
1.275258 0.261653 
1.275663 0.261550 
1.276068 0.261446 
1.276472 0.261343 
1.276877 0.261240 
1.277281 0.261136 
1.277684 0.261033 
1.278088 0.260930 
1.278491 0.260827 
1.278894 0.260725 
1.279296 0.260622 
1.279698 0.260519 
1.280100 0.260417 
1.280501 0.260314 
1.280902 0.260212 
1.281303 0.260110 
1.281704 0.260008 
1.282104 0.259906 
1.282504 0.259804 
1.282903 0.259702 
1.283303 0.259600 
1.283702 0.259498 
1.284100 0.259397 
1.284498 0.259295 
1.284896 0.259194 
1.285294 0.259093 
1.285692 0.258992 
1.286089 0.258891 
1.286485 0.258790 
1.286882 0.258689 
1.287278 0.258588 
1.287674 0.258487 
1.288069 0.258387 
1.288465 0.258286 
1.288859 0.258186 
1.289254 0.258085 
1.289648 0.257985 
1.290042 0.257885 
1.290436 0.257785 
1.290829 0.257685 
1.291223 0.257585 
1.291615 0.257485 
1.292008 0.257386 
1.292400 0.257286 
1.292792 0.257187 
1.293183 0.257087 
1.293575 0.256988 
1.293966 0.256888 
1.294356 0.256789 
1.294747 0.256689 
1.295137 0.256589 
1.295526 0.256490 
1.295916 0.256391 
1.296305 0.256291 
1.296694 0.256192 
1.297082 0.256093 
1.297471 0.255994 
1.297858 0.255895 
1.298246 0.255796 
1.298633 0.255697 
1.299020 0.255599 
1.299407 0.255500 
1.299794 0.255402 
1.300180 0.255303 
1.300566 0.255205 
1.300951 0.255107 
1.301336 0.255009 
1.301721 0.254911 
1.302106 0.254813 
1.302490 0.254715 
1.302874 0.254617 
1.303258 0.254520 
1.303642 0.254422 
1.304025 0.254325 
1.304408 0.254227 
1.304790 0.254130 
1.305173 0.254033 
1.305555 0.253936 
1.305936 0.253839 
1.306318 0.253742 
1.306699 0.253645 
1.307080 0.253549 
1.307460 0.253452 
1.307841 0.253355 
1.308221 0.253259 
1.308600 0.253163 
1.308980 0.253066 
1.309359 0.252970 
1.309738 0.252874 
1.310116 0.252778 
1.310495 0.252682 
1.310873 0.252587 
1.311250 0.252491 
1.311628 0.252395 
1.312005 0.252300 
1.312382 0.252204 
1.312758 0.252109 
1.313134 0.252014 
1.313510 0.251919 
1.313886 0.251824 
1.314261 0.251728 
1.314636 0.251633 
1.315011 0.251537 
1.315386 0.251442 
1.315760 0.251347 
1.316134 0.251251 
1.316508 0.251156 
1.316881 0.251061 
1.317254 0.250966 
1.317627 0.250871 
1.318000 0.250776 
1.318372 0.250682 
1.318744 0.250587 
1.319116 0.250492 
1.319487 0.250398 
1.319858 0.250304 
1.320229 0.250209 
1.320600 0.250115 
1.320970 0.250021 
1.321340 0.249927 
1.321710 0.249833 
1.322080 0.249739 
1.322449 0.249646 
1.322818 0.249552 
1.323186 0.249459 
1.323555 0.249365 
1.323923 0.249272 
1.324291 0.249178 
1.324658 0.249085 
1.325025 0.248992 
1.325393 0.248899 
1.325759 0.248806 
1.326126 0.248713 
1.326492 0.248621 
1.326858 0.248528 
1.327223 0.248435 
1.327589 0.248343 
1.327954 0.248250 
1.328319 0.248158 
1.328683 0.248066 
1.329048 0.247974 
1.329412 0.247882 
1.329775 0.247790 
1.330139 0.247698 
1.330502 0.247606 
1.330865 0.247514 
1.331228 0.247423 
1.331590 0.247331 
1.331952 0.247240 
1.332314 0.247149 
1.332676 0.247057 
1.333037 0.246966 
1.333398 0.246875 
1.333759 0.246783 
1.334119 0.246692 
1.334480 0.246600 
1.334840 0.246509 
1.335199 0.246417 
1.335559 0.246326 
1.335918 0.246235 
1.336277 0.246143 
1.336636 0.246052 
1.336994 0.245961 
1.337352 0.245870 
1.337710 0.245780 
1.338068 0.245689 
1.338425 0.245598 
1.338782 0.245508 
1.339139 0.245417 
1.339495 0.245327 
1.339852 0.245237 
1.340208 0.245146 
1.340563 0.245056 
1.340919 0.244966 
1.341274 0.244876 
1.341629 0.244786 
1.341984 0.244697 
1.342338 0.244607 
1.342692 0.244517 
1.343046 0.244428 
1.343400 0.244338 
1.343753 0.244249 
1.344107 0.244160 
1.344460 0.244071 
1.344812 0.243981 
1.345165 0.243892 
1.345517 0.243804 
1.345869 0.243715 
1.346220 0.243626 
1.346572 0.243537 
1.346923 0.243449 
1.347274 0.243360 
1.347624 0.243272 
1.347974 0.243183 
1.348325 0.243095 
1.348674 0.243007 
1.349024 0.242919 
1.349373 0.242831 
1.349722 0.242743 
1.350071 0.242655 
1.350420 0.242568 
1.350768 0.242480 
1.351116 0.242392 
1.351464 0.242305 
1.351812 0.242217 
1.352159 0.242129 
1.352506 0.242041 
1.352853 0.241953 
1.353199 0.241865 
1.353546 0.241777 
1.353892 0.241690 
1.354237 0.241602 
1.354583 0.241515 
1.354928 0.241427 
1.355273 0.241340 
1.355618 0.241252 
1.355963 0.241165 
1.356307 0.241078 
1.356651 0.240991 
1.356995 0.240904 
1.357338 0.240817 
1.357682 0.240730 
1.358025 0.240644 
1.358368 0.240557 
1.358710 0.240471 
1.359052 0.240384 
1.359395 0.240298 
1.359736 0.240211 
1.360078 0.240125 
1.360419 0.240039 
1.360760 0.239953 
1.361101 0.239867 
1.361442 0.239781 
1.361782 0.239695 
1.362122 0.239610 
1.362462 0.239524 
1.362802 0.239438 
1.363141 0.239353 
1.363480 0.239268 
1.363819 0.239182 
1.364158 0.239097 
1.364496 0.239012 
1.364835 0.238927 
1.365172 0.238842 
1.365510 0.238757 
1.365848 0.238672 
1.366185 0.238588 
1.366522 0.238503 
1.366859 0.238418 
1.367195 0.238334 
1.367531 0.238250 
1.367867 0.238165 
1.368203 0.238081 
1.368539 0.237997 
1.368874 0.237913 
1.369209 0.237829 
1.369544 0.237744 
1.369879 0.237659 
1.370213 0.237574 
1.370547 0.237490 
1.370881 0.237406 
1.371215 0.237321 
1.371548 0.237237 
1.371881 0.237153 
1.372214 0.237069 
1.372547 0.236984 
1.372879 0.236901 
1.373212 0.236817 
1.373544 0.236733 
1.373875 0.236649 
1.374207 0.236565 
1.374538 0.236482 
1.374869 0.236398 
1.375200 0.236315 
1.375531 0.236232 
1.375861 0.236149 
1.376191 0.236065 
1.376521 0.235982 
1.376851 0.235899 
1.377180 0.235816 
1.377509 0.235734 
1.377838 0.235651 
1.378167 0.235568 
1.378496 0.235486 
1.378824 0.235403 
1.379152 0.235321 
1.379480 0.235238 
1.379807 0.235156 
1.380135 0.235074 
1.380462 0.234992 
1.380789 0.234910 
1.381115 0.234828 
1.381442 0.234746 
1.381768 0.234664 
1.382094 0.234582 
1.382420 0.234501 
1.382745 0.234419 
1.383071 0.234338 
1.383396 0.234257 
1.383721 0.234175 
1.384045 0.234094 
1.384370 0.234013 
1.384694 0.233932 
1.385018 0.233851 
1.385341 0.233770 
1.385665 0.233689 
1.385988 0.233608 
1.386311 0.233526 
1.386634 0.233445 
1.386957 0.233363 
1.387279 0.233282 
1.387601 0.233200 
1.387923 0.233119 
1.388245 0.233038 
1.388567 0.232957 
1.388888 0.232876 
1.389209 0.232795 
1.389530 0.232714 
1.389850 0.232634 
1.390171 0.232553 
1.390491 0.232473 
1.390811 0.232392 
1.391130 0.232312 
1.391450 0.232231 
1.391769 0.232151 
1.392088 0.232071 
1.392407 0.231991 
1.392726 0.231911 
1.393044 0.231831 
1.393362 0.231751 
1.393680 0.231671 
1.393998 0.231592 
1.394315 0.231512 
1.394633 0.231432 
1.394950 0.231353 
1.395267 0.231273 
1.395583 0.231194 
1.395900 0.231115 
1.396216 0.231036 
1.396532 0.230957 
1.396848 0.230878 
1.397163 0.230799 
1.397479 0.230720 
1.397794 0.230641 
1.398109 0.230563 
1.398423 0.230484 
1.398738 0.230405 
1.399052 0.230327 
1.399366 0.230249 
1.399680 0.230170 
1.399994 0.230092 
1.400307 0.230014 
1.400620 0.229936 
1.400933 0.229858 
1.401246 0.229780 
1.401559 0.229702 
1.401871 0.229624 
1.402183 0.229545 
1.402495 0.229467 
1.402807 0.229388 
1.403118 0.229310 
1.403430 0.229232 
1.403741 0.229153 
1.404051 0.229075 
1.404362 0.228997 
1.404673 0.228919 
1.404983 0.228841 
1.405293 0.228763 
1.405603 0.228685 
1.405912 0.228608 
1.406222 0.228530 
1.406531 0.228452 
1.406840 0.228375 
1.407148 0.228297 
1.407457 0.228220 
1.407765 0.228143 
1.408073 0.228066 
1.408381 0.227989 
1.408689 0.227912 
1.408997 0.227835 
1.409304 0.227758 
1.409611 0.227681 
1.409918 0.227604 
1.410225 0.227527 
1.410531 0.227451 
1.410837 0.227374 
1.411143 0.227298 
1.411449 0.227222 
1.411755 0.227145 
1.412060 0.227069 
1.412366 0.226993 
1.412671 0.226917 
1.412975 0.226841 
1.413280 0.226765 
1.413584 0.226689 
1.413889 0.226613 
1.414193 0.226538 
1.414496 0.226462 
1.414800 0.226387 
1.415103 0.226311 
1.415407 0.226236 
1.415710 0.226161 
1.416012 0.226085 
1.416315 0.226010 
1.416617 0.225935 
1.416920 0.225860 
1.417222 0.225785 
1.417523 0.225709 
1.417825 0.225634 
1.418126 0.225558 
1.418428 0.225482 
1.418729 0.225407 
1.419029 0.225331 
1.419330 0.225256 
1.419630 0.225180 
1.419931 0.225105 
1.420231 0.225030 
1.420530 0.224955 
1.420830 0.224880 
1.421129 0.224805 
1.421428 0.224730 
1.421727 0.224655 
1.422026 0.224580 
1.422325 0.224506 
1.422623 0.224431 
1.422921 0.224357 
1.423219 0.224282 
1.423517 0.224208 
1.423815 0.224134 
1.424112 0.224059 
1.424409 0.223985 
1.424706 0.223911 
1.425003 0.223837 
1.425300 0.223763 
1.425596 0.223689 
1.425892 0.223615 
1.426188 0.223542 
1.426484 0.223468 
1.426780 0.223395 
1.427075 0.223321 
1.427371 0.223248 
1.427666 0.223174 
1.427960 0.223101 
1.428255 0.223028 
1.428550 0.222955 
1.428844 0.222882 
1.429138 0.222809 
1.429432 0.222736 
1.429726 0.222663 
1.430019 0.222590 
1.430312 0.222518 
1.430605 0.222445 
1.430898 0.222373 
1.431191 0.222300 
1.431484 0.222228 
1.431776 0.222156 
1.432068 0.222083 
1.432360 0.222011 
1.432652 0.221937 
1.432944 0.221864 
1.433235 0.221791 
1.433526 0.221718 
1.433817 0.221646 
1.434108 0.221573 
1.434399 0.221500 
1.434689 0.221427 
1.434979 0.221355 
1.435270 0.221282 
1.435559 0.221210 
1.435849 0.221138 
1.436139 0.221065 
1.436428 0.220993 
1.436717 0.220921 
1.437006 0.220849 
1.437295 0.220777 
1.437583 0.220705 
1.437872 0.220633 
1.438160 0.220561 
1.438448 0.220490 
1.438736 0.220418 
1.439023 0.220346 
1.439311 0.220275 
1.439598 0.220204 
1.439885 0.220132 
1.440172 0.220061 
1.440459 0.219990 
1.440745 0.219919 
1.441031 0.219848 
1.441317 0.219777 
1.441603 0.219706 
1.441889 0.219635 
1.442175 0.219564 
1.442460 0.219493 
1.442745 0.219423 
1.443030 0.219352 
1.443315 0.219282 
1.443600 0.219211 
1.443884 0.219141 
1.444169 0.219071 
1.444453 0.219001 
1.444737 0.218931 
1.445020 0.218860 
1.445304 0.218791 
1.445587 0.218721 
1.445871 0.218651 
1.446154 0.218581 
1.446437 0.218511 
1.446719 0.218442 
1.447002 0.218371 
1.447284 0.218301 
1.447566 0.218230 
1.447848 0.218160 
1.448130 0.218089 
1.448411 0.218019 
1.448693 0.217949 
1.448974 0.217879 
1.449255 0.217808 
1.449536 0.217738 
1.449817 0.217669 
1.450097 0.217599 
1.450377 0.217529 
1.450657 0.217459 
1.450937 0.217389 
1.451217 0.217320 
1.451497 0.217250 
1.451776 0.217181 
1.452055 0.217111 
1.452334 0.217042 
1.452613 0.216973 
1.452892 0.216904 
1.453171 0.216835 
1.453449 0.216766 
1.453727 0.216697 
1.454005 0.216628 
1.454283 0.216559 
1.454561 0.216490 
1.454838 0.216422 
1.455115 0.216353 
1.455392 0.216284 
1.455669 0.216216 
1.455946 0.216148 
1.456223 0.216079 
1.456499 0.216011 
1.456775 0.215943 
1.457051 0.215875 
1.457327 0.215807 
1.457603 0.215739 
1.457879 0.215671 
1.458154 0.215603 
1.458429 0.215535 
1.458704 0.215468 
1.458979 0.215400 
1.459254 0.215332 
1.459528 0.215265 
1.459802 0.215198 
1.460077 0.215130 
1.460351 0.215063 
1.460624 0.214996 
1.460898 0.214928 
1.461172 0.214860 
1.461445 0.214792 
1.461718 0.214724 
1.461991 0.214656 
1.462264 0.214588 
1.462536 0.214520 
1.462809 0.214452 
1.463081 0.214385 
1.463353 0.214317 
1.463625 0.214249 
1.463897 0.214182 
1.464168 0.214114 
1.464440 0.214047 
1.464711 0.213980 
1.464982 0.213912 
1.465253 0.213845 
1.465524 0.213778 
1.465794 0.213711 
1.466065 0.213644 
1.466335 0.213577 
1.466605 0.213510 
1.466875 0.213444 
1.467144 0.213377 
1.467414 0.213310 
1.467683 0.213244 
1.467953 0.213177 
1.468222 0.213111 
1.468490 0.213044 
1.468759 0.212978 
1.469028 0.212912 
1.469296 0.212846 
1.469564 0.212780 
1.469832 0.212714 
1.470100 0.212648 
1.470368 0.212582 
1.470635 0.212516 
1.470903 0.212450 
1.471170 0.212385 
1.471437 0.212319 
1.471704 0.212253 
1.471971 0.212188 
1.472237 0.212123 
1.472504 0.212057 
1.472770 0.211992 
1.473036 0.211927 
1.473302 0.211862 
1.473567 0.211797 
1.473833 0.211732 
1.474098 0.211667 
1.474364 0.211602 
1.474629 0.211537 
1.474894 0.211471 
1.475158 0.211405 
1.475423 0.211340 
1.475687 0.211274 
1.475952 0.211208 
1.476216 0.211143 
1.476480 0.211077 
1.476743 0.211012 
1.477007 0.210946 
1.477270 0.210881 
1.477534 0.210816 
1.477797 0.210751 
1.478060 0.210686 
1.478323 0.210621 
1.478585 0.210556 
1.478848 0.210491 
1.479110 0.210426 
1.479372 0.210361 
1.479634 0.210296 
1.479896 0.210232 
1.480158 0.210167 
1.480419 0.210103 
1.480680 0.210038 
1.480942 0.209974 
1.481203 0.209909 
1.481463 0.209845 
1.481724 0.209781 
1.481985 0.209717 
1.482245 0.209653 
1.482505 0.209589 
1.482765 0.209525 
1.483025 0.209461 
1.483285 0.209397 
1.483544 0.209334 
1.483804 0.209270 
1.484063 0.209207 
1.484322 0.209143 
1.484581 0.209080 
1.484840 0.209016 
1.485099 0.208953 
1.485357 0.208890 
1.485615 0.208827 
1.485874 0.208764 
1.486132 0.208701 
1.486390 0.208638 
1.486647 0.208575 
1.486905 0.208512 
1.487162 0.208449 
1.487419 0.208386 
1.487676 0.208324 
1.487933 0.208261 
1.488190 0.208198 
1.488447 0.208135 
1.488703 0.208071 
1.488960 0.208008 
1.489216 0.207944 
1.489472 0.207881 
1.489728 0.207817 
1.489983 0.207754 
1.490239 0.207691 
1.490494 0.207628 
1.490749 0.207565 
1.491004 0.207502 
1.491259 0.207439 
1.491514 0.207376 
1.491769 0.207313 
1.492023 0.207250 
1.492277 0.207187 
1.492531 0.207125 
1.492785 0.207062 
1.493039 0.207000 
1.493293 0.206937 
1.493546 0.206875 
1.493800 0.206813 
1.494053 0.206750 
1.494306 0.206688 
1.494559 0.206626 
1.494812 0.206564 
1.495064 0.206502 
1.495317 0.206440 
1.495569 0.206378 
1.495821 0.206317 
1.496073 0.206255 
1.496325 0.206193 
1.496577 0.206132 
1.496828 0.206070 
1.497080 0.206009 
1.497331 0.205947 
1.497582 0.205886 
1.497833 0.205825 
1.498084 0.205764 
1.498335 0.205703 
1.498585 0.205642 
1.498835 0.205581 
1.499086 0.205520 
1.499336 0.205459 
1.499586 0.205398 
1.499835 0.205337 
1.500085 0.205277 
1.500334 0.205216 
1.500584 0.205156 
1.500833 0.205095 
1.501082 0.205035 
1.501331 0.204974 
1.501580 0.204912 
1.501828 0.204851 
1.502077 0.204790 
1.502325 0.204728 
1.502573 0.204667 
1.502821 0.204606 
1.503069 0.204545 
1.503317 0.204483 
1.503564 0.204422 
1.503811 0.204361 
1.504059 0.204301 
1.504306 0.204240 
1.504553 0.204179 
1.504800 0.204118 
1.505046 0.204058 
1.505293 0.203997 
1.505539 0.203936 
1.505785 0.203876 
1.506031 0.203816 
1.506277 0.203755 
1.506523 0.203695 
1.506769 0.203635 
1.507014 0.203575 
1.507260 0.203514 
1.507505 0.203454 
1.507750 0.203395 
1.507995 0.203335 
1.508240 0.203275 
1.508484 0.203215 
1.508729 0.203155 
1.508973 0.203096 
1.509217 0.203036 
1.509461 0.202977 
1.509705 0.202917 
1.509949 0.202858 
1.510193 0.202798 
1.510436 0.202739 
1.510679 0.202680 
1.510923 0.202621 
1.511166 0.202562 
1.511409 0.202503 
1.511651 0.202444 
1.511894 0.202385 
1.512136 0.202326 
1.512379 0.202268 
1.512621 0.202209 
1.512863 0.202150 
1.513105 0.202092 
1.513347 0.202033 
1.513588 0.201975 
1.513830 0.201917 
1.514071 0.201858 
1.514313 0.201799 
1.514554 0.201740 
1.514795 0.201680 
1.515035 0.201621 
1.515276 0.201562 
1.515517 0.201502 
1.515757 0.201443 
1.515997 0.201384 
1.516237 0.201325 
1.516477 0.201266 
1.516717 0.201207 
1.516957 0.201148 
1.517196 0.201089 
1.517436 0.201031 
1.517675 0.200972 
1.517914 0.200913 
1.518153 0.200855 
1.518392 0.200796 
1.518631 0.200738 
1.518869 0.200680 
1.519107 0.200621 
1.519346 0.200563 
1.519584 0.200505 
1.519822 0.200447 
1.520060 0.200389 
1.520298 0.200331 
1.520535 0.200273 
1.520773 0.200215 
1.521010 0.200157 
1.521247 0.200099 
1.521484 0.200042 
1.521721 0.199984 
1.521958 0.199927 
1.522194 0.199869 
1.522431 0.199812 
1.522667 0.199754 
1.522904 0.199697 
1.523140 0.199640 
1.523376 0.199583 
1.523611 0.199525 
1.523847 0.199468 
1.524083 0.199411 
1.524318 0.199355 
1.524553 0.199298 
1.524788 0.199241 
1.525023 0.199184 
1.525258 0.199127 
1.525493 0.199071 
1.525728 0.199014 
1.525962 0.198958 
1.526197 0.198901 
1.526431 0.198845 
1.526665 0.198789 
1.526899 0.198732 
1.527133 0.198674 
1.527366 0.198617 
1.527600 0.198559 
1.527833 0.198502 
1.528067 0.198445 
1.528300 0.198388 
1.528533 0.198330 
1.528766 0.198273 
1.528998 0.198216 
1.529231 0.198159 
1.529463 0.198102 
1.529696 0.198045 
1.529928 0.197989 
1.530160 0.197932 
1.530392 0.197875 
1.530624 0.197819 
1.530855 0.197762 
1.531087 0.197705 
1.531318 0.197649 
1.531550 0.197593 
1.531781 0.197536 
1.532012 0.197480 
1.532243 0.197424 
1.532473 0.197368 
1.532704 0.197312 
1.532935 0.197256 
1.533165 0.197200 
1.533395 0.197144 
1.533625 0.197088 
1.533855 0.197032 
1.534085 0.196977 
1.534315 0.196921 
1.534544 0.196865 
1.534774 0.196810 
1.535003 0.196754 
1.535232 0.196699 
1.535461 0.196644 
1.535690 0.196588 
1.535919 0.196533 
1.536148 0.196478 
1.536376 0.196423 
1.536605 0.196368 
1.536833 0.196313 
1.537061 0.196258 
1.537289 0.196203 
1.537517 0.196148 
1.537745 0.196094 
1.537972 0.196039 
1.538200 0.195984 
1.538427 0.195930 
1.538655 0.195875 
1.538882 0.195821 
1.539109 0.195766 
1.539336 0.195711 
1.539562 0.195656 
1.539789 0.195600 
1.540016 0.195544 
1.540242 0.195489 
1.540468 0.195434 
1.540694 0.195378 
1.540920 0.195323 
1.541146 0.195268 
1.541372 0.195213 
1.541598 0.195157 
1.541823 0.195102 
1.542048 0.195047 
1.542274 0.194992 
1.542499 0.194938 
1.542724 0.194883 
1.542949 0.194828 
1.543173 0.194773 
1.543398 0.194719 
1.543622 0.194664 
1.543847 0.194610 
1.544071 0.194555 
1.544295 0.194501 
1.544519 0.194446 
1.544743 0.194392 
1.544966 0.194338 
1.545190 0.194284 
1.545414 0.194230 
1.545637 0.194176 
1.545860 0.194122 
1.546083 0.194068 
1.546306 0.194014 
1.546529 0.193960 
1.546752 0.193906 
1.546974 0.193853 
1.547197 0.193799 
1.547419 0.193746 
1.547641 0.193692 
1.547864 0.193639 
1.548085 0.193585 
1.548307 0.193532 
1.548529 0.193479 
1.548751 0.193425 
1.548972 0.193372 
1.549194 0.193319 
1.549415 0.193266 
1.549636 0.193213 
1.549857 0.193160 
1.550078 0.193108 
1.550299 0.193055 
1.550519 0.193002 
1.550740 0.192949 
1.550960 0.192897 
1.551181 0.192844 
1.551401 0.192791 
1.551621 0.192738 
1.551841 0.192684 
1.552060 0.192630 
1.552280 0.192576 
1.552500 0.192523 
1.552719 0.192469 
1.552938 0.192416 
1.553158 0.192362 
1.553377 0.192309 
1.553596 0.192256 
1.553815 0.192202 
1.554033 0.192149 
1.554252 0.192096 
1.554470 0.192043 
1.554689 0.191990 
1.554907 0.191937 
1.555125 0.191884 
1.555343 0.191831 
1.555561 0.191778 
1.555779 0.191725 
1.555996 0.191673 
1.556214 0.191620 
1.556431 0.191567 
1.556648 0.191515 
1.556865 0.191462 
1.557082 0.191410 
1.557299 0.191358 
1.557516 0.191305 
1.557733 0.191253 
1.557949 0.191201 
1.558166 0.191149 
1.558382 0.191097 
1.558598 0.191045 
1.558814 0.190993 
1.559030 0.190941 
1.559246 0.190889 
1.559462 0.190837 
1.559678 0.190786 
1.559893 0.190734 
1.560108 0.190683 
1.560324 0.190631 
1.560539 0.190580 
1.560754 0.190528 
1.560969 0.190477 
1.561184 0.190426 
1.561398 0.190374 
1.561613 0.190323 
1.561827 0.190272 
1.562042 0.190221 
1.562256 0.190170 
1.562470 0.190119 
1.562684 0.190068 
1.562898 0.190017 
1.563112 0.189967 
1.563325 0.189916 
1.563539 0.189864 
1.563752 0.189812 
1.563965 0.189760 
1.564179 0.189708 
1.564392 0.189656 
1.564605 0.189604 
1.564818 0.189552 
1.565030 0.189500 
1.565243 0.189449 
1.565455 0.189397 
1.565668 0.189346 
1.565880 0.189294 
1.566092 0.189243 
1.566304 0.189191 
1.566516 0.189140 
1.566728 0.189089 
1.566939 0.189037 
1.567151 0.188986 
1.567362 0.188935 
1.567574 0.188884 
1.567785 0.188833 
1.567996 0.188782 
1.568207 0.188731 
1.568418 0.188681 
1.568629 0.188630 
1.568839 0.188579 
1.569050 0.188528 
1.569260 0.188478 
1.569471 0.188427 
1.569681 0.188377 
1.569891 0.188326 
1.570101 0.188276 
1.570311 0.188226 
1.570521 0.188176 
1.570730 0.188125 
1.570940 0.188075 
1.571149 0.188025 
1.571358 0.187975 
1.571568 0.187925 
1.571777 0.187875 
1.571986 0.187825 
1.572195 0.187776 
1.572403 0.187726 
1.572612 0.187676 
1.572821 0.187627 
1.573029 0.187577 
1.573237 0.187528 
1.573445 0.187478 
1.573654 0.187429 
1.573862 0.187379 
1.574069 0.187330 
1.574277 0.187281 
1.574485 0.187232 
1.574692 0.187183 
1.574900 0.187134 
1.575107 0.187085 
1.575314 0.187034 
1.575521 0.186984 
1.575728 0.186933 
1.575935 0.186883 
1.576142 0.186833 
1.576349 0.186783 
1.576555 0.186733 
1.576762 0.186683 
1.576968 0.186633 
1.577174 0.186583 
1.577380 0.186533 
1.577586 0.186483 
1.577792 0.186433 
1.577998 0.186383 
1.578204 0.186334 
1.578409 0.186284 
1.578615 0.186235 
1.578820 0.186185 
1.579025 0.186136 
1.579230 0.186086 
1.579435 0.186037 
1.579640 0.185988 
1.579845 0.185939 
1.580050 0.185889 
1.580254 0.185840 
1.580459 0.185791 
1.580663 0.185742 
1.580867 0.185693 
1.581072 0.185644 
1.581276 0.185596 
1.581480 0.185547 
1.581683 0.185498 
1.581887 0.185449 
1.582091 0.185401 
1.582294 0.185352 
1.582498 0.185304 
1.582701 0.185255 
1.582904 0.185207 
1.583107 0.185159 
1.583310 0.185110 
1.583513 0.185062 
1.583716 0.185014 
1.583918 0.184966 
1.584121 0.184918 
1.584323 0.184870 
1.584526 0.184822 
1.584728 0.184774 
1.584930 0.184726 
1.585132 0.184679 
1.585334 0.184631 
1.585536 0.184583 
1.585738 0.184536 
1.585939 0.184488 
1.586141 0.184441 
1.586342 0.184393 
1.586543 0.184346 
1.586745 0.184298 
1.586946 0.184249 
1.587147 0.184200 
1.587348 0.184152 
1.587548 0.184103 
1.587749 0.184055 
1.587950 0.184006 
1.588150 0.183958 
1.588350 0.183909 
1.588551 0.183861 
1.588751 0.183812 
1.588951 0.183764 
1.589151 0.183716 
1.589350 0.183668 
1.589550 0.183620 
1.589750 0.183572 
1.589949 0.183524 
1.590149 0.183476 
1.590348 0.183428 
1.590547 0.183380 
1.590746 0.183332 
1.590945 0.183285 
1.591144 0.183237 
1.591343 0.183189 
1.591542 0.183142 
1.591740 0.183094 
1.591939 0.183047 
1.592137 0.182999 
1.592335 0.182952 
1.592533 0.182905 
1.592732 0.182858 
1.592929 0.182810 
1.593127 0.182763 
1.593325 0.182716 
1.593523 0.182669 
1.593720 0.182622 
1.593918 0.182575 
1.594115 0.182529 
1.594312 0.182482 
1.594509 0.182435 
1.594707 0.182388 
1.594903 0.182342 
1.595100 0.182295 
1.595297 0.182249 
1.595494 0.182202 
1.595690 0.182156 
1.595887 0.182109 
1.596083 0.182063 
1.596279 0.182017 
1.596475 0.181971 
1.596671 0.181925 
1.596867 0.181878 
1.597063 0.181832 
1.597259 0.181787 
1.597455 0.181741 
1.597650 0.181695 
1.597846 0.181649 
1.598041 0.181603 
1.598236 0.181556 
1.598431 0.181509 
1.598626 0.181462 
1.598821 0.181415 
1.599016 0.181368 
1.599211 0.181321 
1.599406 0.181274 
1.599600 0.181227 
1.599795 0.181180 
1.599989 0.181133 
1.600183 0.181087 
1.600377 0.181040 
1.600571 0.180993 
1.600765 0.180947 
1.600959 0.180900 
1.601153 0.180854 
1.601347 0.180807 
1.601540 0.180761 
1.601734 0.180715 
1.601927 0.180668 
1.602120 0.180622 
1.602313 0.180576 
1.602506 0.180530 
1.602699 0.180484 
1.602892 0.180438 
1.603085 0.180392 
1.603278 0.180346 
1.603470 0.180300 
1.603663 0.180254 
1.603855 0.180209 
1.604047 0.180163 
1.604239 0.180117 
1.604432 0.180072 
1.604623 0.180026 
1.604815 0.179981 
1.605007 0.179935 
1.605199 0.179890 
1.605390 0.179845 
1.605582 0.179800 
1.605773 0.179754 
1.605965 0.179709 
1.606156 0.179664 
1.606347 0.179619 
1.606538 0.179574 
1.606729 0.179529 
1.606920 0.179484 
1.607110 0.179440 
1.607301 0.179395 
1.607492 0.179350 
1.607682 0.179305 
1.607872 0.179261 
1.608063 0.179216 
1.608253 0.179172 
1.608443 0.179127 
1.608633 0.179083 
1.608823 0.179039 
1.609012 0.178994 
1.609202 0.178950 
1.609392 0.178906 
1.609581 0.178860 
1.609771 0.178814 
1.609960 0.178769 
1.610149 0.178723 
1.610338 0.178678 
1.610527 0.178632 
1.610716 0.178587 
1.610905 0.178541 
1.611094 0.178496 
1.611282 0.178451 
1.611471 0.178406 
1.611659 0.178360 
1.611848 0.178315 
1.612036 0.178270 
1.612224 0.178225 
1.612412 0.178180 
1.612600 0.178135 
1.612788 0.178090 
1.612976 0.178046 
1.613163 0.178001 
1.613351 0.177956 
1.613538 0.177912 
1.613726 0.177867 
1.613913 0.177822 
1.614100 0.177778 
1.614287 0.177734 
1.614474 0.177689 
1.614661 0.177645 
1.614848 0.177601 
1.615035 0.177556 
1.615222 0.177512 
1.615408 0.177468 
1.615595 0.177424 
1.615781 0.177380 
1.615967 0.177336 
1.616153 0.177292 
1.616340 0.177248 
1.616526 0.177204 
1.616711 0.177161 
1.616897 0.177117 
1.617083 0.177073 
1.617269 0.177030 
1.617454 0.176986 
1.617640 0.176943 
1.617825 0.176899 
1.618010 0.176856 
1.618195 0.176813 
1.618381 0.176769 
1.618566 0.176726 
1.618750 0.176683 
1.618935 0.176640 
1.619120 0.176597 
1.619305 0.176554 
1.619489 0.176511 
1.619674 0.176468 
1.619858 0.176425 
1.620042 0.176382 
1.620227 0.176339 
1.620411 0.176297 
1.620595 0.176253 
1.620779 0.176209 
1.620962 0.176164 
1.621146 0.176120 
1.621330 0.176076 
1.621513 0.176032 
1.621697 0.175988 
1.621880 0.175944 
1.622063 0.175900 
1.622247 0.175857 
1.622430 0.175813 
1.622613 0.175769 
1.622796 0.175725 
1.622978 0.175682 
1.623161 0.175638 
1.623344 0.175595 
1.623526 0.175551 
1.623709 0.175508 
1.623891 0.175464 
1.624073 0.175421 
1.624256 0.175378 
1.624438 0.175334 
1.624620 0.175291 
1.624802 0.175248 
1.624983 0.175205 
1.625165 0.175162 
1.625347 0.175119 
1.625528 0.175076 
1.625710 0.175033 
1.625891 0.174990 
1.626073 0.174948 
1.626254 0.174905 
1.626435 0.174862 
1.626616 0.174820 
1.626797 0.174777 
1.626978 0.174735 
1.627158 0.174692 
1.627339 0.174650 
1.627520 0.174607 
1.627700 0.174565 
1.627881 0.174523 
1.628061 0.174481 
1.628241 0.174438 
1.628421 0.174396 
1.628601 0.174354 
1.628781 0.174312 
1.628961 0.174270 
1.629141 0.174228 
1.629321 0.174187 
1.629500 0.174145 
1.629680 0.174103 
1.629859 0.174061 
1.630039 0.174020 
1.630218 0.173978 
1.630397 0.173937 
1.630576 0.173895 
1.630755 0.173854 
1.630934 0.173812 
1.631113 0.173771 
1.631292 0.173730 
1.631471 0.173688 
1.631649 0.173645 
1.631828 0.173602 
1.632006 0.173560 
1.632185 0.173517 
1.632363 0.173474 
1.632541 0.173432 
1.632719 0.173389 
1.632897 0.173347 
1.633075 0.173304 
1.633253 0.173262 
1.633431 0.173219 
1.633608 0.173177 
1.633786 0.173135 
1.633963 0.173093 
1.634141 0.173050 
1.634318 0.173008 
1.634495 0.172966 
1.634672 0.172924 
1.634849 0.172882 
1.635026 0.172840 
1.635203 0.172799 
1.635380 0.172757 
1.635557 0.172715 
1.635733 0.172673 
1.635910 0.172632 
1.636086 0.172590 
1.636263 0.172548 
1.636439 0.172507 
1.636615 0.172465 
1.636791 0.172424 
1.636967 0.172383 
1.637143 0.172341 
1.637319 0.172300 
1.637495 0.172259 
1.637670 0.172218 
1.637846 0.172177 
1.638021 0.172135 
1.638197 0.172094 
1.638372 0.172054 
1.638547 0.172013 
1.638723 0.171972 
1.638898 0.171931 
1.639073 0.171890 
1.639248 0.171849 
1.639423 0.171809 
1.639597 0.171768 
1.639772 0.171728 
1.639947 0.171687 
1.640121 0.171647 
1.640296 0.171606 
1.640470 0.171566 
1.640644 0.171526 
1.640818 0.171485 
1.640992 0.171445 
1.641166 0.171405 
1.641340 0.171365 
1.641514 0.171325 
1.641688 0.171285 
1.641862 0.171245 
1.642035 0.171205 
1.642209 0.171165 
1.642382 0.171124 
1.642556 0.171083 
1.642729 0.171041 
1.642902 0.171000 
1.643075 0.170958 
1.643248 0.170917 
1.643421 0.170876 
1.643594 0.170835 
1.643767 0.170794 
1.643940 0.170753 
1.644112 0.170712 
1.644285 0.170671 
1.644457 0.170630 
1.644630 0.170589 
1.644802 0.170548 
1.644974 0.170507 
1.645146 0.170466 
1.645318 0.170426 
1.645490 0.170385 
1.645662 0.170344 
1.645834 0.170304 
1.646006 0.170263 
1.646177 0.170223 
1.646349 0.170183 
1.646520 0.170142 
1.646692 0.170102 
1.646863 0.170062 
1.647034 0.170021 
1.647205 0.169981 
1.647376 0.169941 
1.647547 0.169901 
1.647718 0.169861 
1.647889 0.169821 
1.648060 0.169781 
1.648231 0.169741 
1.648401 0.169702 
1.648572 0.169662 
1.648742 0.169622 
1.648912 0.169582 
1.649083 0.169543 
1.649253 0.169503 
1.649423 0.169464 
1.649593 0.169424 
1.649763 0.169385 
1.649933 0.169346 
1.650103 0.169306 
1.650272 0.169267 
1.650442 0.169228 
1.650612 0.169189 
1.650781 0.169149 
1.650950 0.169110 
1.651120 0.169071 
1.651289 0.169032 
1.651458 0.168993 
1.651627 0.168955 
1.651796 0.168916 
1.651965 0.168877 
1.652134 0.168838 
1.652303 0.168800 
1.652471 0.168761 
1.652640 0.168722 
1.652809 0.168684 
1.652977 0.168645 
1.653145 0.168605 
1.653314 0.168565 
1.653482 0.168525 
1.653650 0.168485 
1.653818 0.168445 
1.653986 0.168405 
1.654154 0.168365 
1.654322 0.168325 
1.654490 0.168285 
1.654657 0.168246 
1.654825 0.168206 
1.654992 0.168166 
1.655160 0.168127 
1.655327 0.168087 
1.655495 0.168047 
1.655662 0.168008 
1.655829 0.167969 
1.655996 0.167929 
1.656163 0.167890 
1.656330 0.167851 
1.656496 0.167811 
1.656663 0.167772 
1.656830 0.167733 
1.656996 0.167694 
1.657163 0.167655 
1.657329 0.167616 
1.657496 0.167577 
1.657662 0.167538 
1.657828 0.167499 
1.657994 0.167461 
1.658160 0.167422 
1.658326 0.167383 
1.658492 0.167344 
1.658658 0.167306 
1.658824 0.167267 
1.658989 0.167229 
1.659155 0.167190 
1.659320 0.167152 
1.659486 0.167114 
1.659651 0.167075 
1.659816 0.167037 
1.659982 0.166999 
1.660147 0.166961 
1.660312 0.166922 
1.660477 0.166884 
1.660642 0.166846 
1.660806 0.166808 
1.660971 0.166770 
1.661136 0.166733 
1.661300 0.166695 
1.661465 0.166657 
1.661629 0.166619 
1.661794 0.166582 
1.661958 0.166544 
1.662122 0.166506 
1.662286 0.166469 
1.662450 0.166431 
1.662614 0.166394 
1.662778 0.166356 
1.662942 0.166319 
1.663106 0.166282 
1.663270 0.166245 
1.663433 0.166207 
1.663597 0.166169 
1.663760 0.166130 
1.663924 0.166092 
1.664087 0.166053 
1.664250 0.166014 
1.664413 0.165975 
1.664577 0.165937 
1.664740 0.165898 
1.664903 0.165860 
1.665065 0.165821 
1.665228 0.165783 
1.665391 0.165744 
1.665554 0.165706 
1.665716 0.165667 
1.665879 0.165629 
1.666041 0.165591 
1.666203 0.165553 
1.666366 0.165515 
1.666528 0.165477 
1.666690 0.165438 
1.666852 0.165400 
1.667014 0.165363 
1.667176 0.165325 
1.667338 0.165287 
1.667499 0.165249 
1.667661 0.165211 
1.667823 0.165173 
1.667984 0.165136 
1.668146 0.165098 
1.668307 0.165061 
1.668468 0.165023 
1.668630 0.164986 
1.668791 0.164948 
1.668952 0.164911 
1.669113 0.164873 
1.669274 0.164836 
1.669435 0.164799 
1.669595 0.164762 
1.669756 0.164724 
1.669917 0.164687 
1.670077 0.164650 
1.670238 0.164613 
1.670398 0.164576 
1.670559 0.164539 
1.670719 0.164503 
1.670879 0.164466 
1.671039 0.164429 
1.671199 0.164392 
1.671359 0.164355 
1.671519 0.164319 
1.671679 0.164282 
1.671839 0.164246 
1.671999 0.164209 
1.672158 0.164173 
1.672318 0.164136 
1.672477 0.164100 
1.672637 0.164064 
1.672796 0.164027 
1.672956 0.163991 
1.673115 0.163955 
1.673274 0.163919 
1.673433 0.163883 
1.673592 0.163847 
1.673751 0.163811 
1.673910 0.163775 
1.674069 0.163738 
1.674227 0.163700 
1.674386 0.163663 
1.674545 0.163625 
1.674703 0.163588 
1.674862 0.163550 
1.675020 0.163513 
1.675178 0.163475 
1.675336 0.163438 
1.675495 0.163401 
1.675653 0.163364 
1.675811 0.163326 
1.675969 0.163289 
1.676126 0.163252 
1.676284 0.163215 
1.676442 0.163178 
1.676600 0.163141 
1.676757 0.163104 
1.676915 0.163067 
1.677072 0.163031 
1.677230 0.162994 
1.677387 0.162957 
1.677544 0.162920 
1.677701 0.162884 
1.677858 0.162847 
1.678015 0.162811 
1.678172 0.162774 
1.678329 0.162738 
1.678486 0.162701 
1.678643 0.162665 
1.678799 0.162629 
1.678956 0.162592 
1.679112 0.162556 
1.679269 0.162520 
1.679425 0.162484 
1.679581 0.162448 
1.679738 0.162412 
1.679894 0.162376 
1.680050 0.162340 
1.680206 0.162304 
1.680362 0.162268 
1.680518 0.162232 
1.680674 0.162196 
1.680829 0.162161 
1.680985 0.162125 
1.681141 0.162089 
1.681296 0.162054 
1.681452 0.162018 
1.681607 0.161983 
1.681763 0.161947 
1.681918 0.161912 
1.682073 0.161876 
1.682228 0.161841 
1.682383 0.161806 
1.682538 0.161771 
1.682693 0.161735 
1.682848 0.161700 
1.683003 0.161665 
1.683158 0.161630 
1.683312 0.161595 
1.683467 0.161560 
1.683621 0.161525 
1.683776 0.161491 
1.683930 0.161456 
1.684085 0.161421 
1.684239 0.161386 
1.684393 0.161351 
1.684547 0.161314 
1.684701 0.161278 
1.684855 0.161242 
1.685009 0.161205 
1.685163 0.161169 
1.685317 0.161133 
1.685471 0.161097 
1.685624 0.161060 
1.685778 0.161024 
1.685931 0.160988 
1.686085 0.160952 
1.686238 0.160916 
1.686392 0.160880 
1.686545 0.160844 
1.686698 0.160809 
1.686851 0.160773 
1.687004 0.160737 
1.687157 0.160701 
1.687310 0.160666 
1.687463 0.160630 
1.687616 0.160595 
1.687768 0.160559 
1.687921 0.160524 
1.688073 0.160488 
1.688226 0.160453 
1.688378 0.160417 
1.688531 0.160382 
1.688683 0.160347 
1.688835 0.160312 
1.688987 0.160277 
1.689139 0.160241 
1.689291 0.160206 
1.689443 0.160171 
1.689595 0.160136 
1.689747 0.160101 
1.689899 0.160067 
1.690051 0.160032 
1.690202 0.159997 
1.690354 0.159962 
1.690505 0.159927 
1.690657 0.159893 
1.690808 0.159858 
1.690959 0.159824 
1.691111 0.159789 
1.691262 0.159755 
1.691413 0.159720 
1.691564 0.159686 
1.691715 0.159651 
1.691866 0.159617 
1.692017 0.159583 
1.692167 0.159549 
1.692318 0.159515 
1.692469 0.159480 
1.692619 0.159446 
1.692770 0.159412 
1.692920 0.159378 
1.693071 0.159344 
1.693221 0.159311 
1.693371 0.159277 
1.693522 0.159243 
1.693672 0.159209 
1.693822 0.159175 
1.693972 0.159142 
1.694122 0.159108 
1.694272 0.159075 
1.694421 0.159041 
1.694571 0.159007 
1.694721 0.158972 
1.694871 0.158937 
1.695020 0.158901 
1.695170 0.158866 
1.695319 0.158831 
1.695468 0.158796 
1.695618 0.158761 
1.695767 0.158726 
1.695916 0.158691 
1.696065 0.158656 
1.696214 0.158621 
1.696363 0.158586 
1.696512 0.158552 
1.696661 0.158517 
1.696810 0.158482 
1.696958 0.158448 
1.697107 0.158413 
1.697256 0.158378 
1.697404 0.158344 
1.697553 0.158309 
1.697701 0.158275 
1.697849 0.158240 
1.697997 0.158206 
1.698146 0.158172 
1.698294 0.158138 
1.698442 0.158103 
1.698590 0.158069 
1.698738 0.158035 
1.698886 0.158001 
1.699033 0.157967 
1.699181 0.157933 
1.699329 0.157899 
1.699476 0.157865 
1.699624 0.157831 
1.699772 0.157797 
1.699919 0.157764 
1.700066 0.157730 
1.700214 0.157696 
1.700361 0.157663 
1.700508 0.157629 
1.700655 0.157595 
1.700802 0.157562 
1.700949 0.157528 
1.701096 0.157495 
1.701243 0.157462 
1.701390 0.157428 
1.701536 0.157395 
1.701683 0.157362 
1.701830 0.157328 
1.701976 0.157295 
1.702123 0.157262 
1.702269 0.157229 
1.702416 0.157196 
1.702562 0.157163 
1.702708 0.157130 
1.702854 0.157097 
1.703000 0.157064 
1.703146 0.157032 
1.703292 0.156999 
1.703438 0.156966 
1.703584 0.156934 
1.703730 0.156901 
1.703876 0.156868 
1.704022 0.156836 
1.704167 0.156803 
1.704313 0.156771 
1.704458 0.156738 
1.704604 0.156706 
1.704749 0.156673 
1.704894 0.156639 
1.705040 0.156604 
1.705185 0.156570 
1.705330 0.156536 
1.705475 0.156502 
1.705620 0.156468 
1.705765 0.156434 
1.705910 0.156401 
1.706055 0.156367 
1.706200 0.156333 
1.706344 0.156299 
1.706489 0.156266 
1.706633 0.156232 
1.706778 0.156198 
1.706922 0.156165 
1.707067 0.156131 
1.707211 0.156098 
1.707355 0.156064 
1.707500 0.156031 
1.707644 0.155997 
1.707788 0.155964 
1.707932 0.155931 
1.708076 0.155898 
1.708220 0.155864 
1.708364 0.155831 
1.708507 0.155798 
1.708651 0.155765 
1.708795 0.155732 
1.708938 0.155699 
1.709082 0.155666 
1.709225 0.155633 
1.709369 0.155600 
1.709512 0.155568 
1.709655 0.155535 
1.709799 0.155502 
1.709942 0.155469 
1.710085 0.155437 
1.710228 0.155404 
1.710371 0.155372 
1.710514 0.155339 
1.710657 0.155307 
1.710799 0.155274 
1.710942 0.155242 
1.711085 0.155210 
1.711227 0.155177 
1.711370 0.155145 
1.711513 0.155113 
1.711655 0.155081 
1.711797 0.155049 
1.711940 0.155017 
1.712082 0.154985 
1.712224 0.154953 
1.712366 0.154921 
1.712508 0.154889 
1.712651 0.154857 
1.712793 0.154825 
1.712934 0.154793 
1.713076 0.154762 
1.713218 0.154730 
1.713360 0.154698 
1.713502 0.154667 
1.713643 0.154635 
1.713785 0.154604 
1.713926 0.154572 
1.714068 0.154541 
1.714209 0.154509 
1.714350 0.154478 
1.714492 0.154447 
1.714633 0.154416 
1.714774 0.154383 
1.714915 0.154350 
1.715056 0.154317 
1.715197 0.154284 
1.715338 0.154251 
1.715479 0.154218 
1.715620 0.154185 
1.715761 0.154153 
1.715901 0.154120 
1.716042 0.154087 
1.716183 0.154054 
1.716323 0.154022 
1.716464 0.153989 
1.716604 0.153956 
1.716744 0.153924 
1.716885 0.153891 
1.717025 0.153859 
1.717165 0.153827 
1.717305 0.153794 
1.717445 0.153762 
1.717585 0.153730 
1.717725 0.153697 
1.717865 0.153665 
1.718005 0.153633 
1.718144 0.153601 
1.718284 0.153569 
1.718424 0.153537 
1.718563 0.153505 
1.718703 0.153473 
1.718842 0.153441 
1.718982 0.153409 
1.719121 0.153377 
1.719260 0.153345 
1.719399 0.153314 
1.719539 0.153282 
1.719678 0.153250 
1.719817 0.153219 
1.719956 0.153187 
1.720095 0.153155 
1.720234 0.153124 
1.720372 0.153092 
1.720511 0.153061 
1.720650 0.153030 
1.720789 0.152998 
1.720927 0.152967 
1.721066 0.152936 
1.721204 0.152905 
1.721343 0.152873 
1.721481 0.152842 
1.721619 0.152811 
1.721758 0.152780 
1.721896 0.152749 
1.722034 0.152718 
1.722172 0.152687 
1.722310 0.152657 
1.722448 0.152626 
1.722586 0.152595 
1.722724 0.152564 
1.722862 0.152534 
1.722999 0.152503 
1.723137 0.152472 
1.723275 0.152442 
1.723412 0.152411 
1.723550 0.152381 
1.723687 0.152350 
1.723825 0.152320 
1.723962 0.152290 
1.724099 0.152259 
1.724237 0.152229 
1.724374 0.152199 
1.724511 0.152169 
1.724648 0.152138 
1.724785 0.152106 
1.724922 0.152074 
1.725059 0.152042 
1.725196 0.152010 
1.725333 0.151978 
1.725469 0.151947 
1.725606 0.151915 
1.725743 0.151883 
1.725879 0.151851 
1.726016 0.151820 
1.726152 0.151788 
1.726289 0.151756 
1.726425 0.151725 
1.726561 0.151693 
1.726698 0.151662 
1.726834 0.151630 
1.726970 0.151599 
1.727106 0.151568 
1.727242 0.151536 
1.727378 0.151505 
1.727514 0.151474 
1.727650 0.151443 
1.727786 0.151411 
1.727921 0.151380 
1.728057 0.151349 
1.728193 0.151318 
1.728328 0.151287 
1.728464 0.151256 
1.728599 0.151225 
1.728734 0.151195 
1.728870 0.151164 
1.729005 0.151133 
1.729140 0.151102 
1.729276 0.151072 
1.729411 0.151041 
1.729546 0.151010 
1.729681 0.150980 
1.729816 0.150949 
1.729951 0.150919 
1.730085 0.150888 
1.730220 0.150858 
1.730355 0.150827 
1.730490 0.150797 
1.730624 0.150767 
1.730759 0.150737 
1.730893 0.150706 
1.731028 0.150676 
1.731162 0.150646 
1.731297 0.150616 
1.731431 0.150586 
1.731565 0.150556 
1.731699 0.150526 
1.731834 0.150496 
1.731968 0.150466 
1.732102 0.150436 
1.732236 0.150407 
1.732370 0.150377 
1.732504 0.150347 
1.732637 0.150317 
1.732771 0.150288 
1.732905 0.150258 
1.733039 0.150229 
1.733172 0.150199 
1.733306 0.150170 
1.733439 0.150140 
1.733573 0.150111 
1.733706 0.150082 
1.733840 0.150052 
1.733973 0.150023 
1.734106 0.149994 
1.734239 0.149965 
1.734372 0.149936 
1.734506 0.149906 
1.734639 0.149875 
1.734772 0.149844 
1.734905 0.149813 
1.735037 0.149782 
1.735170 0.149751 
1.735303 0.149721 
1.735436 0.149690 
1.735568 0.149659 
1.735701 0.149628 
1.735834 0.149598 
1.735966 0.149567 
1.736099 0.149536 
1.736231 0.149506 
1.736363 0.149475 
1.736496 0.149445 
1.736628 0.149414 
1.736760 0.149384 
1.736892 0.149354 
1.737024 0.149323 
1.737156 0.149293 
1.737288 0.149263 
1.737420 0.149233 
1.737552 0.149203 
1.737684 0.149173 
1.737815 0.149142 
1.737947 0.149112 
1.738079 0.149082 
1.738210 0.149052 
1.738342 0.149023 
1.738473 0.148993 
1.738605 0.148963 
1.738736 0.148933 
1.738868 0.148903 
1.738999 0.148874 
1.739130 0.148844 
1.739261 0.148814 
1.739392 0.148785 
1.739523 0.148755 
1.739654 0.148726 
1.739785 0.148696 
1.739916 0.148667 
1.740047 0.148637 
1.740178 0.148608 
1.740309 0.148579 
1.740439 0.148550 
1.740570 0.148520 
1.740701 0.148491 
1.740831 0.148462 
1.740962 0.148433 
1.741092 0.148404 
1.741223 0.148375 
1.741353 0.148346 
1.741483 0.148317 
1.741613 0.148288 
1.741744 0.148259 
1.741874 0.148230 
1.742004 0.148202 
1.742134 0.148173 
1.742264 0.148144 
1.742394 0.148116 
1.742524 0.148087 
1.742654 0.148058 
1.742783 0.148030 
1.742913 0.148001 
1.743043 0.147973 
1.743172 0.147945 
1.743302 0.147916 
1.743432 0.147888 
1.743561 0.147860 
1.743691 0.147831 
1.743820 0.147803 
1.743949 0.147775 
1.744079 0.147747 
1.744208 0.147719 
1.744337 0.147689 
1.744466 0.147659 
1.744595 0.147629 
1.744724 0.147599 
1.744853 0.147569 
1.744982 0.147539 
1.745111 0.147510 
1.745240 0.147480 
1.745369 0.147450 
1.745497 0.147420 
1.745626 0.147391 
1.745755 0.147361 
1.745883 0.147331 
1.746012 0.147302 
1.746140 0.147272 
1.746269 0.147243 
1.746397 0.147213 
1.746525 0.147184 
1.746654 0.147155 
1.746782 0.147125 
1.746910 0.147096 
1.747038 0.147067 
1.747166 0.147038 
1.747294 0.147009 
1.747422 0.146979 
1.747550 0.146950 
1.747678 0.146921 
1.747806 0.146892 
1.747933 0.146863 
1.748061 0.146834 
1.748189 0.146806 
1.748316 0.146777 
1.748444 0.146748 
1.748571 0.146719 
1.748699 0.146690 
1.748826 0.146662 
1.748954 0.146633 
1.749081 0.146605 
1.749208 0.146576 
1.749335 0.146547 
1.749463 0.146519 
1.749590 0.146491 
1.749717 0.146462 
1.749844 0.146434 
1.749971 0.146405 
1.750098 0.146377 
1.750224 0.146349 
1.750351 0.146321 
1.750478 0.146293 
1.750605 0.146264 
1.750731 0.146236 
1.750858 0.146208 
1.750985 0.146180 
1.751111 0.146152 
1.751238 0.146124 
1.751364 0.146097 
1.751490 0.146069 
1.751617 0.146041 
1.751743 0.146013 
1.751869 0.145985 
1.751995 0.145958 
1.752121 0.145930 
1.752248 0.145902 
1.752374 0.145875 
1.752500 0.145847 
1.752626 0.145820 
1.752751 0.145792 
1.752877 0.145765 
1.753003 0.145738 
1.753129 0.145710 
1.753255 0.145683 
1.753380 0.145656 
1.753506 0.145629 
1.753631 0.145601 
1.753757 0.145574 
1.753882 0.145547 
1.754008 0.145518 
1.754133 0.145489 
1.754259 0.145460 
1.754384 0.145431 
1.754509 0.145402 
1.754634 0.145373 
1.754759 0.145344 
1.754884 0.145316 
1.755009 0.145287 
1.755134 0.145258 
1.755259 0.145229 
1.755384 0.145201 
1.755509 0.145172 
1.755634 0.145144 
1.755759 0.145115 
1.755883 0.145086 
1.756008 0.145058 
1.756132 0.145030 
1.756257 0.145001 
1.756381 0.144973 
1.756506 0.144944 
1.756630 0.144916 
1.756755 0.144888 
1.756879 0.144860 
1.757003 0.144832 
1.757127 0.144803 
1.757251 0.144775 
1.757376 0.144747 
1.757500 0.144719 
1.757624 0.144691 
1.757748 0.144663 
1.757871 0.144635 
1.757995 0.144607 
1.758119 0.144580 
1.758243 0.144552 
1.758367 0.144524 
1.758490 0.144496 
1.758614 0.144469 
1.758737 0.144441 
1.758861 0.144414 
1.758984 0.144386 
1.759108 0.144358 
1.759231 0.144331 
1.759355 0.144304 
1.759478 0.144276 
1.759601 0.144249 
1.759724 0.144221 
1.759848 0.144194 
1.759971 0.144167 
1.760094 0.144140 
1.760217 0.144113 
1.760340 0.144085 
1.760463 0.144058 
1.760585 0.144031 
1.760708 0.144004 
1.760831 0.143977 
1.760954 0.143950 
1.761076 0.143923 
1.761199 0.143897 
1.761322 0.143870 
1.761444 0.143843 
1.761567 0.143816 
1.761689 0.143790 
1.761812 0.143763 
1.761934 0.143736 
1.762056 0.143710 
1.762179 0.143683 
1.762301 0.143657 
1.762423 0.143630 
1.762545 0.143604 
1.762667 0.143577 
1.762789 0.143551 
1.762911 0.143525 
1.763033 0.143498 
1.763155 0.143472 
1.763277 0.143446 
1.763399 0.143420 
1.763521 0.143393 
1.763642 0.143365 
1.763764 0.143337 
1.763886 0.143309 
1.764007 0.143281 
1.764129 0.143253 
1.764250 0.143225 
1.764372 0.143197 
1.764493 0.143169 
1.764615 0.143141 
1.764736 0.143113 
1.764857 0.143085 
1.764978 0.143058 
1.765100 0.143030 
1.765221 0.143002 
1.765342 0.142975 
1.765463 0.142947 
1.765584 0.142920 
1.765705 0.142892 
1.765826 0.142865 
1.765947 0.142837 
1.766067 0.142810 
1.766188 0.142782 
1.766309 0.142755 
1.766429 0.142728 
1.766550 0.142701 
1.766671 0.142673 
1.766791 0.142646 
1.766912 0.142619 
1.767032 0.142592 
1.767152 0.142565 
1.767273 0.142538 
1.767393 0.142511 
1.767513 0.142484 
1.767633 0.142457 
1.767754 0.142430 
1.767874 0.142403 
1.767994 0.142376 
1.768114 0.142350 
1.768234 0.142323 
1.768354 0.142296 
1.768474 0.142270 
1.768593 0.142243 
1.768713 0.142216 
1.768833 0.142190 
1.768953 0.142163 
1.769072 0.142137 
1.769192 0.142111 
1.769312 0.142084 
1.769431 0.142058 
1.769551 0.142032 
1.769670 0.142005 
1.769789 0.141979 
1.769909 0.141953 
1.770028 0.141927 
1.770147 0.141901 
1.770267 0.141875 
1.770386 0.141848 
1.770505 0.141822 
1.770624 0.141797 
1.770743 0.141771 
1.770862 0.141745 
1.770981 0.141719 
1.771100 0.141693 
1.771219 0.141667 
1.771338 0.141642 
1.771456 0.141616 
1.771575 0.141590 
1.771694 0.141565 
1.771812 0.141539 
1.771931 0.141514 
1.772050 0.141488 
1.772168 0.141463 
1.772287 0.141437 
1.772405 0.141412 
1.772524 0.141386 
1.772642 0.141361 
1.772760 0.141336 
1.772878 0.141311 
1.772997 0.141285 
1.773115 0.141258 
1.773233 0.141231 
1.773351 0.141203 
1.773469 0.141176 
1.773587 0.141149 
1.773705 0.141122 
1.773823 0.141095 
1.773941 0.141068 
1.774059 0.141041 
1.774177 0.141014 
1.774294 0.140987 
1.774412 0.140960 
1.774530 0.140934 
1.774647 0.140907 
1.774765 0.140880 
1.774882 0.140853 
1.775000 0.140827 
1.775117 0.140800 
1.775235 0.140774 
1.775352 0.140747 
1.775469 0.140720 
1.775586 0.140694 
1.775704 0.140667 
1.775821 0.140641 
1.775938 0.140615 
1.776055 0.140588 
1.776172 0.140562 
1.776289 0.140536 
1.776406 0.140510 
1.776523 0.140483 
1.776640 0.140457 
1.776756 0.140431 
1.776873 0.140405 
1.776990 0.140379 
1.777107 0.140353 
1.777223 0.140327 
1.777340 0.140301 
1.777456 0.140275 
1.777573 0.140249 
1.777689 0.140223 
1.777806 0.140198 
1.777922 0.140172 
1.778038 0.140146 
1.778155 0.140120 
1.778271 0.140095 
1.778387 0.140069 
1.778503 0.140044 
1.778619 0.140018 
1.778736 0.139993 
1.778852 0.139967 
1.778968 0.139942 
1.779083 0.139916 
1.779199 0.139891 
1.779315 0.139866 
1.779431 0.139840 
1.779547 0.139815 
1.779663 0.139790 
1.779778 0.139765 
1.779894 0.139740 
1.780010 0.139715 
1.780125 0.139690 
1.780241 0.139665 
1.780356 0.139640 
1.780472 0.139615 
1.780587 0.139590 
1.780702 0.139565 
1.780818 0.139540 
1.780933 0.139515 
1.781048 0.139491 
1.781163 0.139466 
1.781279 0.139441 
1.781394 0.139417 
1.781509 0.139392 
1.781624 0.139368 
1.781739 0.139343 
1.781854 0.139319 
1.781969 0.139294 
1.782084 0.139270 
1.782199 0.139245 
1.782313 0.139221 
1.782428 0.139196 
1.782543 0.139170 
1.782657 0.139144 
1.782772 0.139117 
1.782887 0.139091 
1.783001 0.139065 
1.783116 0.139039 
1.783230 0.139012 
1.783345 0.138986 
1.783459 0.138960 
1.783573 0.138934 
1.783688 0.138908 
1.783802 0.138882 
1.783916 0.138856 
1.784030 0.138830 
1.784144 0.138804 
1.784258 0.138779 
1.784372 0.138753 
1.784486 0.138727 
1.784600 0.138701 
1.784714 0.138676 
1.784828 0.138650 
1.784942 0.138624 
1.785056 0.138599 
1.785169 0.138573 
1.785283 0.138548 
1.785397 0.138522 
1.785510 0.138497 
1.785624 0.138471 
1.785738 0.138446 
1.785851 0.138420 
1.785964 0.138395 
1.786078 0.138370 
1.786191 0.138345 
1.786305 0.138319 
1.786418 0.138294 
1.786531 0.138269 
1.786644 0.138244 
1.786757 0.138219 
1.786871 0.138194 
1.786984 0.138169 
1.787097 0.138144 
1.787210 0.138119 
1.787323 0.138094 
1.787435 0.138069 
1.787548 0.138045 
1.787661 0.138020 
1.787774 0.137995 
1.787887 0.137970 
1.787999 0.137946 
1.788112 0.137921 
1.788225 0.137897 
1.788337 0.137872 
1.788450 0.137847 
1.788562 0.137823 
1.788675 0.137799 
1.788787 0.137774 
1.788900 0.137750 
1.789012 0.137725 
1.789124 0.137701 
1.789237 0.137677 
1.789349 0.137653 
1.789461 0.137628 
1.789573 0.137604 
1.789685 0.137580 
1.789797 0.137556 
1.789909 0.137532 
1.790021 0.137508 
1.790133 0.137484 
1.790245 0.137460 
1.790357 0.137436 
1.790469 0.137413 
1.790581 0.137389 
1.790692 0.137365 
1.790804 0.137341 
1.790916 0.137318 
1.791028 0.137294 
1.791139 0.137270 
1.791251 0.137247 
1.791362 0.137223 
1.791474 0.137200 
1.791585 0.137176 
1.791697 0.137153 
1.791808 0.137128 
1.791919 0.137103 
1.792031 0.137077 
1.792142 0.137052 
1.792253 0.137027 
1.792364 0.137001 
1.792475 0.136976 
1.792586 0.136950 
1.792697 0.136925 
1.792808 0.136900 
1.792919 0.136875 
1.793030 0.136850 
1.793141 0.136824 
1.793252 0.136799 
1.793363 0.136774 
1.793474 0.136749 
1.793584 0.136724 
1.793695 0.136699 
1.793806 0.136674 
1.793916 0.136649 
1.794027 0.136624 
1.794137 0.136600 
1.794248 0.136575 
1.794358 0.136550 
1.794469 0.136525 
1.794579 0.136501 
1.794689 0.136476 
1.794800 0.136451 
1.794910 0.136427 
1.795020 0.136402 
1.795130 0.136378 
1.795240 0.136353 
1.795350 0.136329 
1.795460 0.136304 
1.795570 0.136280 
1.795680 0.136256 
1.795790 0.136231 
1.795900 0.136207 
1.796010 0.136183 
1.796120 0.136159 
1.796230 0.136134 
1.796339 0.136110 
1.796449 0.136086 
1.796559 0.136062 
1.796668 0.136038 
1.796778 0.136014 
1.796887 0.135990 
1.796997 0.135966 
1.797106 0.135942 
1.797216 0.135919 
1.797325 0.135895 
1.797435 0.135871 
1.797544 0.135847 
1.797653 0.135824 
1.797762 0.135800 
1.797872 0.135776 
1.797981 0.135753 
1.798090 0.135729 
1.798199 0.135706 
1.798308 0.135682 
1.798417 0.135659 
1.798526 0.135635 
1.798635 0.135612 
1.798744 0.135589 
1.798853 0.135565 
1.798961 0.135542 
1.799070 0.135519 
1.799179 0.135496 
1.799288 0.135472 
1.799396 0.135449 
1.799505 0.135426 
1.799613 0.135403 
1.799722 0.135380 
1.799831 0.135357 
1.799939 0.135334 
1.800047 0.135311 
1.800156 0.135288 
1.800264 0.135266 
1.800373 0.135243 
1.800481 0.135220 
1.800589 0.135197 
1.800697 0.135175 
1.800806 0.135152 
1.800914 0.135129 
1.801022 0.135107 
1.801130 0.135083 
1.801238 0.135058 
1.801346 0.135033 
1.801454 0.135009 
1.801562 0.134984 
1.801670 0.134960 
1.801778 0.134935 
1.801885 0.134911 
1.801993 0.134886 
1.802101 0.134862 
1.802208 0.134837 
1.802316 0.134813 
1.802424 0.134789 
1.802531 0.134764 
1.802639 0.134740 
1.802746 0.134716 
1.802854 0.134692 
1.802961 0.134667 
1.803069 0.134643 
1.803176 0.134619 
1.803283 0.134595 
1.803390 0.134571 
1.803498 0.134547 
1.803605 0.134523 
1.803712 0.134499 
1.803819 0.134475 
1.803926 0.134452 
1.804033 0.134428 
1.804140 0.134404 
1.804247 0.134380 
1.804354 0.134357 
1.804461 0.134333 
1.804568 0.134309 
1.804675 0.134286 
1.804781 0.134262 
1.804888 0.134239 
1.804995 0.134215 
1.805101 0.134192 
1.805208 0.134168 
1.805315 0.134145 
1.805421 0.134121 
1.805528 0.134098 
1.805634 0.134075 
1.805741 0.134051 
1.805847 0.134028 
1.805953 0.134005 
1.806060 0.133982 
1.806166 0.133959 
1.806272 0.133936 
1.806378 0.133913 
1.806485 0.133890 
1.806591 0.133867 
1.806697 0.133844 
1.806803 0.133821 
1.806909 0.133798 
1.807015 0.133775 
1.807121 0.133752 
1.807227 0.133730 
1.807333 0.133707 
1.807439 0.133684 
1.807544 0.133661 
1.807650 0.133639 
1.807756 0.133616 
1.807862 0.133594 
1.807967 0.133571 
1.808073 0.133549 
1.808179 0.133526 
1.808284 0.133504 
1.808390 0.133481 
1.808495 0.133459 
1.808601 0.133437 
1.808706 0.133414 
1.808811 0.133392 
1.808917 0.133370 
1.809022 0.133348 
1.809127 0.133326 
1.809233 0.133304 
1.809338 0.133282 
1.809443 0.133260 
1.809548 0.133238 
1.809653 0.133216 
1.809758 0.133194 
1.809863 0.133172 
1.809968 0.133150 
1.810073 0.133128 
1.810178 0.133106 
1.810283 0.133084 
1.810388 0.133060 
1.810493 0.133036 
1.810598 0.133013 
1.810702 0.132989 
1.810807 0.132965 
1.810912 0.132941 
1.811016 0.132918 
1.811121 0.132894 
1.811226 0.132870 
1.811330 0.132847 
1.811435 0.132823 
1.811539 0.132799 
1.811644 0.132776 
1.811748 0.132752 
1.811852 0.132729 
1.811957 0.132706 
1.812061 0.132682 
1.812165 0.132659 
1.812269 0.132635 
1.812373 0.132612 
1.812478 0.132589 
1.812582 0.132566 
1.812686 0.132543 
1.812790 0.132519 
1.812894 0.132496 
1.812998 0.132473 
1.813102 0.132450 
1.813205 0.132427 
1.813309 0.132404 
1.813413 0.132381 
1.813517 0.132358 
1.813620 0.132335 
1.813724 0.132312 
1.813828 0.132290 
1.813931 0.132267 
1.814035 0.132244 
1.814139 0.132221 
1.814242 0.132199 
1.814346 0.132176 
1.814449 0.132153 
1.814552 0.132131 
1.814656 0.132108 
1.814759 0.132086 
1.814862 0.132063 
1.814966 0.132041 
1.815069 0.132018 
1.815172 0.131996 
1.815275 0.131974 
1.815378 0.131951 
1.815481 0.131929 
1.815585 0.131907 
1.815688 0.131885 
1.815791 0.131862 
1.815893 0.131840 
1.815996 0.131818 
1.816099 0.131796 
1.816202 0.131774 
1.816305 0.131752 
1.816408 0.131730 
1.816510 0.131708 
1.816613 0.131686 
1.816716 0.131664 
1.816818 0.131643 
1.816921 0.131621 
1.817024 0.131599 
1.817126 0.131577 
1.817229 0.131556 
1.817331 0.131534 
1.817434 0.131512 
1.817536 0.131491 
1.817638 0.131469 
1.817741 0.131448 
1.817843 0.131426 
1.817945 0.131405 
1.818048 0.131383 
1.818150 0.131362 
1.818252 0.131341 
1.818354 0.131319 
1.818456 0.131298 
1.818558 0.131277 
1.818660 0.131255 
1.818762 0.131234 
1.818864 0.131213 
1.818966 0.131192 
1.819068 0.131171 
1.819170 0.131150 
1.819272 0.131129 
1.819374 0.131108 
1.819475 0.131086 
1.819577 0.131063 
1.819679 0.131040 
1.819781 0.131017 
1.819882 0.130994 
1.819984 0.130971 
1.820085 0.130948 
1.820187 0.130925 
1.820288 0.130902 
1.820390 0.130879 
1.820491 0.130856 
1.820593 0.130833 
1.820694 0.130810 
1.820795 0.130788 
1.820897 0.130765 
1.820998 0.130742 
1.821099 0.130720 
1.821200 0.130697 
1.821301 0.130674 
1.821402 0.130652 
1.821503 0.130629 
1.821604 0.130607 
1.821705 0.130584 
1.821806 0.130562 
1.821907 0.130540 
1.822008 0.130517 
1.822109 0.130495 
1.822210 0.130473 
1.822311 0.130450 
1.822412 0.130428 
1.822512 0.130406 
1.822613 0.130384 
1.822714 0.130362 
1.822814 0.130340 
1.822915 0.130317 
1.823015 0.130295 
1.823116 0.130273 
1.823216 0.130251 
1.823317 0.130230 
1.823417 0.130208 
1.823518 0.130186 
1.823618 0.130164 
1.823718 0.130142 
1.823819 0.130120 
1.823919 0.130099 
1.824019 0.130077 
1.824119 0.130055 
1.824219 0.130034 
1.824319 0.130012 
1.824420 0.129990 
1.824520 0.129969 
1.824620 0.129947 
1.824720 0.129926 
1.824820 0.129905 
1.824919 0.129883 
1.825019 0.129862 
1.825119 0.129840 
1.825219 0.129819 
1.825319 0.129798 
1.825419 0.129777 
1.825518 0.129755 
1.825618 0.129734 
1.825718 0.129713 
1.825817 0.129692 
1.825917 0.129671 
1.826016 0.129650 
1.826116 0.129629 
1.826215 0.129608 
1.826315 0.129587 
1.826414 0.129566 
1.826514 0.129545 
1.826613 0.129525 
1.826712 0.129504 
1.826812 0.129483 
1.826911 0.129462 
1.827010 0.129442 
1.827109 0.129421 
1.827209 0.129400 
1.827308 0.129380 
1.827407 0.129359 
1.827506 0.129339 
1.827605 0.129318 
1.827704 0.129298 
1.827803 0.129277 
1.827902 0.129257 
1.828001 0.129237 
1.828100 0.129216 
1.828199 0.129196 
1.828297 0.129176 
1.828396 0.129156 
1.828495 0.129135 
1.828594 0.129113 
1.828692 0.129091 
1.828791 0.129068 
1.828890 0.129046 
1.828988 0.129024 
1.829087 0.129002 
1.829185 0.128979 
1.829284 0.128957 
1.829382 0.128935 
1.829481 0.128913 
1.829579 0.128891 
1.829678 0.128869 
1.829776 0.128847 
1.829874 0.128825 
1.829972 0.128803 
1.830071 0.128781 
1.830169 0.128759 
1.830267 0.128737 
1.830365 0.128715 
1.830463 0.128693 
1.830561 0.128672 
1.830659 0.128650 
1.830757 0.128628 
1.830855 0.128607 
1.830953 0.128585 
1.831051 0.128563 
1.831149 0.128542 
1.831247 0.128520 
1.831345 0.128499 
1.831442 0.128477 
1.831540 0.128456 
1.831638 0.128434 
1.831735 0.128413 
1.831833 0.128391 
1.831931 0.128370 
1.832028 0.128349 
1.832126 0.128328 
1.832223 0.128306 
1.832321 0.128285 
1.832418 0.128264 
1.832516 0.128243 
1.832613 0.128222 
1.832710 0.128201 
1.832808 0.128180 
1.832905 0.128159 
1.833002 0.128138 
1.833099 0.128117 
1.833197 0.128096 
1.833294 0.128075 
1.833391 0.128054 
1.833488 0.128033 
1.833585 0.128012 
1.833682 0.127992 
1.833779 0.127971 
1.833876 0.127950 
1.833973 0.127930 
1.834070 0.127909 
1.834167 0.127888 
1.834264 0.127868 
1.834360 0.127847 
1.834457 0.127827 
1.834554 0.127806 
1.834651 0.127786 
1.834747 0.127766 
1.834844 0.127745 
1.834941 0.127725 
1.835037 0.127705 
1.835134 0.127684 
1.835230 0.127664 
1.835327 0.127644 
1.835423 0.127624 
1.835520 0.127604 
1.835616 0.127584 
1.835712 0.127564 
1.835809 0.127544 
1.835905 0.127524 
1.836001 0.127504 
1.836098 0.127484 
1.836194 0.127464 
1.836290 0.127444 
1.836386 0.127424 
1.836482 0.127404 
1.836578 0.127385 
1.836675 0.127365 
1.836771 0.127345 
1.836867 0.127326 
1.836963 0.127306 
1.837059 0.127286 
1.837154 0.127267 
1.837250 0.127247 
1.837346 0.127228 
1.837442 0.127208 
1.837538 0.127189 
1.837634 0.127167 
1.837729 0.127146 
1.837825 0.127124 
1.837921 0.127102 
1.838016 0.127081 
1.838112 0.127059 
1.838208 0.127038 
1.838303 0.127016 
1.838399 0.126995 
1.838494 0.126973 
1.838590 0.126952 
1.838685 0.126931 
1.838781 0.126909 
1.838876 0.126888 
1.838971 0.126867 
1.839067 0.126846 
1.839162 0.126825 
1.839257 0.126803 
1.839352 0.126782 
1.839447 0.126761 
1.839543 0.126740 
1.839638 0.126719 
1.839733 0.126698 
1.839828 0.126677 
1.839923 0.126656 
1.840018 0.126635 
1.840113 0.126614 
1.840208 0.126594 
1.840303 0.126573 
1.840397 0.126552 
1.840492 0.126531 
1.840587 0.126510 
1.840682 0.126490 
1.840776 0.126469 
1.840871 0.126449 
1.840966 0.126428 
1.841061 0.126407 
1.841155 0.126387 
1.841250 0.126366 
1.841344 0.126346 
1.841439 0.126325 
1.841533 0.126305 
1.841628 0.126285 
1.841722 0.126264 
1.841817 0.126244 
1.841911 0.126224 
1.842005 0.126203 
1.842100 0.126183 
1.842194 0.126163 
1.842288 0.126143 
1.842382 0.126123 
1.842476 0.126103 
1.842571 0.126083 
1.842665 0.126063 
1.842759 0.126043 
1.842853 0.126023 
1.842947 0.126003 
1.843041 0.125983 
1.843135 0.125963 
1.843229 0.125943 
1.843323 0.125923 
1.843417 0.125904 
1.843510 0.125884 
1.843604 0.125864 
1.843698 0.125845 
1.843792 0.125825 
1.843886 0.125805 
1.843979 0.125786 
1.844073 0.125766 
1.844167 0.125747 
1.844260 0.125727 
1.844354 0.125708 
1.844447 0.125688 
1.844541 0.125669 
1.844634 0.125650 
1.844728 0.125630 
1.844821 0.125611 
1.844915 0.125592 
1.845008 0.125573 
1.845102 0.125553 
1.845195 0.125534 
1.845288 0.125515 
1.845382 0.125496 
1.845475 0.125477 
1.845568 0.125458 
1.845661 0.125439 
1.845754 0.125420 
1.845847 0.125401 
1.845941 0.125382 
1.846034 0.125363 
1.846127 0.125345 
1.846220 0.125326 
1.846313 0.125307 
1.846406 0.125288 
1.846499 0.125270 
1.846592 0.125249 
1.846684 0.125228 
1.846777 0.125207 
1.846870 0.125186 
1.846963 0.125165 
1.847056 0.125144 
1.847148 0.125123 
1.847241 0.125103 
1.847334 0.125082 
1.847426 0.125061 
1.847519 0.125040 
1.847612 0.125020 
1.847704 0.124999 
1.847797 0.124979 
1.847889 0.124958 
1.847982 0.124938 
1.848074 0.124917 
1.848166 0.124897 
1.848259 0.124876 
1.848351 0.124856 
1.848443 0.124835 
1.848536 0.124815 
1.848628 0.124795 
1.848720 0.124774 
1.848812 0.124754 
1.848904 0.124734 
1.848997 0.124714 
1.849089 0.124694 
1.849181 0.124673 
1.849273 0.124653 
1.849365 0.124633 
1.849457 0.124613 
1.849549 0.124593 
1.849641 0.124573 
1.849732 0.124553 
1.849824 0.124533 
1.849916 0.124514 
1.850008 0.124494 
1.850100 0.124474 
1.850191 0.124454 
1.850283 0.124434 
1.850375 0.124415 
1.850466 0.124395 
1.850558 0.124375 
1.850650 0.124356 
1.850741 0.124336 
1.850833 0.124316 
1.850924 0.124297 
1.851016 0.124277 
1.851107 0.124258 
1.851199 0.124238 
1.851290 0.124219 
1.851381 0.124200 
1.851473 0.124180 
1.851564 0.124161 
1.851655 0.124142 
1.851747 0.124122 
1.851838 0.124103 
1.851929 0.124084 
1.852020 0.124065 
1.852111 0.124046 
1.852202 0.124026 
1.852293 0.124007 
1.852384 0.123988 
1.852476 0.123969 
1.852567 0.123950 
1.852657 0.123931 
1.852748 0.123912 
1.852839 0.123894 
1.852930 0.123875 
1.853021 0.123856 
1.853112 0.123837 
1.853203 0.123818 
1.853293 0.123800 
1.853384 0.123781 
1.853475 0.123762 
1.853566 0.123744 
1.853656 0.123725 
1.853747 0.123706 
1.853838 0.123688 
1.853928 0.123669 
1.854019 0.123651 
1.854109 0.123632 
1.854200 0.123614 
1.854290 0.123596 
1.854381 0.123577 
1.854471 0.123559 
1.854561 0.123541 
1.854652 0.123522 
1.854742 0.123504 
1.854832 0.123486 
1.854923 0.123468 
1.855013 0.123450 
1.855103 0.123432 
1.855193 0.123414 
1.855284 0.123396 
1.855374 0.123378 
1.855464 0.123358 
1.855554 0.123338 
1.855644 0.123318 
1.855734 0.123297 
1.855824 0.123277 
1.855914 0.123257 
1.856004 0.123237 
1.856094 0.123217 
1.856184 0.123197 
1.856274 0.123177 
1.856364 0.123157 
1.856453 0.123137 
1.856543 0.123117 
1.856633 0.123097 
1.856723 0.123077 
1.856812 0.123057 
1.856902 0.123037 
1.856992 0.123017 
1.857081 0.122998 
1.857171 0.122978 
1.857260 0.122958 
1.857350 0.122938 
1.857439 0.122919 
1.857529 0.122899 
1.857618 0.122880 
1.857708 0.122860 
1.857797 0.122841 
1.857886 0.122821 
1.857976 0.122802 
1.858065 0.122782 
1.858154 0.122763 
1.858243 0.122743 
1.858333 0.122724 
1.858422 0.122705 
1.858511 0.122685 
1.858600 0.122666 
1.858689 0.122647 
1.858778 0.122628 
1.858867 0.122608 
1.858956 0.122589 
1.859045 0.122570 
1.859134 0.122551 
1.859223 0.122532 
1.859312 0.122513 
1.859401 0.122494 
1.859490 0.122475 
1.859579 0.122456 
1.859667 0.122437 
1.859756 0.122418 
1.859845 0.122399 
1.859934 0.122381 
1.860022 0.122362 
1.860111 0.122343 
1.860200 0.122324 
1.860288 0.122306 
1.860377 0.122287 
1.860465 0.122268 
1.860554 0.122250 
1.860642 0.122231 
1.860731 0.122213 
1.860819 0.122194 
1.860908 0.122176 
1.860996 0.122157 
1.861084 0.122139 
1.861173 0.122120 
1.861261 0.122102 
1.861349 0.122084 
1.861437 0.122065 
1.861526 0.122047 
1.861614 0.122029 
1.861702 0.122011 
1.861790 0.121992 
1.861878 0.121974 
1.861966 0.121956 
1.862054 0.121938 
1.862142 0.121920 
1.862230 0.121902 
1.862318 0.121884 
1.862406 0.121866 
1.862494 0.121848 
1.862582 0.121830 
1.862670 0.121812 
1.862758 0.121795 
1.862846 0.121777 
1.862934 0.121759 
1.863021 0.121741 
1.863109 0.121724 
1.863197 0.121706 
1.863285 0.121688 
1.863372 0.121671 
1.863460 0.121653 
1.863548 0.121635 
1.863635 0.121618 
1.863723 0.121600 
1.863810 0.121583 
1.863898 0.121566 
1.863985 0.121548 
1.864073 0.121531 
1.864160 0.121513 
1.864248 0.121496 
1.864335 0.121477 
1.864422 0.121457 
1.864510 0.121438 
1.864597 0.121418 
1.864684 0.121398 
1.864772 0.121379 
1.864859 0.121360 
1.864946 0.121340 
1.865033 0.121321 
1.865120 0.121301 
1.865208 0.121282 
1.865295 0.121263 
1.865382 0.121243 
1.865469 0.121224 
1.865556 0.121205 
1.865643 0.121186 
1.865730 0.121166 
1.865817 0.121147 
1.865904 0.121128 
1.865990 0.121109 
1.866077 0.121090 
1.866164 0.121071 
1.866251 0.121052 
1.866338 0.121033 
1.866424 0.121014 
1.866511 0.120995 
1.866598 0.120976 
1.866684 0.120957 
1.866771 0.120939 
1.866858 0.120920 
1.866944 0.120901 
1.867031 0.120882 
1.867117 0.120864 
1.867204 0.120845 
1.867290 0.120826 
1.867377 0.120808 
1.867463 0.120789 
1.867549 0.120770 
1.867636 0.120752 
1.867722 0.120733 
1.867808 0.120715 
1.867895 0.120696 
1.867981 0.120678 
1.868067 0.120660 
1.868153 0.120641 
1.868240 0.120623 
1.868326 0.120605 
1.868412 0.120586 
1.868498 0.120568 
1.868584 0.120550 
1.868670 0.120532 
1.868756 0.120514 
1.868842 0.120495 
1.868928 0.120477 
1.869014 0.120459 
1.869100 0.120441 
1.869186 0.120423 
1.869272 0.120405 
1.869358 0.120387 
1.869443 0.120369 
1.869529 0.120352 
1.869615 0.120334 
1.869701 0.120316 
1.869786 0.120298 
1.869872 0.120280 
1.869958 0.120263 
1.870043 0.120245 
1.870129 0.120227 
1.870215 0.120209 
1.870300 0.120192 
1.870386 0.120174 
1.870471 0.120157 
1.870557 0.120139 
1.870642 0.120122 
1.870727 0.120104 
1.870813 0.120087 
1.870898 0.120069 
1.870984 0.120052 
1.871069 0.120035 
1.871154 0.120017 
1.871240 0.120000 
1.871325 0.119983 
1.871410 0.119966 
1.871495 0.119948 
1.871580 0.119931 
1.871666 0.119914 
1.871751 0.119897 
1.871836 0.119880 
1.871921 0.119863 
1.872006 0.119846 
1.872091 0.119829 
1.872176 0.119812 
1.872261 0.119795 
1.872346 0.119778 
1.872431 0.119761 
1.872516 0.119745 
1.872601 0.119728 
1.872686 0.119711 
1.872771 0.119694 
1.872855 0.119678 
1.872940 0.119661 
1.873025 0.119644 
1.873110 0.119626 
1.873195 0.119607 
1.873279 0.119588 
1.873364 0.119569 
1.873449 0.119550 
1.873533 0.119531 
1.873618 0.119512 
1.873702 0.119494 
1.873787 0.119475 
1.873871 0.119456 
1.873956 0.119437 
1.874040 0.119419 
1.874125 0.119400 
1.874209 0.119381 
1.874294 0.119363 
1.874378 0.119344 
1.874462 0.119326 
1.874547 0.119307 
1.874631 0.119289 
1.874715 0.119270 
1.874799 0.119252 
1.874884 0.119233 
1.874968 0.119215 
1.875052 0.119197 
1.875136 0.119178 
1.875220 0.119160 
1.875304 0.119142 
1.875388 0.119123 
1.875472 0.119105 
1.875556 0.119087 
1.875640 0.119069 
1.875724 0.119051 
1.875808 0.119033 
1.875892 0.119015 
1.875976 0.118997 
1.876060 0.118979 
1.876143 0.118961 
1.876227 0.118943 
1.876311 0.118925 
1.876395 0.118907 
1.876478 0.118889 
1.876562 0.118871 
1.876646 0.118853 
1.876729 0.118835 
1.876813 0.118818 
1.876897 0.118800 
1.876980 0.118782 
1.877064 0.118765 
1.877147 0.118747 
1.877231 0.118729 
1.877314 0.118712 
1.877398 0.118694 
1.877481 0.118677 
1.877565 0.118659 
1.877648 0.118642 
1.877731 0.118624 
1.877815 0.118607 
1.877898 0.118589 
1.877981 0.118572 
1.878064 0.118555 
1.878148 0.118538 
1.878231 0.118520 
1.878314 0.118503 
1.878397 0.118486 
1.878480 0.118469 
1.878563 0.118451 
1.878646 0.118434 
1.878729 0.118417 
1.878812 0.118400 
1.878895 0.118383 
1.878978 0.118366 
1.879061 0.118349 
1.879144 0.118332 
1.879227 0.118315 
1.879310 0.118298 
1.879393 0.118282 
1.879476 0.118265 
1.879559 0.118248 
1.879641 0.118231 
1.879724 0.118214 
1.879807 0.118198 
1.879890 0.118181 
1.879972 0.118164 
1.880055 0.118148 
1.880138 0.118131 
1.880220 0.118115 
1.880303 0.118098 
1.880385 0.118082 
1.880468 0.118065 
1.880551 0.118049 
1.880633 0.118032 
1.880716 0.118016 
1.880798 0.118000 
1.880881 0.117983 
1.880963 0.117967 
1.881045 0.117951 
1.881128 0.117935 
1.881210 0.117918 
1.881292 0.117902 
1.881375 0.117886 
1.881457 0.117870 
1.881539 0.117854 
1.881621 0.117838 
1.881704 0.117822 
1.881786 0.117806 
1.881868 0.117788 
1.881950 0.117769 
1.882032 0.117751 
1.882114 0.117733 
1.882196 0.117714 
1.882279 0.117696 
1.882361 0.117678 
1.882443 0.117660 
1.882525 0.117642 
1.882606 0.117623 
1.882688 0.117605 
1.882770 0.117587 
1.882852 0.117569 
1.882934 0.117551 
1.883016 0.117533 
1.883098 0.117515 
1.883179 0.117497 
1.883261 0.117479 
1.883343 0.117462 
1.883425 0.117444 
1.883506 0.117426 
1.883588 0.117408 
1.883669 0.117390 
1.883751 0.117373 
1.883833 0.117355 
1.883914 0.117337 
1.883996 0.117320 
1.884077 0.117302 
1.884159 0.117284 
1.884240 0.117267 
1.884322 0.117249 
1.884403 0.117232 
1.884484 0.117214 
1.884566 0.117197 
1.884647 0.117179 
1.884728 0.117162 
1.884810 0.117144 
1.884891 0.117127 
1.884972 0.117110 
1.885053 0.117092 
1.885134 0.117075 
1.885216 0.117058 
1.885297 0.117041 
1.885378 0.117024 
1.885459 0.117006 
1.885540 0.116989 
1.885621 0.116972 
1.885702 0.116955 
1.885783 0.116938 
1.885864 0.116921 
1.885945 0.116904 
1.886026 0.116887 
1.886107 0.116870 
1.886188 0.116853 
1.886268 0.116836 
1.886349 0.116819 
1.886430 0.116803 
1.886511 0.116786 
1.886592 0.116769 
1.886672 0.116752 
1.886753 0.116736 
1.886834 0.116719 
1.886914 0.116702 
1.886995 0.116686 
1.887076 0.116669 
1.887156 0.116653 
1.887237 0.116636 
1.887317 0.116619 
1.887398 0.116603 
1.887478 0.116587 
1.887559 0.116570 
1.887639 0.116554 
1.887720 0.116537 
1.887800 0.116521 
1.887881 0.116505 
1.887961 0.116488 
1.888041 0.116472 
1.888122 0.116456 
1.888202 0.116440 
1.888282 0.116424 
1.888362 0.116407 
1.888443 0.116391 
1.888523 0.116375 
1.888603 0.116359 
1.888683 0.116343 
1.888763 0.116327 
1.888844 0.116311 
1.888924 0.116295 
1.889004 0.116279 
1.889084 0.116264 
1.889164 0.116248 
1.889244 0.116232 
1.889324 0.116216 
1.889404 0.116200 
1.889484 0.116185 
1.889564 0.116169 
1.889644 0.116153 
1.889723 0.116138 
1.889803 0.116122 
1.889883 0.116107 
1.889963 0.116091 
1.890043 0.116075 
1.890123 0.116060 
1.890202 0.116045 
1.890282 0.116029 
1.890362 0.116014 
1.890441 0.115998 
1.890521 0.115982 
1.890601 0.115964 
1.890680 0.115946 
1.890760 0.115929 
1.890840 0.115911 
1.890919 0.115893 
1.890999 0.115876 
1.891078 0.115858 
1.891158 0.115840 
1.891237 0.115823 
1.891316 0.115805 
1.891396 0.115788 
1.891475 0.115770 
1.891555 0.115753 
1.891634 0.115736 
1.891713 0.115718 
1.891793 0.115701 
1.891872 0.115684 
1.891951 0.115666 
1.892030 0.115649 
1.892109 0.115632 
1.892189 0.115614 
1.892268 0.115597 
1.892347 0.115580 
1.892426 0.115563 
1.892505 0.115546 
1.892584 0.115529 
1.892663 0.115512 
1.892742 0.115495 
1.892821 0.115478 
1.892900 0.115461 
1.892979 0.115444 
1.893058 0.115427 
1.893137 0.115410 
1.893216 0.115393 
1.893295 0.115376 
1.893373 0.115359 
1.893452 0.115343 
1.893531 0.115326 
1.893610 0.115309 
1.893688 0.115292 
1.893767 0.115276 
1.893846 0.115259 
1.893924 0.115242 
1.894003 0.115226 
1.894082 0.115209 
1.894160 0.115193 
1.894239 0.115176 
1.894317 0.115160 
1.894396 0.115143 
1.894474 0.115127 
1.894553 0.115110 
1.894631 0.115094 
1.894710 0.115078 
1.894788 0.115061 
1.894867 0.115045 
1.894945 0.115029 
1.895023 0.115013 
1.895102 0.114996 
1.895180 0.114980 
1.895258 0.114964 
1.895336 0.114948 
1.895415 0.114932 
1.895493 0.114916 
1.895571 0.114900 
1.895649 0.114884 
1.895727 0.114868 
1.895806 0.114852 
1.895884 0.114836 
1.895962 0.114820 
1.896040 0.114804 
1.896118 0.114788 
1.896196 0.114772 
1.896274 0.114756 
1.896352 0.114741 
1.896430 0.114725 
1.896508 0.114709 
1.896586 0.114694 
1.896663 0.114678 
1.896741 0.114662 
1.896819 0.114647 
1.896897 0.114631 
1.896975 0.114616 
1.897053 0.114600 
1.897130 0.114585 
1.897208 0.114569 
1.897286 0.114554 
1.897364 0.114538 
1.897441 0.114523 
1.897519 0.114508 
1.897596 0.114492 
1.897674 0.114477 
1.897752 0.114462 
1.897829 0.114446 
1.897907 0.114431 
1.897984 0.114416 
1.898062 0.114401 
1.898139 0.114386 
1.898217 0.114371 
1.898294 0.114356 
1.898372 0.114341 
1.898449 0.114326 
1.898527 0.114311 
1.898604 0.114296 
1.898681 0.114281 
1.898759 0.114266 
1.898836 0.114251 
1.898913 0.114236 
1.898990 0.114222 
1.899068 0.114207 
1.899145 0.114191 
1.899222 0.114174 
1.899299 0.114157 
1.899376 0.114140 
1.899454 0.114123 
1.899531 0.114106 
1.899608 0.114089 
1.899685 0.114071 
1.899762 0.114054 
1.899839 0.114038 
1.899916 0.114021 
1.899993 0.114004 
1.900070 0.113987 
1.900147 0.113970 
1.900224 0.113953 
1.900301 0.113936 
1.900377 0.113919 
1.900454 0.113903 
1.900531 0.113886 
1.900608 0.113869 
1.900685 0.113853 
1.900761 0.113836 
1.900838 0.113819 
1.900915 0.113803 
1.900992 0.113786 
1.901068 0.113770 
1.901145 0.113753 
1.901221 0.113737 
1.901298 0.113720 
1.901375 0.113704 
1.901451 0.113687 
1.901528 0.113671 
1.901604 0.113654 
1.901681 0.113638 
1.901757 0.113622 
1.901834 0.113606 
1.901910 0.113589 
1.901986 0.113573 
1.902063 0.113557 
1.902139 0.113541 
1.902215 0.113524 
1.902292 0.113508 
1.902368 0.113492 
1.902444 0.113476 
1.902521 0.113460 
1.902597 0.113444 
1.902673 0.113428 
1.902749 0.113412 
1.902825 0.113396 
1.902901 0.113380 
1.902978 0.113364 
1.903054 0.113349 
1.903130 0.113333 
1.903206 0.113317 
1.903282 0.113301 
1.903358 0.113285 
1.903434 0.113270 
1.903510 0.113254 
1.903586 0.113238 
1.903662 0.113223 
1.903738 0.113207 
1.903813 0.113191 
1.903889 0.113176 
1.903965 0.113160 
1.904041 0.113145 
1.904117 0.113129 
1.904193 0.113114 
1.904268 0.113098 
1.904344 0.113083 
1.904420 0.113068 
1.904495 0.113052 
1.904571 0.113037 
1.904647 0.113022 
1.904722 0.113006 
1.904798 0.112991 
1.904874 0.112976 
1.904949 0.112961 
1.905025 0.112946 
1.905100 0.112931 
1.905176 0.112915 
1.905251 0.112900 
1.905327 0.112885 
1.905402 0.112870 
1.905478 0.112855 
1.905553 0.112840 
1.905628 0.112825 
1.905704 0.112810 
1.905779 0.112796 
1.905855 0.112781 
1.905930 0.112766 
1.906005 0.112751 
1.906080 0.112736 
1.906156 0.112722 
1.906231 0.112707 
1.906306 0.112692 
1.906381 0.112678 
1.906456 0.112663 
1.906532 0.112648 
1.906607 0.112634 
1.906682 0.112619 
1.906757 0.112605 
1.906832 0.112590 
1.906907 0.112576 
1.906982 0.112561 
1.907057 0.112547 
1.907132 0.112533 
1.907207 0.112518 
1.907282 0.112504 
1.907357 0.112490 
1.907432 0.112475 
1.907507 0.112461 
1.907582 0.112447 
1.907657 0.112433 
1.907732 0.112418 
1.907806 0.112401 
1.907881 0.112385 
1.907956 0.112368 
1.908031 0.112352 
1.908105 0.112335 
1.908180 0.112319 
1.908255 0.112302 
1.908330 0.112286 
1.908404 0.112269 
1.908479 0.112253 
1.908553 0.112236 
1.908628 0.112220 
1.908703 0.112204 
1.908777 0.112188 
1.908852 0.112171 
1.908926 0.112155 
1.909001 0.112139 
1.909075 0.112123 
1.909150 0.112107 
1.909224 0.112090 
1.909298 0.112074 
1.909373 0.112058 
1.909447 0.112042 
1.909521 0.112026 
1.909596 0.112010 
1.909670 0.111994 
1.909744 0.111978 
1.909818 0.111962 
1.909893 0.111946 
1.909967 0.111931 
1.910041 0.111915 
1.910115 0.111899 
1.910189 0.111883 
1.910263 0.111867 
1.910338 0.111852 
1.910412 0.111836 
1.910486 0.111820 
1.910560 0.111804 
1.910634 0.111789 
1.910708 0.111773 
1.910782 0.111758 
1.910856 0.111742 
1.910930 0.111727 
1.911004 0.111711 
1.911077 0.111696 
1.911151 0.111680 
1.911225 0.111665 
1.911299 0.111649 
1.911373 0.111634 
1.911447 0.111619 
1.911520 0.111603 
1.911594 0.111588 
1.911668 0.111573 
1.911742 0.111557 
1.911815 0.111542 
1.911889 0.111527 
1.911963 0.111512 
1.912036 0.111497 
1.912110 0.111481 
1.912183 0.111466 
1.912257 0.111451 
1.912330 0.111436 
1.912404 0.111421 
1.912477 0.111406 
1.912551 0.111391 
1.912624 0.111376 
1.912698 0.111361 
1.912771 0.111347 
1.912845 0.111332 
1.912918 0.111317 
1.912992 0.111302 
1.913065 0.111287 
1.913138 0.111273 
1.913211 0.111258 
1.913285 0.111243 
1.913358 0.111229 
1.913431 0.111214 
1.913505 0.111199 
1.913578 0.111185 
1.913651 0.111170 
1.913724 0.111156 
1.913797 0.111141 
1.913870 0.111127 
1.913944 0.111112 
1.914017 0.111098 
1.914090 0.111083 
1.914163 0.111069 
1.914236 0.111055 
1.914309 0.111040 
1.914382 0.111026 
1.914455 0.111012 
1.914528 0.110997 
1.914601 0.110983 
1.914674 0.110969 
1.914747 0.110955 
1.914820 0.110941 
1.914892 0.110927 
1.914965 0.110913 
1.915038 0.110899 
1.915111 0.110885 
1.915184 0.110871 
1.915257 0.110857 
1.915329 0.110843 
1.915402 0.110829 
1.915475 0.110815 
1.915547 0.110801 
1.915620 0.110787 
1.915693 0.110773 
1.915765 0.110760 
1.915838 0.110746 
1.915911 0.110732 
1.915983 0.110719 
1.916056 0.110705 
1.916128 0.110691 
1.916201 0.110678 
1.916274 0.110663 
1.916346 0.110647 
1.916419 0.110631 
1.916491 0.110615 
1.916563 0.110599 
1.916636 0.110583 
1.916708 0.110567 
1.916781 0.110551 
1.916853 0.110535 
1.916925 0.110520 
1.916998 0.110504 
1.917070 0.110488 
1.917142 0.110472 
1.917215 0.110456 
1.917287 0.110441 
1.917359 0.110425 
1.917431 0.110409 
1.917503 0.110394 
1.917576 0.110378 
1.917648 0.110362 
1.917720 0.110347 
1.917792 0.110331 
1.917864 0.110316 
1.917936 0.110300 
1.918008 0.110285 
1.918080 0.110269 
1.918152 0.110254 
1.918224 0.110238 
1.918296 0.110223 
1.918368 0.110208 
1.918440 0.110192 
1.918512 0.110177 
1.918584 0.110162 
1.918656 0.110146 
1.918727 0.110131 
1.918799 0.110116 
1.918871 0.110101 
1.918943 0.110085 
1.919014 0.110070 
1.919086 0.110055 
1.919158 0.110040 
1.919230 0.110025 
1.919301 0.110010 
1.919373 0.109995 
1.919445 0.109980 
1.919516 0.109965 
1.919588 0.109950 
1.919659 0.109935 
1.919731 0.109920 
1.919803 0.109905 
1.919874 0.109891 
1.919946 0.109876 
1.920017 0.109861 
1.920088 0.109846 
1.920160 0.109832 
1.920231 0.109817 
1.920303 0.109802 
1.920374 0.109787 
1.920446 0.109773 
1.920517 0.109758 
1.920588 0.109744 
1.920659 0.109729 
1.920731 0.109715 
1.920802 0.109700 
1.920873 0.109686 
1.920945 0.109671 
1.921016 0.109657 
1.921087 0.109642 
1.921158 0.109628 
1.921229 0.109614 
1.921300 0.109599 
1.921372 0.109585 
1.921443 0.109571 
1.921514 0.109556 
1.921585 0.109542 
1.921656 0.109528 
1.921727 0.109514 
1.921798 0.109500 
1.921869 0.109486 
1.921940 0.109471 
1.922011 0.109457 
1.922082 0.109443 
1.922153 0.109429 
1.922224 0.109415 
1.922295 0.109401 
1.922365 0.109388 
1.922436 0.109374 
1.922507 0.109360 
1.922578 0.109346 
1.922649 0.109332 
1.922719 0.109318 
1.922790 0.109304 
1.922861 0.109291 
1.922932 0.109277 
1.923002 0.109263 
1.923073 0.109250 
1.923144 0.109236 
1.923214 0.109222 
1.923285 0.109209 
1.923356 0.109195 
1.923426 0.109182 
1.923497 0.109168 
1.923567 0.109155 
1.923638 0.109141 
1.923708 0.109128 
1.923779 0.109114 
1.923849 0.109101 
1.923920 0.109088 
1.923990 0.109074 
1.924061 0.109061 
1.924131 0.109048 
1.924202 0.109035 
1.924272 0.109021 
1.924342 0.109008 
1.924413 0.108995 
1.924483 0.108982 
1.924554 0.108969 
1.924624 0.108956 
1.924694 0.108943 
1.924764 0.108929 
1.924835 0.108913 
1.924905 0.108898 
1.924975 0.108882 
1.925045 0.108867 
1.925115 0.108852 
1.925186 0.108836 
1.925256 0.108821 
1.925326 0.108805 
1.925396 0.108790 
1.925466 0.108775 
1.925536 0.108759 
1.925606 0.108744 
1.925676 0.108729 
1.925746 0.108714 
1.925816 0.108699 
1.925886 0.108683 
1.925956 0.108668 
1.926026 0.108653 
1.926096 0.108638 
1.926166 0.108623 
1.926236 0.108608 
1.926305 0.108593 
1.926375 0.108578 
1.926445 0.108563 
1.926515 0.108548 
1.926585 0.108533 
1.926654 0.108518 
1.926724 0.108503 
1.926794 0.108488 
1.926863 0.108474 
1.926933 0.108459 
1.927003 0.108444 
1.927072 0.108429 
1.927142 0.108414 
1.927212 0.108400 
1.927281 0.108385 
1.927351 0.108370 
1.927420 0.108356 
1.927490 0.108341 
1.927559 0.108327 
1.927629 0.108312 
1.927698 0.108297 
1.927768 0.108283 
1.927837 0.108268 
1.927907 0.108254 
1.927976 0.108240 
1.928045 0.108225 
1.928115 0.108211 
1.928184 0.108196 
1.928253 0.108182 
1.928323 0.108168 
1.928392 0.108153 
1.928461 0.108139 
1.928530 0.108125 
1.928600 0.108111 
1.928669 0.108097 
1.928738 0.108082 
1.928807 0.108068 
1.928876 0.108054 
1.928945 0.108040 
1.929015 0.108026 
1.929084 0.108012 
1.929153 0.107998 
1.929222 0.107984 
1.929291 0.107970 
1.929360 0.107956 
1.929429 0.107942 
1.929498 0.107928 
1.929567 0.107914 
1.929636 0.107901 
1.929705 0.107887 
1.929774 0.107873 
1.929843 0.107859 
1.929911 0.107845 
1.929980 0.107832 
1.930049 0.107818 
1.930118 0.107804 
1.930187 0.107791 
1.930256 0.107777 
1.930324 0.107764 
1.930393 0.107750 
1.930462 0.107736 
1.930531 0.107723 
1.930599 0.107709 
1.930668 0.107696 
1.930737 0.107683 
1.930805 0.107669 
1.930874 0.107656 
1.930943 0.107642 
1.931011 0.107629 
1.931080 0.107616 
1.931148 0.107603 
1.931217 0.107589 
1.931285 0.107576 
1.931354 0.107563 
1.931423 0.107550 
1.931491 0.107537 
1.931559 0.107523 
1.931628 0.107510 
1.931696 0.107497 
1.931765 0.107484 
1.931833 0.107471 
1.931902 0.107458 
1.931970 0.107445 
1.932038 0.107432 
1.932107 0.107419 
1.932175 0.107407 
1.932243 0.107394 
1.932312 0.107381 
1.932380 0.107368 
1.932448 0.107355 
1.932516 0.107343 
1.932585 0.107330 
1.932653 0.107317 
1.932721 0.107304 
1.932789 0.107292 
1.932857 0.107279 
1.932925 0.107267 
1.932994 0.107254 
1.933062 0.107241 
1.933130 0.107229 
1.933198 0.107216 
1.933266 0.107201 
1.933334 0.107186 
1.933402 0.107171 
1.933470 0.107156 
1.933538 0.107141 
1.933606 0.107127 
1.933674 0.107112 
1.933742 0.107097 
1.933810 0.107082 
1.933878 0.107067 
1.933946 0.107052 
1.934013 0.107038 
1.934081 0.107023 
1.934149 0.107008 
1.934217 0.106993 
1.934285 0.106979 
1.934352 0.106964 
1.934420 0.106950 
1.934488 0.106935 
1.934556 0.106920 
1.934623 0.106906 
1.934691 0.106891 
1.934759 0.106877 
1.934826 0.106862 
1.934894 0.106848 
1.934961 0.106833 
1.935029 0.106819 
1.935097 0.106805 
1.935164 0.106790 
1.935232 0.106776 
1.935299 0.106762 
1.935367 0.106747 
1.935434 0.106733 
1.935502 0.106719 
1.935569 0.106705 
1.935636 0.106690 
1.935704 0.106676 
1.935771 0.106662 
1.935839 0.106648 
1.935906 0.106634 
1.935973 0.106620 
1.936041 0.106606 
1.936108 0.106592 
1.936175 0.106578 
1.936242 0.106564 
1.936310 0.106550 
1.936377 0.106536 
1.936444 0.106522 
1.936511 0.106508 
1.936578 0.106494 
1.936646 0.106480 
1.936713 0.106467 
1.936780 0.106453 
1.936847 0.106439 
1.936914 0.106425 
1.936981 0.106412 
1.937048 0.106398 
1.937115 0.106384 
1.937182 0.106371 
1.937249 0.106357 
1.937316 0.106343 
1.937383 0.106330 
1.937450 0.106316 
1.937517 0.106303 
1.937584 0.106289 
1.937651 0.106276 
1.937718 0.106262 
1.937784 0.106249 
1.937851 0.106235 
1.937918 0.106222 
1.937985 0.106209 
1.938052 0.106195 
1.938118 0.106182 
1.938185 0.106169 
1.938252 0.106156 
1.938319 0.106142 
1.938385 0.106129 
1.938452 0.106116 
1.938519 0.106103 
1.938585 0.106090 
1.938652 0.106077 
1.938719 0.106064 
1.938785 0.106051 
1.938852 0.106037 
1.938918 0.106024 
1.938985 0.106012 
1.939052 0.105999 
1.939118 0.105986 
1.939185 0.105973 
1.939251 0.105960 
1.939318 0.105947 
1.939384 0.105934 
1.939451 0.105921 
1.939517 0.105909 
1.939583 0.105896 
1.939650 0.105883 
1.939716 0.105870 
1.939783 0.105858 
1.939849 0.105845 
1.939915 0.105833 
1.939982 0.105820 
1.940048 0.105807 
1.940114 0.105795 
1.940180 0.105782 
1.940247 0.105770 
1.940313 0.105757 
1.940379 0.105745 
1.940445 0.105732 
1.940512 0.105720 
1.940578 0.105708 
1.940644 0.105695 
1.940710 0.105683 
1.940776 0.105671 
1.940842 0.105658 
1.940908 0.105646 
1.940974 0.105634 
1.941041 0.105622 
1.941107 0.105610 
1.941173 0.105598 
1.941239 0.105585 
1.941305 0.105573 
1.941371 0.105561 
1.941437 0.105549 
1.941503 0.105537 
1.941569 0.105525 
1.941634 0.105512 
1.941700 0.105497 
1.941766 0.105483 
1.941832 0.105468 
1.941898 0.105454 
1.941964 0.105440 
1.942030 0.105425 
1.942096 0.105411 
1.942161 0.105396 
1.942227 0.105382 
1.942293 0.105368 
1.942359 0.105354 
1.942424 0.105339 
1.942490 0.105325 
1.942556 0.105311 
1.942621 0.105297 
1.942687 0.105283 
1.942753 0.105268 
1.942818 0.105254 
1.942884 0.105240 
1.942949 0.105226 
1.943015 0.105212 
1.943081 0.105198 
1.943146 0.105184 
1.943212 0.105170 
1.943277 0.105156 
1.943343 0.105142 
1.943408 0.105128 
1.943473 0.105114 
1.943539 0.105100 
1.943604 0.105087 
1.943670 0.105073 
1.943735 0.105059 
1.943800 0.105045 
1.943866 0.105031 
1.943931 0.105018 
1.943996 0.105004 
1.944062 0.104990 
1.944127 0.104977 
1.944192 0.104963 
1.944257 0.104949 
1.944323 0.104936 
1.944388 0.104922 
1.944453 0.104909 
1.944518 0.104895 
1.944583 0.104882 
1.944648 0.104868 
1.944714 0.104855 
1.944779 0.104841 
1.944844 0.104828 
1.944909 0.104815 
1.944974 0.104801 
1.945039 0.104788 
1.945104 0.104775 
1.945169 0.104761 
1.945234 0.104748 
1.945299 0.104735 
1.945364 0.104722 
1.945429 0.104708 
1.945494 0.104695 
1.945559 0.104682 
1.945623 0.104669 
1.945688 0.104656 
1.945753 0.104643 
1.945818 0.104630 
1.945883 0.104617 
1.945948 0.104604 
1.946012 0.104591 
1.946077 0.104578 
1.946142 0.104565 
1.946207 0.104552 
1.946271 0.104539 
1.946336 0.104526 
1.946401 0.104513 
1.946465 0.104501 
1.946530 0.104488 
1.946595 0.104475 
1.946659 0.104462 
1.946724 0.104450 
1.946789 0.104437 
1.946853 0.104424 
1.946918 0.104412 
1.946982 0.104399 
1.947047 0.104386 
1.947111 0.104374 
1.947176 0.104361 
1.947240 0.104349 
1.947305 0.104336 
1.947369 0.104324 
1.947434 0.104311 
1.947498 0.104299 
1.947563 0.104287 
1.947627 0.104274 
1.947691 0.104262 
1.947756 0.104250 
1.947820 0.104237 
1.947884 0.104225 
1.947949 0.104213 
1.948013 0.104200 
1.948077 0.104188 
1.948142 0.104176 
1.948206 0.104164 
1.948270 0.104152 
1.948334 0.104140 
1.948399 0.104128 
1.948463 0.104116 
1.948527 0.104104 
1.948591 0.104092 
1.948655 0.104080 
1.948719 0.104068 
1.948784 0.104056 
1.948848 0.104044 
1.948912 0.104032 
1.948976 0.104020 
1.949040 0.104008 
1.949104 0.103997 
1.949168 0.103985 
1.949232 0.103973 
1.949296 0.103961 
1.949360 0.103950 
1.949424 0.103938 
1.949488 0.103926 
1.949552 0.103915 
1.949616 0.103903 
1.949680 0.103891 
1.949744 0.103880 
1.949808 0.103868 
1.949871 0.103857 
1.949935 0.103845 
1.949999 0.103832 
1.950063 0.103818 
1.950127 0.103804 
1.950191 0.103790 
1.950254 0.103776 
1.950318 0.103762 
1.950382 0.103749 
1.950446 0.103735 
1.950509 0.103721 
1.950573 0.103707 
1.950637 0.103693 
1.950700 0.103679 
1.950764 0.103666 
1.950828 0.103652 
1.950891 0.103638 
1.950955 0.103624 
1.951018 0.103611 
1.951082 0.103597 
1.951146 0.103583 
1.951209 0.103570 
1.951273 0.103556 
1.951336 0.103543 
1.951400 0.103529 
1.951463 0.103515 
1.951527 0.103502 
1.951590 0.103488 
1.951653 0.103475 
1.951717 0.103462 
1.951780 0.103448 
1.951844 0.103435 
1.951907 0.103421 
1.951970 0.103408 
1.952033 0.103395 
1.952097 0.103381 
1.952160 0.103368 
1.952223 0.103355 
1.952287 0.103342 
1.952350 0.103328 
1.952413 0.103315 
1.952476 0.103302 
1.952539 0.103289 
1.952603 0.103276 
1.952666 0.103263 
1.952729 0.103250 
1.952792 0.103236 
1.952855 0.103223 
1.952918 0.103210 
1.952981 0.103197 
1.953044 0.103184 
1.953107 0.103171 
1.953170 0.103159 
1.953233 0.103146 
1.953296 0.103133 
1.953359 0.103120 
1.953422 0.103107 
1.953485 0.103094 
1.953548 0.103082 
1.953611 0.103069 
1.953674 0.103056 
1.953737 0.103043 
1.953800 0.103031 
1.953863 0.103018 
1.953926 0.103005 
1.953988 0.102993 
1.954051 0.102980 
1.954114 0.102967 
1.954177 0.102955 
1.954239 0.102942 
1.954302 0.102930 
1.954365 0.102917 
1.954428 0.102905 
1.954490 0.102893 
1.954553 0.102880 
1.954616 0.102868 
1.954678 0.102855 
1.954741 0.102843 
1.954804 0.102831 
1.954866 0.102818 
1.954929 0.102806 
1.954991 0.102794 
1.955054 0.102782 
1.955117 0.102769 
1.955179 0.102757 
1.955242 0.102745 
1.955304 0.102733 
1.955367 0.102721 
1.955429 0.102709 
1.955492 0.102697 
1.955554 0.102685 
1.955616 0.102673 
1.955679 0.102661 
1.955741 0.102649 
1.955804 0.102637 
1.955866 0.102625 
1.955928 0.102613 
1.955991 0.102601 
1.956053 0.102589 
1.956115 0.102577 
1.956178 0.102566 
1.956240 0.102554 
1.956302 0.102542 
1.956364 0.102530 
1.956427 0.102519 
1.956489 0.102507 
1.956551 0.102495 
1.956613 0.102484 
1.956676 0.102472 
1.956738 0.102461 
1.956800 0.102449 
1.956862 0.102437 
1.956924 0.102426 
1.956986 0.102414 
1.957048 0.102403 
1.957111 0.102392 
1.957173 0.102380 
1.957235 0.102369 
1.957297 0.102357 
1.957359 0.102346 
1.957421 0.102335 
1.957483 0.102323 
1.957545 0.102312 
1.957607 0.102301 
1.957669 0.102290 
1.957731 0.102279 
1.957793 0.102267 
1.957855 0.102256 
1.957916 0.102245 
1.957978 0.102234 
1.958040 0.102223 
1.958102 0.102212 
1.958164 0.102201 
1.958226 0.102190 
1.958288 0.102179 
1.958349 0.102165 
1.958411 0.102151 
1.958473 0.102138 
1.958535 0.102124 
1.958597 0.102111 
1.958658 0.102098 
1.958720 0.102084 
1.958782 0.102071 
1.958843 0.102057 
1.958905 0.102044 
1.958967 0.102031 
1.959028 0.102017 
1.959090 0.102004 
1.959152 0.101991 
1.959213 0.101977 
1.959275 0.101964 
1.959336 0.101951 
1.959398 0.101938 
1.959459 0.101925 
1.959521 0.101911 
1.959582 0.101898 
1.959644 0.101885 
1.959705 0.101872 
1.959767 0.101859 
1.959828 0.101846 
1.959890 0.101833 
1.959951 0.101820 
1.960012 0.101807 
1.960074 0.101794 
1.960135 0.101781 
1.960197 0.101768 
1.960258 0.101755 
1.960319 0.101742 
1.960380 0.101730 
1.960442 0.101717 
1.960503 0.101704 
1.960564 0.101691 
1.960625 0.101678 
1.960687 0.101666 
1.960748 0.101653 
1.960809 0.101640 
1.960870 0.101628 
1.960931 0.101615 
1.960993 0.101602 
1.961054 0.101590 
1.961115 0.101577 
1.961176 0.101565 
1.961237 0.101552 
1.961298 0.101539 
1.961359 0.101527 
1.961420 0.101515 
1.961481 0.101502 
1.961542 0.101490 
1.961603 0.101477 
1.961664 0.101465 
1.961725 0.101452 
1.961786 0.101440 
1.961847 0.101428 
1.961908 0.101416 
1.961969 0.101403 
1.962030 0.101391 
1.962090 0.101379 
1.962151 0.101367 
1.962212 0.101354 
1.962273 0.101342 
1.962334 0.101330 
1.962395 0.101318 
1.962455 0.101306 
1.962516 0.101294 
1.962577 0.101282 
1.962638 0.101270 
1.962698 0.101258 
1.962759 0.101246 
1.962820 0.101234 
1.962880 0.101222 
1.962941 0.101210 
1.963002 0.101198 
1.963062 0.101186 
1.963123 0.101174 
1.963184 0.101163 
1.963244 0.101151 
1.963305 0.101139 
1.963365 0.101127 
1.963426 0.101116 
1.963486 0.101104 
1.963547 0.101092 
1.963608 0.101081 
1.963668 0.101069 
1.963729 0.101057 
1.963789 0.101046 
1.963849 0.101034 
1.963910 0.101023 
1.963970 0.101011 
1.964031 0.101000 
1.964091 0.100988 
1.964152 0.100977 
1.964212 0.100965 
1.964272 0.100954 
1.964333 0.100942 
1.964393 0.100931 
1.964453 0.100920 
1.964514 0.100908 
1.964574 0.100897 
1.964634 0.100886 
1.964694 0.100875 
1.964755 0.100863 
1.964815 0.100852 
1.964875 0.100841 
1.964935 0.100830 
1.964996 0.100819 
1.965056 0.100808 
1.965116 0.100797 
1.965176 0.100786 
1.965236 0.100775 
1.965296 0.100764 
1.965356 0.100753 
1.965417 0.100742 
1.965477 0.100731 
1.965537 0.100720 
1.965597 0.100709 
1.965657 0.100698 
1.965717 0.100687 
1.965777 0.100677 
1.965837 0.100666 
1.965897 0.100655 
1.965957 0.100644 
1.966017 0.100634 
1.966077 0.100623 
1.966137 0.100612 
1.966197 0.100602 
1.966257 0.100591 
1.966317 0.100580 
1.966376 0.100570 
1.966436 0.100559 
1.966496 0.100549 
1.966556 0.100538 
1.966616 0.100525 
1.966676 0.100512 
1.966736 0.100499 
1.966795 0.100486 
1.966855 0.100473 
1.966915 0.100460 
1.966975 0.100447 
1.967034 0.100434 
1.967094 0.100421 
1.967154 0.100408 
1.967214 0.100395 
1.967273 0.100382 
1.967333 0.100369 
1.967393 0.100357 
1.967452 0.100344 
1.967512 0.100331 
1.967571 0.100318 
1.967631 0.100305 
1.967691 0.100293 
1.967750 0.100280 
1.967810 0.100267 
1.967869 0.100255 
1.967929 0.100242 
1.967988 0.100229 
1.968048 0.100217 
1.968107 0.100204 
1.968167 0.100192 
1.968226 0.100179 
1.968286 0.100167 
1.968345 0.100154 
1.968404 0.100142 
1.968464 0.100129 
1.968523 0.100117 
1.968582 0.100104 
1.968642 0.100092 
1.968701 0.100079 
1.968760 0.100067 
1.968820 0.100055 
1.968879 0.100042 
1.968938 0.100030 
1.968997 0.100018 
1.969057 0.100006 
1.969116 0.099993 
1.969175 0.099981 
1.969234 0.099969 
1.969293 0.099957 
1.969353 0.099945 
1.969412 0.099933 
1.969471 0.099921 
1.969530 0.099908 
1.969589 0.099896 
1.969648 0.099884 
1.969707 0.099872 
1.969766 0.099860 
1.969825 0.099848 
1.969884 0.099837 
1.969943 0.099825 
1.970002 0.099813 
1.970061 0.099801 
1.970120 0.099789 
1.970179 0.099777 
1.970238 0.099765 
1.970297 0.099754 
1.970356 0.099742 
1.970415 0.099730 
1.970474 0.099718 
1.970533 0.099707 
1.970592 0.099695 
1.970651 0.099683 
1.970709 0.099672 
1.970768 0.099660 
1.970827 0.099648 
1.970886 0.099637 
1.970945 0.099625 
1.971003 0.099614 
1.971062 0.099602 
1.971121 0.099591 
1.971180 0.099579 
1.971238 0.099568 
1.971297 0.099556 
1.971356 0.099545 
1.971414 0.099534 
1.971473 0.099522 
1.971532 0.099511 
1.971590 0.099500 
1.971649 0.099488 
1.971708 0.099477 
1.971766 0.099466 
1.971825 0.099455 
1.971883 0.099444 
1.971942 0.099432 
1.972000 0.099421 
1.972059 0.099410 
1.972117 0.099399 
1.972176 0.099388 
1.972234 0.099377 
1.972293 0.099366 
1.972351 0.099355 
1.972410 0.099344 
1.972468 0.099333 
1.972527 0.099322 
1.972585 0.099311 
1.972643 0.099300 
1.972702 0.099289 
1.972760 0.099278 
1.972819 0.099268 
1.972877 0.099257 
1.972935 0.099246 
1.972994 0.099235 
1.973052 0.099225 
1.973110 0.099214 
1.973169 0.099203 
1.973227 0.099192 
1.973285 0.099182 
1.973343 0.099171 
1.973402 0.099161 
1.973460 0.099150 
1.973518 0.099140 
1.973576 0.099129 
1.973634 0.099118 
1.973693 0.099108 
1.973751 0.099098 
1.973809 0.099087 
1.973867 0.099077 
1.973925 0.099066 
1.973983 0.099056 
1.974041 0.099046 
1.974099 0.099035 
1.974157 0.099025 
1.974216 0.099015 
1.974274 0.099004 
1.974332 0.098994 
1.974390 0.098984 
1.974448 0.098974 
1.974506 0.098964 
1.974564 0.098954 
1.974622 0.098944 
1.974680 0.098933 
1.974738 0.098923 
1.974795 0.098913 
1.974853 0.098901 
1.974911 0.098888 
1.974969 0.098875 
1.975027 0.098863 
1.975085 0.098850 
1.975143 0.098838 
1.975201 0.098825 
1.975259 0.098813 
1.975316 0.098800 
1.975374 0.098788 
1.975432 0.098775 
1.975490 0.098763 
1.975547 0.098750 
1.975605 0.098738 
1.975663 0.098725 
1.975721 0.098713 
1.975778 0.098701 
1.975836 0.098688 
1.975894 0.098676 
1.975951 0.098664 
1.976009 0.098652 
1.976067 0.098639 
1.976124 0.098627 
1.976182 0.098615 
1.976239 0.098603 
1.976297 0.098591 
1.976354 0.098578 
1.976412 0.098566 
1.976470 0.098554 
1.976527 0.098542 
1.976585 0.098530 
1.976642 0.098518 
1.976700 0.098506 
1.976757 0.098494 
1.976814 0.098482 
1.976872 0.098470 
1.976929 0.098458 
1.976987 0.098446 
1.977044 0.098434 
1.977101 0.098422 
1.977159 0.098411 
1.977216 0.098399 
1.977273 0.098387 
1.977331 0.098375 
1.977388 0.098363 
1.977445 0.098352 
1.977503 0.098340 
1.977560 0.098328 
1.977617 0.098317 
1.977674 0.098305 
1.977732 0.098293 
1.977789 0.098282 
1.977846 0.098270 
1.977903 0.098259 
1.977960 0.098247 
1.978017 0.098235 
1.978075 0.098224 
1.978132 0.098212 
1.978189 0.098201 
1.978246 0.098189 
1.978303 0.098178 
1.978360 0.098167 
1.978417 0.098155 
1.978474 0.098144 
1.978531 0.098133 
1.978588 0.098121 
1.978645 0.098110 
1.978702 0.098099 
1.978759 0.098087 
1.978816 0.098076 
1.978873 0.098065 
1.978930 0.098054 
1.978987 0.098043 
1.979044 0.098031 
1.979101 0.098020 
1.979158 0.098009 
1.979215 0.097998 
1.979272 0.097987 
1.979328 0.097976 
1.979385 0.097965 
1.979442 0.097954 
1.979499 0.097943 
1.979556 0.097932 
1.979612 0.097921 
1.979669 0.097910 
1.979726 0.097899 
1.979783 0.097888 
1.979839 0.097878 
1.979896 0.097867 
1.979953 0.097856 
1.980010 0.097845 
1.980066 0.097834 
1.980123 0.097824 
1.980180 0.097813 
1.980236 0.097802 
1.980293 0.097792 
1.980350 0.097781 
1.980406 0.097770 
1.980463 0.097760 
1.980519 0.097749 
1.980576 0.097739 
1.980632 0.097728 
1.980689 0.097718 
1.980746 0.097707 
1.980802 0.097697 
1.980859 0.097686 
1.980915 0.097676 
1.980972 0.097665 
1.981028 0.097655 
1.981085 0.097645 
1.981141 0.097634 
1.981197 0.097624 
1.981254 0.097614 
1.981310 0.097603 
1.981367 0.097593 
1.981423 0.097583 
1.981480 0.097573 
1.981536 0.097563 
1.981592 0.097552 
1.981649 0.097542 
1.981705 0.097532 
1.981761 0.097522 
1.981818 0.097512 
1.981874 0.097502 
1.981930 0.097492 
1.981986 0.097482 
1.982043 0.097472 
1.982099 0.097462 
1.982155 0.097452 
1.982211 0.097442 
1.982268 0.097432 
1.982324 0.097422 
1.982380 0.097413 
1.982436 0.097403 
1.982492 0.097393 
1.982549 0.097383 
1.982605 0.097373 
1.982661 0.097364 
1.982717 0.097354 
1.982773 0.097344 
1.982829 0.097335 
1.982885 0.097325 
1.982941 0.097315 
1.982998 0.097306 
1.983054 0.097294 
1.983110 0.097281 
1.983166 0.097269 
1.983222 0.097257 
1.983278 0.097245 
1.983334 0.097233 
1.983390 0.097220 
1.983446 0.097208 
1.983502 0.097196 
1.983558 0.097184 
1.983613 0.097172 
1.983669 0.097160 
1.983725 0.097148 
1.983781 0.097136 
1.983837 0.097124 
1.983893 0.097112 
1.983949 0.097100 
1.984005 0.097088 
1.984060 0.097077 
1.984116 0.097065 
1.984172 0.097053 
1.984228 0.097041 
1.984283 0.097029 
1.984339 0.097017 
1.984395 0.097006 
1.984451 0.096994 
1.984506 0.096982 
1.984562 0.096970 
1.984618 0.096959 
1.984673 0.096947 
1.984729 0.096935 
1.984785 0.096924 
1.984840 0.096912 
1.984896 0.096901 
1.984952 0.096889 
1.985007 0.096878 
1.985063 0.096866 
1.985118 0.096854 
1.985174 0.096843 
1.985229 0.096832 
1.985285 0.096820 
1.985340 0.096809 
1.985396 0.096797 
1.985451 0.096786 
1.985507 0.096775 
1.985562 0.096763 
1.985618 0.096752 
1.985673 0.096741 
1.985728 0.096729 
1.985784 0.096718 
1.985839 0.096707 
1.985895 0.096696 
1.985950 0.096684 
1.986005 0.096673 
1.986061 0.096662 
1.986116 0.096651 
1.986171 0.096640 
1.986227 0.096629 
1.986282 0.096618 
1.986337 0.096607 
1.986392 0.096596 
1.986448 0.096584 
1.986503 0.096573 
1.986558 0.096563 
1.986613 0.096552 
1.986669 0.096541 
1.986724 0.096530 
1.986779 0.096519 
1.986834 0.096508 
1.986889 0.096497 
1.986944 0.096486 
1.987000 0.096475 
1.987055 0.096465 
1.987110 0.096454 
1.987165 0.096443 
1.987220 0.096432 
1.987275 0.096422 
1.987330 0.096411 
1.987385 0.096400 
1.987440 0.096390 
1.987495 0.096379 
1.987550 0.096369 
1.987605 0.096358 
1.987660 0.096347 
1.987715 0.096337 
1.987770 0.096326 
1.987825 0.096316 
1.987880 0.096305 
1.987935 0.096295 
1.987990 0.096285 
1.988045 0.096274 
1.988099 0.096264 
1.988154 0.096253 
1.988209 0.096243 
1.988264 0.096233 
1.988319 0.096222 
1.988374 0.096212 
1.988428 0.096202 
1.988483 0.096192 
1.988538 0.096181 
1.988593 0.096171 
1.988648 0.096161 
1.988702 0.096151 
1.988757 0.096141 
1.988812 0.096131 
1.988867 0.096121 
1.988921 0.096111 
1.988976 0.096101 
1.989031 0.096091 
1.989085 0.096081 
1.989140 0.096071 
1.989195 0.096061 
1.989249 0.096051 
1.989304 0.096041 
1.989358 0.096031 
1.989413 0.096021 
1.989468 0.096011 
1.989522 0.096001 
1.989577 0.095992 
1.989631 0.095982 
1.989686 0.095972 
1.989740 0.095962 
1.989795 0.095953 
1.989850 0.095943 
1.989904 0.095933 
1.989959 0.095924 
1.990013 0.095914 
1.990067 0.095904 
1.990122 0.095895 
1.990176 0.095885 
1.990231 0.095876 
1.990285 0.095866 
1.990340 0.095857 
1.990394 0.095847 
1.990448 0.095838 
1.990503 0.095828 
1.990557 0.095819 
1.990612 0.095810 
1.990666 0.095800 
1.990720 0.095791 
1.990775 0.095782 
1.990829 0.095772 
1.990883 0.095763 
1.990938 0.095754 
1.990992 0.095745 
1.991046 0.095735 
1.991100 0.095726 
1.991155 0.095717 
1.991209 0.095705 
1.991263 0.095693 
1.991317 0.095682 
1.991372 0.095670 
1.991426 0.095658 
1.991480 0.095646 
1.991534 0.095635 
1.991588 0.095623 
1.991642 0.095611 
1.991697 0.095600 
1.991751 0.095588 
1.991805 0.095576 
1.991859 0.095565 
1.991913 0.095553 
1.991967 0.095542 
1.992021 0.095530 
1.992075 0.095519 
1.992129 0.095507 
1.992183 0.095496 
1.992237 0.095484 
1.992291 0.095473 
1.992345 0.095461 
1.992399 0.095450 
1.992453 0.095438 
1.992507 0.095427 
1.992561 0.095416 
1.992615 0.095404 
1.992669 0.095393 
1.992723 0.095382 
1.992776 0.095371 
1.992830 0.095359 
1.992884 0.095348 
1.992938 0.095337 
1.992992 0.095326 
1.993046 0.095315 
1.993099 0.095303 
1.993153 0.095292 
1.993207 0.095281 
1.993261 0.095270 
1.993314 0.095259 
1.993368 0.095248 
1.993422 0.095237 
1.993476 0.095226 
1.993529 0.095215 
1.993583 0.095204 
1.993637 0.095193 
1.993690 0.095182 
1.993744 0.095171 
1.993798 0.095160 
1.993851 0.095149 
1.993905 0.095138 
1.993958 0.095128 
1.994012 0.095117 
1.994065 0.095106 
1.994119 0.095095 
1.994173 0.095084 
1.994226 0.095074 
1.994280 0.095063 
1.994333 0.095052 
1.994387 0.095042 
1.994440 0.095031 
1.994494 0.095020 
1.994547 0.095010 
1.994601 0.094999 
1.994654 0.094989 
1.994707 0.094978 
1.994761 0.094967 
1.994814 0.094957 
1.994868 0.094946 
1.994921 0.094936 
1.994974 0.094925 
1.995028 0.094915 
1.995081 0.094905 
1.995134 0.094894 
1.995188 0.094884 
1.995241 0.094874 
1.995294 0.094863 
1.995348 0.094853 
1.995401 0.094843 
1.995454 0.094832 
1.995507 0.094822 
1.995561 0.094812 
1.995614 0.094802 
1.995667 0.094791 
1.995720 0.094781 
1.995773 0.094771 
1.995827 0.094761 
1.995880 0.094751 
1.995933 0.094741 
1.995986 0.094731 
1.996039 0.094721 
1.996092 0.094711 
1.996145 0.094701 
1.996199 0.094691 
1.996252 0.094681 
1.996305 0.094671 
1.996358 0.094661 
1.996411 0.094651 
1.996464 0.094641 
1.996517 0.094631 
1.996570 0.094621 
1.996623 0.094612 
1.996676 0.094602 
1.996729 0.094592 
1.996782 0.094582 
1.996835 0.094572 
1.996888 0.094563 
1.996941 0.094553 
1.996994 0.094543 
1.997047 0.094534 
1.997100 0.094524 
1.997153 0.094515 
1.997205 0.094505 
1.997258 0.094495 
1.997311 0.094486 
1.997364 0.094476 
1.997417 0.094467 
1.997470 0.094457 
1.997523 0.094448 
1.997575 0.094438 
1.997628 0.094429 
1.997681 0.094420 
1.997734 0.094410 
1.997787 0.094401 
1.997839 0.094392 
1.997892 0.094382 
1.997945 0.094373 
1.997998 0.094364 
1.998050 0.094354 
1.998103 0.094345 
1.998156 0.094336 
1.998208 0.094327 
1.998261 0.094318 
1.998314 0.094309 
1.998366 0.094299 
1.998419 0.094290 
1.998472 0.094281 
1.998524 0.094272 
1.998577 0.094263 
1.998630 0.094254 
1.998682 0.094245 
1.998735 0.094236 
1.998787 0.094227 
1.998840 0.094218 
1.998893 0.094210 
1.998945 0.094201 
1.998998 0.094192 
1.999050 0.094183 
1.999103 0.094174 
1.999155 0.094165 
1.999208 0.094157 
1.999260 0.094148 
1.999313 0.094137 
1.999365 0.094126 
1.999418 0.094115 
1.999470 0.094103 
1.999522 0.094092 
1.999575 0.094081 
1.999627 0.094069 
1.999680 0.094058 
1.999732 0.094047 
1.999784 0.094035 
1.999837 0.094024 
1.999889 0.094013 
1.999941 0.094002 
1.999994 0.093991 
2.000046 0.093979 
2.000098 0.093968 
2.000151 0.093957 
2.000203 0.093946 
2.000255 0.093935 
2.000307 0.093924 
2.000360 0.093913 
2.000412 0.093902 
2.000464 0.093891 
2.000516 0.093880 
2.000569 0.093869 
2.000621 0.093858 
2.000673 0.093847 
2.000725 0.093836 
2.000777 0.093825 
2.000829 0.093814 
2.000881 0.093803 
2.000933 0.093792 
2.000986 0.093781 
2.001038 0.093771 
2.001090 0.093760 
2.001142 0.093749 
2.001194 0.093738 
2.001246 0.093728 
2.001298 0.093717 
2.001350 0.093706 
2.001402 0.093695 
2.001454 0.093685 
2.001506 0.093674 
2.001558 0.093663 
2.001610 0.093653 
2.001662 0.093642 
2.001714 0.093632 
2.001765 0.093621 
2.001817 0.093611 
2.001869 0.093600 
2.001921 0.093590 
2.001973 0.093579 
2.002025 0.093569 
2.002077 0.093558 
2.002129 0.093548 
2.002180 0.093537 
2.002232 0.093527 
2.002284 0.093517 
2.002336 0.093506 
2.002387 0.093496 
2.002439 0.093486 
2.002491 0.093476 
2.002543 0.093465 
2.002594 0.093455 
2.002646 0.093445 
2.002698 0.093435 
2.002750 0.093424 
2.002801 0.093414 
2.002853 0.093404 
2.002905 0.093394 
2.002956 0.093384 
2.003008 0.093374 
2.003059 0.093364 
2.003111 0.093354 
2.003163 0.093344 
2.003214 0.093334 
2.003266 0.093324 
2.003317 0.093314 
2.003369 0.093304 
2.003421 0.093294 
2.003472 0.093284 
2.003524 0.093274 
2.003575 0.093264 
2.003627 0.093254 
2.003678 0.093245 
2.003730 0.093235 
2.003781 0.093225 
2.003833 0.093215 
2.003884 0.093205 
2.003935 0.093196 
2.003987 0.093186 
2.004038 0.093176 
2.004090 0.093167 
2.004141 0.093157 
2.004192 0.093147 
2.004244 0.093138 
2.004295 0.093128 
2.004347 0.093119 
2.004398 0.093109 
2.004449 0.093100 
2.004501 0.093090 
2.004552 0.093081 
2.004603 0.093071 
2.004654 0.093062 
2.004706 0.093052 
2.004757 0.093043 
2.004808 0.093034 
2.004860 0.093024 
2.004911 0.093015 
2.004962 0.093005 
2.005013 0.092996 
2.005064 0.092987 
2.005116 0.092978 
2.005167 0.092968 
2.005218 0.092959 
2.005269 0.092950 
2.005320 0.092941 
2.005371 0.092932 
2.005423 0.092923 
2.005474 0.092913 
2.005525 0.092904 
2.005576 0.092895 
2.005627 0.092886 
2.005678 0.092877 
2.005729 0.092868 
2.005780 0.092859 
2.005831 0.092850 
2.005882 0.092841 
2.005933 0.092832 
2.005984 0.092823 
2.006035 0.092815 
2.006086 0.092806 
2.006137 0.092797 
2.006188 0.092788 
2.006239 0.092779 
2.006290 0.092770 
2.006341 0.092762 
2.006392 0.092753 
2.006443 0.092744 
2.006494 0.092736 
2.006545 0.092727 
2.006596 0.092718 
2.006647 0.092710 
2.006698 0.092701 
2.006749 0.092692 
2.006800 0.092684 
2.006850 0.092675 
2.006901 0.092667 
2.006952 0.092658 
2.007003 0.092650 
2.007054 0.092641 
2.007105 0.092633 
2.007155 0.092625 
2.007206 0.092616 
2.007257 0.092608 
2.007308 0.092599 
2.007359 0.092591 
2.007409 0.092580 
2.007460 0.092569 
2.007511 0.092558 
2.007562 0.092547 
2.007612 0.092536 
2.007663 0.092526 
2.007714 0.092515 
2.007764 0.092504 
2.007815 0.092493 
2.007866 0.092482 
2.007916 0.092471 
2.007967 0.092460 
2.008018 0.092449 
2.008068 0.092439 
2.008119 0.092428 
2.008169 0.092417 
2.008220 0.092406 
2.008270 0.092396 
2.008321 0.092385 
2.008372 0.092374 
2.008422 0.092363 
2.008473 0.092353 
2.008523 0.092342 
2.008574 0.092331 
2.008624 0.092321 
2.008675 0.092310 
2.008725 0.092300 
2.008775 0.092289 
2.008826 0.092279 
2.008876 0.092268 
2.008927 0.092258 
2.008977 0.092247 
2.009027 0.092237 
2.009078 0.092226 
2.009128 0.092216 
2.009179 0.092205 
2.009229 0.092195 
2.009279 0.092185 
2.009330 0.092174 
2.009380 0.092164 
2.009430 0.092154 
2.009480 0.092143 
2.009531 0.092133 
2.009581 0.092123 
2.009631 0.092113 
2.009681 0.092102 
2.009732 0.092092 
2.009782 0.092082 
2.009832 0.092072 
2.009882 0.092062 
2.009933 0.092052 
2.009983 0.092041 
2.010033 0.092031 
2.010083 0.092021 
2.010133 0.092011 
2.010183 0.092001 
2.010233 0.091991 
2.010283 0.091981 
2.010334 0.091971 
2.010384 0.091961 
2.010434 0.091951 
2.010484 0.091941 
2.010534 0.091931 
2.010584 0.091922 
2.010634 0.091912 
2.010684 0.091902 
2.010734 0.091892 
2.010784 0.091882 
2.010834 0.091872 
2.010884 0.091863 
2.010934 0.091853 
2.010984 0.091843 
2.011034 0.091833 
2.011084 0.091824 
2.011134 0.091814 
2.011184 0.091804 
2.011233 0.091795 
2.011283 0.091785 
2.011333 0.091776 
2.011383 0.091766 
2.011433 0.091756 
2.011483 0.091747 
2.011533 0.091737 
2.011583 0.091728 
2.011632 0.091718 
2.011682 0.091709 
2.011732 0.091700 
2.011782 0.091690 
2.011832 0.091681 
2.011881 0.091671 
2.011931 0.091662 
2.011981 0.091653 
2.012031 0.091643 
2.012080 0.091634 
2.012130 0.091625 
2.012180 0.091615 
2.012229 0.091606 
2.012279 0.091597 
2.012329 0.091588 
2.012378 0.091579 
2.012428 0.091569 
2.012478 0.091560 
2.012527 0.091551 
2.012577 0.091542 
2.012627 0.091533 
2.012676 0.091524 
2.012726 0.091515 
2.012775 0.091506 
2.012825 0.091497 
2.012875 0.091488 
2.012924 0.091479 
2.012974 0.091470 
2.013023 0.091461 
2.013073 0.091452 
2.013122 0.091443 
2.013172 0.091434 
2.013221 0.091425 
2.013271 0.091417 
2.013320 0.091408 
2.013370 0.091399 
2.013419 0.091390 
2.013469 0.091382 
2.013518 0.091373 
2.013568 0.091364 
2.013617 0.091355 
2.013666 0.091347 
2.013716 0.091338 
2.013765 0.091329 
2.013815 0.091321 
2.013864 0.091312 
2.013913 0.091304 
2.013963 0.091295 
2.014012 0.091287 
2.014061 0.091278 
2.014111 0.091270 
2.014160 0.091261 
2.014209 0.091253 
2.014259 0.091244 
2.014308 0.091236 
2.014357 0.091228 
2.014407 0.091219 
2.014456 0.091211 
2.014505 0.091203 
2.014554 0.091194 
2.014604 0.091186 
2.014653 0.091178 
2.014702 0.091169 
2.014751 0.091161 
2.014800 0.091153 
2.014850 0.091145 
2.014899 0.091137 
2.014948 0.091129 
2.014997 0.091120 
2.015046 0.091112 
2.015096 0.091104 
2.015145 0.091096 
2.015194 0.091088 
2.015243 0.091080 
2.015292 0.091072 
2.015341 0.091064 
2.015390 0.091056 
2.015439 0.091047 
2.015488 0.091037 
2.015538 0.091026 
2.015587 0.091015 
2.015636 0.091005 
2.015685 0.090994 
2.015734 0.090984 
2.015783 0.090973 
2.015832 0.090962 
2.015881 0.090952 
2.015930 0.090941 
2.015979 0.090931 
2.016028 0.090921 
2.016077 0.090910 
2.016126 0.090900 
2.016174 0.090889 
2.016223 0.090879 
2.016272 0.090868 
2.016321 0.090858 
2.016370 0.090848 
2.016419 0.090837 
2.016468 0.090827 
2.016517 0.090817 
2.016565 0.090807 
2.016614 0.090796 
2.016663 0.090786 
2.016712 0.090776 
2.016761 0.090766 
2.016809 0.090755 
2.016858 0.090745 
2.016907 0.090735 
2.016956 0.090725 
2.017004 0.090715 
2.017053 0.090705 
2.017102 0.090695 
2.017151 0.090685 
2.017199 0.090675 
2.017248 0.090665 
2.017297 0.090655 
2.017345 0.090645 
2.017394 0.090635 
2.017443 0.090625 
2.017491 0.090615 
2.017540 0.090605 
2.017588 0.090595 
2.017637 0.090585 
2.017686 0.090575 
2.017734 0.090565 
2.017783 0.090556 
2.017831 0.090546 
2.017880 0.090536 
2.017928 0.090526 
2.017977 0.090516 
2.018025 0.090507 
2.018074 0.090497 
2.018122 0.090487 
2.018171 0.090478 
2.018219 0.090468 
2.018268 0.090458 
2.018316 0.090449 
2.018365 0.090439 
2.018413 0.090430 
2.018462 0.090420 
2.018510 0.090410 
2.018558 0.090401 
2.018607 0.090391 
2.018655 0.090382 
2.018704 0.090372 
2.018752 0.090363 
2.018800 0.090354 
2.018849 0.090344 
2.018897 0.090335 
2.018945 0.090325 
2.018994 0.090316 
2.019042 0.090307 
2.019090 0.090297 
2.019138 0.090288 
2.019187 0.090279 
2.019235 0.090269 
2.019283 0.090260 
2.019331 0.090251 
2.019380 0.090242 
2.019428 0.090233 
2.019476 0.090223 
2.019524 0.090214 
2.019573 0.090205 
2.019621 0.090196 
2.019669 0.090187 
2.019717 0.090178 
2.019765 0.090169 
2.019813 0.090160 
2.019861 0.090151 
2.019910 0.090142 
2.019958 0.090133 
2.020006 0.090124 
2.020054 0.090115 
2.020102 0.090106 
2.020150 0.090097 
2.020198 0.090088 
2.020246 0.090079 
2.020294 0.090070 
2.020342 0.090061 
2.020390 0.090053 
2.020438 0.090044 
2.020486 0.090035 
2.020534 0.090026 
2.020582 0.090018 
2.020630 0.090009 
2.020678 0.090000 
2.020726 0.089991 
2.020774 0.089983 
2.020822 0.089974 
2.020870 0.089966 
2.020918 0.089957 
2.020966 0.089948 
2.021014 0.089940 
2.021062 0.089931 
2.021110 0.089923 
2.021157 0.089914 
2.021205 0.089906 
2.021253 0.089897 
2.021301 0.089889 
2.021349 0.089880 
2.021397 0.089872 
2.021445 0.089864 
2.021492 0.089855 
2.021540 0.089847 
2.021588 0.089838 
2.021636 0.089830 
2.021684 0.089822 
2.021731 0.089814 
2.021779 0.089805 
2.021827 0.089797 
2.021875 0.089789 
2.021922 0.089781 
2.021970 0.089773 
2.022018 0.089764 
2.022066 0.089756 
2.022113 0.089748 
2.022161 0.089740 
2.022209 0.089732 
2.022256 0.089724 
2.022304 0.089716 
2.022352 0.089708 
2.022399 0.089700 
2.022447 0.089692 
2.022495 0.089684 
2.022542 0.089676 
2.022590 0.089668 
2.022637 0.089660 
2.022685 0.089652 
2.022733 0.089645 
2.022780 0.089637 
2.022828 0.089629 
2.022875 0.089621 
2.022923 0.089613 
2.022970 0.089606 
2.023018 0.089598 
2.023065 0.089590 
2.023113 0.089582 
2.023161 0.089575 
2.023208 0.089567 
2.023256 0.089559 
2.023303 0.089552 
2.023351 0.089544 
2.023398 0.089537 
2.023445 0.089529 
2.023493 0.089518 
2.023540 0.089508 
2.023588 0.089498 
2.023635 0.089487 
2.023683 0.089477 
2.023730 0.089467 
2.023777 0.089457 
2.023825 0.089447 
2.023872 0.089437 
2.023920 0.089426 
2.023967 0.089416 
2.024014 0.089406 
2.024062 0.089396 
2.024109 0.089386 
2.024156 0.089376 
2.024204 0.089366 
2.024251 0.089356 
2.024298 0.089346 
2.024345 0.089336 
2.024393 0.089326 
2.024440 0.089316 
2.024487 0.089306 
2.024534 0.089296 
2.024582 0.089286 
2.024629 0.089276 
2.024676 0.089266 
2.024723 0.089257 
2.024770 0.089247 
2.024817 0.089237 
2.024865 0.089227 
2.024912 0.089217 
2.024959 0.089208 
2.025006 0.089198 
2.025053 0.089188 
2.025100 0.089178 
2.025147 0.089169 
2.025194 0.089159 
2.025241 0.089149 
2.025289 0.089140 
2.025336 0.089130 
2.025383 0.089120 
2.025430 0.089111 
2.025477 0.089101 
2.025524 0.089092 
2.025571 0.089082 
2.025618 0.089073 
2.025665 0.089063 
2.025712 0.089054 
2.025759 0.089044 
2.025805 0.089035 
2.025852 0.089025 
2.025899 0.089016 
2.025946 0.089006 
2.025993 0.088997 
2.026040 0.088988 
2.026087 0.088978 
2.026134 0.088969 
2.026181 0.088960 
2.026228 0.088950 
2.026274 0.088941 
2.026321 0.088932 
2.026368 0.088923 
2.026415 0.088913 
2.026462 0.088904 
2.026509 0.088895 
2.026555 0.088886 
2.026602 0.088877 
2.026649 0.088868 
2.026696 0.088858 
2.026742 0.088849 
2.026789 0.088840 
2.026836 0.088831 
2.026883 0.088822 
2.026929 0.088813 
2.026976 0.088804 
2.027023 0.088795 
2.027069 0.088786 
2.027116 0.088777 
2.027163 0.088768 
2.027209 0.088759 
2.027256 0.088750 
2.027303 0.088742 
2.027349 0.088733 
2.027396 0.088724 
2.027443 0.088715 
2.027489 0.088706 
2.027536 0.088697 
2.027582 0.088689 
2.027629 0.088680 
2.027675 0.088671 
2.027722 0.088662 
2.027769 0.088654 
2.027815 0.088645 
2.027862 0.088636 
2.027908 0.088628 
2.027955 0.088619 
2.028001 0.088611 
2.028048 0.088602 
2.028094 0.088593 
2.028141 0.088585 
2.028187 0.088576 
2.028234 0.088568 
2.028280 0.088559 
2.028326 0.088551 
2.028373 0.088542 
2.028419 0.088534 
2.028466 0.088526 
2.028512 0.088517 
2.028558 0.088509 
2.028605 0.088500 
2.028651 0.088492 
2.028698 0.088484 
2.028744 0.088475 
2.028790 0.088467 
2.028837 0.088459 
2.028883 0.088451 
2.028929 0.088442 
2.028976 0.088434 
2.029022 0.088426 
2.029068 0.088418 
2.029115 0.088410 
2.029161 0.088402 
2.029207 0.088393 
2.029253 0.088385 
2.029300 0.088377 
2.029346 0.088369 
2.029392 0.088361 
2.029438 0.088353 
2.029485 0.088345 
2.029531 0.088337 
2.029577 0.088329 
2.029623 0.088321 
2.029669 0.088313 
2.029716 0.088305 
2.029762 0.088297 
2.029808 0.088290 
2.029854 0.088282 
2.029900 0.088274 
2.029946 0.088266 
2.029992 0.088258 
2.030039 0.088251 
2.030085 0.088243 
2.030131 0.088235 
2.030177 0.088227 
2.030223 0.088220 
2.030269 0.088212 
2.030315 0.088204 
2.030361 0.088197 
2.030407 0.088189 
2.030453 0.088181 
2.030499 0.088174 
2.030545 0.088166 
2.030591 0.088159 
2.030637 0.088151 
2.030684 0.088144 
2.030730 0.088136 
2.030776 0.088129 
2.030821 0.088121 
2.030867 0.088114 
2.030913 0.088107 
2.030959 0.088099 
2.031005 0.088092 
2.031051 0.088084 
2.031097 0.088077 
2.031143 0.088070 
2.031189 0.088063 
2.031235 0.088055 
2.031281 0.088048 
2.031327 0.088041 
2.031373 0.088034 
2.031419 0.088026 
2.031465 0.088017 
2.031510 0.088007 
2.031556 0.087997 
2.031602 0.087987 
2.031648 0.087977 
2.031694 0.087967 
2.031740 0.087957 
2.031785 0.087947 
2.031831 0.087937 
2.031877 0.087928 
2.031923 0.087918 
2.031969 0.087908 
2.032014 0.087898 
2.032060 0.087889 
2.032106 0.087879 
2.032152 0.087869 
2.032197 0.087860 
2.032243 0.087850 
2.032289 0.087840 
2.032334 0.087831 
2.032380 0.087821 
2.032426 0.087811 
2.032471 0.087802 
2.032517 0.087792 
2.032563 0.087783 
2.032608 0.087773 
2.032654 0.087764 
2.032699 0.087754 
2.032745 0.087745 
2.032791 0.087735 
2.032836 0.087726 
2.032882 0.087716 
2.032927 0.087707 
2.032973 0.087697 
2.033018 0.087688 
2.033064 0.087679 
2.033109 0.087669 
2.033155 0.087660 
2.033200 0.087651 
2.033246 0.087641 
2.033291 0.087632 
2.033337 0.087623 
2.033382 0.087614 
2.033428 0.087604 
2.033473 0.087595 
2.033519 0.087586 
2.033564 0.087577 
2.033610 0.087568 
2.033655 0.087558 
2.033700 0.087549 
2.033746 0.087540 
2.033791 0.087531 
2.033836 0.087522 
2.033882 0.087513 
2.033927 0.087504 
2.033973 0.087495 
2.034018 0.087486 
2.034063 0.087477 
2.034108 0.087468 
2.034154 0.087459 
2.034199 0.087450 
2.034244 0.087441 
2.034290 0.087432 
2.034335 0.087423 
2.034380 0.087414 
2.034425 0.087406 
2.034471 0.087397 
2.034516 0.087388 
2.034561 0.087379 
2.034606 0.087370 
2.034652 0.087362 
2.034697 0.087353 
2.034742 0.087344 
2.034787 0.087335 
2.034832 0.087327 
2.034877 0.087318 
2.034923 0.087309 
2.034968 0.087301 
2.035013 0.087292 
2.035058 0.087283 
2.035103 0.087275 
2.035148 0.087266 
2.035193 0.087258 
2.035238 0.087249 
2.035283 0.087241 
2.035328 0.087232 
2.035373 0.087224 
2.035419 0.087215 
2.035464 0.087207 
2.035509 0.087198 
2.035554 0.087190 
2.035599 0.087181 
2.035644 0.087173 
2.035689 0.087165 
2.035734 0.087156 
2.035779 0.087148 
2.035824 0.087140 
2.035869 0.087131 
2.035913 0.087123 
2.035958 0.087115 
2.036003 0.087107 
2.036048 0.087098 
2.036093 0.087090 
2.036138 0.087082 
2.036183 0.087074 
2.036228 0.087066 
2.036273 0.087058 
2.036318 0.087050 
2.036363 0.087041 
2.036407 0.087033 
2.036452 0.087025 
2.036497 0.087017 
2.036542 0.087009 
2.036587 0.087001 
2.036632 0.086993 
2.036676 0.086985 
2.036721 0.086977 
2.036766 0.086969 
2.036811 0.086962 
2.036856 0.086954 
2.036900 0.086946 
2.036945 0.086938 
2.036990 0.086930 
2.037035 0.086922 
2.037079 0.086914 
2.037124 0.086907 
2.037169 0.086899 
2.037214 0.086891 
2.037258 0.086883 
2.037303 0.086876 
2.037348 0.086868 
2.037392 0.086860 
2.037437 0.086853 
2.037482 0.086845 
2.037526 0.086837 
2.037571 0.086830 
2.037616 0.086822 
2.037660 0.086815 
2.037705 0.086807 
2.037749 0.086800 
2.037794 0.086792 
2.037839 0.086785 
2.037883 0.086777 
2.037928 0.086770 
2.037972 0.086762 
2.038017 0.086755 
2.038062 0.086748 
2.038106 0.086740 
2.038151 0.086733 
2.038195 0.086726 
2.038240 0.086718 
2.038284 0.086711 
2.038329 0.086704 
2.038373 0.086696 
2.038418 0.086689 
2.038462 0.086682 
2.038507 0.086675 
2.038551 0.086668 
2.038596 0.086660 
2.038640 0.086653 
2.038685 0.086646 
2.038729 0.086639 
2.038774 0.086632 
2.038818 0.086625 
2.038863 0.086618 
2.038907 0.086611 
2.038951 0.086604 
2.038996 0.086597 
2.039040 0.086590 
2.039085 0.086583 
2.039129 0.086576 
2.039173 0.086569 
2.039218 0.086562 
2.039262 0.086555 
2.039306 0.086548 
2.039351 0.086542 
2.039395 0.086533 
2.039439 0.086523 
2.039484 0.086514 
2.039528 0.086504 
2.039572 0.086495 
2.039617 0.086485 
2.039661 0.086476 
2.039705 0.086466 
2.039750 0.086457 
2.039794 0.086447 
2.039838 0.086438 
2.039882 0.086428 
2.039927 0.086419 
2.039971 0.086410 
2.040015 0.086400 
2.040059 0.086391 
2.040103 0.086381 
2.040148 0.086372 
2.040192 0.086363 
2.040236 0.086353 
2.040280 0.086344 
2.040324 0.086335 
2.040368 0.086326 
2.040412 0.086316 
2.040457 0.086307 
2.040501 0.086298 
2.040545 0.086289 
2.040589 0.086279 
2.040633 0.086270 
2.040677 0.086261 
2.040721 0.086252 
2.040765 0.086243 
2.040809 0.086234 
2.040853 0.086225 
2.040897 0.086216 
2.040941 0.086207 
2.040985 0.086198 
2.041029 0.086189 
2.041073 0.086180 
2.041117 0.086171 
2.041161 0.086162 
2.041205 0.086153 
2.041249 0.086144 
2.041293 0.086135 
2.041337 0.086126 
2.041381 0.086117 
2.041425 0.086108 
2.041469 0.086099 
2.041513 0.086090 
2.041556 0.086082 
2.041600 0.086073 
2.041644 0.086064 
2.041688 0.086055 
2.041732 0.086046 
2.041776 0.086038 
2.041820 0.086029 
2.041863 0.086020 
2.041907 0.086012 
2.041951 0.086003 
2.041995 0.085994 
2.042039 0.085986 
2.042082 0.085977 
2.042126 0.085968 
2.042170 0.085960 
2.042214 0.085951 
2.042257 0.085943 
2.042301 0.085934 
2.042345 0.085926 
2.042389 0.085917 
2.042432 0.085909 
2.042476 0.085900 
2.042520 0.085892 
2.042563 0.085883 
2.042607 0.085875 
2.042651 0.085867 
2.042694 0.085858 
2.042738 0.085850 
2.042782 0.085841 
2.042825 0.085833 
2.042869 0.085825 
2.042913 0.085816 
2.042956 0.085808 
2.043000 0.085800 
2.043043 0.085792 
2.043087 0.085783 
2.043130 0.085775 
2.043174 0.085767 
2.043218 0.085759 
2.043261 0.085751 
2.043305 0.085743 
2.043348 0.085734 
2.043392 0.085726 
2.043435 0.085718 
2.043479 0.085710 
2.043522 0.085702 
2.043566 0.085694 
2.043609 0.085686 
2.043653 0.085678 
2.043696 0.085670 
2.043740 0.085662 
2.043783 0.085654 
2.043827 0.085646 
2.043870 0.085638 
2.043913 0.085630 
2.043957 0.085622 
2.044000 0.085615 
2.044044 0.085607 
2.044087 0.085599 
2.044130 0.085591 
2.044174 0.085583 
2.044217 0.085575 
2.044261 0.085568 
2.044304 0.085560 
2.044347 0.085552 
2.044391 0.085544 
2.044434 0.085537 
2.044477 0.085529 
2.044521 0.085521 
2.044564 0.085514 
2.044607 0.085506 
2.044650 0.085499 
2.044694 0.085491 
2.044737 0.085483 
2.044780 0.085476 
2.044824 0.085468 
2.044867 0.085461 
2.044910 0.085453 
2.044953 0.085446 
2.044996 0.085438 
2.045040 0.085431 
2.045083 0.085424 
2.045126 0.085416 
2.045169 0.085409 
2.045213 0.085401 
2.045256 0.085394 
2.045299 0.085387 
2.045342 0.085379 
2.045385 0.085372 
2.045428 0.085365 
2.045472 0.085358 
2.045515 0.085350 
2.045558 0.085343 
2.045601 0.085336 
2.045644 0.085329 
2.045687 0.085321 
2.045730 0.085314 
2.045773 0.085307 
2.045816 0.085300 
2.045860 0.085293 
2.045903 0.085286 
2.045946 0.085279 
2.045989 0.085272 
2.046032 0.085265 
2.046075 0.085258 
2.046118 0.085251 
2.046161 0.085244 
2.046204 0.085237 
2.046247 0.085230 
2.046290 0.085223 
2.046333 0.085216 
2.046376 0.085209 
2.046419 0.085202 
2.046462 0.085196 
2.046505 0.085189 
2.046548 0.085182 
2.046591 0.085175 
2.046634 0.085168 
2.046677 0.085162 
2.046720 0.085155 
2.046763 0.085148 
2.046806 0.085141 
2.046849 0.085135 
2.046891 0.085128 
2.046934 0.085122 
2.046977 0.085115 
2.047020 0.085108 
2.047063 0.085102 
2.047106 0.085095 
2.047149 0.085089 
2.047192 0.085082 
2.047235 0.085076 
2.047277 0.085069 
2.047320 0.085060 
2.047363 0.085051 
2.047406 0.085042 
2.047449 0.085033 
2.047492 0.085023 
2.047534 0.085014 
2.047577 0.085005 
2.047620 0.084996 
2.047663 0.084987 
2.047706 0.084977 
2.047748 0.084968 
2.047791 0.084959 
2.047834 0.084950 
2.047876 0.084941 
2.047919 0.084932 
2.047962 0.084923 
2.048005 0.084914 
2.048047 0.084905 
2.048090 0.084896 
2.048133 0.084887 
2.048175 0.084878 
2.048218 0.084869 
2.048261 0.084860 
2.048303 0.084851 
2.048346 0.084842 
2.048389 0.084833 
2.048431 0.084824 
2.048474 0.084816 
2.048516 0.084807 
2.048559 0.084798 
2.048602 0.084789 
2.048644 0.084780 
2.048687 0.084771 
2.048729 0.084763 
2.048772 0.084754 
2.048814 0.084745 
2.048857 0.084736 
2.048899 0.084728 
2.048942 0.084719 
2.048984 0.084710 
2.049027 0.084702 
2.049069 0.084693 
2.049112 0.084685 
2.049154 0.084676 
2.049197 0.084667 
2.049239 0.084659 
2.049282 0.084650 
2.049324 0.084642 
2.049366 0.084633 
2.049409 0.084625 
2.049451 0.084616 
2.049494 0.084608 
2.049536 0.084599 
2.049578 0.084591 
2.049621 0.084582 
2.049663 0.084574 
2.049705 0.084565 
2.049748 0.084557 
2.049790 0.084549 
2.049832 0.084540 
2.049875 0.084532 
2.049917 0.084524 
2.049959 0.084515 
2.050002 0.084507 
2.050044 0.084499 
2.050086 0.084491 
2.050129 0.084482 
2.050171 0.084474 
2.050213 0.084466 
2.050255 0.084458 
2.050298 0.084450 
2.050340 0.084441 
2.050382 0.084433 
2.050424 0.084425 
2.050466 0.084417 
2.050509 0.084409 
2.050551 0.084401 
2.050593 0.084393 
2.050635 0.084385 
2.050677 0.084377 
2.050719 0.084369 
2.050762 0.084361 
2.050804 0.084353 
2.050846 0.084345 
2.050888 0.084337 
2.050930 0.084329 
2.050972 0.084321 
2.051014 0.084313 
2.051056 0.084305 
2.051099 0.084297 
2.051141 0.084290 
2.051183 0.084282 
2.051225 0.084274 
2.051267 0.084266 
2.051309 0.084258 
2.051351 0.084251 
2.051393 0.084243 
2.051435 0.084235 
2.051477 0.084227 
2.051519 0.084220 
2.051561 0.084212 
2.051603 0.084204 
2.051645 0.084197 
2.051687 0.084189 
2.051729 0.084182 
2.051771 0.084174 
2.051813 0.084166 
2.051855 0.084159 
2.051897 0.084151 
2.051939 0.084144 
2.051981 0.084136 
2.052022 0.084129 
2.052064 0.084121 
2.052106 0.084114 
2.052148 0.084106 
2.052190 0.084099 
2.052232 0.084092 
2.052274 0.084084 
2.052316 0.084077 
2.052357 0.084069 
2.052399 0.084062 
2.052441 0.084055 
2.052483 0.084047 
2.052525 0.084040 
2.052567 0.084033 
2.052608 0.084026 
2.052650 0.084018 
2.052692 0.084011 
2.052734 0.084004 
2.052776 0.083997 
2.052817 0.083990 
2.052859 0.083983 
2.052901 0.083975 
2.052943 0.083968 
2.052984 0.083961 
2.053026 0.083954 
2.053068 0.083947 
2.053110 0.083940 
2.053151 0.083933 
2.053193 0.083926 
2.053235 0.083919 
2.053277 0.083912 
2.053318 0.083905 
2.053360 0.083898 
2.053402 0.083891 
2.053443 0.083884 
2.053485 0.083878 
2.053527 0.083871 
2.053568 0.083864 
2.053610 0.083857 
2.053652 0.083850 
2.053693 0.083843 
2.053735 0.083837 
2.053776 0.083830 
2.053818 0.083823 
2.053860 0.083816 
2.053901 0.083810 
2.053943 0.083803 
2.053984 0.083796 
2.054026 0.083790 
2.054068 0.083783 
2.054109 0.083776 
2.054151 0.083770 
2.054192 0.083763 
2.054234 0.083757 
2.054275 0.083750 
2.054317 0.083744 
2.054358 0.083737 


==> data/BUSineA10M40kK1024step1.dat <==
0.000000 0.000000 -0.098696 
0.000977 0.000000 -0.098082 
0.001953 0.000000 -0.097469 
0.002930 0.000000 -0.096855 
0.003906 0.000000 -0.096242 
0.004883 0.000000 -0.095628 
0.005859 0.000000 -0.095015 
0.006836 0.000000 -0.094402 
0.007812 0.000000 -0.093789 
0.008789 0.000000 -0.093176 
0.009766 0.000000 -0.092564 
0.010742 0.000000 -0.091951 
0.011719 0.000000 -0.091339 
0.012695 0.000000 -0.090727 
0.013672 0.000000 -0.090116 
0.014648 0.000000 -0.089505 
0.015625 0.000000 -0.088894 
0.016602 0.000000 -0.088284 
0.017578 0.000000 -0.087674 
0.018555 0.000000 -0.087064 
0.019531 0.000000 -0.086455 
0.020508 0.000000 -0.085846 
0.021484 0.000000 -0.085238 
0.022461 0.000000 -0.084630 
0.023438 0.000000 -0.084023 
0.024414 0.000000 -0.083416 
0.025391 0.000000 -0.082810 
0.026367 0.000000 -0.082204 
0.027344 0.000000 -0.081600 
0.028320 0.000000 -0.080995 
0.029297 0.000000 -0.080392 
0.030273 0.000000 -0.079789 
0.031250 0.000000 -0.079187 
0.032227 0.000000 -0.078585 
0.033203 0.000000 -0.077985 
0.034180 0.000000 -0.077385 
0.035156 0.000000 -0.076786 
0.036133 0.000000 -0.076187 
0.037109 0.000000 -0.075590 
0.038086 0.000000 -0.074993 
0.039062 0.000000 -0.074398 
0.040039 0.000000 -0.073803 
0.041016 0.000000 -0.073209 
0.041992 0.000000 -0.072616 
0.042969 0.000000 -0.072024 
0.043945 0.000000 -0.071434 
0.044922 0.000000 -0.070844 
0.045898 0.000000 -0.070255 
0.046875 0.000000 -0.069667 
0.047852 0.000000 -0.069081 
0.048828 0.000000 -0.068495 
0.049805 0.000000 -0.067911 
0.050781 0.000000 -0.067328 
0.051758 0.000000 -0.066746 
0.052734 0.000000 -0.066165 
0.053711 0.000000 -0.065585 
0.054688 0.000000 -0.065007 
0.055664 0.000000 -0.064430 
0.056641 0.000000 -0.063854 
0.057617 0.000000 -0.063279 
0.058594 0.000000 -0.062706 
0.059570 0.000000 -0.062134 
0.060547 0.000000 -0.061564 
0.061523 0.000000 -0.060995 
0.062500 0.000000 -0.060427 
0.063477 0.000000 -0.059861 
0.064453 0.000000 -0.059297 
0.065430 0.000000 -0.058733 
0.066406 0.000000 -0.058172 
0.067383 0.000000 -0.057611 
0.068359 0.000000 -0.057053 
0.069336 0.000000 -0.056496 
0.070312 0.000000 -0.055940 
0.071289 0.000000 -0.055386 
0.072266 0.000000 -0.054834 
0.073242 0.000000 -0.054284 
0.074219 0.000000 -0.053735 
0.075195 0.000000 -0.053187 
0.076172 0.000000 -0.052642 
0.077148 0.000000 -0.052098 
0.078125 0.000000 -0.051556 
0.079102 0.000000 -0.051016 
0.080078 0.000000 -0.050477 
0.081055 0.000000 -0.049941 
0.082031 0.000000 -0.049406 
0.083008 0.000000 -0.048873 
0.083984 0.000000 -0.048342 
0.084961 0.000000 -0.047813 
0.085938 0.000000 -0.047285 
0.086914 0.000000 -0.046760 
0.087891 0.000000 -0.046237 
0.088867 0.000000 -0.045715 
0.089844 0.000000 -0.045196 
0.090820 0.000000 -0.044679 
0.091797 0.000000 -0.044163 
0.092773 0.000000 -0.043650 
0.093750 0.000000 -0.043139 
0.094727 0.000000 -0.042630 
0.095703 0.000000 -0.042123 
0.096680 0.000000 -0.041618 
0.097656 0.000000 -0.041115 
0.098633 0.000000 -0.040614 
0.099609 0.000000 -0.040116 
0.100586 0.000000 -0.039620 
0.101562 0.000000 -0.039126 
0.102539 0.000000 -0.038634 
0.103516 0.000000 -0.038145 
0.104492 0.000000 -0.037657 
0.105469 0.000000 -0.037173 
0.106445 0.000000 -0.036690 
0.107422 0.000000 -0.036210 
0.108398 0.000000 -0.035732 
0.109375 0.000000 -0.035256 
0.110352 0.000000 -0.034783 
0.111328 0.000000 -0.034313 
0.112305 0.000000 -0.033844 
0.113281 0.000000 -0.033378 
0.114258 0.000000 -0.032915 
0.115234 0.000000 -0.032454 
0.116211 0.000000 -0.031996 
0.117188 0.000000 -0.031540 
0.118164 0.000000 -0.031086 
0.119141 0.000000 -0.030636 
0.120117 0.000000 -0.030187 
0.121094 0.000000 -0.029742 
0.122070 0.000000 -0.029299 
0.123047 0.000000 -0.028858 
0.124023 0.000000 -0.028420 
0.125000 0.000000 -0.027985 
0.125977 0.000000 -0.027553 
0.126953 0.000000 -0.027123 
0.127930 0.000000 -0.026695 
0.128906 0.000000 -0.026271 
0.129883 0.000000 -0.025849 
0.130859 0.000000 -0.025430 
0.131836 0.000000 -0.025014 
0.132812 0.000000 -0.024601 
0.133789 0.000000 -0.024190 
0.134766 0.000000 -0.023782 
0.135742 0.000000 -0.023377 
0.136719 0.000000 -0.022975 
0.137695 0.000000 -0.022575 
0.138672 0.000000 -0.022179 
0.139648 0.000000 -0.021785 
0.140625 0.000000 -0.021395 
0.141602 0.000000 -0.021007 
0.142578 0.000000 -0.020622 
0.143555 0.000000 -0.020240 
0.144531 0.000000 -0.019861 
0.145508 0.000000 -0.019485 
0.146484 0.000000 -0.019112 
0.147461 0.000000 -0.018742 
0.148438 0.000000 -0.018375 
0.149414 0.000000 -0.018011 
0.150391 0.000000 -0.017650 
0.151367 0.000000 -0.017292 
0.152344 0.000000 -0.016937 
0.153320 0.000000 -0.016585 
0.154297 0.000000 -0.016237 
0.155273 0.000000 -0.015891 
0.156250 0.000000 -0.015549 
0.157227 0.000000 -0.015209 
0.158203 0.000000 -0.014873 
0.159180 0.000000 -0.014540 
0.160156 0.000000 -0.014210 
0.161133 0.000000 -0.013884 
0.162109 0.000000 -0.013560 
0.163086 0.000000 -0.013240 
0.164062 0.000000 -0.012923 
0.165039 0.000000 -0.012609 
0.166016 0.000000 -0.012298 
0.166992 0.000000 -0.011991 
0.167969 0.000000 -0.011687 
0.168945 0.000000 -0.011386 
0.169922 0.000000 -0.011089 
0.170898 0.000000 -0.010795 
0.171875 0.000000 -0.010504 
0.172852 0.000000 -0.010216 
0.173828 0.000000 -0.009932 
0.174805 0.000000 -0.009651 
0.175781 0.000000 -0.009373 
0.176758 0.000000 -0.009099 
0.177734 0.000000 -0.008828 
0.178711 0.000000 -0.008561 
0.179688 0.000000 -0.008297 
0.180664 0.000000 -0.008036 
0.181641 0.000000 -0.007779 
0.182617 0.000000 -0.007525 
0.183594 0.000000 -0.007275 
0.184570 0.000000 -0.007028 
0.185547 0.000000 -0.006784 
0.186523 0.000000 -0.006544 
0.187500 0.000000 -0.006308 
0.188477 0.000000 -0.006075 
0.189453 0.000000 -0.005845 
0.190430 0.000000 -0.005619 
0.191406 0.000000 -0.005396 
0.192383 0.000000 -0.005177 
0.193359 0.000000 -0.004962 
0.194336 0.000000 -0.004750 
0.195312 0.000000 -0.004541 
0.196289 0.000000 -0.004336 
0.197266 0.000000 -0.004135 
0.198242 0.000000 -0.003937 
0.199219 0.000000 -0.003743 
0.200195 0.000000 -0.003552 
0.201172 0.000000 -0.003365 
0.202148 0.000000 -0.003182 
0.203125 0.000000 -0.003002 
0.204102 0.000000 -0.002825 
0.205078 0.000000 -0.002653 
0.206055 0.000000 -0.002484 
0.207031 0.000000 -0.002318 
0.208008 0.000000 -0.002156 
0.208984 0.000000 -0.001998 
0.209961 0.000000 -0.001844 
0.210938 0.000000 -0.001693 
0.211914 0.000000 -0.001545 
0.212891 0.000000 -0.001402 
0.213867 0.000000 -0.001262 
0.214844 0.000000 -0.001126 
0.215820 0.000000 -0.000993 
0.216797 0.000000 -0.000864 
0.217773 0.000000 -0.000739 
0.218750 0.000000 -0.000617 
0.219727 0.000000 -0.000499 
0.220703 0.000000 -0.000385 
0.221680 0.000000 -0.000275 
0.222656 0.000000 -0.000168 
0.223633 0.000000 -0.000065 
0.224609 0.000000 0.000034 
0.225586 0.000000 0.000130 
0.226562 0.000000 0.000222 
0.227539 0.000000 0.000310 
0.228516 0.000000 0.000395 
0.229492 0.000000 0.000475 
0.230469 0.000000 0.000552 
0.231445 0.000000 0.000625 
0.232422 0.000000 0.000695 
0.233398 0.000000 0.000761 
0.234375 0.000000 0.000823 
0.235352 0.000000 0.000881 
0.236328 0.000000 0.000936 
0.237305 0.000000 0.000986 
0.238281 0.000000 0.001033 
0.239258 0.000000 0.001077 
0.240234 0.000000 0.001116 
0.241211 0.000000 0.001152 
0.242188 0.000000 0.001184 
0.243164 0.000000 0.001212 
0.244141 0.000000 0.001237 
0.245117 0.000000 0.001257 
0.246094 0.000000 0.001274 
0.247070 0.000000 0.001287 
0.248047 0.000000 0.001297 
0.249023 0.000000 0.001302 
0.250000 0.000000 0.001304 
0.250977 0.000000 0.001302 
0.251953 0.000000 0.001297 
0.252930 0.000000 0.001287 
0.253906 0.000000 0.001274 
0.254883 0.000000 0.001257 
0.255859 0.000000 0.001237 
0.256836 0.000000 0.001212 
0.257812 0.000000 0.001184 
0.258789 0.000000 0.001152 
0.259766 0.000000 0.001116 
0.260742 0.000000 0.001077 
0.261719 0.000000 0.001033 
0.262695 0.000000 0.000986 
0.263672 0.000000 0.000936 
0.264648 0.000000 0.000881 
0.265625 0.000000 0.000823 
0.266602 0.000000 0.000761 
0.267578 0.000000 0.000695 
0.268555 0.000000 0.000625 
0.269531 0.000000 0.000552 
0.270508 0.000000 0.000475 
0.271484 0.000000 0.000395 
0.272461 0.000000 0.000310 
0.273438 0.000000 0.000222 
0.274414 0.000000 0.000130 
0.275391 0.000000 0.000034 
0.276367 0.000000 -0.000065 
0.277344 0.000000 -0.000168 
0.278320 0.000000 -0.000275 
0.279297 0.000000 -0.000385 
0.280273 0.000000 -0.000499 
0.281250 0.000000 -0.000617 
0.282227 0.000000 -0.000739 
0.283203 0.000000 -0.000864 
0.284180 0.000000 -0.000993 
0.285156 0.000000 -0.001126 
0.286133 0.000000 -0.001262 
0.287109 0.000000 -0.001402 
0.288086 0.000000 -0.001545 
0.289062 0.000000 -0.001693 
0.290039 0.000000 -0.001844 
0.291016 0.000000 -0.001998 
0.291992 0.000000 -0.002156 
0.292969 0.000000 -0.002318 
0.293945 0.000000 -0.002484 
0.294922 0.000000 -0.002653 
0.295898 0.000000 -0.002825 
0.296875 0.000000 -0.003002 
0.297852 0.000000 -0.003182 
0.298828 0.000000 -0.003365 
0.299805 0.000000 -0.003552 
0.300781 0.000000 -0.003743 
0.301758 0.000000 -0.003937 
0.302734 0.000000 -0.004135 
0.303711 0.000000 -0.004336 
0.304688 0.000000 -0.004541 
0.305664 0.000000 -0.004750 
0.306641 0.000000 -0.004962 
0.307617 0.000000 -0.005177 
0.308594 0.000000 -0.005396 
0.309570 0.000000 -0.005619 
0.310547 0.000000 -0.005845 
0.311523 0.000000 -0.006075 
0.312500 0.000000 -0.006308 
0.313477 0.000000 -0.006544 
0.314453 0.000000 -0.006784 
0.315430 0.000000 -0.007028 
0.316406 0.000000 -0.007275 
0.317383 0.000000 -0.007525 
0.318359 0.000000 -0.007779 
0.319336 0.000000 -0.008036 
0.320312 0.000000 -0.008297 
0.321289 0.000000 -0.008561 
0.322266 0.000000 -0.008828 
0.323242 0.000000 -0.009099 
0.324219 0.000000 -0.009373 
0.325195 0.000000 -0.009651 
0.326172 0.000000 -0.009932 
0.327148 0.000000 -0.010216 
0.328125 0.000000 -0.010504 
0.329102 0.000000 -0.010795 
0.330078 0.000000 -0.011089 
0.331055 0.000000 -0.011386 
0.332031 0.000000 -0.011687 
0.333008 0.000000 -0.011991 
0.333984 0.000000 -0.012298 
0.334961 0.000000 -0.012609 
0.335938 0.000000 -0.012923 
0.336914 0.000000 -0.013240 
0.337891 0.000000 -0.013560 
0.338867 0.000000 -0.013884 
0.339844 0.000000 -0.014210 
0.340820 0.000000 -0.014540 
0.341797 0.000000 -0.014873 
0.342773 0.000000 -0.015209 
0.343750 0.000000 -0.015549 
0.344727 0.000000 -0.015891 
0.345703 0.000000 -0.016237 
0.346680 0.000000 -0.016585 
0.347656 0.000000 -0.016937 
0.348633 0.000000 -0.017292 
0.349609 0.000000 -0.017650 
0.350586 0.000000 -0.018011 
0.351562 0.000000 -0.018375 
0.352539 0.000000 -0.018742 
0.353516 0.000000 -0.019112 
0.354492 0.000000 -0.019485 
0.355469 0.000000 -0.019861 
0.356445 0.000000 -0.020240 
0.357422 0.000000 -0.020622 
0.358398 0.000000 -0.021007 
0.359375 0.000000 -0.021395 
0.360352 0.000000 -0.021785 
0.361328 0.000000 -0.022179 
0.362305 0.000000 -0.022575 
0.363281 0.000000 -0.022975 
0.364258 0.000000 -0.023377 
0.365234 0.000000 -0.023782 
0.366211 0.000000 -0.024190 
0.367188 0.000000 -0.024601 
0.368164 0.000000 -0.025014 
0.369141 0.000000 -0.025430 
0.370117 0.000000 -0.025849 
0.371094 0.000000 -0.026271 
0.372070 0.000000 -0.026695 
0.373047 0.000000 -0.027123 
0.374023 0.000000 -0.027553 
0.375000 0.000000 -0.027985 
0.375977 0.000000 -0.028420 
0.376953 0.000000 -0.028858 
0.377930 0.000000 -0.029299 
0.378906 0.000000 -0.029742 
0.379883 0.000000 -0.030187 
0.380859 0.000000 -0.030636 
0.381836 0.000000 -0.031086 
0.382812 0.000000 -0.031540 
0.383789 0.000000 -0.031996 
0.384766 0.000000 -0.032454 
0.385742 0.000000 -0.032915 
0.386719 0.000000 -0.033378 
0.387695 0.000000 -0.033844 
0.388672 0.000000 -0.034313 
0.389648 0.000000 -0.034783 
0.390625 0.000000 -0.035256 
0.391602 0.000000 -0.035732 
0.392578 0.000000 -0.036210 
0.393555 0.000000 -0.036690 
0.394531 0.000000 -0.037173 
0.395508 0.000000 -0.037657 
0.396484 0.000000 -0.038145 
0.397461 0.000000 -0.038634 
0.398438 0.000000 -0.039126 
0.399414 0.000000 -0.039620 
0.400391 0.000000 -0.040116 
0.401367 0.000000 -0.040614 
0.402344 0.000000 -0.041115 
0.403320 0.000000 -0.041618 
0.404297 0.000000 -0.042123 
0.405273 0.000000 -0.042630 
0.406250 0.000000 -0.043139 
0.407227 0.000000 -0.043650 
0.408203 0.000000 -0.044163 
0.409180 0.000000 -0.044679 
0.410156 0.000000 -0.045196 
0.411133 0.000000 -0.045715 
0.412109 0.000000 -0.046237 
0.413086 0.000000 -0.046760 
0.414062 0.000000 -0.047285 
0.415039 0.000000 -0.047813 
0.416016 0.000000 -0.048342 
0.416992 0.000000 -0.048873 
0.417969 0.000000 -0.049406 
0.418945 0.000000 -0.049941 
0.419922 0.000000 -0.050477 
0.420898 0.000000 -0.051016 
0.421875 0.000000 -0.051556 
0.422852 0.000000 -0.052098 
0.423828 0.000000 -0.052642 
0.424805 0.000000 -0.053187 
0.425781 0.000000 -0.053735 
0.426758 0.000000 -0.054284 
0.427734 0.000000 -0.054834 
0.428711 0.000000 -0.055386 
0.429688 0.000000 -0.055940 
0.430664 0.000000 -0.056496 
0.431641 0.000000 -0.057053 
0.432617 0.000000 -0.057611 
0.433594 0.000000 -0.058172 
0.434570 0.000000 -0.058733 
0.435547 0.000000 -0.059297 
0.436523 0.000000 -0.059861 
0.437500 0.000000 -0.060427 
0.438477 0.000000 -0.060995 
0.439453 0.000000 -0.061564 
0.440430 0.000000 -0.062134 
0.441406 0.000000 -0.062706 
0.442383 0.000000 -0.063279 
0.443359 0.000000 -0.063854 
0.444336 0.000000 -0.064430 
0.445312 0.000000 -0.065007 
0.446289 0.000000 -0.065585 
0.447266 0.000000 -0.066165 
0.448242 0.000000 -0.066746 
0.449219 0.000000 -0.067328 
0.450195 0.000000 -0.067911 
0.451172 0.000000 -0.068495 
0.452148 0.000000 -0.069081 
0.453125 0.000000 -0.069667 
0.454102 0.000000 -0.070255 
0.455078 0.000000 -0.070844 
0.456055 0.000000 -0.071434 
0.457031 0.000000 -0.072024 
0.458008 0.000000 -0.072616 
0.458984 0.000000 -0.073209 
0.459961 0.000000 -0.073803 
0.460938 0.000000 -0.074398 
0.461914 0.000000 -0.074993 
0.462891 0.000000 -0.075590 
0.463867 0.000000 -0.076187 
0.464844 0.000000 -0.076786 
0.465820 0.000000 -0.077385 
0.466797 0.000000 -0.077985 
0.467773 0.000000 -0.078585 
0.468750 0.000000 -0.079187 
0.469727 0.000000 -0.079789 
0.470703 0.000000 -0.080392 
0.471680 0.000000 -0.080995 
0.472656 0.000000 -0.081600 
0.473633 0.000000 -0.082204 
0.474609 0.000000 -0.082810 
0.475586 0.000000 -0.083416 
0.476562 0.000000 -0.084023 
0.477539 0.000000 -0.084630 
0.478516 0.000000 -0.085238 
0.479492 0.000000 -0.085846 
0.480469 0.000000 -0.086455 
0.481445 0.000000 -0.087064 
0.482422 0.000000 -0.087674 
0.483398 0.000000 -0.088284 
0.484375 0.000000 -0.088894 
0.485352 0.000000 -0.089505 
0.486328 0.000000 -0.090116 
0.487305 0.000000 -0.090727 
0.488281 0.000000 -0.091339 
0.489258 0.000000 -0.091951 
0.490234 0.000000 -0.092564 
0.491211 0.000000 -0.093176 
0.492188 0.000000 -0.093789 
0.493164 0.000000 -0.094402 
0.494141 0.000000 -0.095015 
0.495117 0.000000 -0.095628 
0.496094 0.000000 -0.096242 
0.497070 0.000000 -0.096855 
0.498047 0.000000 -0.097469 
0.499023 0.000000 -0.098082 
0.500000 0.000000 -0.098696 
0.500977 0.000000 -0.099309 
0.501953 0.000000 -0.099923 
0.502930 0.000000 -0.100536 
0.503906 0.000000 -0.101150 
0.504883 0.000000 -0.101763 
0.505859 0.000000 -0.102376 
0.506836 0.000000 -0.102990 
0.507812 0.000000 -0.103603 
0.508789 0.000000 -0.104215 
0.509766 0.000000 -0.104828 
0.510742 0.000000 -0.105440 
0.511719 0.000000 -0.106052 
0.512695 0.000000 -0.106664 
0.513672 0.000000 -0.107275 
0.514648 0.000000 -0.107887 
0.515625 0.000000 -0.108497 
0.516602 0.000000 -0.109108 
0.517578 0.000000 -0.109718 
0.518555 0.000000 -0.110328 
0.519531 0.000000 -0.110937 
0.520508 0.000000 -0.111546 
0.521484 0.000000 -0.112154 
0.522461 0.000000 -0.112762 
0.523438 0.000000 -0.113369 
0.524414 0.000000 -0.113975 
0.525391 0.000000 -0.114582 
0.526367 0.000000 -0.115187 
0.527344 0.000000 -0.115792 
0.528320 0.000000 -0.116396 
0.529297 0.000000 -0.117000 
0.530273 0.000000 -0.117603 
0.531250 0.000000 -0.118205 
0.532227 0.000000 -0.118806 
0.533203 0.000000 -0.119407 
0.534180 0.000000 -0.120007 
0.535156 0.000000 -0.120606 
0.536133 0.000000 -0.121204 
0.537109 0.000000 -0.121802 
0.538086 0.000000 -0.122398 
0.539062 0.000000 -0.122994 
0.540039 0.000000 -0.123588 
0.541016 0.000000 -0.124182 
0.541992 0.000000 -0.124775 
0.542969 0.000000 -0.125367 
0.543945 0.000000 -0.125958 
0.544922 0.000000 -0.126548 
0.545898 0.000000 -0.127136 
0.546875 0.000000 -0.127724 
0.547852 0.000000 -0.128311 
0.548828 0.000000 -0.128896 
0.549805 0.000000 -0.129481 
0.550781 0.000000 -0.130064 
0.551758 0.000000 -0.130646 
0.552734 0.000000 -0.131227 
0.553711 0.000000 -0.131806 
0.554688 0.000000 -0.132385 
0.555664 0.000000 -0.132962 
0.556641 0.000000 -0.133538 
0.557617 0.000000 -0.134112 
0.558594 0.000000 -0.134685 
0.559570 0.000000 -0.135257 
0.560547 0.000000 -0.135827 
0.561523 0.000000 -0.136396 
0.562500 0.000000 -0.136964 
0.563477 0.000000 -0.137530 
0.564453 0.000000 -0.138095 
0.565430 0.000000 -0.138658 
0.566406 0.000000 -0.139220 
0.567383 0.000000 -0.139780 
0.568359 0.000000 -0.140339 
0.569336 0.000000 -0.140896 
0.570312 0.000000 -0.141451 
0.571289 0.000000 -0.142005 
0.572266 0.000000 -0.142557 
0.573242 0.000000 -0.143108 
0.574219 0.000000 -0.143657 
0.575195 0.000000 -0.144204 
0.576172 0.000000 -0.144750 
0.577148 0.000000 -0.145293 
0.578125 0.000000 -0.145835 
0.579102 0.000000 -0.146376 
0.580078 0.000000 -0.146914 
0.581055 0.000000 -0.147451 
0.582031 0.000000 -0.147986 
0.583008 0.000000 -0.148519 
0.583984 0.000000 -0.149050 
0.584961 0.000000 -0.149579 
0.585938 0.000000 -0.150106 
0.586914 0.000000 -0.150631 
0.587891 0.000000 -0.151155 
0.588867 0.000000 -0.151676 
0.589844 0.000000 -0.152195 
0.590820 0.000000 -0.152713 
0.591797 0.000000 -0.153228 
0.592773 0.000000 -0.153742 
0.593750 0.000000 -0.154253 
0.594727 0.000000 -0.154762 
0.595703 0.000000 -0.155269 
0.596680 0.000000 -0.155774 
0.597656 0.000000 -0.156277 
0.598633 0.000000 -0.156777 
0.599609 0.000000 -0.157276 
0.600586 0.000000 -0.157772 
0.601562 0.000000 -0.158266 
0.602539 0.000000 -0.158757 
0.603516 0.000000 -0.159247 
0.604492 0.000000 -0.159734 
0.605469 0.000000 -0.160219 
0.606445 0.000000 -0.160701 
0.607422 0.000000 -0.161182 
0.608398 0.000000 -0.161660 
0.609375 0.000000 -0.162135 
0.610352 0.000000 -0.162608 
0.611328 0.000000 -0.163079 
0.612305 0.000000 -0.163547 
0.613281 0.000000 -0.164013 
0.614258 0.000000 -0.164476 
0.615234 0.000000 -0.164937 
0.616211 0.000000 -0.165396 
0.617188 0.000000 -0.165852 
0.618164 0.000000 -0.166305 
0.619141 0.000000 -0.166756 
0.620117 0.000000 -0.167204 
0.621094 0.000000 -0.167650 
0.622070 0.000000 -0.168093 
0.623047 0.000000 -0.168533 
0.624023 0.000000 -0.168971 
0.625000 0.000000 -0.169406 
0.625977 0.000000 -0.169839 
0.626953 0.000000 -0.170269 
0.627930 0.000000 -0.170696 
0.628906 0.000000 -0.171120 
0.629883 0.000000 -0.171542 
0.630859 0.000000 -0.171961 
0.631836 0.000000 -0.172377 
0.632812 0.000000 -0.172791 
0.633789 0.000000 -0.173202 
0.634766 0.000000 -0.173609 
0.635742 0.000000 -0.174014 
0.636719 0.000000 -0.174417 
0.637695 0.000000 -0.174816 
0.638672 0.000000 -0.175212 
0.639648 0.000000 -0.175606 
0.640625 0.000000 -0.175997 
0.641602 0.000000 -0.176385 
0.642578 0.000000 -0.176769 
0.643555 0.000000 -0.177151 
0.644531 0.000000 -0.177530 
0.645508 0.000000 -0.177906 
0.646484 0.000000 -0.178279 
0.647461 0.000000 -0.178649 
0.648438 0.000000 -0.179016 
0.649414 0.000000 -0.179380 
0.650391 0.000000 -0.179741 
0.651367 0.000000 -0.180099 
0.652344 0.000000 -0.180454 
0.653320 0.000000 -0.180806 
0.654297 0.000000 -0.181155 
0.655273 0.000000 -0.181500 
0.656250 0.000000 -0.181843 
0.657227 0.000000 -0.182182 
0.658203 0.000000 -0.182518 
0.659180 0.000000 -0.182851 
0.660156 0.000000 -0.183181 
0.661133 0.000000 -0.183508 
0.662109 0.000000 -0.183831 
0.663086 0.000000 -0.184152 
0.664062 0.000000 -0.184469 
0.665039 0.000000 -0.184782 
0.666016 0.000000 -0.185093 
0.666992 0.000000 -0.185400 
0.667969 0.000000 -0.185704 
0.668945 0.000000 -0.186005 
0.669922 0.000000 -0.186303 
0.670898 0.000000 -0.186597 
0.671875 0.000000 -0.186888 
0.672852 0.000000 -0.187175 
0.673828 0.000000 -0.187460 
0.674805 0.000000 -0.187741 
0.675781 0.000000 -0.188018 
0.676758 0.000000 -0.188292 
0.677734 0.000000 -0.188563 
0.678711 0.000000 -0.188831 
0.679688 0.000000 -0.189095 
0.680664 0.000000 -0.189355 
0.681641 0.000000 -0.189613 
0.682617 0.000000 -0.189866 
0.683594 0.000000 -0.190117 
0.684570 0.000000 -0.190364 
0.685547 0.000000 -0.190607 
0.686523 0.000000 -0.190847 
0.687500 0.000000 -0.191084 
0.688477 0.000000 -0.191317 
0.689453 0.000000 -0.191546 
0.690430 0.000000 -0.191772 
0.691406 0.000000 -0.191995 
0.692383 0.000000 -0.192214 
0.693359 0.000000 -0.192430 
0.694336 0.000000 -0.192642 
0.695312 0.000000 -0.192850 
0.696289 0.000000 -0.193055 
0.697266 0.000000 -0.193256 
0.698242 0.000000 -0.193454 
0.699219 0.000000 -0.193649 
0.700195 0.000000 -0.193839 
0.701172 0.000000 -0.194026 
0.702148 0.000000 -0.194210 
0.703125 0.000000 -0.194390 
0.704102 0.000000 -0.194566 
0.705078 0.000000 -0.194739 
0.706055 0.000000 -0.194908 
0.707031 0.000000 -0.195073 
0.708008 0.000000 -0.195235 
0.708984 0.000000 -0.195393 
0.709961 0.000000 -0.195548 
0.710938 0.000000 -0.195699 
0.711914 0.000000 -0.195846 
0.712891 0.000000 -0.195990 
0.713867 0.000000 -0.196130 
0.714844 0.000000 -0.196266 
0.715820 0.000000 -0.196399 
0.716797 0.000000 -0.196527 
0.717773 0.000000 -0.196653 
0.718750 0.000000 -0.196774 
0.719727 0.000000 -0.196892 
0.720703 0.000000 -0.197006 
0.721680 0.000000 -0.197117 
0.722656 0.000000 -0.197223 
0.723633 0.000000 -0.197327 
0.724609 0.000000 -0.197426 
0.725586 0.000000 -0.197521 
0.726562 0.000000 -0.197613 
0.727539 0.000000 -0.197702 
0.728516 0.000000 -0.197786 
0.729492 0.000000 -0.197867 
0.730469 0.000000 -0.197944 
0.731445 0.000000 -0.198017 
0.732422 0.000000 -0.198086 
0.733398 0.000000 -0.198152 
0.734375 0.000000 -0.198214 
0.735352 0.000000 -0.198272 
0.736328 0.000000 -0.198327 
0.737305 0.000000 -0.198378 
0.738281 0.000000 -0.198425 
0.739258 0.000000 -0.198468 
0.740234 0.000000 -0.198508 
0.741211 0.000000 -0.198543 
0.742188 0.000000 -0.198575 
0.743164 0.000000 -0.198604 
0.744141 0.000000 -0.198628 
0.745117 0.000000 -0.198649 
0.746094 0.000000 -0.198666 
0.747070 0.000000 -0.198679 
0.748047 0.000000 -0.198688 
0.749023 0.000000 -0.198694 
0.750000 0.000000 -0.198696 
0.750977 0.000000 -0.198694 
0.751953 0.000000 -0.198688 
0.752930 0.000000 -0.198679 
0.753906 0.000000 -0.198666 
0.754883 0.000000 -0.198649 
0.755859 0.000000 -0.198628 
0.756836 0.000000 -0.198604 
0.757812 0.000000 -0.198575 
0.758789 0.000000 -0.198543 
0.759766 0.000000 -0.198508 
0.760742 0.000000 -0.198468 
0.761719 0.000000 -0.198425 
0.762695 0.000000 -0.198378 
0.763672 0.000000 -0.198327 
0.764648 0.000000 -0.198272 
0.765625 0.000000 -0.198214 
0.766602 0.000000 -0.198152 
0.767578 0.000000 -0.198086 
0.768555 0.000000 -0.198017 
0.769531 0.000000 -0.197944 
0.770508 0.000000 -0.197867 
0.771484 0.000000 -0.197786 
0.772461 0.000000 -0.197702 
0.773438 0.000000 -0.197613 
0.774414 0.000000 -0.197521 
0.775391 0.000000 -0.197426 
0.776367 0.000000 -0.197327 
0.777344 0.000000 -0.197223 
0.778320 0.000000 -0.197117 
0.779297 0.000000 -0.197006 
0.780273 0.000000 -0.196892 
0.781250 0.000000 -0.196774 
0.782227 0.000000 -0.196653 
0.783203 0.000000 -0.196527 
0.784180 0.000000 -0.196399 
0.785156 0.000000 -0.196266 
0.786133 0.000000 -0.196130 
0.787109 0.000000 -0.195990 
0.788086 0.000000 -0.195846 
0.789062 0.000000 -0.195699 
0.790039 0.000000 -0.195548 
0.791016 0.000000 -0.195393 
0.791992 0.000000 -0.195235 
0.792969 0.000000 -0.195073 
0.793945 0.000000 -0.194908 
0.794922 0.000000 -0.194739 
0.795898 0.000000 -0.194566 
0.796875 0.000000 -0.194390 
0.797852 0.000000 -0.194210 
0.798828 0.000000 -0.194026 
0.799805 0.000000 -0.193839 
0.800781 0.000000 -0.193649 
0.801758 0.000000 -0.193454 
0.802734 0.000000 -0.193256 
0.803711 0.000000 -0.193055 
0.804688 0.000000 -0.192850 
0.805664 0.000000 -0.192642 
0.806641 0.000000 -0.192430 
0.807617 0.000000 -0.192214 
0.808594 0.000000 -0.191995 
0.809570 0.000000 -0.191772 
0.810547 0.000000 -0.191546 
0.811523 0.000000 -0.191317 
0.812500 0.000000 -0.191084 
0.813477 0.000000 -0.190847 
0.814453 0.000000 -0.190607 
0.815430 0.000000 -0.190364 
0.816406 0.000000 -0.190117 
0.817383 0.000000 -0.189866 
0.818359 0.000000 -0.189613 
0.819336 0.000000 -0.189355 
0.820312 0.000000 -0.189095 
0.821289 0.000000 -0.188831 
0.822266 0.000000 -0.188563 
0.823242 0.000000 -0.188292 
0.824219 0.000000 -0.188018 
0.825195 0.000000 -0.187741 
0.826172 0.000000 -0.187460 
0.827148 0.000000 -0.187175 
0.828125 0.000000 -0.186888 
0.829102 0.000000 -0.186597 
0.830078 0.000000 -0.186303 
0.831055 0.000000 -0.186005 
0.832031 0.000000 -0.185704 
0.833008 0.000000 -0.185400 
0.833984 0.000000 -0.185093 
0.834961 0.000000 -0.184782 
0.835938 0.000000 -0.184469 
0.836914 0.000000 -0.184152 
0.837891 0.000000 -0.183831 
0.838867 0.000000 -0.183508 
0.839844 0.000000 -0.183181 
0.840820 0.000000 -0.182851 
0.841797 0.000000 -0.182518 
0.842773 0.000000 -0.182182 
0.843750 0.000000 -0.181843 
0.844727 0.000000 -0.181500 
0.845703 0.000000 -0.181155 
0.846680 0.000000 -0.180806 
0.847656 0.000000 -0.180454 
0.848633 0.000000 -0.180099 
0.849609 0.000000 -0.179741 
0.850586 0.000000 -0.179380 
0.851562 0.000000 -0.179016 
0.852539 0.000000 -0.178649 
0.853516 0.000000 -0.178279 
0.854492 0.000000 -0.177906 
0.855469 0.000000 -0.177530 
0.856445 0.000000 -0.177151 
0.857422 0.000000 -0.176769 
0.858398 0.000000 -0.176385 
0.859375 0.000000 -0.175997 
0.860352 0.000000 -0.175606 
0.861328 0.000000 -0.175212 
0.862305 0.000000 -0.174816 
0.863281 0.000000 -0.174417 
0.864258 0.000000 -0.174014 
0.865234 0.000000 -0.173609 
0.866211 0.000000 -0.173202 
0.867188 0.000000 -0.172791 
0.868164 0.000000 -0.172377 
0.869141 0.000000 -0.171961 
0.870117 0.000000 -0.171542 
0.871094 0.000000 -0.171120 
0.872070 0.000000 -0.170696 
0.873047 0.000000 -0.170269 
0.874023 0.000000 -0.169839 
0.875000 0.000000 -0.169406 
0.875977 0.000000 -0.168971 
0.876953 0.000000 -0.168533 
0.877930 0.000000 -0.168093 
0.878906 0.000000 -0.167650 
0.879883 0.000000 -0.167204 
0.880859 0.000000 -0.166756 
0.881836 0.000000 -0.166305 
0.882812 0.000000 -0.165852 
0.883789 0.000000 -0.165396 
0.884766 0.000000 -0.164937 
0.885742 0.000000 -0.164476 
0.886719 0.000000 -0.164013 
0.887695 0.000000 -0.163547 
0.888672 0.000000 -0.163079 
0.889648 0.000000 -0.162608 
0.890625 0.000000 -0.162135 
0.891602 0.000000 -0.161660 
0.892578 0.000000 -0.161182 
0.893555 0.000000 -0.160701 
0.894531 0.000000 -0.160219 
0.895508 0.000000 -0.159734 
0.896484 0.000000 -0.159247 
0.897461 0.000000 -0.158757 
0.898438 0.000000 -0.158266 
0.899414 0.000000 -0.157772 
0.900391 0.000000 -0.157276 
0.901367 0.000000 -0.156777 
0.902344 0.000000 -0.156277 
0.903320 0.000000 -0.155774 
0.904297 0.000000 -0.155269 
0.905273 0.000000 -0.154762 
0.906250 0.000000 -0.154253 
0.907227 0.000000 -0.153742 
0.908203 0.000000 -0.153228 
0.909180 0.000000 -0.152713 
0.910156 0.000000 -0.152195 
0.911133 0.000000 -0.151676 
0.912109 0.000000 -0.151155 
0.913086 0.000000 -0.150631 
0.914062 0.000000 -0.150106 
0.915039 0.000000 -0.149579 
0.916016 0.000000 -0.149050 
0.916992 0.000000 -0.148519 
0.917969 0.000000 -0.147986 
0.918945 0.000000 -0.147451 
0.919922 0.000000 -0.146914 
0.920898 0.000000 -0.146376 
0.921875 0.000000 -0.145835 
0.922852 0.000000 -0.145293 
0.923828 0.000000 -0.144750 
0.924805 0.000000 -0.144204 
0.925781 0.000000 -0.143657 
0.926758 0.000000 -0.143108 
0.927734 0.000000 -0.142557 
0.928711 0.000000 -0.142005 
0.929688 0.000000 -0.141451 
0.930664 0.000000 -0.140896 
0.931641 0.000000 -0.140339 
0.932617 0.000000 -0.139780 
0.933594 0.000000 -0.139220 
0.934570 0.000000 -0.138658 
0.935547 0.000000 -0.138095 
0.936523 0.000000 -0.137530 
0.937500 0.000000 -0.136964 
0.938477 0.000000 -0.136396 
0.939453 0.000000 -0.135827 
0.940430 0.000000 -0.135257 
0.941406 0.000000 -0.134685 
0.942383 0.000000 -0.134112 
0.943359 0.000000 -0.133538 
0.944336 0.000000 -0.132962 
0.945312 0.000000 -0.132385 
0.946289 0.000000 -0.131806 
0.947266 0.000000 -0.131227 
0.948242 0.000000 -0.130646 
0.949219 0.000000 -0.130064 
0.950195 0.000000 -0.129481 
0.951172 0.000000 -0.128896 
0.952148 0.000000 -0.128311 
0.953125 0.000000 -0.127724 
0.954102 0.000000 -0.127136 
0.955078 0.000000 -0.126548 
0.956055 0.000000 -0.125958 
0.957031 0.000000 -0.125367 
0.958008 0.000000 -0.124775 
0.958984 0.000000 -0.124182 
0.959961 0.000000 -0.123588 
0.960938 0.000000 -0.122994 
0.961914 0.000000 -0.122398 
0.962891 0.000000 -0.121802 
0.963867 0.000000 -0.121204 
0.964844 0.000000 -0.120606 
0.965820 0.000000 -0.120007 
0.966797 0.000000 -0.119407 
0.967773 0.000000 -0.118806 
0.968750 0.000000 -0.118205 
0.969727 0.000000 -0.117603 
0.970703 0.000000 -0.117000 
0.971680 0.000000 -0.116396 
0.972656 0.000000 -0.115792 
0.973633 0.000000 -0.115187 
0.974609 0.000000 -0.114582 
0.975586 0.000000 -0.113975 
0.976562 0.000000 -0.113369 
0.977539 0.000000 -0.112762 
0.978516 0.000000 -0.112154 
0.979492 0.000000 -0.111546 
0.980469 0.000000 -0.110937 
0.981445 0.000000 -0.110328 
0.982422 0.000000 -0.109718 
0.983398 0.000000 -0.109108 
0.984375 0.000000 -0.108497 
0.985352 0.000000 -0.107887 
0.986328 0.000000 -0.107275 
0.987305 0.000000 -0.106664 
0.988281 0.000000 -0.106052 
0.989258 0.000000 -0.105440 
0.990234 0.000000 -0.104828 
0.991211 0.000000 -0.104215 
0.992188 0.000000 -0.103603 
0.993164 0.000000 -0.102990 
0.994141 0.000000 -0.102376 
0.995117 0.000000 -0.101763 
0.996094 0.000000 -0.101150 
0.997070 0.000000 -0.100536 
0.998047 0.000000 -0.099923 
0.999023 0.000000 -0.099309 

==> data/BUSineA10M40kK1024step10.dat <==
0.000000 2.020795 -0.066258 
0.000977 2.020795 -0.066006 
0.001953 2.020795 -0.065753 
0.002930 2.020795 -0.065500 
0.003906 2.020795 -0.065248 
0.004883 2.020795 -0.064996 
0.005859 2.020795 -0.064744 
0.006836 2.020795 -0.064492 
0.007812 2.020795 -0.064240 
0.008789 2.020795 -0.063989 
0.009766 2.020795 -0.063737 
0.010742 2.020795 -0.063486 
0.011719 2.020795 -0.063235 
0.012695 2.020795 -0.062984 
0.013672 2.020795 -0.062733 
0.014648 2.020795 -0.062483 
0.015625 2.020795 -0.062232 
0.016602 2.020795 -0.061982 
0.017578 2.020795 -0.061732 
0.018555 2.020795 -0.061482 
0.019531 2.020795 -0.061232 
0.020508 2.020795 -0.060983 
0.021484 2.020795 -0.060734 
0.022461 2.020795 -0.060485 
0.023438 2.020795 -0.060236 
0.024414 2.020795 -0.059987 
0.025391 2.020795 -0.059739 
0.026367 2.020795 -0.059491 
0.027344 2.020795 -0.059243 
0.028320 2.020795 -0.058995 
0.029297 2.020795 -0.058748 
0.030273 2.020795 -0.058500 
0.031250 2.020795 -0.058253 
0.032227 2.020795 -0.058007 
0.033203 2.020795 -0.057760 
0.034180 2.020795 -0.057514 
0.035156 2.020795 -0.057268 
0.036133 2.020795 -0.057022 
0.037109 2.020795 -0.056777 
0.038086 2.020795 -0.056532 
0.039062 2.020795 -0.056287 
0.040039 2.020795 -0.056042 
0.041016 2.020795 -0.055798 
0.041992 2.020795 -0.055554 
0.042969 2.020795 -0.055310 
0.043945 2.020795 -0.055067 
0.044922 2.020795 -0.054823 
0.045898 2.020795 -0.054580 
0.046875 2.020795 -0.054338 
0.047852 2.020795 -0.054096 
0.048828 2.020795 -0.053854 
0.049805 2.020795 -0.053612 
0.050781 2.020795 -0.053371 
0.051758 2.020795 -0.053130 
0.052734 2.020795 -0.052889 
0.053711 2.020795 -0.052649 
0.054688 2.020795 -0.052409 
0.055664 2.020795 -0.052170 
0.056641 2.020795 -0.051930 
0.057617 2.020795 -0.051692 
0.058594 2.020795 -0.051453 
0.059570 2.020795 -0.051215 
0.060547 2.020795 -0.050977 
0.061523 2.020795 -0.050740 
0.062500 2.020795 -0.050503 
0.063477 2.020795 -0.050266 
0.064453 2.020795 -0.050030 
0.065430 2.020795 -0.049794 
0.066406 2.020795 -0.049559 
0.067383 2.020795 -0.049324 
0.068359 2.020795 -0.049090 
0.069336 2.020795 -0.048855 
0.070312 2.020795 -0.048622 
0.071289 2.020795 -0.048388 
0.072266 2.020795 -0.048156 
0.073242 2.020795 -0.047923 
0.074219 2.020795 -0.047691 
0.075195 2.020795 -0.047460 
0.076172 2.020795 -0.047229 
0.077148 2.020795 -0.046998 
0.078125 2.020795 -0.046768 
0.079102 2.020795 -0.046539 
0.080078 2.020795 -0.046310 
0.081055 2.020795 -0.046081 
0.082031 2.020795 -0.045853 
0.083008 2.020795 -0.045625 
0.083984 2.020795 -0.045398 
0.084961 2.020795 -0.045172 
0.085938 2.020795 -0.044946 
0.086914 2.020795 -0.044720 
0.087891 2.020795 -0.044495 
0.088867 2.020795 -0.044271 
0.089844 2.020795 -0.044047 
0.090820 2.020795 -0.043823 
0.091797 2.020795 -0.043601 
0.092773 2.020795 -0.043378 
0.093750 2.020795 -0.043157 
0.094727 2.020795 -0.042936 
0.095703 2.020795 -0.042715 
0.096680 2.020795 -0.042495 
0.097656 2.020795 -0.042276 
0.098633 2.020795 -0.042057 
0.099609 2.020795 -0.041839 
0.100586 2.020795 -0.041622 
0.101562 2.020795 -0.041405 
0.102539 2.020795 -0.041189 
0.103516 2.020795 -0.040973 
0.104492 2.020795 -0.040758 
0.105469 2.020795 -0.040544 
0.106445 2.020795 -0.040331 
0.107422 2.020795 -0.040118 
0.108398 2.020795 -0.039906 
0.109375 2.020795 -0.039694 
0.110352 2.020795 -0.039483 
0.111328 2.020795 -0.039273 
0.112305 2.020795 -0.039064 
0.113281 2.020795 -0.038855 
0.114258 2.020795 -0.038647 
0.115234 2.020795 -0.038440 
0.116211 2.020795 -0.038234 
0.117188 2.020795 -0.038028 
0.118164 2.020795 -0.037823 
0.119141 2.020795 -0.037619 
0.120117 2.020795 -0.037416 
0.121094 2.020795 -0.037213 
0.122070 2.020795 -0.037011 
0.123047 2.020795 -0.036810 
0.124023 2.020795 -0.036610 
0.125000 2.020795 -0.036411 
0.125977 2.020795 -0.036213 
0.126953 2.020795 -0.036015 
0.127930 2.020795 -0.035818 
0.128906 2.020795 -0.035623 
0.129883 2.020795 -0.035428 
0.130859 2.020795 -0.035233 
0.131836 2.020795 -0.035040 
0.132812 2.020795 -0.034848 
0.133789 2.020795 -0.034657 
0.134766 2.020795 -0.034466 
0.135742 2.020795 -0.034277 
0.136719 2.020795 -0.034088 
0.137695 2.020795 -0.033901 
0.138672 2.020795 -0.033714 
0.139648 2.020795 -0.033529 
0.140625 2.020795 -0.033344 
0.141602 2.020795 -0.033160 
0.142578 2.020795 -0.032978 
0.143555 2.020795 -0.032796 
0.144531 2.020795 -0.032616 
0.145508 2.020795 -0.032436 
0.146484 2.020795 -0.032258 
0.147461 2.020795 -0.032081 
0.148438 2.020795 -0.031905 
0.149414 2.020795 -0.031729 
0.150391 2.020795 -0.031556 
0.151367 2.020795 -0.031383 
0.152344 2.020795 -0.031211 
0.153320 2.020795 -0.031041 
0.154297 2.020795 -0.030871 
0.155273 2.020795 -0.030703 
0.156250 2.020795 -0.030536 
0.157227 2.020795 -0.030370 
0.158203 2.020795 -0.030206 
0.159180 2.020795 -0.030043 
0.160156 2.020795 -0.029881 
0.161133 2.020795 -0.029720 
0.162109 2.020795 -0.029561 
0.163086 2.020795 -0.029402 
0.164062 2.020795 -0.029246 
0.165039 2.020795 -0.029090 
0.166016 2.020795 -0.028936 
0.166992 2.020795 -0.028783 
0.167969 2.020795 -0.028632 
0.168945 2.020795 -0.028482 
0.169922 2.020795 -0.028334 
0.170898 2.020795 -0.028187 
0.171875 2.020795 -0.028041 
0.172852 2.020795 -0.027897 
0.173828 2.020795 -0.027754 
0.174805 2.020795 -0.027613 
0.175781 2.020795 -0.027473 
0.176758 2.020795 -0.027335 
0.177734 2.020795 -0.027199 
0.178711 2.020795 -0.027064 
0.179688 2.020795 -0.026931 
0.180664 2.020795 -0.026799 
0.181641 2.020795 -0.026669 
0.182617 2.020795 -0.026541 
0.183594 2.020795 -0.026414 
0.184570 2.020795 -0.026289 
0.185547 2.020795 -0.026166 
0.186523 2.020795 -0.026045 
0.187500 2.020795 -0.025925 
0.188477 2.020795 -0.025807 
0.189453 2.020795 -0.025691 
0.190430 2.020795 -0.025577 
0.191406 2.020795 -0.025465 
0.192383 2.020795 -0.025354 
0.193359 2.020795 -0.025246 
0.194336 2.020795 -0.025139 
0.195312 2.020795 -0.025035 
0.196289 2.020795 -0.024932 
0.197266 2.020795 -0.024832 
0.198242 2.020795 -0.024733 
0.199219 2.020795 -0.024637 
0.200195 2.020795 -0.024543 
0.201172 2.020795 -0.024451 
0.202148 2.020795 -0.024361 
0.203125 2.020795 -0.024273 
0.204102 2.020795 -0.024188 
0.205078 2.020795 -0.024105 
0.206055 2.020795 -0.024024 
0.207031 2.020795 -0.023945 
0.208008 2.020795 -0.023869 
0.208984 2.020795 -0.023795 
0.209961 2.020795 -0.023724 
0.210938 2.020795 -0.023655 
0.211914 2.020795 -0.023589 
0.212891 2.020795 -0.023525 
0.213867 2.020795 -0.023464 
0.214844 2.020795 -0.023405 
0.215820 2.020795 -0.023349 
0.216797 2.020795 -0.023296 
0.217773 2.020795 -0.023246 
0.218750 2.020795 -0.023198 
0.219727 2.020795 -0.023153 
0.220703 2.020795 -0.023111 
0.221680 2.020795 -0.023072 
0.222656 2.020795 -0.023036 
0.223633 2.020795 -0.023003 
0.224609 2.020795 -0.022973 
0.225586 2.020795 -0.022946 
0.226562 2.020795 -0.022922 
0.227539 2.020795 -0.022902 
0.228516 2.020795 -0.022885 
0.229492 2.020795 -0.022871 
0.230469 2.020795 -0.022860 
0.231445 2.020795 -0.022853 
0.232422 2.020795 -0.022849 
0.233398 2.020795 -0.022849 
0.234375 2.020795 -0.022853 
0.235352 2.020795 -0.022860 
0.236328 2.020795 -0.022871 
0.237305 2.020795 -0.022886 
0.238281 2.020795 -0.022904 
0.239258 2.020795 -0.022927 
0.240234 2.020795 -0.022953 
0.241211 2.020795 -0.022984 
0.242188 2.020795 -0.023019 
0.243164 2.020795 -0.023058 
0.244141 2.020795 -0.023101 
0.245117 2.020795 -0.023149 
0.246094 2.020795 -0.023201 
0.247070 2.020795 -0.023258 
0.248047 2.020795 -0.023319 
0.249023 2.020795 -0.023386 
0.250000 2.020795 -0.023457 
0.250977 2.020795 -0.023533 
0.251953 2.020795 -0.023614 
0.252930 2.020795 -0.023700 
0.253906 2.020795 -0.023792 
0.254883 2.020795 -0.023889 
0.255859 2.020795 -0.023991 
0.256836 2.020795 -0.024099 
0.257812 2.020795 -0.024213 
0.258789 2.020795 -0.024332 
0.259766 2.020795 -0.024458 
0.260742 2.020795 -0.024590 
0.261719 2.020795 -0.024728 
0.262695 2.020795 -0.024872 
0.263672 2.020795 -0.025023 
0.264648 2.020795 -0.025181 
0.265625 2.020795 -0.025345 
0.266602 2.020795 -0.025517 
0.267578 2.020795 -0.025696 
0.268555 2.020795 -0.025882 
0.269531 2.020795 -0.026076 
0.270508 2.020795 -0.026278 
0.271484 2.020795 -0.026488 
0.272461 2.020795 -0.026706 
0.273438 2.020795 -0.026932 
0.274414 2.020795 -0.027167 
0.275391 2.020795 -0.027411 
0.276367 2.020795 -0.027664 
0.277344 2.020795 -0.027927 
0.278320 2.020795 -0.028199 
0.279297 2.020795 -0.028482 
0.280273 2.020795 -0.028774 
0.281250 2.020795 -0.029078 
0.282227 2.020795 -0.029392 
0.283203 2.020795 -0.029718 
0.284180 2.020795 -0.030055 
0.285156 2.020795 -0.030405 
0.286133 2.020795 -0.030767 
0.287109 2.020795 -0.031142 
0.288086 2.020795 -0.031530 
0.289062 2.020795 -0.031933 
0.290039 2.020795 -0.032350 
0.291016 2.020795 -0.032782 
0.291992 2.020795 -0.033229 
0.292969 2.020795 -0.033693 
0.293945 2.020795 -0.034173 
0.294922 2.020795 -0.034671 
0.295898 2.020795 -0.035188 
0.296875 2.020795 -0.035724 
0.297852 2.020795 -0.036279 
0.298828 2.020795 -0.036856 
0.299805 2.020795 -0.037454 
0.300781 2.020795 -0.038076 
0.301758 2.020795 -0.038721 
0.302734 2.020795 -0.039393 
0.303711 2.020795 -0.040091 
0.304688 2.020795 -0.040817 
0.305664 2.020795 -0.041573 
0.306641 2.020795 -0.042361 
0.307617 2.020795 -0.043182 
0.308594 2.020795 -0.044039 
0.309570 2.020795 -0.044934 
0.310547 2.020795 -0.045870 
0.311523 2.020795 -0.046849 
0.312500 2.020795 -0.047874 
0.313477 2.020795 -0.048950 
0.314453 2.020795 -0.050079 
0.315430 2.020795 -0.051266 
0.316406 2.020795 -0.052516 
0.317383 2.020795 -0.053833 
0.318359 2.020795 -0.055224 
0.319336 2.020795 -0.056695 
0.320312 2.020795 -0.058251 
0.321289 2.020795 -0.059901 
0.322266 2.020795 -0.061651 
0.323242 2.020795 -0.063508 
0.324219 2.020795 -0.065477 
0.325195 2.020795 -0.067560 
0.326172 2.020795 -0.069757 
0.327148 2.020795 -0.072062 
0.328125 2.020795 -0.074462 
0.329102 2.020795 -0.076934 
0.330078 2.020795 -0.079451 
0.331055 2.020795 -0.081976 
0.332031 2.020795 -0.084474 
0.333008 2.020795 -0.086912 
0.333984 2.020795 -0.089264 
0.334961 2.020795 -0.091514 
0.335938 2.020795 -0.093655 
0.336914 2.020795 -0.095688 
0.337891 2.020795 -0.097616 
0.338867 2.020795 -0.099447 
0.339844 2.020795 -0.101187 
0.340820 2.020795 -0.102843 
0.341797 2.020795 -0.104422 
0.342773 2.020795 -0.105928 
0.343750 2.020795 -0.107369 
0.344727 2.020795 -0.108748 
0.345703 2.020795 -0.110071 
0.346680 2.020795 -0.111342 
0.347656 2.020795 -0.112564 
0.348633 2.020795 -0.113740 
0.349609 2.020795 -0.114874 
0.350586 2.020795 -0.115969 
0.351562 2.020795 -0.117026 
0.352539 2.020795 -0.118048 
0.353516 2.020795 -0.119037 
0.354492 2.020795 -0.119996 
0.355469 2.020795 -0.120925 
0.356445 2.020795 -0.121826 
0.357422 2.020795 -0.122701 
0.358398 2.020795 -0.123550 
0.359375 2.020795 -0.124376 
0.360352 2.020795 -0.125180 
0.361328 2.020795 -0.125961 
0.362305 2.020795 -0.126723 
0.363281 2.020795 -0.127464 
0.364258 2.020795 -0.128186 
0.365234 2.020795 -0.128891 
0.366211 2.020795 -0.129578 
0.367188 2.020795 -0.130248 
0.368164 2.020795 -0.130902 
0.369141 2.020795 -0.131541 
0.370117 2.020795 -0.132165 
0.371094 2.020795 -0.132775 
0.372070 2.020795 -0.133370 
0.373047 2.020795 -0.133953 
0.374023 2.020795 -0.134522 
0.375000 2.020795 -0.135079 
0.375977 2.020795 -0.135624 
0.376953 2.020795 -0.136157 
0.377930 2.020795 -0.136679 
0.378906 2.020795 -0.137190 
0.379883 2.020795 -0.137690 
0.380859 2.020795 -0.138180 
0.381836 2.020795 -0.138660 
0.382812 2.020795 -0.139130 
0.383789 2.020795 -0.139591 
0.384766 2.020795 -0.140042 
0.385742 2.020795 -0.140485 
0.386719 2.020795 -0.140918 
0.387695 2.020795 -0.141343 
0.388672 2.020795 -0.141760 
0.389648 2.020795 -0.142169 
0.390625 2.020795 -0.142569 
0.391602 2.020795 -0.142962 
0.392578 2.020795 -0.143348 
0.393555 2.020795 -0.143726 
0.394531 2.020795 -0.144097 
0.395508 2.020795 -0.144461 
0.396484 2.020795 -0.144818 
0.397461 2.020795 -0.145168 
0.398438 2.020795 -0.145512 
0.399414 2.020795 -0.145849 
0.400391 2.020795 -0.146180 
0.401367 2.020795 -0.146505 
0.402344 2.020795 -0.146824 
0.403320 2.020795 -0.147137 
0.404297 2.020795 -0.147444 
0.405273 2.020795 -0.147745 
0.406250 2.020795 -0.148041 
0.407227 2.020795 -0.148331 
0.408203 2.020795 -0.148616 
0.409180 2.020795 -0.148896 
0.410156 2.020795 -0.149171 
0.411133 2.020795 -0.149440 
0.412109 2.020795 -0.149705 
0.413086 2.020795 -0.149964 
0.414062 2.020795 -0.150219 
0.415039 2.020795 -0.150469 
0.416016 2.020795 -0.150714 
0.416992 2.020795 -0.150955 
0.417969 2.020795 -0.151192 
0.418945 2.020795 -0.151424 
0.419922 2.020795 -0.151651 
0.420898 2.020795 -0.151875 
0.421875 2.020795 -0.152094 
0.422852 2.020795 -0.152309 
0.423828 2.020795 -0.152520 
0.424805 2.020795 -0.152727 
0.425781 2.020795 -0.152930 
0.426758 2.020795 -0.153129 
0.427734 2.020795 -0.153324 
0.428711 2.020795 -0.153515 
0.429688 2.020795 -0.153703 
0.430664 2.020795 -0.153887 
0.431641 2.020795 -0.154068 
0.432617 2.020795 -0.154245 
0.433594 2.020795 -0.154418 
0.434570 2.020795 -0.154588 
0.435547 2.020795 -0.154755 
0.436523 2.020795 -0.154918 
0.437500 2.020795 -0.155078 
0.438477 2.020795 -0.155234 
0.439453 2.020795 -0.155387 
0.440430 2.020795 -0.155538 
0.441406 2.020795 -0.155685 
0.442383 2.020795 -0.155828 
0.443359 2.020795 -0.155969 
0.444336 2.020795 -0.156107 
0.445312 2.020795 -0.156242 
0.446289 2.020795 -0.156374 
0.447266 2.020795 -0.156503 
0.448242 2.020795 -0.156629 
0.449219 2.020795 -0.156752 
0.450195 2.020795 -0.156872 
0.451172 2.020795 -0.156990 
0.452148 2.020795 -0.157105 
0.453125 2.020795 -0.157217 
0.454102 2.020795 -0.157326 
0.455078 2.020795 -0.157433 
0.456055 2.020795 -0.157537 
0.457031 2.020795 -0.157639 
0.458008 2.020795 -0.157738 
0.458984 2.020795 -0.157834 
0.459961 2.020795 -0.157928 
0.460938 2.020795 -0.158019 
0.461914 2.020795 -0.158109 
0.462891 2.020795 -0.158195 
0.463867 2.020795 -0.158279 
0.464844 2.020795 -0.158361 
0.465820 2.020795 -0.158441 
0.466797 2.020795 -0.158518 
0.467773 2.020795 -0.158593 
0.468750 2.020795 -0.158665 
0.469727 2.020795 -0.158736 
0.470703 2.020795 -0.158804 
0.471680 2.020795 -0.158869 
0.472656 2.020795 -0.158933 
0.473633 2.020795 -0.158995 
0.474609 2.020795 -0.159054 
0.475586 2.020795 -0.159111 
0.476562 2.020795 -0.159166 
0.477539 2.020795 -0.159220 
0.478516 2.020795 -0.159271 
0.479492 2.020795 -0.159320 
0.480469 2.020795 -0.159366 
0.481445 2.020795 -0.159411 
0.482422 2.020795 -0.159454 
0.483398 2.020795 -0.159495 
0.484375 2.020795 -0.159534 
0.485352 2.020795 -0.159571 
0.486328 2.020795 -0.159607 
0.487305 2.020795 -0.159640 
0.488281 2.020795 -0.159671 
0.489258 2.020795 -0.159701 
0.490234 2.020795 -0.159729 
0.491211 2.020795 -0.159755 
0.492188 2.020795 -0.159779 
0.493164 2.020795 -0.159801 
0.494141 2.020795 -0.159821 
0.495117 2.020795 -0.159840 
0.496094 2.020795 -0.159857 
0.497070 2.020795 -0.159872 
0.498047 2.020795 -0.159886 
0.499023 2.020795 -0.159897 
0.500000 2.020795 -0.159908 
0.500977 2.020795 -0.159916 
0.501953 2.020795 -0.159923 
0.502930 2.020795 -0.159928 
0.503906 2.020795 -0.159931 
0.504883 2.020795 -0.159933 
0.505859 2.020795 -0.159933 
0.506836 2.020795 -0.159932 
0.507812 2.020795 -0.159929 
0.508789 2.020795 -0.159924 
0.509766 2.020795 -0.159918 
0.510742 2.020795 -0.159910 
0.511719 2.020795 -0.159901 
0.512695 2.020795 -0.159890 
0.513672 2.020795 -0.159878 
0.514648 2.020795 -0.159864 
0.515625 2.020795 -0.159849 
0.516602 2.020795 -0.159832 
0.517578 2.020795 -0.159814 
0.518555 2.020795 -0.159795 
0.519531 2.020795 -0.159773 
0.520508 2.020795 -0.159751 
0.521484 2.020795 -0.159727 
0.522461 2.020795 -0.159701 
0.523438 2.020795 -0.159675 
0.524414 2.020795 -0.159646 
0.525391 2.020795 -0.159617 
0.526367 2.020795 -0.159586 
0.527344 2.020795 -0.159553 
0.528320 2.020795 -0.159520 
0.529297 2.020795 -0.159485 
0.530273 2.020795 -0.159448 
0.531250 2.020795 -0.159410 
0.532227 2.020795 -0.159371 
0.533203 2.020795 -0.159331 
0.534180 2.020795 -0.159289 
0.535156 2.020795 -0.159246 
0.536133 2.020795 -0.159202 
0.537109 2.020795 -0.159156 
0.538086 2.020795 -0.159110 
0.539062 2.020795 -0.159062 
0.540039 2.020795 -0.159012 
0.541016 2.020795 -0.158962 
0.541992 2.020795 -0.158910 
0.542969 2.020795 -0.158857 
0.543945 2.020795 -0.158803 
0.544922 2.020795 -0.158747 
0.545898 2.020795 -0.158690 
0.546875 2.020795 -0.158633 
0.547852 2.020795 -0.158573 
0.548828 2.020795 -0.158513 
0.549805 2.020795 -0.158452 
0.550781 2.020795 -0.158389 
0.551758 2.020795 -0.158326 
0.552734 2.020795 -0.158261 
0.553711 2.020795 -0.158195 
0.554688 2.020795 -0.158127 
0.555664 2.020795 -0.158059 
0.556641 2.020795 -0.157990 
0.557617 2.020795 -0.157919 
0.558594 2.020795 -0.157847 
0.559570 2.020795 -0.157775 
0.560547 2.020795 -0.157701 
0.561523 2.020795 -0.157626 
0.562500 2.020795 -0.157550 
0.563477 2.020795 -0.157473 
0.564453 2.020795 -0.157395 
0.565430 2.020795 -0.157315 
0.566406 2.020795 -0.157235 
0.567383 2.020795 -0.157154 
0.568359 2.020795 -0.157071 
0.569336 2.020795 -0.156988 
0.570312 2.020795 -0.156903 
0.571289 2.020795 -0.156818 
0.572266 2.020795 -0.156731 
0.573242 2.020795 -0.156644 
0.574219 2.020795 -0.156555 
0.575195 2.020795 -0.156466 
0.576172 2.020795 -0.156375 
0.577148 2.020795 -0.156284 
0.578125 2.020795 -0.156191 
0.579102 2.020795 -0.156098 
0.580078 2.020795 -0.156003 
0.581055 2.020795 -0.155908 
0.582031 2.020795 -0.155811 
0.583008 2.020795 -0.155714 
0.583984 2.020795 -0.155615 
0.584961 2.020795 -0.155516 
0.585938 2.020795 -0.155416 
0.586914 2.020795 -0.155315 
0.587891 2.020795 -0.155213 
0.588867 2.020795 -0.155110 
0.589844 2.020795 -0.155006 
0.590820 2.020795 -0.154901 
0.591797 2.020795 -0.154795 
0.592773 2.020795 -0.154688 
0.593750 2.020795 -0.154581 
0.594727 2.020795 -0.154472 
0.595703 2.020795 -0.154363 
0.596680 2.020795 -0.154252 
0.597656 2.020795 -0.154141 
0.598633 2.020795 -0.154029 
0.599609 2.020795 -0.153916 
0.600586 2.020795 -0.153802 
0.601562 2.020795 -0.153688 
0.602539 2.020795 -0.153572 
0.603516 2.020795 -0.153456 
0.604492 2.020795 -0.153338 
0.605469 2.020795 -0.153220 
0.606445 2.020795 -0.153101 
0.607422 2.020795 -0.152981 
0.608398 2.020795 -0.152861 
0.609375 2.020795 -0.152739 
0.610352 2.020795 -0.152617 
0.611328 2.020795 -0.152494 
0.612305 2.020795 -0.152370 
0.613281 2.020795 -0.152245 
0.614258 2.020795 -0.152120 
0.615234 2.020795 -0.151993 
0.616211 2.020795 -0.151866 
0.617188 2.020795 -0.151738 
0.618164 2.020795 -0.151609 
0.619141 2.020795 -0.151480 
0.620117 2.020795 -0.151349 
0.621094 2.020795 -0.151218 
0.622070 2.020795 -0.151086 
0.623047 2.020795 -0.150953 
0.624023 2.020795 -0.150820 
0.625000 2.020795 -0.150686 
0.625977 2.020795 -0.150551 
0.626953 2.020795 -0.150415 
0.627930 2.020795 -0.150278 
0.628906 2.020795 -0.150141 
0.629883 2.020795 -0.150003 
0.630859 2.020795 -0.149864 
0.631836 2.020795 -0.149725 
0.632812 2.020795 -0.149584 
0.633789 2.020795 -0.149443 
0.634766 2.020795 -0.149302 
0.635742 2.020795 -0.149159 
0.636719 2.020795 -0.149016 
0.637695 2.020795 -0.148872 
0.638672 2.020795 -0.148727 
0.639648 2.020795 -0.148582 
0.640625 2.020795 -0.148436 
0.641602 2.020795 -0.148289 
0.642578 2.020795 -0.148142 
0.643555 2.020795 -0.147993 
0.644531 2.020795 -0.147844 
0.645508 2.020795 -0.147695 
0.646484 2.020795 -0.147545 
0.647461 2.020795 -0.147394 
0.648438 2.020795 -0.147242 
0.649414 2.020795 -0.147090 
0.650391 2.020795 -0.146937 
0.651367 2.020795 -0.146783 
0.652344 2.020795 -0.146628 
0.653320 2.020795 -0.146473 
0.654297 2.020795 -0.146318 
0.655273 2.020795 -0.146161 
0.656250 2.020795 -0.146004 
0.657227 2.020795 -0.145847 
0.658203 2.020795 -0.145688 
0.659180 2.020795 -0.145529 
0.660156 2.020795 -0.145370 
0.661133 2.020795 -0.145209 
0.662109 2.020795 -0.145048 
0.663086 2.020795 -0.144887 
0.664062 2.020795 -0.144724 
0.665039 2.020795 -0.144562 
0.666016 2.020795 -0.144398 
0.666992 2.020795 -0.144234 
0.667969 2.020795 -0.144069 
0.668945 2.020795 -0.143904 
0.669922 2.020795 -0.143738 
0.670898 2.020795 -0.143571 
0.671875 2.020795 -0.143404 
0.672852 2.020795 -0.143236 
0.673828 2.020795 -0.143068 
0.674805 2.020795 -0.142899 
0.675781 2.020795 -0.142729 
0.676758 2.020795 -0.142559 
0.677734 2.020795 -0.142388 
0.678711 2.020795 -0.142216 
0.679688 2.020795 -0.142044 
0.680664 2.020795 -0.141872 
0.681641 2.020795 -0.141698 
0.682617 2.020795 -0.141524 
0.683594 2.020795 -0.141350 
0.684570 2.020795 -0.141175 
0.685547 2.020795 -0.141000 
0.686523 2.020795 -0.140823 
0.687500 2.020795 -0.140647 
0.688477 2.020795 -0.140469 
0.689453 2.020795 -0.140292 
0.690430 2.020795 -0.140113 
0.691406 2.020795 -0.139934 
0.692383 2.020795 -0.139755 
0.693359 2.020795 -0.139574 
0.694336 2.020795 -0.139394 
0.695312 2.020795 -0.139213 
0.696289 2.020795 -0.139031 
0.697266 2.020795 -0.138849 
0.698242 2.020795 -0.138666 
0.699219 2.020795 -0.138482 
0.700195 2.020795 -0.138298 
0.701172 2.020795 -0.138114 
0.702148 2.020795 -0.137929 
0.703125 2.020795 -0.137743 
0.704102 2.020795 -0.137557 
0.705078 2.020795 -0.137371 
0.706055 2.020795 -0.137183 
0.707031 2.020795 -0.136996 
0.708008 2.020795 -0.136808 
0.708984 2.020795 -0.136619 
0.709961 2.020795 -0.136430 
0.710938 2.020795 -0.136240 
0.711914 2.020795 -0.136050 
0.712891 2.020795 -0.135859 
0.713867 2.020795 -0.135668 
0.714844 2.020795 -0.135476 
0.715820 2.020795 -0.135284 
0.716797 2.020795 -0.135091 
0.717773 2.020795 -0.134898 
0.718750 2.020795 -0.134704 
0.719727 2.020795 -0.134510 
0.720703 2.020795 -0.134315 
0.721680 2.020795 -0.134120 
0.722656 2.020795 -0.133924 
0.723633 2.020795 -0.133728 
0.724609 2.020795 -0.133531 
0.725586 2.020795 -0.133334 
0.726562 2.020795 -0.133136 
0.727539 2.020795 -0.132938 
0.728516 2.020795 -0.132739 
0.729492 2.020795 -0.132540 
0.730469 2.020795 -0.132341 
0.731445 2.020795 -0.132141 
0.732422 2.020795 -0.131940 
0.733398 2.020795 -0.131739 
0.734375 2.020795 -0.131538 
0.735352 2.020795 -0.131336 
0.736328 2.020795 -0.131134 
0.737305 2.020795 -0.130931 
0.738281 2.020795 -0.130728 
0.739258 2.020795 -0.130524 
0.740234 2.020795 -0.130320 
0.741211 2.020795 -0.130115 
0.742188 2.020795 -0.129910 
0.743164 2.020795 -0.129705 
0.744141 2.020795 -0.129499 
0.745117 2.020795 -0.129292 
0.746094 2.020795 -0.129086 
0.747070 2.020795 -0.128878 
0.748047 2.020795 -0.128671 
0.749023 2.020795 -0.128463 
0.750000 2.020795 -0.128254 
0.750977 2.020795 -0.128045 
0.751953 2.020795 -0.127836 
0.752930 2.020795 -0.127626 
0.753906 2.020795 -0.127416 
0.754883 2.020795 -0.127205 
0.755859 2.020795 -0.126994 
0.756836 2.020795 -0.126783 
0.757812 2.020795 -0.126571 
0.758789 2.020795 -0.126359 
0.759766 2.020795 -0.126146 
0.760742 2.020795 -0.125933 
0.761719 2.020795 -0.125719 
0.762695 2.020795 -0.125505 
0.763672 2.020795 -0.125291 
0.764648 2.020795 -0.125076 
0.765625 2.020795 -0.124861 
0.766602 2.020795 -0.124646 
0.767578 2.020795 -0.124430 
0.768555 2.020795 -0.124214 
0.769531 2.020795 -0.123997 
0.770508 2.020795 -0.123780 
0.771484 2.020795 -0.123562 
0.772461 2.020795 -0.123345 
0.773438 2.020795 -0.123126 
0.774414 2.020795 -0.122908 
0.775391 2.020795 -0.122689 
0.776367 2.020795 -0.122469 
0.777344 2.020795 -0.122250 
0.778320 2.020795 -0.122030 
0.779297 2.020795 -0.121809 
0.780273 2.020795 -0.121588 
0.781250 2.020795 -0.121367 
0.782227 2.020795 -0.121146 
0.783203 2.020795 -0.120924 
0.784180 2.020795 -0.120701 
0.785156 2.020795 -0.120479 
0.786133 2.020795 -0.120256 
0.787109 2.020795 -0.120032 
0.788086 2.020795 -0.119809 
0.789062 2.020795 -0.119585 
0.790039 2.020795 -0.119360 
0.791016 2.020795 -0.119135 
0.791992 2.020795 -0.118910 
0.792969 2.020795 -0.118685 
0.793945 2.020795 -0.118459 
0.794922 2.020795 -0.118233 
0.795898 2.020795 -0.118007 
0.796875 2.020795 -0.117780 
0.797852 2.020795 -0.117553 
0.798828 2.020795 -0.117325 
0.799805 2.020795 -0.117097 
0.800781 2.020795 -0.116869 
0.801758 2.020795 -0.116641 
0.802734 2.020795 -0.116412 
0.803711 2.020795 -0.116183 
0.804688 2.020795 -0.115954 
0.805664 2.020795 -0.115724 
0.806641 2.020795 -0.115494 
0.807617 2.020795 -0.115263 
0.808594 2.020795 -0.115033 
0.809570 2.020795 -0.114802 
0.810547 2.020795 -0.114571 
0.811523 2.020795 -0.114339 
0.812500 2.020795 -0.114107 
0.813477 2.020795 -0.113875 
0.814453 2.020795 -0.113642 
0.815430 2.020795 -0.113409 
0.816406 2.020795 -0.113176 
0.817383 2.020795 -0.112943 
0.818359 2.020795 -0.112709 
0.819336 2.020795 -0.112475 
0.820312 2.020795 -0.112241 
0.821289 2.020795 -0.112006 
0.822266 2.020795 -0.111771 
0.823242 2.020795 -0.111536 
0.824219 2.020795 -0.111301 
0.825195 2.020795 -0.111065 
0.826172 2.020795 -0.110829 
0.827148 2.020795 -0.110593 
0.828125 2.020795 -0.110356 
0.829102 2.020795 -0.110120 
0.830078 2.020795 -0.109882 
0.831055 2.020795 -0.109645 
0.832031 2.020795 -0.109407 
0.833008 2.020795 -0.109170 
0.833984 2.020795 -0.108931 
0.834961 2.020795 -0.108693 
0.835938 2.020795 -0.108454 
0.836914 2.020795 -0.108215 
0.837891 2.020795 -0.107976 
0.838867 2.020795 -0.107737 
0.839844 2.020795 -0.107497 
0.840820 2.020795 -0.107257 
0.841797 2.020795 -0.107017 
0.842773 2.020795 -0.106776 
0.843750 2.020795 -0.106535 
0.844727 2.020795 -0.106294 
0.845703 2.020795 -0.106053 
0.846680 2.020795 -0.105812 
0.847656 2.020795 -0.105570 
0.848633 2.020795 -0.105328 
0.849609 2.020795 -0.105086 
0.850586 2.020795 -0.104844 
0.851562 2.020795 -0.104601 
0.852539 2.020795 -0.104358 
0.853516 2.020795 -0.104115 
0.854492 2.020795 -0.103872 
0.855469 2.020795 -0.103628 
0.856445 2.020795 -0.103385 
0.857422 2.020795 -0.103141 
0.858398 2.020795 -0.102896 
0.859375 2.020795 -0.102652 
0.860352 2.020795 -0.102407 
0.861328 2.020795 -0.102163 
0.862305 2.020795 -0.101917 
0.863281 2.020795 -0.101672 
0.864258 2.020795 -0.101427 
0.865234 2.020795 -0.101181 
0.866211 2.020795 -0.100935 
0.867188 2.020795 -0.100689 
0.868164 2.020795 -0.100443 
0.869141 2.020795 -0.100196 
0.870117 2.020795 -0.099950 
0.871094 2.020795 -0.099703 
0.872070 2.020795 -0.099456 
0.873047 2.020795 -0.099209 
0.874023 2.020795 -0.098961 
0.875000 2.020795 -0.098714 
0.875977 2.020795 -0.098466 
0.876953 2.020795 -0.098218 
0.877930 2.020795 -0.097970 
0.878906 2.020795 -0.097721 
0.879883 2.020795 -0.097473 
0.880859 2.020795 -0.097224 
0.881836 2.020795 -0.096975 
0.882812 2.020795 -0.096726 
0.883789 2.020795 -0.096477 
0.884766 2.020795 -0.096228 
0.885742 2.020795 -0.095978 
0.886719 2.020795 -0.095729 
0.887695 2.020795 -0.095479 
0.888672 2.020795 -0.095229 
0.889648 2.020795 -0.094979 
0.890625 2.020795 -0.094728 
0.891602 2.020795 -0.094478 
0.892578 2.020795 -0.094227 
0.893555 2.020795 -0.093977 
0.894531 2.020795 -0.093726 
0.895508 2.020795 -0.093475 
0.896484 2.020795 -0.093223 
0.897461 2.020795 -0.092972 
0.898438 2.020795 -0.092721 
0.899414 2.020795 -0.092469 
0.900391 2.020795 -0.092217 
0.901367 2.020795 -0.091966 
0.902344 2.020795 -0.091714 
0.903320 2.020795 -0.091461 
0.904297 2.020795 -0.091209 
0.905273 2.020795 -0.090957 
0.906250 2.020795 -0.090704 
0.907227 2.020795 -0.090452 
0.908203 2.020795 -0.090199 
0.909180 2.020795 -0.089946 
0.910156 2.020795 -0.089693 
0.911133 2.020795 -0.089440 
0.912109 2.020795 -0.089187 
0.913086 2.020795 -0.088934 
0.914062 2.020795 -0.088681 
0.915039 2.020795 -0.088427 
0.916016 2.020795 -0.088173 
0.916992 2.020795 -0.087920 
0.917969 2.020795 -0.087666 
0.918945 2.020795 -0.087412 
0.919922 2.020795 -0.087158 
0.920898 2.020795 -0.086904 
0.921875 2.020795 -0.086650 
0.922852 2.020795 -0.086396 
0.923828 2.020795 -0.086142 
0.924805 2.020795 -0.085887 
0.925781 2.020795 -0.085633 
0.926758 2.020795 -0.085378 
0.927734 2.020795 -0.085124 
0.928711 2.020795 -0.084869 
0.929688 2.020795 -0.084615 
0.930664 2.020795 -0.084360 
0.931641 2.020795 -0.084105 
0.932617 2.020795 -0.083850 
0.933594 2.020795 -0.083595 
0.934570 2.020795 -0.083340 
0.935547 2.020795 -0.083085 
0.936523 2.020795 -0.082830 
0.937500 2.020795 -0.082575 
0.938477 2.020795 -0.082319 
0.939453 2.020795 -0.082064 
0.940430 2.020795 -0.081809 
0.941406 2.020795 -0.081554 
0.942383 2.020795 -0.081298 
0.943359 2.020795 -0.081043 
0.944336 2.020795 -0.080787 
0.945312 2.020795 -0.080532 
0.946289 2.020795 -0.080276 
0.947266 2.020795 -0.080021 
0.948242 2.020795 -0.079765 
0.949219 2.020795 -0.079510 
0.950195 2.020795 -0.079254 
0.951172 2.020795 -0.078999 
0.952148 2.020795 -0.078743 
0.953125 2.020795 -0.078487 
0.954102 2.020795 -0.078232 
0.955078 2.020795 -0.077976 
0.956055 2.020795 -0.077720 
0.957031 2.020795 -0.077465 
0.958008 2.020795 -0.077209 
0.958984 2.020795 -0.076953 
0.959961 2.020795 -0.076698 
0.960938 2.020795 -0.076442 
0.961914 2.020795 -0.076187 
0.962891 2.020795 -0.075931 
0.963867 2.020795 -0.075676 
0.964844 2.020795 -0.075420 
0.965820 2.020795 -0.075164 
0.966797 2.020795 -0.074909 
0.967773 2.020795 -0.074654 
0.968750 2.020795 -0.074398 
0.969727 2.020795 -0.074143 
0.970703 2.020795 -0.073887 
0.971680 2.020795 -0.073632 
0.972656 2.020795 -0.073377 
0.973633 2.020795 -0.073122 
0.974609 2.020795 -0.072866 
0.975586 2.020795 -0.072611 
0.976562 2.020795 -0.072356 
0.977539 2.020795 -0.072101 
0.978516 2.020795 -0.071846 
0.979492 2.020795 -0.071591 
0.980469 2.020795 -0.071336 
0.981445 2.020795 -0.071082 
0.982422 2.020795 -0.070827 
0.983398 2.020795 -0.070572 
0.984375 2.020795 -0.070318 
0.985352 2.020795 -0.070063 
0.986328 2.020795 -0.069809 
0.987305 2.020795 -0.069555 
0.988281 2.020795 -0.069301 
0.989258 2.020795 -0.069046 
0.990234 2.020795 -0.068792 
0.991211 2.020795 -0.068539 
0.992188 2.020795 -0.068285 
0.993164 2.020795 -0.068031 
0.994141 2.020795 -0.067777 
0.995117 2.020795 -0.067524 
0.996094 2.020795 -0.067271 
0.997070 2.020795 -0.067017 
0.998047 2.020795 -0.066764 
0.999023 2.020795 -0.066511 


==> data/BUSineA10M40kK1024step11.dat <==
0.000000 2.057268 -0.066347 
0.000977 2.057268 -0.066099 
0.001953 2.057268 -0.065850 
0.002930 2.057268 -0.065601 
0.003906 2.057268 -0.065353 
0.004883 2.057268 -0.065104 
0.005859 2.057268 -0.064856 
0.006836 2.057268 -0.064608 
0.007812 2.057268 -0.064360 
0.008789 2.057268 -0.064112 
0.009766 2.057268 -0.063865 
0.010742 2.057268 -0.063617 
0.011719 2.057268 -0.063370 
0.012695 2.057268 -0.063123 
0.013672 2.057268 -0.062876 
0.014648 2.057268 -0.062629 
0.015625 2.057268 -0.062382 
0.016602 2.057268 -0.062136 
0.017578 2.057268 -0.061890 
0.018555 2.057268 -0.061644 
0.019531 2.057268 -0.061398 
0.020508 2.057268 -0.061152 
0.021484 2.057268 -0.060907 
0.022461 2.057268 -0.060662 
0.023438 2.057268 -0.060417 
0.024414 2.057268 -0.060172 
0.025391 2.057268 -0.059927 
0.026367 2.057268 -0.059683 
0.027344 2.057268 -0.059439 
0.028320 2.057268 -0.059195 
0.029297 2.057268 -0.058951 
0.030273 2.057268 -0.058707 
0.031250 2.057268 -0.058464 
0.032227 2.057268 -0.058221 
0.033203 2.057268 -0.057978 
0.034180 2.057268 -0.057736 
0.035156 2.057268 -0.057494 
0.036133 2.057268 -0.057251 
0.037109 2.057268 -0.057010 
0.038086 2.057268 -0.056768 
0.039062 2.057268 -0.056527 
0.040039 2.057268 -0.056286 
0.041016 2.057268 -0.056045 
0.041992 2.057268 -0.055805 
0.042969 2.057268 -0.055565 
0.043945 2.057268 -0.055325 
0.044922 2.057268 -0.055086 
0.045898 2.057268 -0.054846 
0.046875 2.057268 -0.054608 
0.047852 2.057268 -0.054369 
0.048828 2.057268 -0.054131 
0.049805 2.057268 -0.053893 
0.050781 2.057268 -0.053655 
0.051758 2.057268 -0.053418 
0.052734 2.057268 -0.053181 
0.053711 2.057268 -0.052944 
0.054688 2.057268 -0.052708 
0.055664 2.057268 -0.052472 
0.056641 2.057268 -0.052236 
0.057617 2.057268 -0.052001 
0.058594 2.057268 -0.051766 
0.059570 2.057268 -0.051532 
0.060547 2.057268 -0.051298 
0.061523 2.057268 -0.051064 
0.062500 2.057268 -0.050830 
0.063477 2.057268 -0.050597 
0.064453 2.057268 -0.050365 
0.065430 2.057268 -0.050133 
0.066406 2.057268 -0.049901 
0.067383 2.057268 -0.049669 
0.068359 2.057268 -0.049438 
0.069336 2.057268 -0.049208 
0.070312 2.057268 -0.048978 
0.071289 2.057268 -0.048748 
0.072266 2.057268 -0.048519 
0.073242 2.057268 -0.048290 
0.074219 2.057268 -0.048061 
0.075195 2.057268 -0.047833 
0.076172 2.057268 -0.047606 
0.077148 2.057268 -0.047379 
0.078125 2.057268 -0.047152 
0.079102 2.057268 -0.046926 
0.080078 2.057268 -0.046700 
0.081055 2.057268 -0.046475 
0.082031 2.057268 -0.046251 
0.083008 2.057268 -0.046027 
0.083984 2.057268 -0.045803 
0.084961 2.057268 -0.045580 
0.085938 2.057268 -0.045357 
0.086914 2.057268 -0.045135 
0.087891 2.057268 -0.044913 
0.088867 2.057268 -0.044692 
0.089844 2.057268 -0.044472 
0.090820 2.057268 -0.044252 
0.091797 2.057268 -0.044033 
0.092773 2.057268 -0.043814 
0.093750 2.057268 -0.043595 
0.094727 2.057268 -0.043378 
0.095703 2.057268 -0.043161 
0.096680 2.057268 -0.042944 
0.097656 2.057268 -0.042728 
0.098633 2.057268 -0.042513 
0.099609 2.057268 -0.042298 
0.100586 2.057268 -0.042084 
0.101562 2.057268 -0.041871 
0.102539 2.057268 -0.041658 
0.103516 2.057268 -0.041446 
0.104492 2.057268 -0.041234 
0.105469 2.057268 -0.041023 
0.106445 2.057268 -0.040813 
0.107422 2.057268 -0.040603 
0.108398 2.057268 -0.040394 
0.109375 2.057268 -0.040186 
0.110352 2.057268 -0.039979 
0.111328 2.057268 -0.039772 
0.112305 2.057268 -0.039566 
0.113281 2.057268 -0.039360 
0.114258 2.057268 -0.039156 
0.115234 2.057268 -0.038952 
0.116211 2.057268 -0.038749 
0.117188 2.057268 -0.038546 
0.118164 2.057268 -0.038345 
0.119141 2.057268 -0.038144 
0.120117 2.057268 -0.037943 
0.121094 2.057268 -0.037744 
0.122070 2.057268 -0.037546 
0.123047 2.057268 -0.037348 
0.124023 2.057268 -0.037151 
0.125000 2.057268 -0.036955 
0.125977 2.057268 -0.036760 
0.126953 2.057268 -0.036565 
0.127930 2.057268 -0.036372 
0.128906 2.057268 -0.036179 
0.129883 2.057268 -0.035987 
0.130859 2.057268 -0.035796 
0.131836 2.057268 -0.035606 
0.132812 2.057268 -0.035417 
0.133789 2.057268 -0.035229 
0.134766 2.057268 -0.035042 
0.135742 2.057268 -0.034855 
0.136719 2.057268 -0.034670 
0.137695 2.057268 -0.034485 
0.138672 2.057268 -0.034302 
0.139648 2.057268 -0.034119 
0.140625 2.057268 -0.033938 
0.141602 2.057268 -0.033757 
0.142578 2.057268 -0.033578 
0.143555 2.057268 -0.033399 
0.144531 2.057268 -0.033222 
0.145508 2.057268 -0.033046 
0.146484 2.057268 -0.032870 
0.147461 2.057268 -0.032696 
0.148438 2.057268 -0.032523 
0.149414 2.057268 -0.032351 
0.150391 2.057268 -0.032180 
0.151367 2.057268 -0.032010 
0.152344 2.057268 -0.031842 
0.153320 2.057268 -0.031674 
0.154297 2.057268 -0.031508 
0.155273 2.057268 -0.031343 
0.156250 2.057268 -0.031179 
0.157227 2.057268 -0.031016 
0.158203 2.057268 -0.030855 
0.159180 2.057268 -0.030694 
0.160156 2.057268 -0.030535 
0.161133 2.057268 -0.030378 
0.162109 2.057268 -0.030221 
0.163086 2.057268 -0.030066 
0.164062 2.057268 -0.029912 
0.165039 2.057268 -0.029760 
0.166016 2.057268 -0.029609 
0.166992 2.057268 -0.029459 
0.167969 2.057268 -0.029310 
0.168945 2.057268 -0.029164 
0.169922 2.057268 -0.029018 
0.170898 2.057268 -0.028874 
0.171875 2.057268 -0.028731 
0.172852 2.057268 -0.028590 
0.173828 2.057268 -0.028450 
0.174805 2.057268 -0.028312 
0.175781 2.057268 -0.028176 
0.176758 2.057268 -0.028040 
0.177734 2.057268 -0.027907 
0.178711 2.057268 -0.027775 
0.179688 2.057268 -0.027645 
0.180664 2.057268 -0.027516 
0.181641 2.057268 -0.027389 
0.182617 2.057268 -0.027264 
0.183594 2.057268 -0.027140 
0.184570 2.057268 -0.027018 
0.185547 2.057268 -0.026898 
0.186523 2.057268 -0.026779 
0.187500 2.057268 -0.026662 
0.188477 2.057268 -0.026548 
0.189453 2.057268 -0.026435 
0.190430 2.057268 -0.026323 
0.191406 2.057268 -0.026214 
0.192383 2.057268 -0.026107 
0.193359 2.057268 -0.026001 
0.194336 2.057268 -0.025898 
0.195312 2.057268 -0.025796 
0.196289 2.057268 -0.025697 
0.197266 2.057268 -0.025599 
0.198242 2.057268 -0.025504 
0.199219 2.057268 -0.025411 
0.200195 2.057268 -0.025319 
0.201172 2.057268 -0.025230 
0.202148 2.057268 -0.025144 
0.203125 2.057268 -0.025059 
0.204102 2.057268 -0.024977 
0.205078 2.057268 -0.024897 
0.206055 2.057268 -0.024819 
0.207031 2.057268 -0.024743 
0.208008 2.057268 -0.024670 
0.208984 2.057268 -0.024600 
0.209961 2.057268 -0.024532 
0.210938 2.057268 -0.024466 
0.211914 2.057268 -0.024403 
0.212891 2.057268 -0.024342 
0.213867 2.057268 -0.024284 
0.214844 2.057268 -0.024229 
0.215820 2.057268 -0.024177 
0.216797 2.057268 -0.024127 
0.217773 2.057268 -0.024080 
0.218750 2.057268 -0.024035 
0.219727 2.057268 -0.023994 
0.220703 2.057268 -0.023955 
0.221680 2.057268 -0.023920 
0.222656 2.057268 -0.023887 
0.223633 2.057268 -0.023858 
0.224609 2.057268 -0.023831 
0.225586 2.057268 -0.023808 
0.226562 2.057268 -0.023788 
0.227539 2.057268 -0.023771 
0.228516 2.057268 -0.023757 
0.229492 2.057268 -0.023747 
0.230469 2.057268 -0.023740 
0.231445 2.057268 -0.023737 
0.232422 2.057268 -0.023737 
0.233398 2.057268 -0.023741 
0.234375 2.057268 -0.023749 
0.235352 2.057268 -0.023760 
0.236328 2.057268 -0.023775 
0.237305 2.057268 -0.023794 
0.238281 2.057268 -0.023817 
0.239258 2.057268 -0.023844 
0.240234 2.057268 -0.023875 
0.241211 2.057268 -0.023910 
0.242188 2.057268 -0.023949 
0.243164 2.057268 -0.023993 
0.244141 2.057268 -0.024041 
0.245117 2.057268 -0.024094 
0.246094 2.057268 -0.024151 
0.247070 2.057268 -0.024213 
0.248047 2.057268 -0.024279 
0.249023 2.057268 -0.024351 
0.250000 2.057268 -0.024427 
0.250977 2.057268 -0.024509 
0.251953 2.057268 -0.024596 
0.252930 2.057268 -0.024688 
0.253906 2.057268 -0.024785 
0.254883 2.057268 -0.024888 
0.255859 2.057268 -0.024997 
0.256836 2.057268 -0.025111 
0.257812 2.057268 -0.025232 
0.258789 2.057268 -0.025358 
0.259766 2.057268 -0.025490 
0.260742 2.057268 -0.025629 
0.261719 2.057268 -0.025775 
0.262695 2.057268 -0.025927 
0.263672 2.057268 -0.026085 
0.264648 2.057268 -0.026251 
0.265625 2.057268 -0.026424 
0.266602 2.057268 -0.026604 
0.267578 2.057268 -0.026792 
0.268555 2.057268 -0.026987 
0.269531 2.057268 -0.027191 
0.270508 2.057268 -0.027402 
0.271484 2.057268 -0.027622 
0.272461 2.057268 -0.027851 
0.273438 2.057268 -0.028088 
0.274414 2.057268 -0.028334 
0.275391 2.057268 -0.028590 
0.276367 2.057268 -0.028856 
0.277344 2.057268 -0.029131 
0.278320 2.057268 -0.029417 
0.279297 2.057268 -0.029713 
0.280273 2.057268 -0.030020 
0.281250 2.057268 -0.030339 
0.282227 2.057268 -0.030669 
0.283203 2.057268 -0.031012 
0.284180 2.057268 -0.031366 
0.285156 2.057268 -0.031734 
0.286133 2.057268 -0.032115 
0.287109 2.057268 -0.032510 
0.288086 2.057268 -0.032920 
0.289062 2.057268 -0.033345 
0.290039 2.057268 -0.033785 
0.291016 2.057268 -0.034242 
0.291992 2.057268 -0.034715 
0.292969 2.057268 -0.035206 
0.293945 2.057268 -0.035716 
0.294922 2.057268 -0.036245 
0.295898 2.057268 -0.036795 
0.296875 2.057268 -0.037365 
0.297852 2.057268 -0.037958 
0.298828 2.057268 -0.038574 
0.299805 2.057268 -0.039215 
0.300781 2.057268 -0.039882 
0.301758 2.057268 -0.040576 
0.302734 2.057268 -0.041300 
0.303711 2.057268 -0.042054 
0.304688 2.057268 -0.042841 
0.305664 2.057268 -0.043663 
0.306641 2.057268 -0.044521 
0.307617 2.057268 -0.045420 
0.308594 2.057268 -0.046361 
0.309570 2.057268 -0.047348 
0.310547 2.057268 -0.048384 
0.311523 2.057268 -0.049473 
0.312500 2.057268 -0.050621 
0.313477 2.057268 -0.051830 
0.314453 2.057268 -0.053109 
0.315430 2.057268 -0.054461 
0.316406 2.057268 -0.055896 
0.317383 2.057268 -0.057419 
0.318359 2.057268 -0.059041 
0.319336 2.057268 -0.060769 
0.320312 2.057268 -0.062614 
0.321289 2.057268 -0.064582 
0.322266 2.057268 -0.066682 
0.323242 2.057268 -0.068915 
0.324219 2.057268 -0.071278 
0.325195 2.057268 -0.073760 
0.326172 2.057268 -0.076336 
0.327148 2.057268 -0.078973 
0.328125 2.057268 -0.081625 
0.329102 2.057268 -0.084246 
0.330078 2.057268 -0.086791 
0.331055 2.057268 -0.089229 
0.332031 2.057268 -0.091540 
0.333008 2.057268 -0.093721 
0.333984 2.057268 -0.095775 
0.334961 2.057268 -0.097713 
0.335938 2.057268 -0.099542 
0.336914 2.057268 -0.101274 
0.337891 2.057268 -0.102917 
0.338867 2.057268 -0.104478 
0.339844 2.057268 -0.105965 
0.340820 2.057268 -0.107384 
0.341797 2.057268 -0.108741 
0.342773 2.057268 -0.110040 
0.343750 2.057268 -0.111287 
0.344727 2.057268 -0.112484 
0.345703 2.057268 -0.113636 
0.346680 2.057268 -0.114745 
0.347656 2.057268 -0.115816 
0.348633 2.057268 -0.116849 
0.349609 2.057268 -0.117847 
0.350586 2.057268 -0.118813 
0.351562 2.057268 -0.119749 
0.352539 2.057268 -0.120655 
0.353516 2.057268 -0.121535 
0.354492 2.057268 -0.122388 
0.355469 2.057268 -0.123217 
0.356445 2.057268 -0.124022 
0.357422 2.057268 -0.124805 
0.358398 2.057268 -0.125568 
0.359375 2.057268 -0.126310 
0.360352 2.057268 -0.127032 
0.361328 2.057268 -0.127736 
0.362305 2.057268 -0.128423 
0.363281 2.057268 -0.129092 
0.364258 2.057268 -0.129746 
0.365234 2.057268 -0.130383 
0.366211 2.057268 -0.131006 
0.367188 2.057268 -0.131614 
0.368164 2.057268 -0.132208 
0.369141 2.057268 -0.132789 
0.370117 2.057268 -0.133356 
0.371094 2.057268 -0.133911 
0.372070 2.057268 -0.134454 
0.373047 2.057268 -0.134986 
0.374023 2.057268 -0.135505 
0.375000 2.057268 -0.136014 
0.375977 2.057268 -0.136512 
0.376953 2.057268 -0.137000 
0.377930 2.057268 -0.137478 
0.378906 2.057268 -0.137945 
0.379883 2.057268 -0.138404 
0.380859 2.057268 -0.138853 
0.381836 2.057268 -0.139293 
0.382812 2.057268 -0.139725 
0.383789 2.057268 -0.140147 
0.384766 2.057268 -0.140562 
0.385742 2.057268 -0.140969 
0.386719 2.057268 -0.141367 
0.387695 2.057268 -0.141758 
0.388672 2.057268 -0.142142 
0.389648 2.057268 -0.142518 
0.390625 2.057268 -0.142887 
0.391602 2.057268 -0.143249 
0.392578 2.057268 -0.143604 
0.393555 2.057268 -0.143953 
0.394531 2.057268 -0.144294 
0.395508 2.057268 -0.144630 
0.396484 2.057268 -0.144959 
0.397461 2.057268 -0.145283 
0.398438 2.057268 -0.145600 
0.399414 2.057268 -0.145911 
0.400391 2.057268 -0.146217 
0.401367 2.057268 -0.146517 
0.402344 2.057268 -0.146811 
0.403320 2.057268 -0.147100 
0.404297 2.057268 -0.147384 
0.405273 2.057268 -0.147662 
0.406250 2.057268 -0.147936 
0.407227 2.057268 -0.148204 
0.408203 2.057268 -0.148468 
0.409180 2.057268 -0.148726 
0.410156 2.057268 -0.148980 
0.411133 2.057268 -0.149229 
0.412109 2.057268 -0.149474 
0.413086 2.057268 -0.149714 
0.414062 2.057268 -0.149949 
0.415039 2.057268 -0.150181 
0.416016 2.057268 -0.150408 
0.416992 2.057268 -0.150630 
0.417969 2.057268 -0.150849 
0.418945 2.057268 -0.151063 
0.419922 2.057268 -0.151274 
0.420898 2.057268 -0.151480 
0.421875 2.057268 -0.151683 
0.422852 2.057268 -0.151882 
0.423828 2.057268 -0.152077 
0.424805 2.057268 -0.152268 
0.425781 2.057268 -0.152455 
0.426758 2.057268 -0.152639 
0.427734 2.057268 -0.152820 
0.428711 2.057268 -0.152997 
0.429688 2.057268 -0.153170 
0.430664 2.057268 -0.153340 
0.431641 2.057268 -0.153507 
0.432617 2.057268 -0.153670 
0.433594 2.057268 -0.153830 
0.434570 2.057268 -0.153987 
0.435547 2.057268 -0.154141 
0.436523 2.057268 -0.154291 
0.437500 2.057268 -0.154438 
0.438477 2.057268 -0.154583 
0.439453 2.057268 -0.154724 
0.440430 2.057268 -0.154862 
0.441406 2.057268 -0.154997 
0.442383 2.057268 -0.155130 
0.443359 2.057268 -0.155259 
0.444336 2.057268 -0.155386 
0.445312 2.057268 -0.155510 
0.446289 2.057268 -0.155631 
0.447266 2.057268 -0.155749 
0.448242 2.057268 -0.155865 
0.449219 2.057268 -0.155978 
0.450195 2.057268 -0.156088 
0.451172 2.057268 -0.156196 
0.452148 2.057268 -0.156301 
0.453125 2.057268 -0.156404 
0.454102 2.057268 -0.156504 
0.455078 2.057268 -0.156602 
0.456055 2.057268 -0.156697 
0.457031 2.057268 -0.156789 
0.458008 2.057268 -0.156879 
0.458984 2.057268 -0.156967 
0.459961 2.057268 -0.157053 
0.460938 2.057268 -0.157136 
0.461914 2.057268 -0.157217 
0.462891 2.057268 -0.157295 
0.463867 2.057268 -0.157372 
0.464844 2.057268 -0.157446 
0.465820 2.057268 -0.157517 
0.466797 2.057268 -0.157587 
0.467773 2.057268 -0.157654 
0.468750 2.057268 -0.157720 
0.469727 2.057268 -0.157783 
0.470703 2.057268 -0.157844 
0.471680 2.057268 -0.157903 
0.472656 2.057268 -0.157960 
0.473633 2.057268 -0.158015 
0.474609 2.057268 -0.158067 
0.475586 2.057268 -0.158118 
0.476562 2.057268 -0.158167 
0.477539 2.057268 -0.158214 
0.478516 2.057268 -0.158259 
0.479492 2.057268 -0.158301 
0.480469 2.057268 -0.158342 
0.481445 2.057268 -0.158382 
0.482422 2.057268 -0.158419 
0.483398 2.057268 -0.158454 
0.484375 2.057268 -0.158488 
0.485352 2.057268 -0.158519 
0.486328 2.057268 -0.158549 
0.487305 2.057268 -0.158577 
0.488281 2.057268 -0.158603 
0.489258 2.057268 -0.158628 
0.490234 2.057268 -0.158651 
0.491211 2.057268 -0.158672 
0.492188 2.057268 -0.158691 
0.493164 2.057268 -0.158708 
0.494141 2.057268 -0.158724 
0.495117 2.057268 -0.158738 
0.496094 2.057268 -0.158751 
0.497070 2.057268 -0.158762 
0.498047 2.057268 -0.158771 
0.499023 2.057268 -0.158779 
0.500000 2.057268 -0.158784 
0.500977 2.057268 -0.158789 
0.501953 2.057268 -0.158792 
0.502930 2.057268 -0.158793 
0.503906 2.057268 -0.158792 
0.504883 2.057268 -0.158790 
0.505859 2.057268 -0.158787 
0.506836 2.057268 -0.158782 
0.507812 2.057268 -0.158775 
0.508789 2.057268 -0.158767 
0.509766 2.057268 -0.158758 
0.510742 2.057268 -0.158747 
0.511719 2.057268 -0.158734 
0.512695 2.057268 -0.158721 
0.513672 2.057268 -0.158705 
0.514648 2.057268 -0.158688 
0.515625 2.057268 -0.158670 
0.516602 2.057268 -0.158650 
0.517578 2.057268 -0.158629 
0.518555 2.057268 -0.158607 
0.519531 2.057268 -0.158583 
0.520508 2.057268 -0.158558 
0.521484 2.057268 -0.158531 
0.522461 2.057268 -0.158503 
0.523438 2.057268 -0.158474 
0.524414 2.057268 -0.158443 
0.525391 2.057268 -0.158411 
0.526367 2.057268 -0.158378 
0.527344 2.057268 -0.158343 
0.528320 2.057268 -0.158307 
0.529297 2.057268 -0.158270 
0.530273 2.057268 -0.158232 
0.531250 2.057268 -0.158192 
0.532227 2.057268 -0.158151 
0.533203 2.057268 -0.158109 
0.534180 2.057268 -0.158065 
0.535156 2.057268 -0.158020 
0.536133 2.057268 -0.157974 
0.537109 2.057268 -0.157927 
0.538086 2.057268 -0.157879 
0.539062 2.057268 -0.157829 
0.540039 2.057268 -0.157778 
0.541016 2.057268 -0.157726 
0.541992 2.057268 -0.157673 
0.542969 2.057268 -0.157618 
0.543945 2.057268 -0.157563 
0.544922 2.057268 -0.157506 
0.545898 2.057268 -0.157448 
0.546875 2.057268 -0.157389 
0.547852 2.057268 -0.157329 
0.548828 2.057268 -0.157267 
0.549805 2.057268 -0.157205 
0.550781 2.057268 -0.157141 
0.551758 2.057268 -0.157077 
0.552734 2.057268 -0.157011 
0.553711 2.057268 -0.156944 
0.554688 2.057268 -0.156876 
0.555664 2.057268 -0.156807 
0.556641 2.057268 -0.156736 
0.557617 2.057268 -0.156665 
0.558594 2.057268 -0.156593 
0.559570 2.057268 -0.156519 
0.560547 2.057268 -0.156445 
0.561523 2.057268 -0.156369 
0.562500 2.057268 -0.156293 
0.563477 2.057268 -0.156215 
0.564453 2.057268 -0.156137 
0.565430 2.057268 -0.156057 
0.566406 2.057268 -0.155976 
0.567383 2.057268 -0.155895 
0.568359 2.057268 -0.155812 
0.569336 2.057268 -0.155728 
0.570312 2.057268 -0.155644 
0.571289 2.057268 -0.155558 
0.572266 2.057268 -0.155471 
0.573242 2.057268 -0.155384 
0.574219 2.057268 -0.155295 
0.575195 2.057268 -0.155206 
0.576172 2.057268 -0.155115 
0.577148 2.057268 -0.155024 
0.578125 2.057268 -0.154931 
0.579102 2.057268 -0.154838 
0.580078 2.057268 -0.154743 
0.581055 2.057268 -0.154648 
0.582031 2.057268 -0.154552 
0.583008 2.057268 -0.154455 
0.583984 2.057268 -0.154357 
0.584961 2.057268 -0.154258 
0.585938 2.057268 -0.154158 
0.586914 2.057268 -0.154057 
0.587891 2.057268 -0.153955 
0.588867 2.057268 -0.153853 
0.589844 2.057268 -0.153749 
0.590820 2.057268 -0.153645 
0.591797 2.057268 -0.153539 
0.592773 2.057268 -0.153433 
0.593750 2.057268 -0.153326 
0.594727 2.057268 -0.153218 
0.595703 2.057268 -0.153110 
0.596680 2.057268 -0.153000 
0.597656 2.057268 -0.152890 
0.598633 2.057268 -0.152778 
0.599609 2.057268 -0.152666 
0.600586 2.057268 -0.152553 
0.601562 2.057268 -0.152439 
0.602539 2.057268 -0.152324 
0.603516 2.057268 -0.152209 
0.604492 2.057268 -0.152093 
0.605469 2.057268 -0.151975 
0.606445 2.057268 -0.151857 
0.607422 2.057268 -0.151739 
0.608398 2.057268 -0.151619 
0.609375 2.057268 -0.151498 
0.610352 2.057268 -0.151377 
0.611328 2.057268 -0.151255 
0.612305 2.057268 -0.151132 
0.613281 2.057268 -0.151009 
0.614258 2.057268 -0.150884 
0.615234 2.057268 -0.150759 
0.616211 2.057268 -0.150633 
0.617188 2.057268 -0.150506 
0.618164 2.057268 -0.150379 
0.619141 2.057268 -0.150251 
0.620117 2.057268 -0.150122 
0.621094 2.057268 -0.149992 
0.622070 2.057268 -0.149861 
0.623047 2.057268 -0.149730 
0.624023 2.057268 -0.149598 
0.625000 2.057268 -0.149465 
0.625977 2.057268 -0.149331 
0.626953 2.057268 -0.149197 
0.627930 2.057268 -0.149062 
0.628906 2.057268 -0.148926 
0.629883 2.057268 -0.148790 
0.630859 2.057268 -0.148653 
0.631836 2.057268 -0.148515 
0.632812 2.057268 -0.148376 
0.633789 2.057268 -0.148237 
0.634766 2.057268 -0.148097 
0.635742 2.057268 -0.147956 
0.636719 2.057268 -0.147814 
0.637695 2.057268 -0.147672 
0.638672 2.057268 -0.147529 
0.639648 2.057268 -0.147386 
0.640625 2.057268 -0.147241 
0.641602 2.057268 -0.147096 
0.642578 2.057268 -0.146951 
0.643555 2.057268 -0.146804 
0.644531 2.057268 -0.146657 
0.645508 2.057268 -0.146510 
0.646484 2.057268 -0.146361 
0.647461 2.057268 -0.146212 
0.648438 2.057268 -0.146062 
0.649414 2.057268 -0.145912 
0.650391 2.057268 -0.145761 
0.651367 2.057268 -0.145609 
0.652344 2.057268 -0.145457 
0.653320 2.057268 -0.145304 
0.654297 2.057268 -0.145150 
0.655273 2.057268 -0.144996 
0.656250 2.057268 -0.144841 
0.657227 2.057268 -0.144685 
0.658203 2.057268 -0.144529 
0.659180 2.057268 -0.144372 
0.660156 2.057268 -0.144215 
0.661133 2.057268 -0.144057 
0.662109 2.057268 -0.143898 
0.663086 2.057268 -0.143739 
0.664062 2.057268 -0.143579 
0.665039 2.057268 -0.143418 
0.666016 2.057268 -0.143257 
0.666992 2.057268 -0.143095 
0.667969 2.057268 -0.142932 
0.668945 2.057268 -0.142769 
0.669922 2.057268 -0.142606 
0.670898 2.057268 -0.142441 
0.671875 2.057268 -0.142277 
0.672852 2.057268 -0.142111 
0.673828 2.057268 -0.141945 
0.674805 2.057268 -0.141778 
0.675781 2.057268 -0.141611 
0.676758 2.057268 -0.141443 
0.677734 2.057268 -0.141275 
0.678711 2.057268 -0.141106 
0.679688 2.057268 -0.140936 
0.680664 2.057268 -0.140766 
0.681641 2.057268 -0.140596 
0.682617 2.057268 -0.140424 
0.683594 2.057268 -0.140252 
0.684570 2.057268 -0.140080 
0.685547 2.057268 -0.139907 
0.686523 2.057268 -0.139733 
0.687500 2.057268 -0.139559 
0.688477 2.057268 -0.139385 
0.689453 2.057268 -0.139209 
0.690430 2.057268 -0.139034 
0.691406 2.057268 -0.138857 
0.692383 2.057268 -0.138680 
0.693359 2.057268 -0.138503 
0.694336 2.057268 -0.138325 
0.695312 2.057268 -0.138147 
0.696289 2.057268 -0.137968 
0.697266 2.057268 -0.137788 
0.698242 2.057268 -0.137608 
0.699219 2.057268 -0.137427 
0.700195 2.057268 -0.137246 
0.701172 2.057268 -0.137065 
0.702148 2.057268 -0.136882 
0.703125 2.057268 -0.136700 
0.704102 2.057268 -0.136516 
0.705078 2.057268 -0.136333 
0.706055 2.057268 -0.136148 
0.707031 2.057268 -0.135964 
0.708008 2.057268 -0.135778 
0.708984 2.057268 -0.135592 
0.709961 2.057268 -0.135406 
0.710938 2.057268 -0.135219 
0.711914 2.057268 -0.135032 
0.712891 2.057268 -0.134844 
0.713867 2.057268 -0.134656 
0.714844 2.057268 -0.134467 
0.715820 2.057268 -0.134278 
0.716797 2.057268 -0.134088 
0.717773 2.057268 -0.133898 
0.718750 2.057268 -0.133707 
0.719727 2.057268 -0.133516 
0.720703 2.057268 -0.133324 
0.721680 2.057268 -0.133132 
0.722656 2.057268 -0.132939 
0.723633 2.057268 -0.132746 
0.724609 2.057268 -0.132553 
0.725586 2.057268 -0.132358 
0.726562 2.057268 -0.132164 
0.727539 2.057268 -0.131969 
0.728516 2.057268 -0.131773 
0.729492 2.057268 -0.131577 
0.730469 2.057268 -0.131381 
0.731445 2.057268 -0.131184 
0.732422 2.057268 -0.130987 
0.733398 2.057268 -0.130789 
0.734375 2.057268 -0.130591 
0.735352 2.057268 -0.130392 
0.736328 2.057268 -0.130193 
0.737305 2.057268 -0.129993 
0.738281 2.057268 -0.129793 
0.739258 2.057268 -0.129593 
0.740234 2.057268 -0.129392 
0.741211 2.057268 -0.129191 
0.742188 2.057268 -0.128989 
0.743164 2.057268 -0.128787 
0.744141 2.057268 -0.128584 
0.745117 2.057268 -0.128381 
0.746094 2.057268 -0.128178 
0.747070 2.057268 -0.127974 
0.748047 2.057268 -0.127769 
0.749023 2.057268 -0.127565 
0.750000 2.057268 -0.127359 
0.750977 2.057268 -0.127154 
0.751953 2.057268 -0.126948 
0.752930 2.057268 -0.126741 
0.753906 2.057268 -0.126534 
0.754883 2.057268 -0.126327 
0.755859 2.057268 -0.126120 
0.756836 2.057268 -0.125911 
0.757812 2.057268 -0.125703 
0.758789 2.057268 -0.125494 
0.759766 2.057268 -0.125285 
0.760742 2.057268 -0.125075 
0.761719 2.057268 -0.124865 
0.762695 2.057268 -0.124655 
0.763672 2.057268 -0.124444 
0.764648 2.057268 -0.124232 
0.765625 2.057268 -0.124021 
0.766602 2.057268 -0.123809 
0.767578 2.057268 -0.123596 
0.768555 2.057268 -0.123384 
0.769531 2.057268 -0.123170 
0.770508 2.057268 -0.122957 
0.771484 2.057268 -0.122743 
0.772461 2.057268 -0.122529 
0.773438 2.057268 -0.122314 
0.774414 2.057268 -0.122099 
0.775391 2.057268 -0.121883 
0.776367 2.057268 -0.121668 
0.777344 2.057268 -0.121451 
0.778320 2.057268 -0.121235 
0.779297 2.057268 -0.121018 
0.780273 2.057268 -0.120801 
0.781250 2.057268 -0.120583 
0.782227 2.057268 -0.120365 
0.783203 2.057268 -0.120147 
0.784180 2.057268 -0.119928 
0.785156 2.057268 -0.119709 
0.786133 2.057268 -0.119490 
0.787109 2.057268 -0.119270 
0.788086 2.057268 -0.119050 
0.789062 2.057268 -0.118829 
0.790039 2.057268 -0.118609 
0.791016 2.057268 -0.118388 
0.791992 2.057268 -0.118166 
0.792969 2.057268 -0.117944 
0.793945 2.057268 -0.117722 
0.794922 2.057268 -0.117500 
0.795898 2.057268 -0.117277 
0.796875 2.057268 -0.117054 
0.797852 2.057268 -0.116830 
0.798828 2.057268 -0.116607 
0.799805 2.057268 -0.116383 
0.800781 2.057268 -0.116158 
0.801758 2.057268 -0.115933 
0.802734 2.057268 -0.115708 
0.803711 2.057268 -0.115483 
0.804688 2.057268 -0.115257 
0.805664 2.057268 -0.115031 
0.806641 2.057268 -0.114805 
0.807617 2.057268 -0.114578 
0.808594 2.057268 -0.114351 
0.809570 2.057268 -0.114124 
0.810547 2.057268 -0.113897 
0.811523 2.057268 -0.113669 
0.812500 2.057268 -0.113441 
0.813477 2.057268 -0.113212 
0.814453 2.057268 -0.112983 
0.815430 2.057268 -0.112754 
0.816406 2.057268 -0.112525 
0.817383 2.057268 -0.112295 
0.818359 2.057268 -0.112065 
0.819336 2.057268 -0.111835 
0.820312 2.057268 -0.111605 
0.821289 2.057268 -0.111374 
0.822266 2.057268 -0.111143 
0.823242 2.057268 -0.110912 
0.824219 2.057268 -0.110680 
0.825195 2.057268 -0.110448 
0.826172 2.057268 -0.110216 
0.827148 2.057268 -0.109983 
0.828125 2.057268 -0.109751 
0.829102 2.057268 -0.109518 
0.830078 2.057268 -0.109284 
0.831055 2.057268 -0.109051 
0.832031 2.057268 -0.108817 
0.833008 2.057268 -0.108583 
0.833984 2.057268 -0.108349 
0.834961 2.057268 -0.108114 
0.835938 2.057268 -0.107879 
0.836914 2.057268 -0.107644 
0.837891 2.057268 -0.107409 
0.838867 2.057268 -0.107173 
0.839844 2.057268 -0.106937 
0.840820 2.057268 -0.106701 
0.841797 2.057268 -0.106465 
0.842773 2.057268 -0.106228 
0.843750 2.057268 -0.105991 
0.844727 2.057268 -0.105754 
0.845703 2.057268 -0.105517 
0.846680 2.057268 -0.105280 
0.847656 2.057268 -0.105042 
0.848633 2.057268 -0.104804 
0.849609 2.057268 -0.104565 
0.850586 2.057268 -0.104327 
0.851562 2.057268 -0.104088 
0.852539 2.057268 -0.103849 
0.853516 2.057268 -0.103610 
0.854492 2.057268 -0.103371 
0.855469 2.057268 -0.103131 
0.856445 2.057268 -0.102891 
0.857422 2.057268 -0.102651 
0.858398 2.057268 -0.102411 
0.859375 2.057268 -0.102171 
0.860352 2.057268 -0.101930 
0.861328 2.057268 -0.101689 
0.862305 2.057268 -0.101448 
0.863281 2.057268 -0.101207 
0.864258 2.057268 -0.100965 
0.865234 2.057268 -0.100723 
0.866211 2.057268 -0.100481 
0.867188 2.057268 -0.100239 
0.868164 2.057268 -0.099997 
0.869141 2.057268 -0.099754 
0.870117 2.057268 -0.099512 
0.871094 2.057268 -0.099269 
0.872070 2.057268 -0.099026 
0.873047 2.057268 -0.098782 
0.874023 2.057268 -0.098539 
0.875000 2.057268 -0.098295 
0.875977 2.057268 -0.098052 
0.876953 2.057268 -0.097808 
0.877930 2.057268 -0.097563 
0.878906 2.057268 -0.097319 
0.879883 2.057268 -0.097075 
0.880859 2.057268 -0.096830 
0.881836 2.057268 -0.096585 
0.882812 2.057268 -0.096340 
0.883789 2.057268 -0.096095 
0.884766 2.057268 -0.095849 
0.885742 2.057268 -0.095604 
0.886719 2.057268 -0.095358 
0.887695 2.057268 -0.095112 
0.888672 2.057268 -0.094866 
0.889648 2.057268 -0.094620 
0.890625 2.057268 -0.094374 
0.891602 2.057268 -0.094127 
0.892578 2.057268 -0.093881 
0.893555 2.057268 -0.093634 
0.894531 2.057268 -0.093387 
0.895508 2.057268 -0.093140 
0.896484 2.057268 -0.092893 
0.897461 2.057268 -0.092645 
0.898438 2.057268 -0.092398 
0.899414 2.057268 -0.092150 
0.900391 2.057268 -0.091903 
0.901367 2.057268 -0.091655 
0.902344 2.057268 -0.091407 
0.903320 2.057268 -0.091159 
0.904297 2.057268 -0.090911 
0.905273 2.057268 -0.090662 
0.906250 2.057268 -0.090414 
0.907227 2.057268 -0.090165 
0.908203 2.057268 -0.089916 
0.909180 2.057268 -0.089668 
0.910156 2.057268 -0.089419 
0.911133 2.057268 -0.089170 
0.912109 2.057268 -0.088920 
0.913086 2.057268 -0.088671 
0.914062 2.057268 -0.088422 
0.915039 2.057268 -0.088172 
0.916016 2.057268 -0.087923 
0.916992 2.057268 -0.087673 
0.917969 2.057268 -0.087423 
0.918945 2.057268 -0.087174 
0.919922 2.057268 -0.086924 
0.920898 2.057268 -0.086674 
0.921875 2.057268 -0.086423 
0.922852 2.057268 -0.086173 
0.923828 2.057268 -0.085923 
0.924805 2.057268 -0.085673 
0.925781 2.057268 -0.085422 
0.926758 2.057268 -0.085172 
0.927734 2.057268 -0.084921 
0.928711 2.057268 -0.084671 
0.929688 2.057268 -0.084420 
0.930664 2.057268 -0.084169 
0.931641 2.057268 -0.083918 
0.932617 2.057268 -0.083667 
0.933594 2.057268 -0.083416 
0.934570 2.057268 -0.083165 
0.935547 2.057268 -0.082914 
0.936523 2.057268 -0.082663 
0.937500 2.057268 -0.082412 
0.938477 2.057268 -0.082161 
0.939453 2.057268 -0.081909 
0.940430 2.057268 -0.081658 
0.941406 2.057268 -0.081407 
0.942383 2.057268 -0.081155 
0.943359 2.057268 -0.080904 
0.944336 2.057268 -0.080652 
0.945312 2.057268 -0.080401 
0.946289 2.057268 -0.080149 
0.947266 2.057268 -0.079898 
0.948242 2.057268 -0.079646 
0.949219 2.057268 -0.079395 
0.950195 2.057268 -0.079143 
0.951172 2.057268 -0.078892 
0.952148 2.057268 -0.078640 
0.953125 2.057268 -0.078388 
0.954102 2.057268 -0.078137 
0.955078 2.057268 -0.077885 
0.956055 2.057268 -0.077633 
0.957031 2.057268 -0.077382 
0.958008 2.057268 -0.077130 
0.958984 2.057268 -0.076878 
0.959961 2.057268 -0.076627 
0.960938 2.057268 -0.076375 
0.961914 2.057268 -0.076123 
0.962891 2.057268 -0.075872 
0.963867 2.057268 -0.075620 
0.964844 2.057268 -0.075368 
0.965820 2.057268 -0.075117 
0.966797 2.057268 -0.074865 
0.967773 2.057268 -0.074614 
0.968750 2.057268 -0.074362 
0.969727 2.057268 -0.074111 
0.970703 2.057268 -0.073859 
0.971680 2.057268 -0.073608 
0.972656 2.057268 -0.073357 
0.973633 2.057268 -0.073105 
0.974609 2.057268 -0.072854 
0.975586 2.057268 -0.072603 
0.976562 2.057268 -0.072352 
0.977539 2.057268 -0.072101 
0.978516 2.057268 -0.071850 
0.979492 2.057268 -0.071599 
0.980469 2.057268 -0.071348 
0.981445 2.057268 -0.071097 
0.982422 2.057268 -0.070846 
0.983398 2.057268 -0.070596 
0.984375 2.057268 -0.070345 
0.985352 2.057268 -0.070094 
0.986328 2.057268 -0.069844 
0.987305 2.057268 -0.069593 
0.988281 2.057268 -0.069343 
0.989258 2.057268 -0.069093 
0.990234 2.057268 -0.068843 
0.991211 2.057268 -0.068593 
0.992188 2.057268 -0.068343 
0.993164 2.057268 -0.068093 
0.994141 2.057268 -0.067843 
0.995117 2.057268 -0.067594 
0.996094 2.057268 -0.067344 
0.997070 2.057268 -0.067095 
0.998047 2.057268 -0.066846 
0.999023 2.057268 -0.066596 


==> data/BUSineA10M40kK1024step2.dat <==
0.000000 0.791970 -0.074561 
0.000977 0.791970 -0.074138 
0.001953 0.791970 -0.073715 
0.002930 0.791970 -0.073293 
0.003906 0.791970 -0.072871 
0.004883 0.791970 -0.072449 
0.005859 0.791970 -0.072027 
0.006836 0.791970 -0.071606 
0.007812 0.791970 -0.071186 
0.008789 0.791970 -0.070765 
0.009766 0.791970 -0.070345 
0.010742 0.791970 -0.069926 
0.011719 0.791970 -0.069507 
0.012695 0.791970 -0.069088 
0.013672 0.791970 -0.068669 
0.014648 0.791970 -0.068251 
0.015625 0.791970 -0.067834 
0.016602 0.791970 -0.067417 
0.017578 0.791970 -0.067000 
0.018555 0.791970 -0.066584 
0.019531 0.791970 -0.066168 
0.020508 0.791970 -0.065753 
0.021484 0.791970 -0.065338 
0.022461 0.791970 -0.064923 
0.023438 0.791970 -0.064509 
0.024414 0.791970 -0.064096 
0.025391 0.791970 -0.063683 
0.026367 0.791970 -0.063270 
0.027344 0.791970 -0.062858 
0.028320 0.791970 -0.062447 
0.029297 0.791970 -0.062036 
0.030273 0.791970 -0.061626 
0.031250 0.791970 -0.061216 
0.032227 0.791970 -0.060807 
0.033203 0.791970 -0.060398 
0.034180 0.791970 -0.059990 
0.035156 0.791970 -0.059582 
0.036133 0.791970 -0.059175 
0.037109 0.791970 -0.058768 
0.038086 0.791970 -0.058363 
0.039062 0.791970 -0.057957 
0.040039 0.791970 -0.057553 
0.041016 0.791970 -0.057149 
0.041992 0.791970 -0.056745 
0.042969 0.791970 -0.056343 
0.043945 0.791970 -0.055940 
0.044922 0.791970 -0.055539 
0.045898 0.791970 -0.055138 
0.046875 0.791970 -0.054738 
0.047852 0.791970 -0.054339 
0.048828 0.791970 -0.053940 
0.049805 0.791970 -0.053542 
0.050781 0.791970 -0.053144 
0.051758 0.791970 -0.052748 
0.052734 0.791970 -0.052352 
0.053711 0.791970 -0.051957 
0.054688 0.791970 -0.051562 
0.055664 0.791970 -0.051168 
0.056641 0.791970 -0.050775 
0.057617 0.791970 -0.050383 
0.058594 0.791970 -0.049992 
0.059570 0.791970 -0.049601 
0.060547 0.791970 -0.049211 
0.061523 0.791970 -0.048822 
0.062500 0.791970 -0.048434 
0.063477 0.791970 -0.048046 
0.064453 0.791970 -0.047660 
0.065430 0.791970 -0.047274 
0.066406 0.791970 -0.046889 
0.067383 0.791970 -0.046505 
0.068359 0.791970 -0.046122 
0.069336 0.791970 -0.045739 
0.070312 0.791970 -0.045358 
0.071289 0.791970 -0.044977 
0.072266 0.791970 -0.044597 
0.073242 0.791970 -0.044219 
0.074219 0.791970 -0.043841 
0.075195 0.791970 -0.043464 
0.076172 0.791970 -0.043088 
0.077148 0.791970 -0.042713 
0.078125 0.791970 -0.042338 
0.079102 0.791970 -0.041965 
0.080078 0.791970 -0.041593 
0.081055 0.791970 -0.041222 
0.082031 0.791970 -0.040851 
0.083008 0.791970 -0.040482 
0.083984 0.791970 -0.040114 
0.084961 0.791970 -0.039747 
0.085938 0.791970 -0.039380 
0.086914 0.791970 -0.039015 
0.087891 0.791970 -0.038651 
0.088867 0.791970 -0.038288 
0.089844 0.791970 -0.037926 
0.090820 0.791970 -0.037565 
0.091797 0.791970 -0.037205 
0.092773 0.791970 -0.036846 
0.093750 0.791970 -0.036489 
0.094727 0.791970 -0.036132 
0.095703 0.791970 -0.035777 
0.096680 0.791970 -0.035423 
0.097656 0.791970 -0.035070 
0.098633 0.791970 -0.034718 
0.099609 0.791970 -0.034367 
0.100586 0.791970 -0.034017 
0.101562 0.791970 -0.033669 
0.102539 0.791970 -0.033322 
0.103516 0.791970 -0.032976 
0.104492 0.791970 -0.032631 
0.105469 0.791970 -0.032287 
0.106445 0.791970 -0.031945 
0.107422 0.791970 -0.031604 
0.108398 0.791970 -0.031264 
0.109375 0.791970 -0.030925 
0.110352 0.791970 -0.030588 
0.111328 0.791970 -0.030252 
0.112305 0.791970 -0.029918 
0.113281 0.791970 -0.029584 
0.114258 0.791970 -0.029252 
0.115234 0.791970 -0.028922 
0.116211 0.791970 -0.028592 
0.117188 0.791970 -0.028264 
0.118164 0.791970 -0.027938 
0.119141 0.791970 -0.027613 
0.120117 0.791970 -0.027289 
0.121094 0.791970 -0.026967 
0.122070 0.791970 -0.026646 
0.123047 0.791970 -0.026326 
0.124023 0.791970 -0.026008 
0.125000 0.791970 -0.025691 
0.125977 0.791970 -0.025376 
0.126953 0.791970 -0.025063 
0.127930 0.791970 -0.024751 
0.128906 0.791970 -0.024440 
0.129883 0.791970 -0.024131 
0.130859 0.791970 -0.023823 
0.131836 0.791970 -0.023517 
0.132812 0.791970 -0.023212 
0.133789 0.791970 -0.022910 
0.134766 0.791970 -0.022608 
0.135742 0.791970 -0.022308 
0.136719 0.791970 -0.022010 
0.137695 0.791970 -0.021714 
0.138672 0.791970 -0.021419 
0.139648 0.791970 -0.021125 
0.140625 0.791970 -0.020834 
0.141602 0.791970 -0.020544 
0.142578 0.791970 -0.020255 
0.143555 0.791970 -0.019969 
0.144531 0.791970 -0.019684 
0.145508 0.791970 -0.019401 
0.146484 0.791970 -0.019119 
0.147461 0.791970 -0.018840 
0.148438 0.791970 -0.018562 
0.149414 0.791970 -0.018286 
0.150391 0.791970 -0.018011 
0.151367 0.791970 -0.017739 
0.152344 0.791970 -0.017468 
0.153320 0.791970 -0.017199 
0.154297 0.791970 -0.016932 
0.155273 0.791970 -0.016667 
0.156250 0.791970 -0.016403 
0.157227 0.791970 -0.016142 
0.158203 0.791970 -0.015882 
0.159180 0.791970 -0.015625 
0.160156 0.791970 -0.015369 
0.161133 0.791970 -0.015115 
0.162109 0.791970 -0.014863 
0.163086 0.791970 -0.014613 
0.164062 0.791970 -0.014366 
0.165039 0.791970 -0.014120 
0.166016 0.791970 -0.013876 
0.166992 0.791970 -0.013634 
0.167969 0.791970 -0.013394 
0.168945 0.791970 -0.013157 
0.169922 0.791970 -0.012921 
0.170898 0.791970 -0.012687 
0.171875 0.791970 -0.012456 
0.172852 0.791970 -0.012227 
0.173828 0.791970 -0.012000 
0.174805 0.791970 -0.011775 
0.175781 0.791970 -0.011552 
0.176758 0.791970 -0.011331 
0.177734 0.791970 -0.011113 
0.178711 0.791970 -0.010897 
0.179688 0.791970 -0.010683 
0.180664 0.791970 -0.010471 
0.181641 0.791970 -0.010261 
0.182617 0.791970 -0.010054 
0.183594 0.791970 -0.009849 
0.184570 0.791970 -0.009647 
0.185547 0.791970 -0.009447 
0.186523 0.791970 -0.009249 
0.187500 0.791970 -0.009054 
0.188477 0.791970 -0.008860 
0.189453 0.791970 -0.008670 
0.190430 0.791970 -0.008482 
0.191406 0.791970 -0.008296 
0.192383 0.791970 -0.008112 
0.193359 0.791970 -0.007932 
0.194336 0.791970 -0.007753 
0.195312 0.791970 -0.007577 
0.196289 0.791970 -0.007404 
0.197266 0.791970 -0.007233 
0.198242 0.791970 -0.007065 
0.199219 0.791970 -0.006900 
0.200195 0.791970 -0.006737 
0.201172 0.791970 -0.006576 
0.202148 0.791970 -0.006419 
0.203125 0.791970 -0.006264 
0.204102 0.791970 -0.006111 
0.205078 0.791970 -0.005961 
0.206055 0.791970 -0.005815 
0.207031 0.791970 -0.005670 
0.208008 0.791970 -0.005529 
0.208984 0.791970 -0.005390 
0.209961 0.791970 -0.005254 
0.210938 0.791970 -0.005121 
0.211914 0.791970 -0.004991 
0.212891 0.791970 -0.004864 
0.213867 0.791970 -0.004739 
0.214844 0.791970 -0.004618 
0.215820 0.791970 -0.004499 
0.216797 0.791970 -0.004384 
0.217773 0.791970 -0.004271 
0.218750 0.791970 -0.004161 
0.219727 0.791970 -0.004054 
0.220703 0.791970 -0.003951 
0.221680 0.791970 -0.003850 
0.222656 0.791970 -0.003752 
0.223633 0.791970 -0.003658 
0.224609 0.791970 -0.003567 
0.225586 0.791970 -0.003478 
0.226562 0.791970 -0.003393 
0.227539 0.791970 -0.003311 
0.228516 0.791970 -0.003233 
0.229492 0.791970 -0.003157 
0.230469 0.791970 -0.003085 
0.231445 0.791970 -0.003016 
0.232422 0.791970 -0.002951 
0.233398 0.791970 -0.002888 
0.234375 0.791970 -0.002829 
0.235352 0.791970 -0.002774 
0.236328 0.791970 -0.002721 
0.237305 0.791970 -0.002673 
0.238281 0.791970 -0.002627 
0.239258 0.791970 -0.002585 
0.240234 0.791970 -0.002547 
0.241211 0.791970 -0.002512 
0.242188 0.791970 -0.002481 
0.243164 0.791970 -0.002453 
0.244141 0.791970 -0.002429 
0.245117 0.791970 -0.002408 
0.246094 0.791970 -0.002391 
0.247070 0.791970 -0.002378 
0.248047 0.791970 -0.002368 
0.249023 0.791970 -0.002362 
0.250000 0.791970 -0.002360 
0.250977 0.791970 -0.002361 
0.251953 0.791970 -0.002367 
0.252930 0.791970 -0.002376 
0.253906 0.791970 -0.002389 
0.254883 0.791970 -0.002406 
0.255859 0.791970 -0.002427 
0.256836 0.791970 -0.002451 
0.257812 0.791970 -0.002480 
0.258789 0.791970 -0.002513 
0.259766 0.791970 -0.002549 
0.260742 0.791970 -0.002590 
0.261719 0.791970 -0.002634 
0.262695 0.791970 -0.002683 
0.263672 0.791970 -0.002736 
0.264648 0.791970 -0.002793 
0.265625 0.791970 -0.002854 
0.266602 0.791970 -0.002920 
0.267578 0.791970 -0.002989 
0.268555 0.791970 -0.003063 
0.269531 0.791970 -0.003141 
0.270508 0.791970 -0.003224 
0.271484 0.791970 -0.003310 
0.272461 0.791970 -0.003402 
0.273438 0.791970 -0.003497 
0.274414 0.791970 -0.003597 
0.275391 0.791970 -0.003701 
0.276367 0.791970 -0.003810 
0.277344 0.791970 -0.003924 
0.278320 0.791970 -0.004042 
0.279297 0.791970 -0.004164 
0.280273 0.791970 -0.004291 
0.281250 0.791970 -0.004423 
0.282227 0.791970 -0.004559 
0.283203 0.791970 -0.004700 
0.284180 0.791970 -0.004846 
0.285156 0.791970 -0.004997 
0.286133 0.791970 -0.005152 
0.287109 0.791970 -0.005312 
0.288086 0.791970 -0.005477 
0.289062 0.791970 -0.005647 
0.290039 0.791970 -0.005822 
0.291016 0.791970 -0.006001 
0.291992 0.791970 -0.006186 
0.292969 0.791970 -0.006376 
0.293945 0.791970 -0.006570 
0.294922 0.791970 -0.006770 
0.295898 0.791970 -0.006975 
0.296875 0.791970 -0.007184 
0.297852 0.791970 -0.007400 
0.298828 0.791970 -0.007620 
0.299805 0.791970 -0.007845 
0.300781 0.791970 -0.008076 
0.301758 0.791970 -0.008312 
0.302734 0.791970 -0.008553 
0.303711 0.791970 -0.008799 
0.304688 0.791970 -0.009051 
0.305664 0.791970 -0.009309 
0.306641 0.791970 -0.009571 
0.307617 0.791970 -0.009840 
0.308594 0.791970 -0.010113 
0.309570 0.791970 -0.010392 
0.310547 0.791970 -0.010677 
0.311523 0.791970 -0.010967 
0.312500 0.791970 -0.011263 
0.313477 0.791970 -0.011565 
0.314453 0.791970 -0.011872 
0.315430 0.791970 -0.012185 
0.316406 0.791970 -0.012503 
0.317383 0.791970 -0.012828 
0.318359 0.791970 -0.013158 
0.319336 0.791970 -0.013493 
0.320312 0.791970 -0.013835 
0.321289 0.791970 -0.014183 
0.322266 0.791970 -0.014536 
0.323242 0.791970 -0.014896 
0.324219 0.791970 -0.015261 
0.325195 0.791970 -0.015632 
0.326172 0.791970 -0.016009 
0.327148 0.791970 -0.016393 
0.328125 0.791970 -0.016782 
0.329102 0.791970 -0.017177 
0.330078 0.791970 -0.017579 
0.331055 0.791970 -0.017986 
0.332031 0.791970 -0.018400 
0.333008 0.791970 -0.018820 
0.333984 0.791970 -0.019246 
0.334961 0.791970 -0.019678 
0.335938 0.791970 -0.020117 
0.336914 0.791970 -0.020561 
0.337891 0.791970 -0.021012 
0.338867 0.791970 -0.021470 
0.339844 0.791970 -0.021933 
0.340820 0.791970 -0.022403 
0.341797 0.791970 -0.022879 
0.342773 0.791970 -0.023362 
0.343750 0.791970 -0.023851 
0.344727 0.791970 -0.024346 
0.345703 0.791970 -0.024848 
0.346680 0.791970 -0.025356 
0.347656 0.791970 -0.025871 
0.348633 0.791970 -0.026392 
0.349609 0.791970 -0.026919 
0.350586 0.791970 -0.027453 
0.351562 0.791970 -0.027993 
0.352539 0.791970 -0.028540 
0.353516 0.791970 -0.029093 
0.354492 0.791970 -0.029653 
0.355469 0.791970 -0.030219 
0.356445 0.791970 -0.030792 
0.357422 0.791970 -0.031371 
0.358398 0.791970 -0.031957 
0.359375 0.791970 -0.032549 
0.360352 0.791970 -0.033147 
0.361328 0.791970 -0.033752 
0.362305 0.791970 -0.034364 
0.363281 0.791970 -0.034982 
0.364258 0.791970 -0.035606 
0.365234 0.791970 -0.036237 
0.366211 0.791970 -0.036874 
0.367188 0.791970 -0.037517 
0.368164 0.791970 -0.038167 
0.369141 0.791970 -0.038823 
0.370117 0.791970 -0.039486 
0.371094 0.791970 -0.040155 
0.372070 0.791970 -0.040830 
0.373047 0.791970 -0.041511 
0.374023 0.791970 -0.042199 
0.375000 0.791970 -0.042893 
0.375977 0.791970 -0.043593 
0.376953 0.791970 -0.044299 
0.377930 0.791970 -0.045011 
0.378906 0.791970 -0.045729 
0.379883 0.791970 -0.046453 
0.380859 0.791970 -0.047183 
0.381836 0.791970 -0.047919 
0.382812 0.791970 -0.048661 
0.383789 0.791970 -0.049409 
0.384766 0.791970 -0.050163 
0.385742 0.791970 -0.050922 
0.386719 0.791970 -0.051687 
0.387695 0.791970 -0.052457 
0.388672 0.791970 -0.053233 
0.389648 0.791970 -0.054014 
0.390625 0.791970 -0.054801 
0.391602 0.791970 -0.055593 
0.392578 0.791970 -0.056390 
0.393555 0.791970 -0.057193 
0.394531 0.791970 -0.058000 
0.395508 0.791970 -0.058813 
0.396484 0.791970 -0.059631 
0.397461 0.791970 -0.060453 
0.398438 0.791970 -0.061280 
0.399414 0.791970 -0.062112 
0.400391 0.791970 -0.062948 
0.401367 0.791970 -0.063789 
0.402344 0.791970 -0.064634 
0.403320 0.791970 -0.065483 
0.404297 0.791970 -0.066337 
0.405273 0.791970 -0.067194 
0.406250 0.791970 -0.068056 
0.407227 0.791970 -0.068921 
0.408203 0.791970 -0.069790 
0.409180 0.791970 -0.070663 
0.410156 0.791970 -0.071539 
0.411133 0.791970 -0.072419 
0.412109 0.791970 -0.073302 
0.413086 0.791970 -0.074188 
0.414062 0.791970 -0.075077 
0.415039 0.791970 -0.075969 
0.416016 0.791970 -0.076863 
0.416992 0.791970 -0.077761 
0.417969 0.791970 -0.078661 
0.418945 0.791970 -0.079563 
0.419922 0.791970 -0.080467 
0.420898 0.791970 -0.081374 
0.421875 0.791970 -0.082282 
0.422852 0.791970 -0.083192 
0.423828 0.791970 -0.084104 
0.424805 0.791970 -0.085018 
0.425781 0.791970 -0.085933 
0.426758 0.791970 -0.086849 
0.427734 0.791970 -0.087766 
0.428711 0.791970 -0.088685 
0.429688 0.791970 -0.089604 
0.430664 0.791970 -0.090523 
0.431641 0.791970 -0.091444 
0.432617 0.791970 -0.092365 
0.433594 0.791970 -0.093286 
0.434570 0.791970 -0.094207 
0.435547 0.791970 -0.095128 
0.436523 0.791970 -0.096049 
0.437500 0.791970 -0.096970 
0.438477 0.791970 -0.097890 
0.439453 0.791970 -0.098809 
0.440430 0.791970 -0.099728 
0.441406 0.791970 -0.100646 
0.442383 0.791970 -0.101563 
0.443359 0.791970 -0.102479 
0.444336 0.791970 -0.103394 
0.445312 0.791970 -0.104307 
0.446289 0.791970 -0.105218 
0.447266 0.791970 -0.106128 
0.448242 0.791970 -0.107036 
0.449219 0.791970 -0.107942 
0.450195 0.791970 -0.108846 
0.451172 0.791970 -0.109748 
0.452148 0.791970 -0.110648 
0.453125 0.791970 -0.111545 
0.454102 0.791970 -0.112439 
0.455078 0.791970 -0.113331 
0.456055 0.791970 -0.114220 
0.457031 0.791970 -0.115105 
0.458008 0.791970 -0.115988 
0.458984 0.791970 -0.116868 
0.459961 0.791970 -0.117744 
0.460938 0.791970 -0.118617 
0.461914 0.791970 -0.119487 
0.462891 0.791970 -0.120353 
0.463867 0.791970 -0.121215 
0.464844 0.791970 -0.122073 
0.465820 0.791970 -0.122928 
0.466797 0.791970 -0.123778 
0.467773 0.791970 -0.124625 
0.468750 0.791970 -0.125467 
0.469727 0.791970 -0.126305 
0.470703 0.791970 -0.127139 
0.471680 0.791970 -0.127968 
0.472656 0.791970 -0.128793 
0.473633 0.791970 -0.129613 
0.474609 0.791970 -0.130428 
0.475586 0.791970 -0.131239 
0.476562 0.791970 -0.132045 
0.477539 0.791970 -0.132846 
0.478516 0.791970 -0.133643 
0.479492 0.791970 -0.134434 
0.480469 0.791970 -0.135220 
0.481445 0.791970 -0.136001 
0.482422 0.791970 -0.136777 
0.483398 0.791970 -0.137547 
0.484375 0.791970 -0.138313 
0.485352 0.791970 -0.139073 
0.486328 0.791970 -0.139827 
0.487305 0.791970 -0.140576 
0.488281 0.791970 -0.141320 
0.489258 0.791970 -0.142058 
0.490234 0.791970 -0.142791 
0.491211 0.791970 -0.143518 
0.492188 0.791970 -0.144240 
0.493164 0.791970 -0.144956 
0.494141 0.791970 -0.145666 
0.495117 0.791970 -0.146370 
0.496094 0.791970 -0.147069 
0.497070 0.791970 -0.147762 
0.498047 0.791970 -0.148449 
0.499023 0.791970 -0.149130 
0.500000 0.791970 -0.149806 
0.500977 0.791970 -0.150476 
0.501953 0.791970 -0.151140 
0.502930 0.791970 -0.151798 
0.503906 0.791970 -0.152450 
0.504883 0.791970 -0.153096 
0.505859 0.791970 -0.153736 
0.506836 0.791970 -0.154371 
0.507812 0.791970 -0.154999 
0.508789 0.791970 -0.155622 
0.509766 0.791970 -0.156238 
0.510742 0.791970 -0.156849 
0.511719 0.791970 -0.157453 
0.512695 0.791970 -0.158052 
0.513672 0.791970 -0.158645 
0.514648 0.791970 -0.159232 
0.515625 0.791970 -0.159813 
0.516602 0.791970 -0.160387 
0.517578 0.791970 -0.160956 
0.518555 0.791970 -0.161520 
0.519531 0.791970 -0.162077 
0.520508 0.791970 -0.162628 
0.521484 0.791970 -0.163173 
0.522461 0.791970 -0.163713 
0.523438 0.791970 -0.164246 
0.524414 0.791970 -0.164774 
0.525391 0.791970 -0.165295 
0.526367 0.791970 -0.165811 
0.527344 0.791970 -0.166321 
0.528320 0.791970 -0.166826 
0.529297 0.791970 -0.167324 
0.530273 0.791970 -0.167817 
0.531250 0.791970 -0.168303 
0.532227 0.791970 -0.168784 
0.533203 0.791970 -0.169260 
0.534180 0.791970 -0.169729 
0.535156 0.791970 -0.170193 
0.536133 0.791970 -0.170651 
0.537109 0.791970 -0.171103 
0.538086 0.791970 -0.171550 
0.539062 0.791970 -0.171991 
0.540039 0.791970 -0.172427 
0.541016 0.791970 -0.172857 
0.541992 0.791970 -0.173281 
0.542969 0.791970 -0.173700 
0.543945 0.791970 -0.174113 
0.544922 0.791970 -0.174520 
0.545898 0.791970 -0.174923 
0.546875 0.791970 -0.175319 
0.547852 0.791970 -0.175711 
0.548828 0.791970 -0.176096 
0.549805 0.791970 -0.176477 
0.550781 0.791970 -0.176852 
0.551758 0.791970 -0.177221 
0.552734 0.791970 -0.177586 
0.553711 0.791970 -0.177945 
0.554688 0.791970 -0.178299 
0.555664 0.791970 -0.178647 
0.556641 0.791970 -0.178990 
0.557617 0.791970 -0.179328 
0.558594 0.791970 -0.179661 
0.559570 0.791970 -0.179989 
0.560547 0.791970 -0.180311 
0.561523 0.791970 -0.180629 
0.562500 0.791970 -0.180941 
0.563477 0.791970 -0.181248 
0.564453 0.791970 -0.181551 
0.565430 0.791970 -0.181848 
0.566406 0.791970 -0.182140 
0.567383 0.791970 -0.182427 
0.568359 0.791970 -0.182710 
0.569336 0.791970 -0.182987 
0.570312 0.791970 -0.183260 
0.571289 0.791970 -0.183527 
0.572266 0.791970 -0.183790 
0.573242 0.791970 -0.184048 
0.574219 0.791970 -0.184302 
0.575195 0.791970 -0.184550 
0.576172 0.791970 -0.184794 
0.577148 0.791970 -0.185033 
0.578125 0.791970 -0.185268 
0.579102 0.791970 -0.185498 
0.580078 0.791970 -0.185723 
0.581055 0.791970 -0.185943 
0.582031 0.791970 -0.186159 
0.583008 0.791970 -0.186371 
0.583984 0.791970 -0.186578 
0.584961 0.791970 -0.186780 
0.585938 0.791970 -0.186978 
0.586914 0.791970 -0.187172 
0.587891 0.791970 -0.187361 
0.588867 0.791970 -0.187546 
0.589844 0.791970 -0.187726 
0.590820 0.791970 -0.187902 
0.591797 0.791970 -0.188074 
0.592773 0.791970 -0.188241 
0.593750 0.791970 -0.188404 
0.594727 0.791970 -0.188563 
0.595703 0.791970 -0.188718 
0.596680 0.791970 -0.188869 
0.597656 0.791970 -0.189015 
0.598633 0.791970 -0.189157 
0.599609 0.791970 -0.189295 
0.600586 0.791970 -0.189429 
0.601562 0.791970 -0.189559 
0.602539 0.791970 -0.189685 
0.603516 0.791970 -0.189807 
0.604492 0.791970 -0.189925 
0.605469 0.791970 -0.190039 
0.606445 0.791970 -0.190149 
0.607422 0.791970 -0.190255 
0.608398 0.791970 -0.190357 
0.609375 0.791970 -0.190455 
0.610352 0.791970 -0.190549 
0.611328 0.791970 -0.190640 
0.612305 0.791970 -0.190726 
0.613281 0.791970 -0.190809 
0.614258 0.791970 -0.190888 
0.615234 0.791970 -0.190964 
0.616211 0.791970 -0.191036 
0.617188 0.791970 -0.191104 
0.618164 0.791970 -0.191168 
0.619141 0.791970 -0.191228 
0.620117 0.791970 -0.191285 
0.621094 0.791970 -0.191339 
0.622070 0.791970 -0.191389 
0.623047 0.791970 -0.191435 
0.624023 0.791970 -0.191478 
0.625000 0.791970 -0.191517 
0.625977 0.791970 -0.191552 
0.626953 0.791970 -0.191585 
0.627930 0.791970 -0.191613 
0.628906 0.791970 -0.191639 
0.629883 0.791970 -0.191661 
0.630859 0.791970 -0.191679 
0.631836 0.791970 -0.191694 
0.632812 0.791970 -0.191706 
0.633789 0.791970 -0.191714 
0.634766 0.791970 -0.191719 
0.635742 0.791970 -0.191721 
0.636719 0.791970 -0.191720 
0.637695 0.791970 -0.191715 
0.638672 0.791970 -0.191707 
0.639648 0.791970 -0.191696 
0.640625 0.791970 -0.191681 
0.641602 0.791970 -0.191664 
0.642578 0.791970 -0.191643 
0.643555 0.791970 -0.191619 
0.644531 0.791970 -0.191592 
0.645508 0.791970 -0.191562 
0.646484 0.791970 -0.191529 
0.647461 0.791970 -0.191492 
0.648438 0.791970 -0.191453 
0.649414 0.791970 -0.191411 
0.650391 0.791970 -0.191365 
0.651367 0.791970 -0.191317 
0.652344 0.791970 -0.191266 
0.653320 0.791970 -0.191211 
0.654297 0.791970 -0.191154 
0.655273 0.791970 -0.191094 
0.656250 0.791970 -0.191031 
0.657227 0.791970 -0.190965 
0.658203 0.791970 -0.190896 
0.659180 0.791970 -0.190825 
0.660156 0.791970 -0.190750 
0.661133 0.791970 -0.190673 
0.662109 0.791970 -0.190593 
0.663086 0.791970 -0.190510 
0.664062 0.791970 -0.190424 
0.665039 0.791970 -0.190336 
0.666016 0.791970 -0.190245 
0.666992 0.791970 -0.190151 
0.667969 0.791970 -0.190054 
0.668945 0.791970 -0.189955 
0.669922 0.791970 -0.189853 
0.670898 0.791970 -0.189749 
0.671875 0.791970 -0.189642 
0.672852 0.791970 -0.189532 
0.673828 0.791970 -0.189420 
0.674805 0.791970 -0.189305 
0.675781 0.791970 -0.189187 
0.676758 0.791970 -0.189067 
0.677734 0.791970 -0.188945 
0.678711 0.791970 -0.188819 
0.679688 0.791970 -0.188692 
0.680664 0.791970 -0.188562 
0.681641 0.791970 -0.188429 
0.682617 0.791970 -0.188294 
0.683594 0.791970 -0.188157 
0.684570 0.791970 -0.188017 
0.685547 0.791970 -0.187874 
0.686523 0.791970 -0.187730 
0.687500 0.791970 -0.187582 
0.688477 0.791970 -0.187433 
0.689453 0.791970 -0.187281 
0.690430 0.791970 -0.187127 
0.691406 0.791970 -0.186970 
0.692383 0.791970 -0.186811 
0.693359 0.791970 -0.186650 
0.694336 0.791970 -0.186487 
0.695312 0.791970 -0.186321 
0.696289 0.791970 -0.186153 
0.697266 0.791970 -0.185983 
0.698242 0.791970 -0.185810 
0.699219 0.791970 -0.185636 
0.700195 0.791970 -0.185459 
0.701172 0.791970 -0.185280 
0.702148 0.791970 -0.185098 
0.703125 0.791970 -0.184915 
0.704102 0.791970 -0.184729 
0.705078 0.791970 -0.184542 
0.706055 0.791970 -0.184352 
0.707031 0.791970 -0.184160 
0.708008 0.791970 -0.183966 
0.708984 0.791970 -0.183770 
0.709961 0.791970 -0.183572 
0.710938 0.791970 -0.183371 
0.711914 0.791970 -0.183169 
0.712891 0.791970 -0.182965 
0.713867 0.791970 -0.182758 
0.714844 0.791970 -0.182550 
0.715820 0.791970 -0.182340 
0.716797 0.791970 -0.182127 
0.717773 0.791970 -0.181913 
0.718750 0.791970 -0.181697 
0.719727 0.791970 -0.181478 
0.720703 0.791970 -0.181258 
0.721680 0.791970 -0.181036 
0.722656 0.791970 -0.180812 
0.723633 0.791970 -0.180586 
0.724609 0.791970 -0.180358 
0.725586 0.791970 -0.180128 
0.726562 0.791970 -0.179897 
0.727539 0.791970 -0.179663 
0.728516 0.791970 -0.179428 
0.729492 0.791970 -0.179191 
0.730469 0.791970 -0.178952 
0.731445 0.791970 -0.178711 
0.732422 0.791970 -0.178469 
0.733398 0.791970 -0.178225 
0.734375 0.791970 -0.177978 
0.735352 0.791970 -0.177731 
0.736328 0.791970 -0.177481 
0.737305 0.791970 -0.177230 
0.738281 0.791970 -0.176977 
0.739258 0.791970 -0.176722 
0.740234 0.791970 -0.176465 
0.741211 0.791970 -0.176207 
0.742188 0.791970 -0.175947 
0.743164 0.791970 -0.175686 
0.744141 0.791970 -0.175422 
0.745117 0.791970 -0.175157 
0.746094 0.791970 -0.174891 
0.747070 0.791970 -0.174623 
0.748047 0.791970 -0.174353 
0.749023 0.791970 -0.174081 
0.750000 0.791970 -0.173808 
0.750977 0.791970 -0.173534 
0.751953 0.791970 -0.173258 
0.752930 0.791970 -0.172980 
0.753906 0.791970 -0.172700 
0.754883 0.791970 -0.172420 
0.755859 0.791970 -0.172137 
0.756836 0.791970 -0.171853 
0.757812 0.791970 -0.171568 
0.758789 0.791970 -0.171281 
0.759766 0.791970 -0.170992 
0.760742 0.791970 -0.170702 
0.761719 0.791970 -0.170411 
0.762695 0.791970 -0.170118 
0.763672 0.791970 -0.169823 
0.764648 0.791970 -0.169527 
0.765625 0.791970 -0.169230 
0.766602 0.791970 -0.168931 
0.767578 0.791970 -0.168631 
0.768555 0.791970 -0.168330 
0.769531 0.791970 -0.168027 
0.770508 0.791970 -0.167722 
0.771484 0.791970 -0.167416 
0.772461 0.791970 -0.167109 
0.773438 0.791970 -0.166801 
0.774414 0.791970 -0.166491 
0.775391 0.791970 -0.166179 
0.776367 0.791970 -0.165867 
0.777344 0.791970 -0.165553 
0.778320 0.791970 -0.165238 
0.779297 0.791970 -0.164921 
0.780273 0.791970 -0.164603 
0.781250 0.791970 -0.164284 
0.782227 0.791970 -0.163963 
0.783203 0.791970 -0.163642 
0.784180 0.791970 -0.163319 
0.785156 0.791970 -0.162994 
0.786133 0.791970 -0.162669 
0.787109 0.791970 -0.162342 
0.788086 0.791970 -0.162014 
0.789062 0.791970 -0.161685 
0.790039 0.791970 -0.161354 
0.791016 0.791970 -0.161023 
0.791992 0.791970 -0.160690 
0.792969 0.791970 -0.160356 
0.793945 0.791970 -0.160020 
0.794922 0.791970 -0.159684 
0.795898 0.791970 -0.159346 
0.796875 0.791970 -0.159008 
0.797852 0.791970 -0.158668 
0.798828 0.791970 -0.158327 
0.799805 0.791970 -0.157984 
0.800781 0.791970 -0.157641 
0.801758 0.791970 -0.157297 
0.802734 0.791970 -0.156951 
0.803711 0.791970 -0.156605 
0.804688 0.791970 -0.156257 
0.805664 0.791970 -0.155908 
0.806641 0.791970 -0.155558 
0.807617 0.791970 -0.155207 
0.808594 0.791970 -0.154855 
0.809570 0.791970 -0.154502 
0.810547 0.791970 -0.154148 
0.811523 0.791970 -0.153793 
0.812500 0.791970 -0.153437 
0.813477 0.791970 -0.153079 
0.814453 0.791970 -0.152721 
0.815430 0.791970 -0.152362 
0.816406 0.791970 -0.152002 
0.817383 0.791970 -0.151640 
0.818359 0.791970 -0.151278 
0.819336 0.791970 -0.150915 
0.820312 0.791970 -0.150551 
0.821289 0.791970 -0.150186 
0.822266 0.791970 -0.149820 
0.823242 0.791970 -0.149453 
0.824219 0.791970 -0.149085 
0.825195 0.791970 -0.148716 
0.826172 0.791970 -0.148346 
0.827148 0.791970 -0.147976 
0.828125 0.791970 -0.147604 
0.829102 0.791970 -0.147231 
0.830078 0.791970 -0.146858 
0.831055 0.791970 -0.146484 
0.832031 0.791970 -0.146109 
0.833008 0.791970 -0.145733 
0.833984 0.791970 -0.145356 
0.834961 0.791970 -0.144978 
0.835938 0.791970 -0.144600 
0.836914 0.791970 -0.144220 
0.837891 0.791970 -0.143840 
0.838867 0.791970 -0.143459 
0.839844 0.791970 -0.143077 
0.840820 0.791970 -0.142694 
0.841797 0.791970 -0.142311 
0.842773 0.791970 -0.141927 
0.843750 0.791970 -0.141541 
0.844727 0.791970 -0.141156 
0.845703 0.791970 -0.140769 
0.846680 0.791970 -0.140382 
0.847656 0.791970 -0.139994 
0.848633 0.791970 -0.139605 
0.849609 0.791970 -0.139215 
0.850586 0.791970 -0.138825 
0.851562 0.791970 -0.138434 
0.852539 0.791970 -0.138042 
0.853516 0.791970 -0.137649 
0.854492 0.791970 -0.137256 
0.855469 0.791970 -0.136862 
0.856445 0.791970 -0.136467 
0.857422 0.791970 -0.136072 
0.858398 0.791970 -0.135676 
0.859375 0.791970 -0.135279 
0.860352 0.791970 -0.134882 
0.861328 0.791970 -0.134484 
0.862305 0.791970 -0.134085 
0.863281 0.791970 -0.133686 
0.864258 0.791970 -0.133286 
0.865234 0.791970 -0.132886 
0.866211 0.791970 -0.132484 
0.867188 0.791970 -0.132083 
0.868164 0.791970 -0.131680 
0.869141 0.791970 -0.131277 
0.870117 0.791970 -0.130874 
0.871094 0.791970 -0.130469 
0.872070 0.791970 -0.130065 
0.873047 0.791970 -0.129659 
0.874023 0.791970 -0.129253 
0.875000 0.791970 -0.128847 
0.875977 0.791970 -0.128440 
0.876953 0.791970 -0.128032 
0.877930 0.791970 -0.127624 
0.878906 0.791970 -0.127215 
0.879883 0.791970 -0.126806 
0.880859 0.791970 -0.126397 
0.881836 0.791970 -0.125986 
0.882812 0.791970 -0.125576 
0.883789 0.791970 -0.125164 
0.884766 0.791970 -0.124753 
0.885742 0.791970 -0.124340 
0.886719 0.791970 -0.123928 
0.887695 0.791970 -0.123514 
0.888672 0.791970 -0.123101 
0.889648 0.791970 -0.122687 
0.890625 0.791970 -0.122272 
0.891602 0.791970 -0.121857 
0.892578 0.791970 -0.121442 
0.893555 0.791970 -0.121026 
0.894531 0.791970 -0.120609 
0.895508 0.791970 -0.120193 
0.896484 0.791970 -0.119776 
0.897461 0.791970 -0.119358 
0.898438 0.791970 -0.118940 
0.899414 0.791970 -0.118522 
0.900391 0.791970 -0.118103 
0.901367 0.791970 -0.117684 
0.902344 0.791970 -0.117264 
0.903320 0.791970 -0.116845 
0.904297 0.791970 -0.116424 
0.905273 0.791970 -0.116004 
0.906250 0.791970 -0.115583 
0.907227 0.791970 -0.115162 
0.908203 0.791970 -0.114740 
0.909180 0.791970 -0.114318 
0.910156 0.791970 -0.113896 
0.911133 0.791970 -0.113473 
0.912109 0.791970 -0.113050 
0.913086 0.791970 -0.112627 
0.914062 0.791970 -0.112204 
0.915039 0.791970 -0.111780 
0.916016 0.791970 -0.111356 
0.916992 0.791970 -0.110932 
0.917969 0.791970 -0.110507 
0.918945 0.791970 -0.110082 
0.919922 0.791970 -0.109657 
0.920898 0.791970 -0.109232 
0.921875 0.791970 -0.108806 
0.922852 0.791970 -0.108380 
0.923828 0.791970 -0.107954 
0.924805 0.791970 -0.107528 
0.925781 0.791970 -0.107101 
0.926758 0.791970 -0.106675 
0.927734 0.791970 -0.106248 
0.928711 0.791970 -0.105821 
0.929688 0.791970 -0.105393 
0.930664 0.791970 -0.104966 
0.931641 0.791970 -0.104538 
0.932617 0.791970 -0.104110 
0.933594 0.791970 -0.103682 
0.934570 0.791970 -0.103254 
0.935547 0.791970 -0.102826 
0.936523 0.791970 -0.102398 
0.937500 0.791970 -0.101969 
0.938477 0.791970 -0.101540 
0.939453 0.791970 -0.101111 
0.940430 0.791970 -0.100683 
0.941406 0.791970 -0.100253 
0.942383 0.791970 -0.099824 
0.943359 0.791970 -0.099395 
0.944336 0.791970 -0.098966 
0.945312 0.791970 -0.098536 
0.946289 0.791970 -0.098107 
0.947266 0.791970 -0.097677 
0.948242 0.791970 -0.097248 
0.949219 0.791970 -0.096818 
0.950195 0.791970 -0.096388 
0.951172 0.791970 -0.095958 
0.952148 0.791970 -0.095528 
0.953125 0.791970 -0.095099 
0.954102 0.791970 -0.094669 
0.955078 0.791970 -0.094239 
0.956055 0.791970 -0.093809 
0.957031 0.791970 -0.093379 
0.958008 0.791970 -0.092949 
0.958984 0.791970 -0.092519 
0.959961 0.791970 -0.092089 
0.960938 0.791970 -0.091659 
0.961914 0.791970 -0.091229 
0.962891 0.791970 -0.090800 
0.963867 0.791970 -0.090370 
0.964844 0.791970 -0.089940 
0.965820 0.791970 -0.089510 
0.966797 0.791970 -0.089081 
0.967773 0.791970 -0.088651 
0.968750 0.791970 -0.088222 
0.969727 0.791970 -0.087792 
0.970703 0.791970 -0.087363 
0.971680 0.791970 -0.086934 
0.972656 0.791970 -0.086505 
0.973633 0.791970 -0.086076 
0.974609 0.791970 -0.085647 
0.975586 0.791970 -0.085218 
0.976562 0.791970 -0.084790 
0.977539 0.791970 -0.084361 
0.978516 0.791970 -0.083933 
0.979492 0.791970 -0.083505 
0.980469 0.791970 -0.083077 
0.981445 0.791970 -0.082649 
0.982422 0.791970 -0.082221 
0.983398 0.791970 -0.081794 
0.984375 0.791970 -0.081367 
0.985352 0.791970 -0.080939 
0.986328 0.791970 -0.080513 
0.987305 0.791970 -0.080086 
0.988281 0.791970 -0.079659 
0.989258 0.791970 -0.079233 
0.990234 0.791970 -0.078807 
0.991211 0.791970 -0.078381 
0.992188 0.791970 -0.077956 
0.993164 0.791970 -0.077530 
0.994141 0.791970 -0.077105 
0.995117 0.791970 -0.076681 
0.996094 0.791970 -0.076256 
0.997070 0.791970 -0.075832 
0.998047 0.791970 -0.075408 
0.999023 0.791970 -0.074984 


==> data/BUSineA10M40kK1024step3.dat <==
0.000000 1.271253 -0.068334 
0.000977 1.271253 -0.067989 
0.001953 1.271253 -0.067645 
0.002930 1.271253 -0.067301 
0.003906 1.271253 -0.066957 
0.004883 1.271253 -0.066614 
0.005859 1.271253 -0.066271 
0.006836 1.271253 -0.065928 
0.007812 1.271253 -0.065585 
0.008789 1.271253 -0.065243 
0.009766 1.271253 -0.064900 
0.010742 1.271253 -0.064559 
0.011719 1.271253 -0.064217 
0.012695 1.271253 -0.063876 
0.013672 1.271253 -0.063535 
0.014648 1.271253 -0.063194 
0.015625 1.271253 -0.062854 
0.016602 1.271253 -0.062513 
0.017578 1.271253 -0.062174 
0.018555 1.271253 -0.061834 
0.019531 1.271253 -0.061495 
0.020508 1.271253 -0.061156 
0.021484 1.271253 -0.060818 
0.022461 1.271253 -0.060480 
0.023438 1.271253 -0.060142 
0.024414 1.271253 -0.059804 
0.025391 1.271253 -0.059467 
0.026367 1.271253 -0.059131 
0.027344 1.271253 -0.058794 
0.028320 1.271253 -0.058458 
0.029297 1.271253 -0.058123 
0.030273 1.271253 -0.057787 
0.031250 1.271253 -0.057453 
0.032227 1.271253 -0.057118 
0.033203 1.271253 -0.056784 
0.034180 1.271253 -0.056450 
0.035156 1.271253 -0.056117 
0.036133 1.271253 -0.055784 
0.037109 1.271253 -0.055452 
0.038086 1.271253 -0.055120 
0.039062 1.271253 -0.054788 
0.040039 1.271253 -0.054457 
0.041016 1.271253 -0.054127 
0.041992 1.271253 -0.053797 
0.042969 1.271253 -0.053467 
0.043945 1.271253 -0.053137 
0.044922 1.271253 -0.052809 
0.045898 1.271253 -0.052480 
0.046875 1.271253 -0.052152 
0.047852 1.271253 -0.051825 
0.048828 1.271253 -0.051498 
0.049805 1.271253 -0.051172 
0.050781 1.271253 -0.050846 
0.051758 1.271253 -0.050521 
0.052734 1.271253 -0.050196 
0.053711 1.271253 -0.049871 
0.054688 1.271253 -0.049548 
0.055664 1.271253 -0.049224 
0.056641 1.271253 -0.048902 
0.057617 1.271253 -0.048579 
0.058594 1.271253 -0.048258 
0.059570 1.271253 -0.047937 
0.060547 1.271253 -0.047616 
0.061523 1.271253 -0.047296 
0.062500 1.271253 -0.046977 
0.063477 1.271253 -0.046658 
0.064453 1.271253 -0.046340 
0.065430 1.271253 -0.046022 
0.066406 1.271253 -0.045705 
0.067383 1.271253 -0.045389 
0.068359 1.271253 -0.045073 
0.069336 1.271253 -0.044758 
0.070312 1.271253 -0.044444 
0.071289 1.271253 -0.044130 
0.072266 1.271253 -0.043816 
0.073242 1.271253 -0.043504 
0.074219 1.271253 -0.043192 
0.075195 1.271253 -0.042881 
0.076172 1.271253 -0.042570 
0.077148 1.271253 -0.042260 
0.078125 1.271253 -0.041951 
0.079102 1.271253 -0.041643 
0.080078 1.271253 -0.041335 
0.081055 1.271253 -0.041028 
0.082031 1.271253 -0.040722 
0.083008 1.271253 -0.040416 
0.083984 1.271253 -0.040111 
0.084961 1.271253 -0.039807 
0.085938 1.271253 -0.039503 
0.086914 1.271253 -0.039201 
0.087891 1.271253 -0.038899 
0.088867 1.271253 -0.038598 
0.089844 1.271253 -0.038298 
0.090820 1.271253 -0.037998 
0.091797 1.271253 -0.037699 
0.092773 1.271253 -0.037401 
0.093750 1.271253 -0.037104 
0.094727 1.271253 -0.036808 
0.095703 1.271253 -0.036512 
0.096680 1.271253 -0.036218 
0.097656 1.271253 -0.035924 
0.098633 1.271253 -0.035631 
0.099609 1.271253 -0.035339 
0.100586 1.271253 -0.035048 
0.101562 1.271253 -0.034757 
0.102539 1.271253 -0.034468 
0.103516 1.271253 -0.034179 
0.104492 1.271253 -0.033892 
0.105469 1.271253 -0.033605 
0.106445 1.271253 -0.033319 
0.107422 1.271253 -0.033034 
0.108398 1.271253 -0.032750 
0.109375 1.271253 -0.032467 
0.110352 1.271253 -0.032185 
0.111328 1.271253 -0.031904 
0.112305 1.271253 -0.031624 
0.113281 1.271253 -0.031345 
0.114258 1.271253 -0.031067 
0.115234 1.271253 -0.030789 
0.116211 1.271253 -0.030513 
0.117188 1.271253 -0.030238 
0.118164 1.271253 -0.029964 
0.119141 1.271253 -0.029691 
0.120117 1.271253 -0.029419 
0.121094 1.271253 -0.029148 
0.122070 1.271253 -0.028878 
0.123047 1.271253 -0.028610 
0.124023 1.271253 -0.028342 
0.125000 1.271253 -0.028075 
0.125977 1.271253 -0.027810 
0.126953 1.271253 -0.027546 
0.127930 1.271253 -0.027282 
0.128906 1.271253 -0.027020 
0.129883 1.271253 -0.026760 
0.130859 1.271253 -0.026500 
0.131836 1.271253 -0.026241 
0.132812 1.271253 -0.025984 
0.133789 1.271253 -0.025728 
0.134766 1.271253 -0.025473 
0.135742 1.271253 -0.025219 
0.136719 1.271253 -0.024967 
0.137695 1.271253 -0.024715 
0.138672 1.271253 -0.024465 
0.139648 1.271253 -0.024217 
0.140625 1.271253 -0.023969 
0.141602 1.271253 -0.023723 
0.142578 1.271253 -0.023478 
0.143555 1.271253 -0.023234 
0.144531 1.271253 -0.022992 
0.145508 1.271253 -0.022751 
0.146484 1.271253 -0.022512 
0.147461 1.271253 -0.022274 
0.148438 1.271253 -0.022037 
0.149414 1.271253 -0.021801 
0.150391 1.271253 -0.021567 
0.151367 1.271253 -0.021335 
0.152344 1.271253 -0.021104 
0.153320 1.271253 -0.020874 
0.154297 1.271253 -0.020646 
0.155273 1.271253 -0.020419 
0.156250 1.271253 -0.020194 
0.157227 1.271253 -0.019970 
0.158203 1.271253 -0.019748 
0.159180 1.271253 -0.019527 
0.160156 1.271253 -0.019307 
0.161133 1.271253 -0.019090 
0.162109 1.271253 -0.018874 
0.163086 1.271253 -0.018659 
0.164062 1.271253 -0.018446 
0.165039 1.271253 -0.018235 
0.166016 1.271253 -0.018025 
0.166992 1.271253 -0.017817 
0.167969 1.271253 -0.017611 
0.168945 1.271253 -0.017406 
0.169922 1.271253 -0.017203 
0.170898 1.271253 -0.017001 
0.171875 1.271253 -0.016802 
0.172852 1.271253 -0.016604 
0.173828 1.271253 -0.016408 
0.174805 1.271253 -0.016213 
0.175781 1.271253 -0.016021 
0.176758 1.271253 -0.015830 
0.177734 1.271253 -0.015641 
0.178711 1.271253 -0.015454 
0.179688 1.271253 -0.015269 
0.180664 1.271253 -0.015085 
0.181641 1.271253 -0.014904 
0.182617 1.271253 -0.014724 
0.183594 1.271253 -0.014546 
0.184570 1.271253 -0.014370 
0.185547 1.271253 -0.014197 
0.186523 1.271253 -0.014025 
0.187500 1.271253 -0.013855 
0.188477 1.271253 -0.013687 
0.189453 1.271253 -0.013521 
0.190430 1.271253 -0.013358 
0.191406 1.271253 -0.013196 
0.192383 1.271253 -0.013036 
0.193359 1.271253 -0.012879 
0.194336 1.271253 -0.012724 
0.195312 1.271253 -0.012570 
0.196289 1.271253 -0.012419 
0.197266 1.271253 -0.012271 
0.198242 1.271253 -0.012124 
0.199219 1.271253 -0.011980 
0.200195 1.271253 -0.011838 
0.201172 1.271253 -0.011698 
0.202148 1.271253 -0.011560 
0.203125 1.271253 -0.011425 
0.204102 1.271253 -0.011292 
0.205078 1.271253 -0.011162 
0.206055 1.271253 -0.011034 
0.207031 1.271253 -0.010908 
0.208008 1.271253 -0.010785 
0.208984 1.271253 -0.010664 
0.209961 1.271253 -0.010546 
0.210938 1.271253 -0.010431 
0.211914 1.271253 -0.010317 
0.212891 1.271253 -0.010207 
0.213867 1.271253 -0.010099 
0.214844 1.271253 -0.009993 
0.215820 1.271253 -0.009891 
0.216797 1.271253 -0.009791 
0.217773 1.271253 -0.009693 
0.218750 1.271253 -0.009599 
0.219727 1.271253 -0.009507 
0.220703 1.271253 -0.009418 
0.221680 1.271253 -0.009332 
0.222656 1.271253 -0.009248 
0.223633 1.271253 -0.009168 
0.224609 1.271253 -0.009090 
0.225586 1.271253 -0.009015 
0.226562 1.271253 -0.008944 
0.227539 1.271253 -0.008875 
0.228516 1.271253 -0.008809 
0.229492 1.271253 -0.008746 
0.230469 1.271253 -0.008687 
0.231445 1.271253 -0.008630 
0.232422 1.271253 -0.008577 
0.233398 1.271253 -0.008527 
0.234375 1.271253 -0.008480 
0.235352 1.271253 -0.008436 
0.236328 1.271253 -0.008396 
0.237305 1.271253 -0.008359 
0.238281 1.271253 -0.008325 
0.239258 1.271253 -0.008295 
0.240234 1.271253 -0.008268 
0.241211 1.271253 -0.008244 
0.242188 1.271253 -0.008225 
0.243164 1.271253 -0.008208 
0.244141 1.271253 -0.008195 
0.245117 1.271253 -0.008186 
0.246094 1.271253 -0.008181 
0.247070 1.271253 -0.008179 
0.248047 1.271253 -0.008181 
0.249023 1.271253 -0.008187 
0.250000 1.271253 -0.008196 
0.250977 1.271253 -0.008210 
0.251953 1.271253 -0.008227 
0.252930 1.271253 -0.008248 
0.253906 1.271253 -0.008273 
0.254883 1.271253 -0.008303 
0.255859 1.271253 -0.008336 
0.256836 1.271253 -0.008374 
0.257812 1.271253 -0.008416 
0.258789 1.271253 -0.008462 
0.259766 1.271253 -0.008512 
0.260742 1.271253 -0.008566 
0.261719 1.271253 -0.008625 
0.262695 1.271253 -0.008689 
0.263672 1.271253 -0.008757 
0.264648 1.271253 -0.008829 
0.265625 1.271253 -0.008906 
0.266602 1.271253 -0.008988 
0.267578 1.271253 -0.009074 
0.268555 1.271253 -0.009165 
0.269531 1.271253 -0.009261 
0.270508 1.271253 -0.009362 
0.271484 1.271253 -0.009468 
0.272461 1.271253 -0.009579 
0.273438 1.271253 -0.009695 
0.274414 1.271253 -0.009815 
0.275391 1.271253 -0.009942 
0.276367 1.271253 -0.010073 
0.277344 1.271253 -0.010209 
0.278320 1.271253 -0.010351 
0.279297 1.271253 -0.010499 
0.280273 1.271253 -0.010652 
0.281250 1.271253 -0.010810 
0.282227 1.271253 -0.010974 
0.283203 1.271253 -0.011144 
0.284180 1.271253 -0.011320 
0.285156 1.271253 -0.011502 
0.286133 1.271253 -0.011689 
0.287109 1.271253 -0.011882 
0.288086 1.271253 -0.012082 
0.289062 1.271253 -0.012288 
0.290039 1.271253 -0.012500 
0.291016 1.271253 -0.012718 
0.291992 1.271253 -0.012942 
0.292969 1.271253 -0.013174 
0.293945 1.271253 -0.013411 
0.294922 1.271253 -0.013656 
0.295898 1.271253 -0.013907 
0.296875 1.271253 -0.014165 
0.297852 1.271253 -0.014430 
0.298828 1.271253 -0.014702 
0.299805 1.271253 -0.014981 
0.300781 1.271253 -0.015267 
0.301758 1.271253 -0.015560 
0.302734 1.271253 -0.015861 
0.303711 1.271253 -0.016170 
0.304688 1.271253 -0.016486 
0.305664 1.271253 -0.016809 
0.306641 1.271253 -0.017141 
0.307617 1.271253 -0.017480 
0.308594 1.271253 -0.017828 
0.309570 1.271253 -0.018183 
0.310547 1.271253 -0.018547 
0.311523 1.271253 -0.018919 
0.312500 1.271253 -0.019300 
0.313477 1.271253 -0.019689 
0.314453 1.271253 -0.020087 
0.315430 1.271253 -0.020494 
0.316406 1.271253 -0.020910 
0.317383 1.271253 -0.021334 
0.318359 1.271253 -0.021768 
0.319336 1.271253 -0.022211 
0.320312 1.271253 -0.022664 
0.321289 1.271253 -0.023126 
0.322266 1.271253 -0.023598 
0.323242 1.271253 -0.024080 
0.324219 1.271253 -0.024571 
0.325195 1.271253 -0.025073 
0.326172 1.271253 -0.025585 
0.327148 1.271253 -0.026107 
0.328125 1.271253 -0.026640 
0.329102 1.271253 -0.027183 
0.330078 1.271253 -0.027737 
0.331055 1.271253 -0.028302 
0.332031 1.271253 -0.028878 
0.333008 1.271253 -0.029466 
0.333984 1.271253 -0.030064 
0.334961 1.271253 -0.030674 
0.335938 1.271253 -0.031296 
0.336914 1.271253 -0.031929 
0.337891 1.271253 -0.032574 
0.338867 1.271253 -0.033231 
0.339844 1.271253 -0.033901 
0.340820 1.271253 -0.034582 
0.341797 1.271253 -0.035276 
0.342773 1.271253 -0.035983 
0.343750 1.271253 -0.036702 
0.344727 1.271253 -0.037434 
0.345703 1.271253 -0.038178 
0.346680 1.271253 -0.038936 
0.347656 1.271253 -0.039707 
0.348633 1.271253 -0.040491 
0.349609 1.271253 -0.041289 
0.350586 1.271253 -0.042100 
0.351562 1.271253 -0.042924 
0.352539 1.271253 -0.043762 
0.353516 1.271253 -0.044614 
0.354492 1.271253 -0.045479 
0.355469 1.271253 -0.046358 
0.356445 1.271253 -0.047251 
0.357422 1.271253 -0.048157 
0.358398 1.271253 -0.049078 
0.359375 1.271253 -0.050012 
0.360352 1.271253 -0.050960 
0.361328 1.271253 -0.051922 
0.362305 1.271253 -0.052898 
0.363281 1.271253 -0.053887 
0.364258 1.271253 -0.054890 
0.365234 1.271253 -0.055906 
0.366211 1.271253 -0.056935 
0.367188 1.271253 -0.057978 
0.368164 1.271253 -0.059033 
0.369141 1.271253 -0.060102 
0.370117 1.271253 -0.061183 
0.371094 1.271253 -0.062276 
0.372070 1.271253 -0.063381 
0.373047 1.271253 -0.064498 
0.374023 1.271253 -0.065626 
0.375000 1.271253 -0.066765 
0.375977 1.271253 -0.067915 
0.376953 1.271253 -0.069075 
0.377930 1.271253 -0.070245 
0.378906 1.271253 -0.071424 
0.379883 1.271253 -0.072612 
0.380859 1.271253 -0.073808 
0.381836 1.271253 -0.075012 
0.382812 1.271253 -0.076223 
0.383789 1.271253 -0.077440 
0.384766 1.271253 -0.078663 
0.385742 1.271253 -0.079892 
0.386719 1.271253 -0.081125 
0.387695 1.271253 -0.082363 
0.388672 1.271253 -0.083603 
0.389648 1.271253 -0.084846 
0.390625 1.271253 -0.086092 
0.391602 1.271253 -0.087338 
0.392578 1.271253 -0.088585 
0.393555 1.271253 -0.089832 
0.394531 1.271253 -0.091078 
0.395508 1.271253 -0.092322 
0.396484 1.271253 -0.093565 
0.397461 1.271253 -0.094804 
0.398438 1.271253 -0.096040 
0.399414 1.271253 -0.097272 
0.400391 1.271253 -0.098500 
0.401367 1.271253 -0.099722 
0.402344 1.271253 -0.100938 
0.403320 1.271253 -0.102148 
0.404297 1.271253 -0.103351 
0.405273 1.271253 -0.104546 
0.406250 1.271253 -0.105734 
0.407227 1.271253 -0.106913 
0.408203 1.271253 -0.108084 
0.409180 1.271253 -0.109245 
0.410156 1.271253 -0.110397 
0.411133 1.271253 -0.111539 
0.412109 1.271253 -0.112671 
0.413086 1.271253 -0.113793 
0.414062 1.271253 -0.114904 
0.415039 1.271253 -0.116004 
0.416016 1.271253 -0.117093 
0.416992 1.271253 -0.118170 
0.417969 1.271253 -0.119236 
0.418945 1.271253 -0.120291 
0.419922 1.271253 -0.121334 
0.420898 1.271253 -0.122365 
0.421875 1.271253 -0.123384 
0.422852 1.271253 -0.124391 
0.423828 1.271253 -0.125386 
0.424805 1.271253 -0.126368 
0.425781 1.271253 -0.127339 
0.426758 1.271253 -0.128298 
0.427734 1.271253 -0.129244 
0.428711 1.271253 -0.130178 
0.429688 1.271253 -0.131101 
0.430664 1.271253 -0.132011 
0.431641 1.271253 -0.132909 
0.432617 1.271253 -0.133795 
0.433594 1.271253 -0.134669 
0.434570 1.271253 -0.135532 
0.435547 1.271253 -0.136383 
0.436523 1.271253 -0.137221 
0.437500 1.271253 -0.138049 
0.438477 1.271253 -0.138865 
0.439453 1.271253 -0.139669 
0.440430 1.271253 -0.140462 
0.441406 1.271253 -0.141244 
0.442383 1.271253 -0.142014 
0.443359 1.271253 -0.142774 
0.444336 1.271253 -0.143523 
0.445312 1.271253 -0.144261 
0.446289 1.271253 -0.144988 
0.447266 1.271253 -0.145704 
0.448242 1.271253 -0.146410 
0.449219 1.271253 -0.147106 
0.450195 1.271253 -0.147791 
0.451172 1.271253 -0.148467 
0.452148 1.271253 -0.149132 
0.453125 1.271253 -0.149787 
0.454102 1.271253 -0.150433 
0.455078 1.271253 -0.151069 
0.456055 1.271253 -0.151695 
0.457031 1.271253 -0.152312 
0.458008 1.271253 -0.152919 
0.458984 1.271253 -0.153517 
0.459961 1.271253 -0.154106 
0.460938 1.271253 -0.154686 
0.461914 1.271253 -0.155258 
0.462891 1.271253 -0.155820 
0.463867 1.271253 -0.156374 
0.464844 1.271253 -0.156919 
0.465820 1.271253 -0.157455 
0.466797 1.271253 -0.157983 
0.467773 1.271253 -0.158503 
0.468750 1.271253 -0.159015 
0.469727 1.271253 -0.159519 
0.470703 1.271253 -0.160014 
0.471680 1.271253 -0.160502 
0.472656 1.271253 -0.160982 
0.473633 1.271253 -0.161455 
0.474609 1.271253 -0.161920 
0.475586 1.271253 -0.162377 
0.476562 1.271253 -0.162827 
0.477539 1.271253 -0.163269 
0.478516 1.271253 -0.163705 
0.479492 1.271253 -0.164133 
0.480469 1.271253 -0.164554 
0.481445 1.271253 -0.164968 
0.482422 1.271253 -0.165376 
0.483398 1.271253 -0.165776 
0.484375 1.271253 -0.166170 
0.485352 1.271253 -0.166557 
0.486328 1.271253 -0.166938 
0.487305 1.271253 -0.167312 
0.488281 1.271253 -0.167680 
0.489258 1.271253 -0.168041 
0.490234 1.271253 -0.168396 
0.491211 1.271253 -0.168745 
0.492188 1.271253 -0.169088 
0.493164 1.271253 -0.169425 
0.494141 1.271253 -0.169756 
0.495117 1.271253 -0.170081 
0.496094 1.271253 -0.170400 
0.497070 1.271253 -0.170713 
0.498047 1.271253 -0.171021 
0.499023 1.271253 -0.171323 
0.500000 1.271253 -0.171619 
0.500977 1.271253 -0.171910 
0.501953 1.271253 -0.172196 
0.502930 1.271253 -0.172476 
0.503906 1.271253 -0.172751 
0.504883 1.271253 -0.173020 
0.505859 1.271253 -0.173284 
0.506836 1.271253 -0.173544 
0.507812 1.271253 -0.173798 
0.508789 1.271253 -0.174047 
0.509766 1.271253 -0.174291 
0.510742 1.271253 -0.174530 
0.511719 1.271253 -0.174764 
0.512695 1.271253 -0.174993 
0.513672 1.271253 -0.175218 
0.514648 1.271253 -0.175438 
0.515625 1.271253 -0.175653 
0.516602 1.271253 -0.175864 
0.517578 1.271253 -0.176070 
0.518555 1.271253 -0.176271 
0.519531 1.271253 -0.176468 
0.520508 1.271253 -0.176661 
0.521484 1.271253 -0.176849 
0.522461 1.271253 -0.177033 
0.523438 1.271253 -0.177212 
0.524414 1.271253 -0.177388 
0.525391 1.271253 -0.177559 
0.526367 1.271253 -0.177726 
0.527344 1.271253 -0.177888 
0.528320 1.271253 -0.178047 
0.529297 1.271253 -0.178202 
0.530273 1.271253 -0.178352 
0.531250 1.271253 -0.178499 
0.532227 1.271253 -0.178641 
0.533203 1.271253 -0.178780 
0.534180 1.271253 -0.178915 
0.535156 1.271253 -0.179046 
0.536133 1.271253 -0.179173 
0.537109 1.271253 -0.179297 
0.538086 1.271253 -0.179417 
0.539062 1.271253 -0.179533 
0.540039 1.271253 -0.179645 
0.541016 1.271253 -0.179754 
0.541992 1.271253 -0.179860 
0.542969 1.271253 -0.179961 
0.543945 1.271253 -0.180060 
0.544922 1.271253 -0.180155 
0.545898 1.271253 -0.180246 
0.546875 1.271253 -0.180334 
0.547852 1.271253 -0.180418 
0.548828 1.271253 -0.180500 
0.549805 1.271253 -0.180577 
0.550781 1.271253 -0.180652 
0.551758 1.271253 -0.180723 
0.552734 1.271253 -0.180791 
0.553711 1.271253 -0.180856 
0.554688 1.271253 -0.180918 
0.555664 1.271253 -0.180976 
0.556641 1.271253 -0.181032 
0.557617 1.271253 -0.181084 
0.558594 1.271253 -0.181133 
0.559570 1.271253 -0.181179 
0.560547 1.271253 -0.181223 
0.561523 1.271253 -0.181263 
0.562500 1.271253 -0.181300 
0.563477 1.271253 -0.181334 
0.564453 1.271253 -0.181366 
0.565430 1.271253 -0.181394 
0.566406 1.271253 -0.181420 
0.567383 1.271253 -0.181442 
0.568359 1.271253 -0.181462 
0.569336 1.271253 -0.181479 
0.570312 1.271253 -0.181494 
0.571289 1.271253 -0.181505 
0.572266 1.271253 -0.181514 
0.573242 1.271253 -0.181520 
0.574219 1.271253 -0.181524 
0.575195 1.271253 -0.181525 
0.576172 1.271253 -0.181523 
0.577148 1.271253 -0.181518 
0.578125 1.271253 -0.181511 
0.579102 1.271253 -0.181502 
0.580078 1.271253 -0.181489 
0.581055 1.271253 -0.181475 
0.582031 1.271253 -0.181457 
0.583008 1.271253 -0.181438 
0.583984 1.271253 -0.181415 
0.584961 1.271253 -0.181391 
0.585938 1.271253 -0.181364 
0.586914 1.271253 -0.181334 
0.587891 1.271253 -0.181302 
0.588867 1.271253 -0.181268 
0.589844 1.271253 -0.181231 
0.590820 1.271253 -0.181192 
0.591797 1.271253 -0.181150 
0.592773 1.271253 -0.181107 
0.593750 1.271253 -0.181061 
0.594727 1.271253 -0.181012 
0.595703 1.271253 -0.180962 
0.596680 1.271253 -0.180909 
0.597656 1.271253 -0.180854 
0.598633 1.271253 -0.180797 
0.599609 1.271253 -0.180737 
0.600586 1.271253 -0.180676 
0.601562 1.271253 -0.180612 
0.602539 1.271253 -0.180546 
0.603516 1.271253 -0.180478 
0.604492 1.271253 -0.180408 
0.605469 1.271253 -0.180335 
0.606445 1.271253 -0.180261 
0.607422 1.271253 -0.180185 
0.608398 1.271253 -0.180106 
0.609375 1.271253 -0.180026 
0.610352 1.271253 -0.179943 
0.611328 1.271253 -0.179858 
0.612305 1.271253 -0.179772 
0.613281 1.271253 -0.179683 
0.614258 1.271253 -0.179593 
0.615234 1.271253 -0.179500 
0.616211 1.271253 -0.179406 
0.617188 1.271253 -0.179310 
0.618164 1.271253 -0.179211 
0.619141 1.271253 -0.179111 
0.620117 1.271253 -0.179009 
0.621094 1.271253 -0.178905 
0.622070 1.271253 -0.178799 
0.623047 1.271253 -0.178692 
0.624023 1.271253 -0.178582 
0.625000 1.271253 -0.178471 
0.625977 1.271253 -0.178358 
0.626953 1.271253 -0.178243 
0.627930 1.271253 -0.178126 
0.628906 1.271253 -0.178007 
0.629883 1.271253 -0.177887 
0.630859 1.271253 -0.177765 
0.631836 1.271253 -0.177641 
0.632812 1.271253 -0.177516 
0.633789 1.271253 -0.177389 
0.634766 1.271253 -0.177260 
0.635742 1.271253 -0.177129 
0.636719 1.271253 -0.176997 
0.637695 1.271253 -0.176863 
0.638672 1.271253 -0.176727 
0.639648 1.271253 -0.176590 
0.640625 1.271253 -0.176451 
0.641602 1.271253 -0.176310 
0.642578 1.271253 -0.176168 
0.643555 1.271253 -0.176024 
0.644531 1.271253 -0.175879 
0.645508 1.271253 -0.175732 
0.646484 1.271253 -0.175584 
0.647461 1.271253 -0.175434 
0.648438 1.271253 -0.175282 
0.649414 1.271253 -0.175129 
0.650391 1.271253 -0.174974 
0.651367 1.271253 -0.174818 
0.652344 1.271253 -0.174660 
0.653320 1.271253 -0.174501 
0.654297 1.271253 -0.174340 
0.655273 1.271253 -0.174177 
0.656250 1.271253 -0.174014 
0.657227 1.271253 -0.173848 
0.658203 1.271253 -0.173682 
0.659180 1.271253 -0.173514 
0.660156 1.271253 -0.173344 
0.661133 1.271253 -0.173173 
0.662109 1.271253 -0.173001 
0.663086 1.271253 -0.172827 
0.664062 1.271253 -0.172652 
0.665039 1.271253 -0.172475 
0.666016 1.271253 -0.172297 
0.666992 1.271253 -0.172117 
0.667969 1.271253 -0.171937 
0.668945 1.271253 -0.171754 
0.669922 1.271253 -0.171571 
0.670898 1.271253 -0.171386 
0.671875 1.271253 -0.171200 
0.672852 1.271253 -0.171012 
0.673828 1.271253 -0.170824 
0.674805 1.271253 -0.170633 
0.675781 1.271253 -0.170442 
0.676758 1.271253 -0.170249 
0.677734 1.271253 -0.170055 
0.678711 1.271253 -0.169860 
0.679688 1.271253 -0.169663 
0.680664 1.271253 -0.169465 
0.681641 1.271253 -0.169266 
0.682617 1.271253 -0.169066 
0.683594 1.271253 -0.168864 
0.684570 1.271253 -0.168662 
0.685547 1.271253 -0.168457 
0.686523 1.271253 -0.168252 
0.687500 1.271253 -0.168046 
0.688477 1.271253 -0.167838 
0.689453 1.271253 -0.167629 
0.690430 1.271253 -0.167419 
0.691406 1.271253 -0.167208 
0.692383 1.271253 -0.166995 
0.693359 1.271253 -0.166782 
0.694336 1.271253 -0.166567 
0.695312 1.271253 -0.166351 
0.696289 1.271253 -0.166134 
0.697266 1.271253 -0.165916 
0.698242 1.271253 -0.165696 
0.699219 1.271253 -0.165476 
0.700195 1.271253 -0.165254 
0.701172 1.271253 -0.165032 
0.702148 1.271253 -0.164808 
0.703125 1.271253 -0.164583 
0.704102 1.271253 -0.164357 
0.705078 1.271253 -0.164130 
0.706055 1.271253 -0.163902 
0.707031 1.271253 -0.163672 
0.708008 1.271253 -0.163442 
0.708984 1.271253 -0.163211 
0.709961 1.271253 -0.162978 
0.710938 1.271253 -0.162745 
0.711914 1.271253 -0.162510 
0.712891 1.271253 -0.162275 
0.713867 1.271253 -0.162038 
0.714844 1.271253 -0.161801 
0.715820 1.271253 -0.161562 
0.716797 1.271253 -0.161322 
0.717773 1.271253 -0.161082 
0.718750 1.271253 -0.160840 
0.719727 1.271253 -0.160598 
0.720703 1.271253 -0.160354 
0.721680 1.271253 -0.160109 
0.722656 1.271253 -0.159864 
0.723633 1.271253 -0.159617 
0.724609 1.271253 -0.159370 
0.725586 1.271253 -0.159121 
0.726562 1.271253 -0.158872 
0.727539 1.271253 -0.158622 
0.728516 1.271253 -0.158370 
0.729492 1.271253 -0.158118 
0.730469 1.271253 -0.157865 
0.731445 1.271253 -0.157611 
0.732422 1.271253 -0.157356 
0.733398 1.271253 -0.157100 
0.734375 1.271253 -0.156843 
0.735352 1.271253 -0.156585 
0.736328 1.271253 -0.156327 
0.737305 1.271253 -0.156067 
0.738281 1.271253 -0.155807 
0.739258 1.271253 -0.155546 
0.740234 1.271253 -0.155284 
0.741211 1.271253 -0.155021 
0.742188 1.271253 -0.154757 
0.743164 1.271253 -0.154492 
0.744141 1.271253 -0.154227 
0.745117 1.271253 -0.153960 
0.746094 1.271253 -0.153693 
0.747070 1.271253 -0.153425 
0.748047 1.271253 -0.153156 
0.749023 1.271253 -0.152886 
0.750000 1.271253 -0.152616 
0.750977 1.271253 -0.152344 
0.751953 1.271253 -0.152072 
0.752930 1.271253 -0.151799 
0.753906 1.271253 -0.151525 
0.754883 1.271253 -0.151251 
0.755859 1.271253 -0.150975 
0.756836 1.271253 -0.150699 
0.757812 1.271253 -0.150422 
0.758789 1.271253 -0.150144 
0.759766 1.271253 -0.149866 
0.760742 1.271253 -0.149587 
0.761719 1.271253 -0.149306 
0.762695 1.271253 -0.149026 
0.763672 1.271253 -0.148744 
0.764648 1.271253 -0.148462 
0.765625 1.271253 -0.148179 
0.766602 1.271253 -0.147895 
0.767578 1.271253 -0.147611 
0.768555 1.271253 -0.147325 
0.769531 1.271253 -0.147039 
0.770508 1.271253 -0.146753 
0.771484 1.271253 -0.146465 
0.772461 1.271253 -0.146177 
0.773438 1.271253 -0.145888 
0.774414 1.271253 -0.145599 
0.775391 1.271253 -0.145309 
0.776367 1.271253 -0.145018 
0.777344 1.271253 -0.144726 
0.778320 1.271253 -0.144434 
0.779297 1.271253 -0.144141 
0.780273 1.271253 -0.143847 
0.781250 1.271253 -0.143553 
0.782227 1.271253 -0.143258 
0.783203 1.271253 -0.142963 
0.784180 1.271253 -0.142666 
0.785156 1.271253 -0.142369 
0.786133 1.271253 -0.142072 
0.787109 1.271253 -0.141774 
0.788086 1.271253 -0.141475 
0.789062 1.271253 -0.141175 
0.790039 1.271253 -0.140875 
0.791016 1.271253 -0.140574 
0.791992 1.271253 -0.140273 
0.792969 1.271253 -0.139971 
0.793945 1.271253 -0.139669 
0.794922 1.271253 -0.139365 
0.795898 1.271253 -0.139062 
0.796875 1.271253 -0.138757 
0.797852 1.271253 -0.138452 
0.798828 1.271253 -0.138147 
0.799805 1.271253 -0.137840 
0.800781 1.271253 -0.137534 
0.801758 1.271253 -0.137226 
0.802734 1.271253 -0.136918 
0.803711 1.271253 -0.136610 
0.804688 1.271253 -0.136301 
0.805664 1.271253 -0.135991 
0.806641 1.271253 -0.135681 
0.807617 1.271253 -0.135370 
0.808594 1.271253 -0.135059 
0.809570 1.271253 -0.134747 
0.810547 1.271253 -0.134435 
0.811523 1.271253 -0.134122 
0.812500 1.271253 -0.133809 
0.813477 1.271253 -0.133495 
0.814453 1.271253 -0.133180 
0.815430 1.271253 -0.132865 
0.816406 1.271253 -0.132550 
0.817383 1.271253 -0.132234 
0.818359 1.271253 -0.131917 
0.819336 1.271253 -0.131600 
0.820312 1.271253 -0.131282 
0.821289 1.271253 -0.130964 
0.822266 1.271253 -0.130646 
0.823242 1.271253 -0.130327 
0.824219 1.271253 -0.130007 
0.825195 1.271253 -0.129687 
0.826172 1.271253 -0.129367 
0.827148 1.271253 -0.129046 
0.828125 1.271253 -0.128725 
0.829102 1.271253 -0.128403 
0.830078 1.271253 -0.128080 
0.831055 1.271253 -0.127757 
0.832031 1.271253 -0.127434 
0.833008 1.271253 -0.127110 
0.833984 1.271253 -0.126786 
0.834961 1.271253 -0.126462 
0.835938 1.271253 -0.126137 
0.836914 1.271253 -0.125811 
0.837891 1.271253 -0.125485 
0.838867 1.271253 -0.125159 
0.839844 1.271253 -0.124832 
0.840820 1.271253 -0.124505 
0.841797 1.271253 -0.124177 
0.842773 1.271253 -0.123849 
0.843750 1.271253 -0.123521 
0.844727 1.271253 -0.123192 
0.845703 1.271253 -0.122863 
0.846680 1.271253 -0.122533 
0.847656 1.271253 -0.122203 
0.848633 1.271253 -0.121873 
0.849609 1.271253 -0.121542 
0.850586 1.271253 -0.121211 
0.851562 1.271253 -0.120879 
0.852539 1.271253 -0.120548 
0.853516 1.271253 -0.120215 
0.854492 1.271253 -0.119883 
0.855469 1.271253 -0.119550 
0.856445 1.271253 -0.119216 
0.857422 1.271253 -0.118882 
0.858398 1.271253 -0.118548 
0.859375 1.271253 -0.118214 
0.860352 1.271253 -0.117879 
0.861328 1.271253 -0.117544 
0.862305 1.271253 -0.117209 
0.863281 1.271253 -0.116873 
0.864258 1.271253 -0.116537 
0.865234 1.271253 -0.116200 
0.866211 1.271253 -0.115863 
0.867188 1.271253 -0.115526 
0.868164 1.271253 -0.115189 
0.869141 1.271253 -0.114851 
0.870117 1.271253 -0.114513 
0.871094 1.271253 -0.114175 
0.872070 1.271253 -0.113836 
0.873047 1.271253 -0.113497 
0.874023 1.271253 -0.113158 
0.875000 1.271253 -0.112819 
0.875977 1.271253 -0.112479 
0.876953 1.271253 -0.112139 
0.877930 1.271253 -0.111798 
0.878906 1.271253 -0.111458 
0.879883 1.271253 -0.111117 
0.880859 1.271253 -0.110776 
0.881836 1.271253 -0.110434 
0.882812 1.271253 -0.110093 
0.883789 1.271253 -0.109751 
0.884766 1.271253 -0.109409 
0.885742 1.271253 -0.109066 
0.886719 1.271253 -0.108723 
0.887695 1.271253 -0.108380 
0.888672 1.271253 -0.108037 
0.889648 1.271253 -0.107694 
0.890625 1.271253 -0.107350 
0.891602 1.271253 -0.107006 
0.892578 1.271253 -0.106662 
0.893555 1.271253 -0.106318 
0.894531 1.271253 -0.105974 
0.895508 1.271253 -0.105629 
0.896484 1.271253 -0.105284 
0.897461 1.271253 -0.104939 
0.898438 1.271253 -0.104594 
0.899414 1.271253 -0.104248 
0.900391 1.271253 -0.103902 
0.901367 1.271253 -0.103556 
0.902344 1.271253 -0.103210 
0.903320 1.271253 -0.102864 
0.904297 1.271253 -0.102518 
0.905273 1.271253 -0.102171 
0.906250 1.271253 -0.101824 
0.907227 1.271253 -0.101477 
0.908203 1.271253 -0.101130 
0.909180 1.271253 -0.100783 
0.910156 1.271253 -0.100436 
0.911133 1.271253 -0.100088 
0.912109 1.271253 -0.099740 
0.913086 1.271253 -0.099392 
0.914062 1.271253 -0.099044 
0.915039 1.271253 -0.098696 
0.916016 1.271253 -0.098348 
0.916992 1.271253 -0.098000 
0.917969 1.271253 -0.097651 
0.918945 1.271253 -0.097302 
0.919922 1.271253 -0.096954 
0.920898 1.271253 -0.096605 
0.921875 1.271253 -0.096256 
0.922852 1.271253 -0.095907 
0.923828 1.271253 -0.095558 
0.924805 1.271253 -0.095208 
0.925781 1.271253 -0.094859 
0.926758 1.271253 -0.094509 
0.927734 1.271253 -0.094160 
0.928711 1.271253 -0.093810 
0.929688 1.271253 -0.093460 
0.930664 1.271253 -0.093111 
0.931641 1.271253 -0.092761 
0.932617 1.271253 -0.092411 
0.933594 1.271253 -0.092061 
0.934570 1.271253 -0.091711 
0.935547 1.271253 -0.091361 
0.936523 1.271253 -0.091010 
0.937500 1.271253 -0.090660 
0.938477 1.271253 -0.090310 
0.939453 1.271253 -0.089960 
0.940430 1.271253 -0.089609 
0.941406 1.271253 -0.089259 
0.942383 1.271253 -0.088909 
0.943359 1.271253 -0.088558 
0.944336 1.271253 -0.088208 
0.945312 1.271253 -0.087857 
0.946289 1.271253 -0.087507 
0.947266 1.271253 -0.087156 
0.948242 1.271253 -0.086806 
0.949219 1.271253 -0.086455 
0.950195 1.271253 -0.086105 
0.951172 1.271253 -0.085754 
0.952148 1.271253 -0.085404 
0.953125 1.271253 -0.085054 
0.954102 1.271253 -0.084703 
0.955078 1.271253 -0.084353 
0.956055 1.271253 -0.084002 
0.957031 1.271253 -0.083652 
0.958008 1.271253 -0.083302 
0.958984 1.271253 -0.082952 
0.959961 1.271253 -0.082601 
0.960938 1.271253 -0.082251 
0.961914 1.271253 -0.081901 
0.962891 1.271253 -0.081551 
0.963867 1.271253 -0.081201 
0.964844 1.271253 -0.080851 
0.965820 1.271253 -0.080501 
0.966797 1.271253 -0.080151 
0.967773 1.271253 -0.079802 
0.968750 1.271253 -0.079452 
0.969727 1.271253 -0.079103 
0.970703 1.271253 -0.078753 
0.971680 1.271253 -0.078404 
0.972656 1.271253 -0.078055 
0.973633 1.271253 -0.077705 
0.974609 1.271253 -0.077356 
0.975586 1.271253 -0.077007 
0.976562 1.271253 -0.076659 
0.977539 1.271253 -0.076310 
0.978516 1.271253 -0.075961 
0.979492 1.271253 -0.075613 
0.980469 1.271253 -0.075265 
0.981445 1.271253 -0.074916 
0.982422 1.271253 -0.074568 
0.983398 1.271253 -0.074221 
0.984375 1.271253 -0.073873 
0.985352 1.271253 -0.073525 
0.986328 1.271253 -0.073178 
0.987305 1.271253 -0.072831 
0.988281 1.271253 -0.072484 
0.989258 1.271253 -0.072137 
0.990234 1.271253 -0.071790 
0.991211 1.271253 -0.071443 
0.992188 1.271253 -0.071097 
0.993164 1.271253 -0.070751 
0.994141 1.271253 -0.070405 
0.995117 1.271253 -0.070059 
0.996094 1.271253 -0.069714 
0.997070 1.271253 -0.069368 
0.998047 1.271253 -0.069023 
0.999023 1.271253 -0.068678 


==> data/BUSineA10M40kK1024step4.dat <==
0.000000 1.520219 -0.066750 
0.000977 1.520219 -0.066439 
0.001953 1.520219 -0.066129 
0.002930 1.520219 -0.065818 
0.003906 1.520219 -0.065508 
0.004883 1.520219 -0.065198 
0.005859 1.520219 -0.064889 
0.006836 1.520219 -0.064579 
0.007812 1.520219 -0.064270 
0.008789 1.520219 -0.063961 
0.009766 1.520219 -0.063652 
0.010742 1.520219 -0.063343 
0.011719 1.520219 -0.063035 
0.012695 1.520219 -0.062727 
0.013672 1.520219 -0.062419 
0.014648 1.520219 -0.062111 
0.015625 1.520219 -0.061804 
0.016602 1.520219 -0.061496 
0.017578 1.520219 -0.061190 
0.018555 1.520219 -0.060883 
0.019531 1.520219 -0.060577 
0.020508 1.520219 -0.060270 
0.021484 1.520219 -0.059965 
0.022461 1.520219 -0.059659 
0.023438 1.520219 -0.059354 
0.024414 1.520219 -0.059049 
0.025391 1.520219 -0.058744 
0.026367 1.520219 -0.058440 
0.027344 1.520219 -0.058136 
0.028320 1.520219 -0.057832 
0.029297 1.520219 -0.057529 
0.030273 1.520219 -0.057226 
0.031250 1.520219 -0.056923 
0.032227 1.520219 -0.056621 
0.033203 1.520219 -0.056319 
0.034180 1.520219 -0.056017 
0.035156 1.520219 -0.055716 
0.036133 1.520219 -0.055415 
0.037109 1.520219 -0.055114 
0.038086 1.520219 -0.054814 
0.039062 1.520219 -0.054514 
0.040039 1.520219 -0.054214 
0.041016 1.520219 -0.053915 
0.041992 1.520219 -0.053616 
0.042969 1.520219 -0.053318 
0.043945 1.520219 -0.053020 
0.044922 1.520219 -0.052722 
0.045898 1.520219 -0.052425 
0.046875 1.520219 -0.052128 
0.047852 1.520219 -0.051832 
0.048828 1.520219 -0.051536 
0.049805 1.520219 -0.051240 
0.050781 1.520219 -0.050945 
0.051758 1.520219 -0.050650 
0.052734 1.520219 -0.050356 
0.053711 1.520219 -0.050062 
0.054688 1.520219 -0.049769 
0.055664 1.520219 -0.049476 
0.056641 1.520219 -0.049183 
0.057617 1.520219 -0.048891 
0.058594 1.520219 -0.048600 
0.059570 1.520219 -0.048309 
0.060547 1.520219 -0.048018 
0.061523 1.520219 -0.047728 
0.062500 1.520219 -0.047439 
0.063477 1.520219 -0.047150 
0.064453 1.520219 -0.046861 
0.065430 1.520219 -0.046573 
0.066406 1.520219 -0.046286 
0.067383 1.520219 -0.045999 
0.068359 1.520219 -0.045712 
0.069336 1.520219 -0.045426 
0.070312 1.520219 -0.045141 
0.071289 1.520219 -0.044856 
0.072266 1.520219 -0.044572 
0.073242 1.520219 -0.044288 
0.074219 1.520219 -0.044005 
0.075195 1.520219 -0.043722 
0.076172 1.520219 -0.043440 
0.077148 1.520219 -0.043159 
0.078125 1.520219 -0.042878 
0.079102 1.520219 -0.042598 
0.080078 1.520219 -0.042319 
0.081055 1.520219 -0.042040 
0.082031 1.520219 -0.041761 
0.083008 1.520219 -0.041484 
0.083984 1.520219 -0.041206 
0.084961 1.520219 -0.040930 
0.085938 1.520219 -0.040654 
0.086914 1.520219 -0.040379 
0.087891 1.520219 -0.040105 
0.088867 1.520219 -0.039831 
0.089844 1.520219 -0.039558 
0.090820 1.520219 -0.039285 
0.091797 1.520219 -0.039014 
0.092773 1.520219 -0.038743 
0.093750 1.520219 -0.038472 
0.094727 1.520219 -0.038203 
0.095703 1.520219 -0.037934 
0.096680 1.520219 -0.037666 
0.097656 1.520219 -0.037398 
0.098633 1.520219 -0.037131 
0.099609 1.520219 -0.036866 
0.100586 1.520219 -0.036600 
0.101562 1.520219 -0.036336 
0.102539 1.520219 -0.036072 
0.103516 1.520219 -0.035810 
0.104492 1.520219 -0.035547 
0.105469 1.520219 -0.035286 
0.106445 1.520219 -0.035026 
0.107422 1.520219 -0.034766 
0.108398 1.520219 -0.034507 
0.109375 1.520219 -0.034249 
0.110352 1.520219 -0.033992 
0.111328 1.520219 -0.033736 
0.112305 1.520219 -0.033481 
0.113281 1.520219 -0.033226 
0.114258 1.520219 -0.032972 
0.115234 1.520219 -0.032720 
0.116211 1.520219 -0.032468 
0.117188 1.520219 -0.032217 
0.118164 1.520219 -0.031967 
0.119141 1.520219 -0.031718 
0.120117 1.520219 -0.031469 
0.121094 1.520219 -0.031222 
0.122070 1.520219 -0.030976 
0.123047 1.520219 -0.030731 
0.124023 1.520219 -0.030486 
0.125000 1.520219 -0.030243 
0.125977 1.520219 -0.030000 
0.126953 1.520219 -0.029759 
0.127930 1.520219 -0.029519 
0.128906 1.520219 -0.029279 
0.129883 1.520219 -0.029041 
0.130859 1.520219 -0.028803 
0.131836 1.520219 -0.028567 
0.132812 1.520219 -0.028332 
0.133789 1.520219 -0.028098 
0.134766 1.520219 -0.027865 
0.135742 1.520219 -0.027633 
0.136719 1.520219 -0.027402 
0.137695 1.520219 -0.027172 
0.138672 1.520219 -0.026944 
0.139648 1.520219 -0.026716 
0.140625 1.520219 -0.026490 
0.141602 1.520219 -0.026265 
0.142578 1.520219 -0.026041 
0.143555 1.520219 -0.025818 
0.144531 1.520219 -0.025596 
0.145508 1.520219 -0.025376 
0.146484 1.520219 -0.025157 
0.147461 1.520219 -0.024939 
0.148438 1.520219 -0.024722 
0.149414 1.520219 -0.024507 
0.150391 1.520219 -0.024293 
0.151367 1.520219 -0.024080 
0.152344 1.520219 -0.023868 
0.153320 1.520219 -0.023658 
0.154297 1.520219 -0.023449 
0.155273 1.520219 -0.023241 
0.156250 1.520219 -0.023035 
0.157227 1.520219 -0.022830 
0.158203 1.520219 -0.022627 
0.159180 1.520219 -0.022424 
0.160156 1.520219 -0.022224 
0.161133 1.520219 -0.022024 
0.162109 1.520219 -0.021827 
0.163086 1.520219 -0.021630 
0.164062 1.520219 -0.021435 
0.165039 1.520219 -0.021242 
0.166016 1.520219 -0.021050 
0.166992 1.520219 -0.020859 
0.167969 1.520219 -0.020670 
0.168945 1.520219 -0.020483 
0.169922 1.520219 -0.020297 
0.170898 1.520219 -0.020112 
0.171875 1.520219 -0.019930 
0.172852 1.520219 -0.019749 
0.173828 1.520219 -0.019569 
0.174805 1.520219 -0.019391 
0.175781 1.520219 -0.019215 
0.176758 1.520219 -0.019040 
0.177734 1.520219 -0.018868 
0.178711 1.520219 -0.018696 
0.179688 1.520219 -0.018527 
0.180664 1.520219 -0.018359 
0.181641 1.520219 -0.018193 
0.182617 1.520219 -0.018029 
0.183594 1.520219 -0.017867 
0.184570 1.520219 -0.017706 
0.185547 1.520219 -0.017548 
0.186523 1.520219 -0.017391 
0.187500 1.520219 -0.017236 
0.188477 1.520219 -0.017083 
0.189453 1.520219 -0.016931 
0.190430 1.520219 -0.016782 
0.191406 1.520219 -0.016635 
0.192383 1.520219 -0.016490 
0.193359 1.520219 -0.016346 
0.194336 1.520219 -0.016205 
0.195312 1.520219 -0.016066 
0.196289 1.520219 -0.015928 
0.197266 1.520219 -0.015793 
0.198242 1.520219 -0.015660 
0.199219 1.520219 -0.015529 
0.200195 1.520219 -0.015401 
0.201172 1.520219 -0.015274 
0.202148 1.520219 -0.015150 
0.203125 1.520219 -0.015028 
0.204102 1.520219 -0.014908 
0.205078 1.520219 -0.014790 
0.206055 1.520219 -0.014675 
0.207031 1.520219 -0.014562 
0.208008 1.520219 -0.014451 
0.208984 1.520219 -0.014343 
0.209961 1.520219 -0.014237 
0.210938 1.520219 -0.014134 
0.211914 1.520219 -0.014033 
0.212891 1.520219 -0.013935 
0.213867 1.520219 -0.013839 
0.214844 1.520219 -0.013745 
0.215820 1.520219 -0.013655 
0.216797 1.520219 -0.013566 
0.217773 1.520219 -0.013481 
0.218750 1.520219 -0.013398 
0.219727 1.520219 -0.013318 
0.220703 1.520219 -0.013240 
0.221680 1.520219 -0.013166 
0.222656 1.520219 -0.013094 
0.223633 1.520219 -0.013025 
0.224609 1.520219 -0.012959 
0.225586 1.520219 -0.012895 
0.226562 1.520219 -0.012835 
0.227539 1.520219 -0.012777 
0.228516 1.520219 -0.012723 
0.229492 1.520219 -0.012672 
0.230469 1.520219 -0.012624 
0.231445 1.520219 -0.012578 
0.232422 1.520219 -0.012536 
0.233398 1.520219 -0.012498 
0.234375 1.520219 -0.012462 
0.235352 1.520219 -0.012430 
0.236328 1.520219 -0.012401 
0.237305 1.520219 -0.012375 
0.238281 1.520219 -0.012353 
0.239258 1.520219 -0.012334 
0.240234 1.520219 -0.012319 
0.241211 1.520219 -0.012307 
0.242188 1.520219 -0.012299 
0.243164 1.520219 -0.012295 
0.244141 1.520219 -0.012294 
0.245117 1.520219 -0.012297 
0.246094 1.520219 -0.012303 
0.247070 1.520219 -0.012314 
0.248047 1.520219 -0.012328 
0.249023 1.520219 -0.012347 
0.250000 1.520219 -0.012369 
0.250977 1.520219 -0.012395 
0.251953 1.520219 -0.012426 
0.252930 1.520219 -0.012460 
0.253906 1.520219 -0.012499 
0.254883 1.520219 -0.012542 
0.255859 1.520219 -0.012589 
0.256836 1.520219 -0.012641 
0.257812 1.520219 -0.012697 
0.258789 1.520219 -0.012758 
0.259766 1.520219 -0.012823 
0.260742 1.520219 -0.012893 
0.261719 1.520219 -0.012968 
0.262695 1.520219 -0.013047 
0.263672 1.520219 -0.013131 
0.264648 1.520219 -0.013220 
0.265625 1.520219 -0.013314 
0.266602 1.520219 -0.013414 
0.267578 1.520219 -0.013518 
0.268555 1.520219 -0.013628 
0.269531 1.520219 -0.013742 
0.270508 1.520219 -0.013863 
0.271484 1.520219 -0.013988 
0.272461 1.520219 -0.014120 
0.273438 1.520219 -0.014257 
0.274414 1.520219 -0.014399 
0.275391 1.520219 -0.014548 
0.276367 1.520219 -0.014702 
0.277344 1.520219 -0.014862 
0.278320 1.520219 -0.015029 
0.279297 1.520219 -0.015202 
0.280273 1.520219 -0.015381 
0.281250 1.520219 -0.015566 
0.282227 1.520219 -0.015758 
0.283203 1.520219 -0.015956 
0.284180 1.520219 -0.016162 
0.285156 1.520219 -0.016374 
0.286133 1.520219 -0.016593 
0.287109 1.520219 -0.016819 
0.288086 1.520219 -0.017053 
0.289062 1.520219 -0.017293 
0.290039 1.520219 -0.017542 
0.291016 1.520219 -0.017797 
0.291992 1.520219 -0.018061 
0.292969 1.520219 -0.018333 
0.293945 1.520219 -0.018612 
0.294922 1.520219 -0.018900 
0.295898 1.520219 -0.019196 
0.296875 1.520219 -0.019500 
0.297852 1.520219 -0.019813 
0.298828 1.520219 -0.020135 
0.299805 1.520219 -0.020466 
0.300781 1.520219 -0.020806 
0.301758 1.520219 -0.021155 
0.302734 1.520219 -0.021514 
0.303711 1.520219 -0.021883 
0.304688 1.520219 -0.022261 
0.305664 1.520219 -0.022650 
0.306641 1.520219 -0.023049 
0.307617 1.520219 -0.023458 
0.308594 1.520219 -0.023878 
0.309570 1.520219 -0.024309 
0.310547 1.520219 -0.024751 
0.311523 1.520219 -0.025204 
0.312500 1.520219 -0.025669 
0.313477 1.520219 -0.026146 
0.314453 1.520219 -0.026635 
0.315430 1.520219 -0.027136 
0.316406 1.520219 -0.027650 
0.317383 1.520219 -0.028177 
0.318359 1.520219 -0.028717 
0.319336 1.520219 -0.029271 
0.320312 1.520219 -0.029838 
0.321289 1.520219 -0.030420 
0.322266 1.520219 -0.031015 
0.323242 1.520219 -0.031626 
0.324219 1.520219 -0.032251 
0.325195 1.520219 -0.032892 
0.326172 1.520219 -0.033548 
0.327148 1.520219 -0.034221 
0.328125 1.520219 -0.034910 
0.329102 1.520219 -0.035615 
0.330078 1.520219 -0.036338 
0.331055 1.520219 -0.037078 
0.332031 1.520219 -0.037836 
0.333008 1.520219 -0.038612 
0.333984 1.520219 -0.039407 
0.334961 1.520219 -0.040221 
0.335938 1.520219 -0.041054 
0.336914 1.520219 -0.041907 
0.337891 1.520219 -0.042780 
0.338867 1.520219 -0.043674 
0.339844 1.520219 -0.044588 
0.340820 1.520219 -0.045524 
0.341797 1.520219 -0.046482 
0.342773 1.520219 -0.047461 
0.343750 1.520219 -0.048463 
0.344727 1.520219 -0.049488 
0.345703 1.520219 -0.050535 
0.346680 1.520219 -0.051606 
0.347656 1.520219 -0.052700 
0.348633 1.520219 -0.053817 
0.349609 1.520219 -0.054958 
0.350586 1.520219 -0.056123 
0.351562 1.520219 -0.057312 
0.352539 1.520219 -0.058524 
0.353516 1.520219 -0.059760 
0.354492 1.520219 -0.061019 
0.355469 1.520219 -0.062301 
0.356445 1.520219 -0.063606 
0.357422 1.520219 -0.064932 
0.358398 1.520219 -0.066280 
0.359375 1.520219 -0.067648 
0.360352 1.520219 -0.069036 
0.361328 1.520219 -0.070442 
0.362305 1.520219 -0.071865 
0.363281 1.520219 -0.073305 
0.364258 1.520219 -0.074759 
0.365234 1.520219 -0.076226 
0.366211 1.520219 -0.077705 
0.367188 1.520219 -0.079193 
0.368164 1.520219 -0.080689 
0.369141 1.520219 -0.082191 
0.370117 1.520219 -0.083696 
0.371094 1.520219 -0.085204 
0.372070 1.520219 -0.086712 
0.373047 1.520219 -0.088218 
0.374023 1.520219 -0.089720 
0.375000 1.520219 -0.091216 
0.375977 1.520219 -0.092705 
0.376953 1.520219 -0.094185 
0.377930 1.520219 -0.095654 
0.378906 1.520219 -0.097111 
0.379883 1.520219 -0.098554 
0.380859 1.520219 -0.099983 
0.381836 1.520219 -0.101396 
0.382812 1.520219 -0.102792 
0.383789 1.520219 -0.104170 
0.384766 1.520219 -0.105530 
0.385742 1.520219 -0.106871 
0.386719 1.520219 -0.108192 
0.387695 1.520219 -0.109494 
0.388672 1.520219 -0.110775 
0.389648 1.520219 -0.112036 
0.390625 1.520219 -0.113276 
0.391602 1.520219 -0.114496 
0.392578 1.520219 -0.115694 
0.393555 1.520219 -0.116873 
0.394531 1.520219 -0.118030 
0.395508 1.520219 -0.119167 
0.396484 1.520219 -0.120284 
0.397461 1.520219 -0.121381 
0.398438 1.520219 -0.122457 
0.399414 1.520219 -0.123515 
0.400391 1.520219 -0.124553 
0.401367 1.520219 -0.125571 
0.402344 1.520219 -0.126571 
0.403320 1.520219 -0.127553 
0.404297 1.520219 -0.128516 
0.405273 1.520219 -0.129462 
0.406250 1.520219 -0.130390 
0.407227 1.520219 -0.131300 
0.408203 1.520219 -0.132194 
0.409180 1.520219 -0.133072 
0.410156 1.520219 -0.133933 
0.411133 1.520219 -0.134778 
0.412109 1.520219 -0.135607 
0.413086 1.520219 -0.136422 
0.414062 1.520219 -0.137221 
0.415039 1.520219 -0.138006 
0.416016 1.520219 -0.138776 
0.416992 1.520219 -0.139532 
0.417969 1.520219 -0.140274 
0.418945 1.520219 -0.141003 
0.419922 1.520219 -0.141718 
0.420898 1.520219 -0.142421 
0.421875 1.520219 -0.143110 
0.422852 1.520219 -0.143788 
0.423828 1.520219 -0.144453 
0.424805 1.520219 -0.145106 
0.425781 1.520219 -0.145747 
0.426758 1.520219 -0.146377 
0.427734 1.520219 -0.146995 
0.428711 1.520219 -0.147602 
0.429688 1.520219 -0.148199 
0.430664 1.520219 -0.148785 
0.431641 1.520219 -0.149360 
0.432617 1.520219 -0.149925 
0.433594 1.520219 -0.150480 
0.434570 1.520219 -0.151025 
0.435547 1.520219 -0.151561 
0.436523 1.520219 -0.152087 
0.437500 1.520219 -0.152603 
0.438477 1.520219 -0.153111 
0.439453 1.520219 -0.153609 
0.440430 1.520219 -0.154099 
0.441406 1.520219 -0.154579 
0.442383 1.520219 -0.155052 
0.443359 1.520219 -0.155516 
0.444336 1.520219 -0.155971 
0.445312 1.520219 -0.156419 
0.446289 1.520219 -0.156859 
0.447266 1.520219 -0.157291 
0.448242 1.520219 -0.157715 
0.449219 1.520219 -0.158131 
0.450195 1.520219 -0.158540 
0.451172 1.520219 -0.158942 
0.452148 1.520219 -0.159337 
0.453125 1.520219 -0.159724 
0.454102 1.520219 -0.160105 
0.455078 1.520219 -0.160478 
0.456055 1.520219 -0.160845 
0.457031 1.520219 -0.161205 
0.458008 1.520219 -0.161559 
0.458984 1.520219 -0.161906 
0.459961 1.520219 -0.162247 
0.460938 1.520219 -0.162582 
0.461914 1.520219 -0.162910 
0.462891 1.520219 -0.163233 
0.463867 1.520219 -0.163549 
0.464844 1.520219 -0.163860 
0.465820 1.520219 -0.164165 
0.466797 1.520219 -0.164464 
0.467773 1.520219 -0.164757 
0.468750 1.520219 -0.165045 
0.469727 1.520219 -0.165327 
0.470703 1.520219 -0.165604 
0.471680 1.520219 -0.165876 
0.472656 1.520219 -0.166142 
0.473633 1.520219 -0.166403 
0.474609 1.520219 -0.166659 
0.475586 1.520219 -0.166910 
0.476562 1.520219 -0.167156 
0.477539 1.520219 -0.167397 
0.478516 1.520219 -0.167633 
0.479492 1.520219 -0.167865 
0.480469 1.520219 -0.168091 
0.481445 1.520219 -0.168313 
0.482422 1.520219 -0.168531 
0.483398 1.520219 -0.168744 
0.484375 1.520219 -0.168952 
0.485352 1.520219 -0.169156 
0.486328 1.520219 -0.169356 
0.487305 1.520219 -0.169551 
0.488281 1.520219 -0.169742 
0.489258 1.520219 -0.169929 
0.490234 1.520219 -0.170111 
0.491211 1.520219 -0.170290 
0.492188 1.520219 -0.170464 
0.493164 1.520219 -0.170634 
0.494141 1.520219 -0.170801 
0.495117 1.520219 -0.170963 
0.496094 1.520219 -0.171122 
0.497070 1.520219 -0.171276 
0.498047 1.520219 -0.171427 
0.499023 1.520219 -0.171574 
0.500000 1.520219 -0.171718 
0.500977 1.520219 -0.171858 
0.501953 1.520219 -0.171994 
0.502930 1.520219 -0.172126 
0.503906 1.520219 -0.172255 
0.504883 1.520219 -0.172381 
0.505859 1.520219 -0.172503 
0.506836 1.520219 -0.172621 
0.507812 1.520219 -0.172737 
0.508789 1.520219 -0.172848 
0.509766 1.520219 -0.172957 
0.510742 1.520219 -0.173062 
0.511719 1.520219 -0.173164 
0.512695 1.520219 -0.173263 
0.513672 1.520219 -0.173358 
0.514648 1.520219 -0.173450 
0.515625 1.520219 -0.173540 
0.516602 1.520219 -0.173626 
0.517578 1.520219 -0.173709 
0.518555 1.520219 -0.173789 
0.519531 1.520219 -0.173866 
0.520508 1.520219 -0.173940 
0.521484 1.520219 -0.174011 
0.522461 1.520219 -0.174079 
0.523438 1.520219 -0.174144 
0.524414 1.520219 -0.174207 
0.525391 1.520219 -0.174266 
0.526367 1.520219 -0.174323 
0.527344 1.520219 -0.174377 
0.528320 1.520219 -0.174428 
0.529297 1.520219 -0.174477 
0.530273 1.520219 -0.174522 
0.531250 1.520219 -0.174565 
0.532227 1.520219 -0.174606 
0.533203 1.520219 -0.174644 
0.534180 1.520219 -0.174679 
0.535156 1.520219 -0.174711 
0.536133 1.520219 -0.174741 
0.537109 1.520219 -0.174769 
0.538086 1.520219 -0.174794 
0.539062 1.520219 -0.174816 
0.540039 1.520219 -0.174836 
0.541016 1.520219 -0.174854 
0.541992 1.520219 -0.174869 
0.542969 1.520219 -0.174882 
0.543945 1.520219 -0.174892 
0.544922 1.520219 -0.174900 
0.545898 1.520219 -0.174906 
0.546875 1.520219 -0.174909 
0.547852 1.520219 -0.174910 
0.548828 1.520219 -0.174909 
0.549805 1.520219 -0.174905 
0.550781 1.520219 -0.174900 
0.551758 1.520219 -0.174892 
0.552734 1.520219 -0.174881 
0.553711 1.520219 -0.174869 
0.554688 1.520219 -0.174854 
0.555664 1.520219 -0.174838 
0.556641 1.520219 -0.174819 
0.557617 1.520219 -0.174798 
0.558594 1.520219 -0.174774 
0.559570 1.520219 -0.174749 
0.560547 1.520219 -0.174722 
0.561523 1.520219 -0.174693 
0.562500 1.520219 -0.174661 
0.563477 1.520219 -0.174628 
0.564453 1.520219 -0.174592 
0.565430 1.520219 -0.174555 
0.566406 1.520219 -0.174516 
0.567383 1.520219 -0.174474 
0.568359 1.520219 -0.174431 
0.569336 1.520219 -0.174386 
0.570312 1.520219 -0.174339 
0.571289 1.520219 -0.174289 
0.572266 1.520219 -0.174239 
0.573242 1.520219 -0.174186 
0.574219 1.520219 -0.174131 
0.575195 1.520219 -0.174075 
0.576172 1.520219 -0.174016 
0.577148 1.520219 -0.173956 
0.578125 1.520219 -0.173894 
0.579102 1.520219 -0.173830 
0.580078 1.520219 -0.173765 
0.581055 1.520219 -0.173697 
0.582031 1.520219 -0.173628 
0.583008 1.520219 -0.173557 
0.583984 1.520219 -0.173485 
0.584961 1.520219 -0.173411 
0.585938 1.520219 -0.173335 
0.586914 1.520219 -0.173257 
0.587891 1.520219 -0.173178 
0.588867 1.520219 -0.173097 
0.589844 1.520219 -0.173014 
0.590820 1.520219 -0.172930 
0.591797 1.520219 -0.172844 
0.592773 1.520219 -0.172756 
0.593750 1.520219 -0.172667 
0.594727 1.520219 -0.172576 
0.595703 1.520219 -0.172484 
0.596680 1.520219 -0.172390 
0.597656 1.520219 -0.172294 
0.598633 1.520219 -0.172197 
0.599609 1.520219 -0.172099 
0.600586 1.520219 -0.171998 
0.601562 1.520219 -0.171897 
0.602539 1.520219 -0.171794 
0.603516 1.520219 -0.171689 
0.604492 1.520219 -0.171583 
0.605469 1.520219 -0.171475 
0.606445 1.520219 -0.171366 
0.607422 1.520219 -0.171255 
0.608398 1.520219 -0.171143 
0.609375 1.520219 -0.171030 
0.610352 1.520219 -0.170915 
0.611328 1.520219 -0.170798 
0.612305 1.520219 -0.170680 
0.613281 1.520219 -0.170561 
0.614258 1.520219 -0.170441 
0.615234 1.520219 -0.170319 
0.616211 1.520219 -0.170195 
0.617188 1.520219 -0.170070 
0.618164 1.520219 -0.169944 
0.619141 1.520219 -0.169817 
0.620117 1.520219 -0.169688 
0.621094 1.520219 -0.169558 
0.622070 1.520219 -0.169426 
0.623047 1.520219 -0.169293 
0.624023 1.520219 -0.169159 
0.625000 1.520219 -0.169024 
0.625977 1.520219 -0.168887 
0.626953 1.520219 -0.168749 
0.627930 1.520219 -0.168610 
0.628906 1.520219 -0.168469 
0.629883 1.520219 -0.168327 
0.630859 1.520219 -0.168184 
0.631836 1.520219 -0.168040 
0.632812 1.520219 -0.167894 
0.633789 1.520219 -0.167747 
0.634766 1.520219 -0.167599 
0.635742 1.520219 -0.167450 
0.636719 1.520219 -0.167300 
0.637695 1.520219 -0.167148 
0.638672 1.520219 -0.166995 
0.639648 1.520219 -0.166841 
0.640625 1.520219 -0.166686 
0.641602 1.520219 -0.166529 
0.642578 1.520219 -0.166372 
0.643555 1.520219 -0.166213 
0.644531 1.520219 -0.166053 
0.645508 1.520219 -0.165892 
0.646484 1.520219 -0.165730 
0.647461 1.520219 -0.165566 
0.648438 1.520219 -0.165402 
0.649414 1.520219 -0.165236 
0.650391 1.520219 -0.165069 
0.651367 1.520219 -0.164902 
0.652344 1.520219 -0.164733 
0.653320 1.520219 -0.164563 
0.654297 1.520219 -0.164392 
0.655273 1.520219 -0.164219 
0.656250 1.520219 -0.164046 
0.657227 1.520219 -0.163872 
0.658203 1.520219 -0.163696 
0.659180 1.520219 -0.163520 
0.660156 1.520219 -0.163342 
0.661133 1.520219 -0.163164 
0.662109 1.520219 -0.162984 
0.663086 1.520219 -0.162803 
0.664062 1.520219 -0.162622 
0.665039 1.520219 -0.162439 
0.666016 1.520219 -0.162255 
0.666992 1.520219 -0.162071 
0.667969 1.520219 -0.161885 
0.668945 1.520219 -0.161698 
0.669922 1.520219 -0.161511 
0.670898 1.520219 -0.161322 
0.671875 1.520219 -0.161132 
0.672852 1.520219 -0.160941 
0.673828 1.520219 -0.160750 
0.674805 1.520219 -0.160557 
0.675781 1.520219 -0.160364 
0.676758 1.520219 -0.160169 
0.677734 1.520219 -0.159974 
0.678711 1.520219 -0.159777 
0.679688 1.520219 -0.159580 
0.680664 1.520219 -0.159382 
0.681641 1.520219 -0.159183 
0.682617 1.520219 -0.158982 
0.683594 1.520219 -0.158781 
0.684570 1.520219 -0.158579 
0.685547 1.520219 -0.158377 
0.686523 1.520219 -0.158173 
0.687500 1.520219 -0.157968 
0.688477 1.520219 -0.157763 
0.689453 1.520219 -0.157556 
0.690430 1.520219 -0.157349 
0.691406 1.520219 -0.157141 
0.692383 1.520219 -0.156932 
0.693359 1.520219 -0.156722 
0.694336 1.520219 -0.156511 
0.695312 1.520219 -0.156299 
0.696289 1.520219 -0.156087 
0.697266 1.520219 -0.155873 
0.698242 1.520219 -0.155659 
0.699219 1.520219 -0.155444 
0.700195 1.520219 -0.155228 
0.701172 1.520219 -0.155011 
0.702148 1.520219 -0.154794 
0.703125 1.520219 -0.154576 
0.704102 1.520219 -0.154356 
0.705078 1.520219 -0.154136 
0.706055 1.520219 -0.153916 
0.707031 1.520219 -0.153694 
0.708008 1.520219 -0.153472 
0.708984 1.520219 -0.153249 
0.709961 1.520219 -0.153025 
0.710938 1.520219 -0.152800 
0.711914 1.520219 -0.152574 
0.712891 1.520219 -0.152348 
0.713867 1.520219 -0.152121 
0.714844 1.520219 -0.151893 
0.715820 1.520219 -0.151664 
0.716797 1.520219 -0.151435 
0.717773 1.520219 -0.151205 
0.718750 1.520219 -0.150974 
0.719727 1.520219 -0.150742 
0.720703 1.520219 -0.150510 
0.721680 1.520219 -0.150277 
0.722656 1.520219 -0.150043 
0.723633 1.520219 -0.149809 
0.724609 1.520219 -0.149573 
0.725586 1.520219 -0.149337 
0.726562 1.520219 -0.149100 
0.727539 1.520219 -0.148863 
0.728516 1.520219 -0.148625 
0.729492 1.520219 -0.148386 
0.730469 1.520219 -0.148146 
0.731445 1.520219 -0.147906 
0.732422 1.520219 -0.147665 
0.733398 1.520219 -0.147424 
0.734375 1.520219 -0.147181 
0.735352 1.520219 -0.146938 
0.736328 1.520219 -0.146695 
0.737305 1.520219 -0.146450 
0.738281 1.520219 -0.146205 
0.739258 1.520219 -0.145959 
0.740234 1.520219 -0.145713 
0.741211 1.520219 -0.145466 
0.742188 1.520219 -0.145218 
0.743164 1.520219 -0.144970 
0.744141 1.520219 -0.144721 
0.745117 1.520219 -0.144471 
0.746094 1.520219 -0.144221 
0.747070 1.520219 -0.143970 
0.748047 1.520219 -0.143719 
0.749023 1.520219 -0.143466 
0.750000 1.520219 -0.143214 
0.750977 1.520219 -0.142960 
0.751953 1.520219 -0.142706 
0.752930 1.520219 -0.142451 
0.753906 1.520219 -0.142196 
0.754883 1.520219 -0.141940 
0.755859 1.520219 -0.141684 
0.756836 1.520219 -0.141427 
0.757812 1.520219 -0.141169 
0.758789 1.520219 -0.140911 
0.759766 1.520219 -0.140652 
0.760742 1.520219 -0.140392 
0.761719 1.520219 -0.140132 
0.762695 1.520219 -0.139872 
0.763672 1.520219 -0.139611 
0.764648 1.520219 -0.139349 
0.765625 1.520219 -0.139086 
0.766602 1.520219 -0.138823 
0.767578 1.520219 -0.138560 
0.768555 1.520219 -0.138296 
0.769531 1.520219 -0.138031 
0.770508 1.520219 -0.137766 
0.771484 1.520219 -0.137500 
0.772461 1.520219 -0.137234 
0.773438 1.520219 -0.136967 
0.774414 1.520219 -0.136700 
0.775391 1.520219 -0.136432 
0.776367 1.520219 -0.136164 
0.777344 1.520219 -0.135895 
0.778320 1.520219 -0.135625 
0.779297 1.520219 -0.135355 
0.780273 1.520219 -0.135085 
0.781250 1.520219 -0.134814 
0.782227 1.520219 -0.134542 
0.783203 1.520219 -0.134270 
0.784180 1.520219 -0.133998 
0.785156 1.520219 -0.133725 
0.786133 1.520219 -0.133451 
0.787109 1.520219 -0.133177 
0.788086 1.520219 -0.132902 
0.789062 1.520219 -0.132627 
0.790039 1.520219 -0.132352 
0.791016 1.520219 -0.132076 
0.791992 1.520219 -0.131799 
0.792969 1.520219 -0.131522 
0.793945 1.520219 -0.131245 
0.794922 1.520219 -0.130967 
0.795898 1.520219 -0.130688 
0.796875 1.520219 -0.130409 
0.797852 1.520219 -0.130130 
0.798828 1.520219 -0.129850 
0.799805 1.520219 -0.129570 
0.800781 1.520219 -0.129289 
0.801758 1.520219 -0.129008 
0.802734 1.520219 -0.128726 
0.803711 1.520219 -0.128444 
0.804688 1.520219 -0.128162 
0.805664 1.520219 -0.127879 
0.806641 1.520219 -0.127595 
0.807617 1.520219 -0.127312 
0.808594 1.520219 -0.127027 
0.809570 1.520219 -0.126743 
0.810547 1.520219 -0.126458 
0.811523 1.520219 -0.126172 
0.812500 1.520219 -0.125886 
0.813477 1.520219 -0.125600 
0.814453 1.520219 -0.125313 
0.815430 1.520219 -0.125026 
0.816406 1.520219 -0.124738 
0.817383 1.520219 -0.124450 
0.818359 1.520219 -0.124162 
0.819336 1.520219 -0.123873 
0.820312 1.520219 -0.123584 
0.821289 1.520219 -0.123294 
0.822266 1.520219 -0.123004 
0.823242 1.520219 -0.122714 
0.824219 1.520219 -0.122423 
0.825195 1.520219 -0.122132 
0.826172 1.520219 -0.121840 
0.827148 1.520219 -0.121549 
0.828125 1.520219 -0.121256 
0.829102 1.520219 -0.120964 
0.830078 1.520219 -0.120671 
0.831055 1.520219 -0.120377 
0.832031 1.520219 -0.120084 
0.833008 1.520219 -0.119790 
0.833984 1.520219 -0.119495 
0.834961 1.520219 -0.119200 
0.835938 1.520219 -0.118905 
0.836914 1.520219 -0.118610 
0.837891 1.520219 -0.118314 
0.838867 1.520219 -0.118018 
0.839844 1.520219 -0.117721 
0.840820 1.520219 -0.117425 
0.841797 1.520219 -0.117127 
0.842773 1.520219 -0.116830 
0.843750 1.520219 -0.116532 
0.844727 1.520219 -0.116234 
0.845703 1.520219 -0.115936 
0.846680 1.520219 -0.115637 
0.847656 1.520219 -0.115338 
0.848633 1.520219 -0.115038 
0.849609 1.520219 -0.114739 
0.850586 1.520219 -0.114439 
0.851562 1.520219 -0.114138 
0.852539 1.520219 -0.113838 
0.853516 1.520219 -0.113537 
0.854492 1.520219 -0.113236 
0.855469 1.520219 -0.112934 
0.856445 1.520219 -0.112633 
0.857422 1.520219 -0.112331 
0.858398 1.520219 -0.112028 
0.859375 1.520219 -0.111726 
0.860352 1.520219 -0.111423 
0.861328 1.520219 -0.111120 
0.862305 1.520219 -0.110816 
0.863281 1.520219 -0.110512 
0.864258 1.520219 -0.110209 
0.865234 1.520219 -0.109904 
0.866211 1.520219 -0.109600 
0.867188 1.520219 -0.109295 
0.868164 1.520219 -0.108990 
0.869141 1.520219 -0.108685 
0.870117 1.520219 -0.108379 
0.871094 1.520219 -0.108074 
0.872070 1.520219 -0.107768 
0.873047 1.520219 -0.107462 
0.874023 1.520219 -0.107155 
0.875000 1.520219 -0.106848 
0.875977 1.520219 -0.106542 
0.876953 1.520219 -0.106234 
0.877930 1.520219 -0.105927 
0.878906 1.520219 -0.105619 
0.879883 1.520219 -0.105312 
0.880859 1.520219 -0.105004 
0.881836 1.520219 -0.104695 
0.882812 1.520219 -0.104387 
0.883789 1.520219 -0.104078 
0.884766 1.520219 -0.103770 
0.885742 1.520219 -0.103460 
0.886719 1.520219 -0.103151 
0.887695 1.520219 -0.102842 
0.888672 1.520219 -0.102532 
0.889648 1.520219 -0.102222 
0.890625 1.520219 -0.101912 
0.891602 1.520219 -0.101602 
0.892578 1.520219 -0.101292 
0.893555 1.520219 -0.100981 
0.894531 1.520219 -0.100670 
0.895508 1.520219 -0.100360 
0.896484 1.520219 -0.100049 
0.897461 1.520219 -0.099737 
0.898438 1.520219 -0.099426 
0.899414 1.520219 -0.099114 
0.900391 1.520219 -0.098803 
0.901367 1.520219 -0.098491 
0.902344 1.520219 -0.098179 
0.903320 1.520219 -0.097867 
0.904297 1.520219 -0.097554 
0.905273 1.520219 -0.097242 
0.906250 1.520219 -0.096929 
0.907227 1.520219 -0.096617 
0.908203 1.520219 -0.096304 
0.909180 1.520219 -0.095991 
0.910156 1.520219 -0.095678 
0.911133 1.520219 -0.095364 
0.912109 1.520219 -0.095051 
0.913086 1.520219 -0.094737 
0.914062 1.520219 -0.094424 
0.915039 1.520219 -0.094110 
0.916016 1.520219 -0.093796 
0.916992 1.520219 -0.093482 
0.917969 1.520219 -0.093168 
0.918945 1.520219 -0.092854 
0.919922 1.520219 -0.092540 
0.920898 1.520219 -0.092226 
0.921875 1.520219 -0.091911 
0.922852 1.520219 -0.091597 
0.923828 1.520219 -0.091282 
0.924805 1.520219 -0.090967 
0.925781 1.520219 -0.090653 
0.926758 1.520219 -0.090338 
0.927734 1.520219 -0.090023 
0.928711 1.520219 -0.089708 
0.929688 1.520219 -0.089393 
0.930664 1.520219 -0.089078 
0.931641 1.520219 -0.088763 
0.932617 1.520219 -0.088448 
0.933594 1.520219 -0.088132 
0.934570 1.520219 -0.087817 
0.935547 1.520219 -0.087502 
0.936523 1.520219 -0.087186 
0.937500 1.520219 -0.086871 
0.938477 1.520219 -0.086555 
0.939453 1.520219 -0.086240 
0.940430 1.520219 -0.085924 
0.941406 1.520219 -0.085609 
0.942383 1.520219 -0.085293 
0.943359 1.520219 -0.084977 
0.944336 1.520219 -0.084662 
0.945312 1.520219 -0.084346 
0.946289 1.520219 -0.084030 
0.947266 1.520219 -0.083715 
0.948242 1.520219 -0.083399 
0.949219 1.520219 -0.083083 
0.950195 1.520219 -0.082768 
0.951172 1.520219 -0.082452 
0.952148 1.520219 -0.082136 
0.953125 1.520219 -0.081821 
0.954102 1.520219 -0.081505 
0.955078 1.520219 -0.081189 
0.956055 1.520219 -0.080874 
0.957031 1.520219 -0.080558 
0.958008 1.520219 -0.080243 
0.958984 1.520219 -0.079927 
0.959961 1.520219 -0.079612 
0.960938 1.520219 -0.079296 
0.961914 1.520219 -0.078981 
0.962891 1.520219 -0.078665 
0.963867 1.520219 -0.078350 
0.964844 1.520219 -0.078035 
0.965820 1.520219 -0.077720 
0.966797 1.520219 -0.077404 
0.967773 1.520219 -0.077089 
0.968750 1.520219 -0.076774 
0.969727 1.520219 -0.076459 
0.970703 1.520219 -0.076144 
0.971680 1.520219 -0.075830 
0.972656 1.520219 -0.075515 
0.973633 1.520219 -0.075200 
0.974609 1.520219 -0.074886 
0.975586 1.520219 -0.074571 
0.976562 1.520219 -0.074257 
0.977539 1.520219 -0.073943 
0.978516 1.520219 -0.073628 
0.979492 1.520219 -0.073314 
0.980469 1.520219 -0.073000 
0.981445 1.520219 -0.072687 
0.982422 1.520219 -0.072373 
0.983398 1.520219 -0.072059 
0.984375 1.520219 -0.071746 
0.985352 1.520219 -0.071432 
0.986328 1.520219 -0.071119 
0.987305 1.520219 -0.070806 
0.988281 1.520219 -0.070493 
0.989258 1.520219 -0.070180 
0.990234 1.520219 -0.069868 
0.991211 1.520219 -0.069555 
0.992188 1.520219 -0.069243 
0.993164 1.520219 -0.068931 
0.994141 1.520219 -0.068619 
0.995117 1.520219 -0.068307 
0.996094 1.520219 -0.067995 
0.997070 1.520219 -0.067684 
0.998047 1.520219 -0.067372 
0.999023 1.520219 -0.067061 


==> data/BUSineA10M40kK1024step5.dat <==
0.000000 1.675335 -0.066238 
0.000977 1.675335 -0.065947 
0.001953 1.675335 -0.065655 
0.002930 1.675335 -0.065364 
0.003906 1.675335 -0.065073 
0.004883 1.675335 -0.064782 
0.005859 1.675335 -0.064491 
0.006836 1.675335 -0.064201 
0.007812 1.675335 -0.063910 
0.008789 1.675335 -0.063620 
0.009766 1.675335 -0.063330 
0.010742 1.675335 -0.063041 
0.011719 1.675335 -0.062751 
0.012695 1.675335 -0.062462 
0.013672 1.675335 -0.062173 
0.014648 1.675335 -0.061884 
0.015625 1.675335 -0.061595 
0.016602 1.675335 -0.061307 
0.017578 1.675335 -0.061019 
0.018555 1.675335 -0.060731 
0.019531 1.675335 -0.060443 
0.020508 1.675335 -0.060156 
0.021484 1.675335 -0.059869 
0.022461 1.675335 -0.059582 
0.023438 1.675335 -0.059295 
0.024414 1.675335 -0.059009 
0.025391 1.675335 -0.058723 
0.026367 1.675335 -0.058437 
0.027344 1.675335 -0.058151 
0.028320 1.675335 -0.057866 
0.029297 1.675335 -0.057581 
0.030273 1.675335 -0.057296 
0.031250 1.675335 -0.057012 
0.032227 1.675335 -0.056728 
0.033203 1.675335 -0.056444 
0.034180 1.675335 -0.056161 
0.035156 1.675335 -0.055877 
0.036133 1.675335 -0.055595 
0.037109 1.675335 -0.055312 
0.038086 1.675335 -0.055030 
0.039062 1.675335 -0.054748 
0.040039 1.675335 -0.054466 
0.041016 1.675335 -0.054185 
0.041992 1.675335 -0.053904 
0.042969 1.675335 -0.053624 
0.043945 1.675335 -0.053344 
0.044922 1.675335 -0.053064 
0.045898 1.675335 -0.052785 
0.046875 1.675335 -0.052506 
0.047852 1.675335 -0.052227 
0.048828 1.675335 -0.051949 
0.049805 1.675335 -0.051671 
0.050781 1.675335 -0.051393 
0.051758 1.675335 -0.051116 
0.052734 1.675335 -0.050839 
0.053711 1.675335 -0.050563 
0.054688 1.675335 -0.050287 
0.055664 1.675335 -0.050012 
0.056641 1.675335 -0.049737 
0.057617 1.675335 -0.049462 
0.058594 1.675335 -0.049188 
0.059570 1.675335 -0.048914 
0.060547 1.675335 -0.048641 
0.061523 1.675335 -0.048368 
0.062500 1.675335 -0.048096 
0.063477 1.675335 -0.047824 
0.064453 1.675335 -0.047552 
0.065430 1.675335 -0.047281 
0.066406 1.675335 -0.047011 
0.067383 1.675335 -0.046741 
0.068359 1.675335 -0.046471 
0.069336 1.675335 -0.046202 
0.070312 1.675335 -0.045933 
0.071289 1.675335 -0.045665 
0.072266 1.675335 -0.045398 
0.073242 1.675335 -0.045131 
0.074219 1.675335 -0.044864 
0.075195 1.675335 -0.044598 
0.076172 1.675335 -0.044333 
0.077148 1.675335 -0.044068 
0.078125 1.675335 -0.043804 
0.079102 1.675335 -0.043540 
0.080078 1.675335 -0.043277 
0.081055 1.675335 -0.043014 
0.082031 1.675335 -0.042752 
0.083008 1.675335 -0.042490 
0.083984 1.675335 -0.042230 
0.084961 1.675335 -0.041969 
0.085938 1.675335 -0.041710 
0.086914 1.675335 -0.041450 
0.087891 1.675335 -0.041192 
0.088867 1.675335 -0.040934 
0.089844 1.675335 -0.040677 
0.090820 1.675335 -0.040420 
0.091797 1.675335 -0.040164 
0.092773 1.675335 -0.039909 
0.093750 1.675335 -0.039654 
0.094727 1.675335 -0.039400 
0.095703 1.675335 -0.039147 
0.096680 1.675335 -0.038894 
0.097656 1.675335 -0.038642 
0.098633 1.675335 -0.038391 
0.099609 1.675335 -0.038140 
0.100586 1.675335 -0.037891 
0.101562 1.675335 -0.037641 
0.102539 1.675335 -0.037393 
0.103516 1.675335 -0.037145 
0.104492 1.675335 -0.036898 
0.105469 1.675335 -0.036652 
0.106445 1.675335 -0.036407 
0.107422 1.675335 -0.036162 
0.108398 1.675335 -0.035918 
0.109375 1.675335 -0.035675 
0.110352 1.675335 -0.035432 
0.111328 1.675335 -0.035191 
0.112305 1.675335 -0.034950 
0.113281 1.675335 -0.034710 
0.114258 1.675335 -0.034471 
0.115234 1.675335 -0.034233 
0.116211 1.675335 -0.033995 
0.117188 1.675335 -0.033759 
0.118164 1.675335 -0.033523 
0.119141 1.675335 -0.033288 
0.120117 1.675335 -0.033054 
0.121094 1.675335 -0.032821 
0.122070 1.675335 -0.032589 
0.123047 1.675335 -0.032357 
0.124023 1.675335 -0.032127 
0.125000 1.675335 -0.031897 
0.125977 1.675335 -0.031669 
0.126953 1.675335 -0.031441 
0.127930 1.675335 -0.031214 
0.128906 1.675335 -0.030989 
0.129883 1.675335 -0.030764 
0.130859 1.675335 -0.030540 
0.131836 1.675335 -0.030317 
0.132812 1.675335 -0.030096 
0.133789 1.675335 -0.029875 
0.134766 1.675335 -0.029655 
0.135742 1.675335 -0.029436 
0.136719 1.675335 -0.029219 
0.137695 1.675335 -0.029002 
0.138672 1.675335 -0.028786 
0.139648 1.675335 -0.028572 
0.140625 1.675335 -0.028359 
0.141602 1.675335 -0.028146 
0.142578 1.675335 -0.027935 
0.143555 1.675335 -0.027725 
0.144531 1.675335 -0.027516 
0.145508 1.675335 -0.027308 
0.146484 1.675335 -0.027102 
0.147461 1.675335 -0.026896 
0.148438 1.675335 -0.026692 
0.149414 1.675335 -0.026489 
0.150391 1.675335 -0.026287 
0.151367 1.675335 -0.026086 
0.152344 1.675335 -0.025887 
0.153320 1.675335 -0.025689 
0.154297 1.675335 -0.025492 
0.155273 1.675335 -0.025296 
0.156250 1.675335 -0.025102 
0.157227 1.675335 -0.024909 
0.158203 1.675335 -0.024717 
0.159180 1.675335 -0.024527 
0.160156 1.675335 -0.024338 
0.161133 1.675335 -0.024150 
0.162109 1.675335 -0.023963 
0.163086 1.675335 -0.023779 
0.164062 1.675335 -0.023595 
0.165039 1.675335 -0.023413 
0.166016 1.675335 -0.023232 
0.166992 1.675335 -0.023053 
0.167969 1.675335 -0.022875 
0.168945 1.675335 -0.022699 
0.169922 1.675335 -0.022524 
0.170898 1.675335 -0.022351 
0.171875 1.675335 -0.022179 
0.172852 1.675335 -0.022009 
0.173828 1.675335 -0.021840 
0.174805 1.675335 -0.021673 
0.175781 1.675335 -0.021507 
0.176758 1.675335 -0.021343 
0.177734 1.675335 -0.021181 
0.178711 1.675335 -0.021020 
0.179688 1.675335 -0.020861 
0.180664 1.675335 -0.020704 
0.181641 1.675335 -0.020549 
0.182617 1.675335 -0.020395 
0.183594 1.675335 -0.020243 
0.184570 1.675335 -0.020092 
0.185547 1.675335 -0.019944 
0.186523 1.675335 -0.019797 
0.187500 1.675335 -0.019652 
0.188477 1.675335 -0.019509 
0.189453 1.675335 -0.019368 
0.190430 1.675335 -0.019228 
0.191406 1.675335 -0.019091 
0.192383 1.675335 -0.018955 
0.193359 1.675335 -0.018822 
0.194336 1.675335 -0.018690 
0.195312 1.675335 -0.018561 
0.196289 1.675335 -0.018433 
0.197266 1.675335 -0.018307 
0.198242 1.675335 -0.018184 
0.199219 1.675335 -0.018062 
0.200195 1.675335 -0.017943 
0.201172 1.675335 -0.017826 
0.202148 1.675335 -0.017711 
0.203125 1.675335 -0.017598 
0.204102 1.675335 -0.017488 
0.205078 1.675335 -0.017379 
0.206055 1.675335 -0.017273 
0.207031 1.675335 -0.017170 
0.208008 1.675335 -0.017068 
0.208984 1.675335 -0.016969 
0.209961 1.675335 -0.016872 
0.210938 1.675335 -0.016778 
0.211914 1.675335 -0.016686 
0.212891 1.675335 -0.016597 
0.213867 1.675335 -0.016510 
0.214844 1.675335 -0.016426 
0.215820 1.675335 -0.016344 
0.216797 1.675335 -0.016265 
0.217773 1.675335 -0.016188 
0.218750 1.675335 -0.016115 
0.219727 1.675335 -0.016043 
0.220703 1.675335 -0.015975 
0.221680 1.675335 -0.015909 
0.222656 1.675335 -0.015846 
0.223633 1.675335 -0.015786 
0.224609 1.675335 -0.015729 
0.225586 1.675335 -0.015675 
0.226562 1.675335 -0.015624 
0.227539 1.675335 -0.015576 
0.228516 1.675335 -0.015530 
0.229492 1.675335 -0.015488 
0.230469 1.675335 -0.015449 
0.231445 1.675335 -0.015413 
0.232422 1.675335 -0.015381 
0.233398 1.675335 -0.015351 
0.234375 1.675335 -0.015325 
0.235352 1.675335 -0.015302 
0.236328 1.675335 -0.015283 
0.237305 1.675335 -0.015267 
0.238281 1.675335 -0.015254 
0.239258 1.675335 -0.015245 
0.240234 1.675335 -0.015240 
0.241211 1.675335 -0.015238 
0.242188 1.675335 -0.015240 
0.243164 1.675335 -0.015246 
0.244141 1.675335 -0.015255 
0.245117 1.675335 -0.015269 
0.246094 1.675335 -0.015286 
0.247070 1.675335 -0.015307 
0.248047 1.675335 -0.015332 
0.249023 1.675335 -0.015361 
0.250000 1.675335 -0.015395 
0.250977 1.675335 -0.015433 
0.251953 1.675335 -0.015474 
0.252930 1.675335 -0.015521 
0.253906 1.675335 -0.015571 
0.254883 1.675335 -0.015626 
0.255859 1.675335 -0.015686 
0.256836 1.675335 -0.015751 
0.257812 1.675335 -0.015820 
0.258789 1.675335 -0.015893 
0.259766 1.675335 -0.015972 
0.260742 1.675335 -0.016056 
0.261719 1.675335 -0.016144 
0.262695 1.675335 -0.016238 
0.263672 1.675335 -0.016337 
0.264648 1.675335 -0.016441 
0.265625 1.675335 -0.016550 
0.266602 1.675335 -0.016665 
0.267578 1.675335 -0.016786 
0.268555 1.675335 -0.016912 
0.269531 1.675335 -0.017044 
0.270508 1.675335 -0.017182 
0.271484 1.675335 -0.017325 
0.272461 1.675335 -0.017475 
0.273438 1.675335 -0.017631 
0.274414 1.675335 -0.017794 
0.275391 1.675335 -0.017962 
0.276367 1.675335 -0.018137 
0.277344 1.675335 -0.018319 
0.278320 1.675335 -0.018508 
0.279297 1.675335 -0.018704 
0.280273 1.675335 -0.018906 
0.281250 1.675335 -0.019116 
0.282227 1.675335 -0.019333 
0.283203 1.675335 -0.019558 
0.284180 1.675335 -0.019790 
0.285156 1.675335 -0.020030 
0.286133 1.675335 -0.020278 
0.287109 1.675335 -0.020534 
0.288086 1.675335 -0.020799 
0.289062 1.675335 -0.021072 
0.290039 1.675335 -0.021353 
0.291016 1.675335 -0.021644 
0.291992 1.675335 -0.021943 
0.292969 1.675335 -0.022252 
0.293945 1.675335 -0.022570 
0.294922 1.675335 -0.022898 
0.295898 1.675335 -0.023236 
0.296875 1.675335 -0.023583 
0.297852 1.675335 -0.023942 
0.298828 1.675335 -0.024310 
0.299805 1.675335 -0.024690 
0.300781 1.675335 -0.025081 
0.301758 1.675335 -0.025483 
0.302734 1.675335 -0.025897 
0.303711 1.675335 -0.026323 
0.304688 1.675335 -0.026761 
0.305664 1.675335 -0.027212 
0.306641 1.675335 -0.027676 
0.307617 1.675335 -0.028153 
0.308594 1.675335 -0.028644 
0.309570 1.675335 -0.029148 
0.310547 1.675335 -0.029667 
0.311523 1.675335 -0.030201 
0.312500 1.675335 -0.030750 
0.313477 1.675335 -0.031315 
0.314453 1.675335 -0.031896 
0.315430 1.675335 -0.032493 
0.316406 1.675335 -0.033108 
0.317383 1.675335 -0.033740 
0.318359 1.675335 -0.034390 
0.319336 1.675335 -0.035058 
0.320312 1.675335 -0.035746 
0.321289 1.675335 -0.036453 
0.322266 1.675335 -0.037181 
0.323242 1.675335 -0.037930 
0.324219 1.675335 -0.038701 
0.325195 1.675335 -0.039494 
0.326172 1.675335 -0.040309 
0.327148 1.675335 -0.041149 
0.328125 1.675335 -0.042013 
0.329102 1.675335 -0.042902 
0.330078 1.675335 -0.043818 
0.331055 1.675335 -0.044760 
0.332031 1.675335 -0.045730 
0.333008 1.675335 -0.046728 
0.333984 1.675335 -0.047755 
0.334961 1.675335 -0.048813 
0.335938 1.675335 -0.049901 
0.336914 1.675335 -0.051022 
0.337891 1.675335 -0.052175 
0.338867 1.675335 -0.053361 
0.339844 1.675335 -0.054581 
0.340820 1.675335 -0.055835 
0.341797 1.675335 -0.057125 
0.342773 1.675335 -0.058450 
0.343750 1.675335 -0.059810 
0.344727 1.675335 -0.061206 
0.345703 1.675335 -0.062638 
0.346680 1.675335 -0.064104 
0.347656 1.675335 -0.065605 
0.348633 1.675335 -0.067139 
0.349609 1.675335 -0.068705 
0.350586 1.675335 -0.070300 
0.351562 1.675335 -0.071924 
0.352539 1.675335 -0.073573 
0.353516 1.675335 -0.075244 
0.354492 1.675335 -0.076934 
0.355469 1.675335 -0.078640 
0.356445 1.675335 -0.080357 
0.357422 1.675335 -0.082081 
0.358398 1.675335 -0.083809 
0.359375 1.675335 -0.085535 
0.360352 1.675335 -0.087256 
0.361328 1.675335 -0.088969 
0.362305 1.675335 -0.090668 
0.363281 1.675335 -0.092351 
0.364258 1.675335 -0.094014 
0.365234 1.675335 -0.095655 
0.366211 1.675335 -0.097272 
0.367188 1.675335 -0.098862 
0.368164 1.675335 -0.100425 
0.369141 1.675335 -0.101958 
0.370117 1.675335 -0.103461 
0.371094 1.675335 -0.104933 
0.372070 1.675335 -0.106374 
0.373047 1.675335 -0.107784 
0.374023 1.675335 -0.109163 
0.375000 1.675335 -0.110511 
0.375977 1.675335 -0.111829 
0.376953 1.675335 -0.113116 
0.377930 1.675335 -0.114373 
0.378906 1.675335 -0.115601 
0.379883 1.675335 -0.116801 
0.380859 1.675335 -0.117973 
0.381836 1.675335 -0.119117 
0.382812 1.675335 -0.120236 
0.383789 1.675335 -0.121328 
0.384766 1.675335 -0.122395 
0.385742 1.675335 -0.123438 
0.386719 1.675335 -0.124457 
0.387695 1.675335 -0.125453 
0.388672 1.675335 -0.126427 
0.389648 1.675335 -0.127378 
0.390625 1.675335 -0.128309 
0.391602 1.675335 -0.129219 
0.392578 1.675335 -0.130110 
0.393555 1.675335 -0.130980 
0.394531 1.675335 -0.131833 
0.395508 1.675335 -0.132666 
0.396484 1.675335 -0.133482 
0.397461 1.675335 -0.134281 
0.398438 1.675335 -0.135063 
0.399414 1.675335 -0.135829 
0.400391 1.675335 -0.136578 
0.401367 1.675335 -0.137313 
0.402344 1.675335 -0.138032 
0.403320 1.675335 -0.138736 
0.404297 1.675335 -0.139427 
0.405273 1.675335 -0.140103 
0.406250 1.675335 -0.140766 
0.407227 1.675335 -0.141416 
0.408203 1.675335 -0.142052 
0.409180 1.675335 -0.142677 
0.410156 1.675335 -0.143289 
0.411133 1.675335 -0.143889 
0.412109 1.675335 -0.144477 
0.413086 1.675335 -0.145054 
0.414062 1.675335 -0.145620 
0.415039 1.675335 -0.146175 
0.416016 1.675335 -0.146720 
0.416992 1.675335 -0.147254 
0.417969 1.675335 -0.147778 
0.418945 1.675335 -0.148292 
0.419922 1.675335 -0.148796 
0.420898 1.675335 -0.149291 
0.421875 1.675335 -0.149777 
0.422852 1.675335 -0.150253 
0.423828 1.675335 -0.150721 
0.424805 1.675335 -0.151180 
0.425781 1.675335 -0.151630 
0.426758 1.675335 -0.152072 
0.427734 1.675335 -0.152506 
0.428711 1.675335 -0.152932 
0.429688 1.675335 -0.153350 
0.430664 1.675335 -0.153760 
0.431641 1.675335 -0.154162 
0.432617 1.675335 -0.154557 
0.433594 1.675335 -0.154945 
0.434570 1.675335 -0.155326 
0.435547 1.675335 -0.155699 
0.436523 1.675335 -0.156066 
0.437500 1.675335 -0.156426 
0.438477 1.675335 -0.156779 
0.439453 1.675335 -0.157126 
0.440430 1.675335 -0.157466 
0.441406 1.675335 -0.157800 
0.442383 1.675335 -0.158128 
0.443359 1.675335 -0.158449 
0.444336 1.675335 -0.158765 
0.445312 1.675335 -0.159074 
0.446289 1.675335 -0.159378 
0.447266 1.675335 -0.159676 
0.448242 1.675335 -0.159969 
0.449219 1.675335 -0.160255 
0.450195 1.675335 -0.160537 
0.451172 1.675335 -0.160813 
0.452148 1.675335 -0.161084 
0.453125 1.675335 -0.161349 
0.454102 1.675335 -0.161610 
0.455078 1.675335 -0.161865 
0.456055 1.675335 -0.162115 
0.457031 1.675335 -0.162361 
0.458008 1.675335 -0.162602 
0.458984 1.675335 -0.162837 
0.459961 1.675335 -0.163069 
0.460938 1.675335 -0.163295 
0.461914 1.675335 -0.163517 
0.462891 1.675335 -0.163735 
0.463867 1.675335 -0.163948 
0.464844 1.675335 -0.164156 
0.465820 1.675335 -0.164361 
0.466797 1.675335 -0.164561 
0.467773 1.675335 -0.164756 
0.468750 1.675335 -0.164948 
0.469727 1.675335 -0.165136 
0.470703 1.675335 -0.165319 
0.471680 1.675335 -0.165499 
0.472656 1.675335 -0.165674 
0.473633 1.675335 -0.165846 
0.474609 1.675335 -0.166014 
0.475586 1.675335 -0.166178 
0.476562 1.675335 -0.166338 
0.477539 1.675335 -0.166495 
0.478516 1.675335 -0.166648 
0.479492 1.675335 -0.166797 
0.480469 1.675335 -0.166943 
0.481445 1.675335 -0.167086 
0.482422 1.675335 -0.167224 
0.483398 1.675335 -0.167360 
0.484375 1.675335 -0.167492 
0.485352 1.675335 -0.167620 
0.486328 1.675335 -0.167745 
0.487305 1.675335 -0.167867 
0.488281 1.675335 -0.167986 
0.489258 1.675335 -0.168102 
0.490234 1.675335 -0.168214 
0.491211 1.675335 -0.168323 
0.492188 1.675335 -0.168429 
0.493164 1.675335 -0.168532 
0.494141 1.675335 -0.168632 
0.495117 1.675335 -0.168729 
0.496094 1.675335 -0.168823 
0.497070 1.675335 -0.168914 
0.498047 1.675335 -0.169002 
0.499023 1.675335 -0.169087 
0.500000 1.675335 -0.169170 
0.500977 1.675335 -0.169249 
0.501953 1.675335 -0.169326 
0.502930 1.675335 -0.169400 
0.503906 1.675335 -0.169471 
0.504883 1.675335 -0.169540 
0.505859 1.675335 -0.169605 
0.506836 1.675335 -0.169669 
0.507812 1.675335 -0.169729 
0.508789 1.675335 -0.169787 
0.509766 1.675335 -0.169842 
0.510742 1.675335 -0.169895 
0.511719 1.675335 -0.169945 
0.512695 1.675335 -0.169993 
0.513672 1.675335 -0.170038 
0.514648 1.675335 -0.170081 
0.515625 1.675335 -0.170122 
0.516602 1.675335 -0.170160 
0.517578 1.675335 -0.170195 
0.518555 1.675335 -0.170228 
0.519531 1.675335 -0.170259 
0.520508 1.675335 -0.170288 
0.521484 1.675335 -0.170314 
0.522461 1.675335 -0.170338 
0.523438 1.675335 -0.170359 
0.524414 1.675335 -0.170379 
0.525391 1.675335 -0.170396 
0.526367 1.675335 -0.170411 
0.527344 1.675335 -0.170424 
0.528320 1.675335 -0.170434 
0.529297 1.675335 -0.170443 
0.530273 1.675335 -0.170449 
0.531250 1.675335 -0.170454 
0.532227 1.675335 -0.170456 
0.533203 1.675335 -0.170456 
0.534180 1.675335 -0.170454 
0.535156 1.675335 -0.170450 
0.536133 1.675335 -0.170444 
0.537109 1.675335 -0.170436 
0.538086 1.675335 -0.170426 
0.539062 1.675335 -0.170414 
0.540039 1.675335 -0.170400 
0.541016 1.675335 -0.170384 
0.541992 1.675335 -0.170366 
0.542969 1.675335 -0.170346 
0.543945 1.675335 -0.170324 
0.544922 1.675335 -0.170301 
0.545898 1.675335 -0.170275 
0.546875 1.675335 -0.170248 
0.547852 1.675335 -0.170219 
0.548828 1.675335 -0.170188 
0.549805 1.675335 -0.170155 
0.550781 1.675335 -0.170121 
0.551758 1.675335 -0.170084 
0.552734 1.675335 -0.170046 
0.553711 1.675335 -0.170006 
0.554688 1.675335 -0.169965 
0.555664 1.675335 -0.169922 
0.556641 1.675335 -0.169877 
0.557617 1.675335 -0.169830 
0.558594 1.675335 -0.169781 
0.559570 1.675335 -0.169731 
0.560547 1.675335 -0.169680 
0.561523 1.675335 -0.169626 
0.562500 1.675335 -0.169571 
0.563477 1.675335 -0.169514 
0.564453 1.675335 -0.169456 
0.565430 1.675335 -0.169396 
0.566406 1.675335 -0.169335 
0.567383 1.675335 -0.169272 
0.568359 1.675335 -0.169207 
0.569336 1.675335 -0.169141 
0.570312 1.675335 -0.169073 
0.571289 1.675335 -0.169004 
0.572266 1.675335 -0.168933 
0.573242 1.675335 -0.168861 
0.574219 1.675335 -0.168787 
0.575195 1.675335 -0.168711 
0.576172 1.675335 -0.168635 
0.577148 1.675335 -0.168556 
0.578125 1.675335 -0.168477 
0.579102 1.675335 -0.168395 
0.580078 1.675335 -0.168313 
0.581055 1.675335 -0.168229 
0.582031 1.675335 -0.168143 
0.583008 1.675335 -0.168056 
0.583984 1.675335 -0.167968 
0.584961 1.675335 -0.167878 
0.585938 1.675335 -0.167787 
0.586914 1.675335 -0.167694 
0.587891 1.675335 -0.167600 
0.588867 1.675335 -0.167505 
0.589844 1.675335 -0.167409 
0.590820 1.675335 -0.167311 
0.591797 1.675335 -0.167211 
0.592773 1.675335 -0.167111 
0.593750 1.675335 -0.167009 
0.594727 1.675335 -0.166905 
0.595703 1.675335 -0.166801 
0.596680 1.675335 -0.166695 
0.597656 1.675335 -0.166588 
0.598633 1.675335 -0.166480 
0.599609 1.675335 -0.166370 
0.600586 1.675335 -0.166259 
0.601562 1.675335 -0.166147 
0.602539 1.675335 -0.166033 
0.603516 1.675335 -0.165919 
0.604492 1.675335 -0.165803 
0.605469 1.675335 -0.165686 
0.606445 1.675335 -0.165567 
0.607422 1.675335 -0.165448 
0.608398 1.675335 -0.165327 
0.609375 1.675335 -0.165205 
0.610352 1.675335 -0.165082 
0.611328 1.675335 -0.164958 
0.612305 1.675335 -0.164832 
0.613281 1.675335 -0.164706 
0.614258 1.675335 -0.164578 
0.615234 1.675335 -0.164449 
0.616211 1.675335 -0.164319 
0.617188 1.675335 -0.164188 
0.618164 1.675335 -0.164055 
0.619141 1.675335 -0.163922 
0.620117 1.675335 -0.163787 
0.621094 1.675335 -0.163652 
0.622070 1.675335 -0.163515 
0.623047 1.675335 -0.163377 
0.624023 1.675335 -0.163238 
0.625000 1.675335 -0.163098 
0.625977 1.675335 -0.162957 
0.626953 1.675335 -0.162814 
0.627930 1.675335 -0.162671 
0.628906 1.675335 -0.162527 
0.629883 1.675335 -0.162381 
0.630859 1.675335 -0.162235 
0.631836 1.675335 -0.162087 
0.632812 1.675335 -0.161939 
0.633789 1.675335 -0.161789 
0.634766 1.675335 -0.161639 
0.635742 1.675335 -0.161487 
0.636719 1.675335 -0.161335 
0.637695 1.675335 -0.161181 
0.638672 1.675335 -0.161026 
0.639648 1.675335 -0.160871 
0.640625 1.675335 -0.160714 
0.641602 1.675335 -0.160557 
0.642578 1.675335 -0.160398 
0.643555 1.675335 -0.160239 
0.644531 1.675335 -0.160078 
0.645508 1.675335 -0.159917 
0.646484 1.675335 -0.159754 
0.647461 1.675335 -0.159591 
0.648438 1.675335 -0.159426 
0.649414 1.675335 -0.159261 
0.650391 1.675335 -0.159095 
0.651367 1.675335 -0.158928 
0.652344 1.675335 -0.158760 
0.653320 1.675335 -0.158591 
0.654297 1.675335 -0.158421 
0.655273 1.675335 -0.158250 
0.656250 1.675335 -0.158079 
0.657227 1.675335 -0.157906 
0.658203 1.675335 -0.157732 
0.659180 1.675335 -0.157558 
0.660156 1.675335 -0.157383 
0.661133 1.675335 -0.157207 
0.662109 1.675335 -0.157030 
0.663086 1.675335 -0.156852 
0.664062 1.675335 -0.156673 
0.665039 1.675335 -0.156493 
0.666016 1.675335 -0.156313 
0.666992 1.675335 -0.156131 
0.667969 1.675335 -0.155949 
0.668945 1.675335 -0.155766 
0.669922 1.675335 -0.155582 
0.670898 1.675335 -0.155398 
0.671875 1.675335 -0.155212 
0.672852 1.675335 -0.155026 
0.673828 1.675335 -0.154838 
0.674805 1.675335 -0.154650 
0.675781 1.675335 -0.154462 
0.676758 1.675335 -0.154272 
0.677734 1.675335 -0.154082 
0.678711 1.675335 -0.153890 
0.679688 1.675335 -0.153698 
0.680664 1.675335 -0.153505 
0.681641 1.675335 -0.153312 
0.682617 1.675335 -0.153117 
0.683594 1.675335 -0.152922 
0.684570 1.675335 -0.152726 
0.685547 1.675335 -0.152529 
0.686523 1.675335 -0.152332 
0.687500 1.675335 -0.152134 
0.688477 1.675335 -0.151935 
0.689453 1.675335 -0.151735 
0.690430 1.675335 -0.151534 
0.691406 1.675335 -0.151333 
0.692383 1.675335 -0.151131 
0.693359 1.675335 -0.150928 
0.694336 1.675335 -0.150725 
0.695312 1.675335 -0.150521 
0.696289 1.675335 -0.150316 
0.697266 1.675335 -0.150110 
0.698242 1.675335 -0.149904 
0.699219 1.675335 -0.149696 
0.700195 1.675335 -0.149489 
0.701172 1.675335 -0.149280 
0.702148 1.675335 -0.149071 
0.703125 1.675335 -0.148861 
0.704102 1.675335 -0.148650 
0.705078 1.675335 -0.148439 
0.706055 1.675335 -0.148227 
0.707031 1.675335 -0.148014 
0.708008 1.675335 -0.147801 
0.708984 1.675335 -0.147586 
0.709961 1.675335 -0.147372 
0.710938 1.675335 -0.147156 
0.711914 1.675335 -0.146940 
0.712891 1.675335 -0.146723 
0.713867 1.675335 -0.146506 
0.714844 1.675335 -0.146288 
0.715820 1.675335 -0.146069 
0.716797 1.675335 -0.145850 
0.717773 1.675335 -0.145630 
0.718750 1.675335 -0.145409 
0.719727 1.675335 -0.145187 
0.720703 1.675335 -0.144965 
0.721680 1.675335 -0.144743 
0.722656 1.675335 -0.144520 
0.723633 1.675335 -0.144296 
0.724609 1.675335 -0.144071 
0.725586 1.675335 -0.143846 
0.726562 1.675335 -0.143620 
0.727539 1.675335 -0.143394 
0.728516 1.675335 -0.143167 
0.729492 1.675335 -0.142939 
0.730469 1.675335 -0.142711 
0.731445 1.675335 -0.142482 
0.732422 1.675335 -0.142253 
0.733398 1.675335 -0.142023 
0.734375 1.675335 -0.141792 
0.735352 1.675335 -0.141561 
0.736328 1.675335 -0.141329 
0.737305 1.675335 -0.141097 
0.738281 1.675335 -0.140864 
0.739258 1.675335 -0.140630 
0.740234 1.675335 -0.140396 
0.741211 1.675335 -0.140162 
0.742188 1.675335 -0.139926 
0.743164 1.675335 -0.139690 
0.744141 1.675335 -0.139454 
0.745117 1.675335 -0.139217 
0.746094 1.675335 -0.138980 
0.747070 1.675335 -0.138742 
0.748047 1.675335 -0.138503 
0.749023 1.675335 -0.138264 
0.750000 1.675335 -0.138024 
0.750977 1.675335 -0.137784 
0.751953 1.675335 -0.137543 
0.752930 1.675335 -0.137302 
0.753906 1.675335 -0.137060 
0.754883 1.675335 -0.136818 
0.755859 1.675335 -0.136575 
0.756836 1.675335 -0.136331 
0.757812 1.675335 -0.136087 
0.758789 1.675335 -0.135843 
0.759766 1.675335 -0.135598 
0.760742 1.675335 -0.135352 
0.761719 1.675335 -0.135106 
0.762695 1.675335 -0.134860 
0.763672 1.675335 -0.134613 
0.764648 1.675335 -0.134365 
0.765625 1.675335 -0.134117 
0.766602 1.675335 -0.133869 
0.767578 1.675335 -0.133620 
0.768555 1.675335 -0.133370 
0.769531 1.675335 -0.133120 
0.770508 1.675335 -0.132870 
0.771484 1.675335 -0.132619 
0.772461 1.675335 -0.132367 
0.773438 1.675335 -0.132115 
0.774414 1.675335 -0.131863 
0.775391 1.675335 -0.131610 
0.776367 1.675335 -0.131357 
0.777344 1.675335 -0.131103 
0.778320 1.675335 -0.130849 
0.779297 1.675335 -0.130594 
0.780273 1.675335 -0.130339 
0.781250 1.675335 -0.130083 
0.782227 1.675335 -0.129827 
0.783203 1.675335 -0.129571 
0.784180 1.675335 -0.129314 
0.785156 1.675335 -0.129056 
0.786133 1.675335 -0.128798 
0.787109 1.675335 -0.128540 
0.788086 1.675335 -0.128281 
0.789062 1.675335 -0.128022 
0.790039 1.675335 -0.127763 
0.791016 1.675335 -0.127503 
0.791992 1.675335 -0.127242 
0.792969 1.675335 -0.126981 
0.793945 1.675335 -0.126720 
0.794922 1.675335 -0.126458 
0.795898 1.675335 -0.126196 
0.796875 1.675335 -0.125933 
0.797852 1.675335 -0.125671 
0.798828 1.675335 -0.125407 
0.799805 1.675335 -0.125143 
0.800781 1.675335 -0.124879 
0.801758 1.675335 -0.124615 
0.802734 1.675335 -0.124350 
0.803711 1.675335 -0.124084 
0.804688 1.675335 -0.123819 
0.805664 1.675335 -0.123552 
0.806641 1.675335 -0.123286 
0.807617 1.675335 -0.123019 
0.808594 1.675335 -0.122752 
0.809570 1.675335 -0.122484 
0.810547 1.675335 -0.122216 
0.811523 1.675335 -0.121947 
0.812500 1.675335 -0.121679 
0.813477 1.675335 -0.121409 
0.814453 1.675335 -0.121140 
0.815430 1.675335 -0.120870 
0.816406 1.675335 -0.120600 
0.817383 1.675335 -0.120329 
0.818359 1.675335 -0.120058 
0.819336 1.675335 -0.119787 
0.820312 1.675335 -0.119515 
0.821289 1.675335 -0.119243 
0.822266 1.675335 -0.118971 
0.823242 1.675335 -0.118698 
0.824219 1.675335 -0.118425 
0.825195 1.675335 -0.118152 
0.826172 1.675335 -0.117878 
0.827148 1.675335 -0.117604 
0.828125 1.675335 -0.117329 
0.829102 1.675335 -0.117055 
0.830078 1.675335 -0.116780 
0.831055 1.675335 -0.116504 
0.832031 1.675335 -0.116228 
0.833008 1.675335 -0.115952 
0.833984 1.675335 -0.115676 
0.834961 1.675335 -0.115399 
0.835938 1.675335 -0.115122 
0.836914 1.675335 -0.114845 
0.837891 1.675335 -0.114568 
0.838867 1.675335 -0.114290 
0.839844 1.675335 -0.114011 
0.840820 1.675335 -0.113733 
0.841797 1.675335 -0.113454 
0.842773 1.675335 -0.113175 
0.843750 1.675335 -0.112896 
0.844727 1.675335 -0.112616 
0.845703 1.675335 -0.112336 
0.846680 1.675335 -0.112056 
0.847656 1.675335 -0.111775 
0.848633 1.675335 -0.111495 
0.849609 1.675335 -0.111214 
0.850586 1.675335 -0.110932 
0.851562 1.675335 -0.110651 
0.852539 1.675335 -0.110369 
0.853516 1.675335 -0.110087 
0.854492 1.675335 -0.109804 
0.855469 1.675335 -0.109521 
0.856445 1.675335 -0.109239 
0.857422 1.675335 -0.108955 
0.858398 1.675335 -0.108672 
0.859375 1.675335 -0.108388 
0.860352 1.675335 -0.108104 
0.861328 1.675335 -0.107820 
0.862305 1.675335 -0.107536 
0.863281 1.675335 -0.107251 
0.864258 1.675335 -0.106966 
0.865234 1.675335 -0.106681 
0.866211 1.675335 -0.106395 
0.867188 1.675335 -0.106110 
0.868164 1.675335 -0.105824 
0.869141 1.675335 -0.105538 
0.870117 1.675335 -0.105252 
0.871094 1.675335 -0.104965 
0.872070 1.675335 -0.104678 
0.873047 1.675335 -0.104391 
0.874023 1.675335 -0.104104 
0.875000 1.675335 -0.103817 
0.875977 1.675335 -0.103529 
0.876953 1.675335 -0.103241 
0.877930 1.675335 -0.102953 
0.878906 1.675335 -0.102665 
0.879883 1.675335 -0.102377 
0.880859 1.675335 -0.102088 
0.881836 1.675335 -0.101799 
0.882812 1.675335 -0.101510 
0.883789 1.675335 -0.101221 
0.884766 1.675335 -0.100932 
0.885742 1.675335 -0.100642 
0.886719 1.675335 -0.100353 
0.887695 1.675335 -0.100063 
0.888672 1.675335 -0.099773 
0.889648 1.675335 -0.099482 
0.890625 1.675335 -0.099192 
0.891602 1.675335 -0.098901 
0.892578 1.675335 -0.098611 
0.893555 1.675335 -0.098320 
0.894531 1.675335 -0.098029 
0.895508 1.675335 -0.097737 
0.896484 1.675335 -0.097446 
0.897461 1.675335 -0.097154 
0.898438 1.675335 -0.096863 
0.899414 1.675335 -0.096571 
0.900391 1.675335 -0.096279 
0.901367 1.675335 -0.095987 
0.902344 1.675335 -0.095694 
0.903320 1.675335 -0.095402 
0.904297 1.675335 -0.095109 
0.905273 1.675335 -0.094817 
0.906250 1.675335 -0.094524 
0.907227 1.675335 -0.094231 
0.908203 1.675335 -0.093938 
0.909180 1.675335 -0.093645 
0.910156 1.675335 -0.093351 
0.911133 1.675335 -0.093058 
0.912109 1.675335 -0.092764 
0.913086 1.675335 -0.092471 
0.914062 1.675335 -0.092177 
0.915039 1.675335 -0.091883 
0.916016 1.675335 -0.091589 
0.916992 1.675335 -0.091295 
0.917969 1.675335 -0.091001 
0.918945 1.675335 -0.090707 
0.919922 1.675335 -0.090412 
0.920898 1.675335 -0.090118 
0.921875 1.675335 -0.089823 
0.922852 1.675335 -0.089529 
0.923828 1.675335 -0.089234 
0.924805 1.675335 -0.088939 
0.925781 1.675335 -0.088644 
0.926758 1.675335 -0.088349 
0.927734 1.675335 -0.088054 
0.928711 1.675335 -0.087759 
0.929688 1.675335 -0.087464 
0.930664 1.675335 -0.087169 
0.931641 1.675335 -0.086874 
0.932617 1.675335 -0.086578 
0.933594 1.675335 -0.086283 
0.934570 1.675335 -0.085988 
0.935547 1.675335 -0.085692 
0.936523 1.675335 -0.085397 
0.937500 1.675335 -0.085101 
0.938477 1.675335 -0.084806 
0.939453 1.675335 -0.084510 
0.940430 1.675335 -0.084214 
0.941406 1.675335 -0.083919 
0.942383 1.675335 -0.083623 
0.943359 1.675335 -0.083327 
0.944336 1.675335 -0.083031 
0.945312 1.675335 -0.082736 
0.946289 1.675335 -0.082440 
0.947266 1.675335 -0.082144 
0.948242 1.675335 -0.081848 
0.949219 1.675335 -0.081552 
0.950195 1.675335 -0.081257 
0.951172 1.675335 -0.080961 
0.952148 1.675335 -0.080665 
0.953125 1.675335 -0.080369 
0.954102 1.675335 -0.080073 
0.955078 1.675335 -0.079778 
0.956055 1.675335 -0.079482 
0.957031 1.675335 -0.079186 
0.958008 1.675335 -0.078890 
0.958984 1.675335 -0.078595 
0.959961 1.675335 -0.078299 
0.960938 1.675335 -0.078003 
0.961914 1.675335 -0.077708 
0.962891 1.675335 -0.077412 
0.963867 1.675335 -0.077116 
0.964844 1.675335 -0.076821 
0.965820 1.675335 -0.076525 
0.966797 1.675335 -0.076230 
0.967773 1.675335 -0.075935 
0.968750 1.675335 -0.075639 
0.969727 1.675335 -0.075344 
0.970703 1.675335 -0.075049 
0.971680 1.675335 -0.074754 
0.972656 1.675335 -0.074459 
0.973633 1.675335 -0.074164 
0.974609 1.675335 -0.073869 
0.975586 1.675335 -0.073574 
0.976562 1.675335 -0.073279 
0.977539 1.675335 -0.072985 
0.978516 1.675335 -0.072690 
0.979492 1.675335 -0.072395 
0.980469 1.675335 -0.072101 
0.981445 1.675335 -0.071807 
0.982422 1.675335 -0.071513 
0.983398 1.675335 -0.071218 
0.984375 1.675335 -0.070924 
0.985352 1.675335 -0.070631 
0.986328 1.675335 -0.070337 
0.987305 1.675335 -0.070043 
0.988281 1.675335 -0.069750 
0.989258 1.675335 -0.069456 
0.990234 1.675335 -0.069163 
0.991211 1.675335 -0.068870 
0.992188 1.675335 -0.068577 
0.993164 1.675335 -0.068284 
0.994141 1.675335 -0.067991 
0.995117 1.675335 -0.067699 
0.996094 1.675335 -0.067406 
0.997070 1.675335 -0.067114 
0.998047 1.675335 -0.066822 
0.999023 1.675335 -0.066530 


==> data/BUSineA10M40kK1024step6.dat <==
0.000000 1.783205 -0.066079 
0.000977 1.783205 -0.065800 
0.001953 1.783205 -0.065521 
0.002930 1.783205 -0.065243 
0.003906 1.783205 -0.064964 
0.004883 1.783205 -0.064686 
0.005859 1.783205 -0.064408 
0.006836 1.783205 -0.064130 
0.007812 1.783205 -0.063852 
0.008789 1.783205 -0.063574 
0.009766 1.783205 -0.063297 
0.010742 1.783205 -0.063020 
0.011719 1.783205 -0.062743 
0.012695 1.783205 -0.062466 
0.013672 1.783205 -0.062189 
0.014648 1.783205 -0.061913 
0.015625 1.783205 -0.061637 
0.016602 1.783205 -0.061361 
0.017578 1.783205 -0.061085 
0.018555 1.783205 -0.060809 
0.019531 1.783205 -0.060534 
0.020508 1.783205 -0.060259 
0.021484 1.783205 -0.059984 
0.022461 1.783205 -0.059710 
0.023438 1.783205 -0.059435 
0.024414 1.783205 -0.059161 
0.025391 1.783205 -0.058887 
0.026367 1.783205 -0.058614 
0.027344 1.783205 -0.058340 
0.028320 1.783205 -0.058067 
0.029297 1.783205 -0.057794 
0.030273 1.783205 -0.057522 
0.031250 1.783205 -0.057250 
0.032227 1.783205 -0.056978 
0.033203 1.783205 -0.056706 
0.034180 1.783205 -0.056434 
0.035156 1.783205 -0.056163 
0.036133 1.783205 -0.055893 
0.037109 1.783205 -0.055622 
0.038086 1.783205 -0.055352 
0.039062 1.783205 -0.055082 
0.040039 1.783205 -0.054812 
0.041016 1.783205 -0.054543 
0.041992 1.783205 -0.054274 
0.042969 1.783205 -0.054006 
0.043945 1.783205 -0.053737 
0.044922 1.783205 -0.053469 
0.045898 1.783205 -0.053202 
0.046875 1.783205 -0.052935 
0.047852 1.783205 -0.052668 
0.048828 1.783205 -0.052401 
0.049805 1.783205 -0.052135 
0.050781 1.783205 -0.051869 
0.051758 1.783205 -0.051604 
0.052734 1.783205 -0.051339 
0.053711 1.783205 -0.051074 
0.054688 1.783205 -0.050810 
0.055664 1.783205 -0.050546 
0.056641 1.783205 -0.050282 
0.057617 1.783205 -0.050019 
0.058594 1.783205 -0.049757 
0.059570 1.783205 -0.049494 
0.060547 1.783205 -0.049233 
0.061523 1.783205 -0.048971 
0.062500 1.783205 -0.048710 
0.063477 1.783205 -0.048450 
0.064453 1.783205 -0.048190 
0.065430 1.783205 -0.047930 
0.066406 1.783205 -0.047671 
0.067383 1.783205 -0.047412 
0.068359 1.783205 -0.047154 
0.069336 1.783205 -0.046896 
0.070312 1.783205 -0.046639 
0.071289 1.783205 -0.046382 
0.072266 1.783205 -0.046125 
0.073242 1.783205 -0.045869 
0.074219 1.783205 -0.045614 
0.075195 1.783205 -0.045359 
0.076172 1.783205 -0.045105 
0.077148 1.783205 -0.044851 
0.078125 1.783205 -0.044598 
0.079102 1.783205 -0.044345 
0.080078 1.783205 -0.044092 
0.081055 1.783205 -0.043841 
0.082031 1.783205 -0.043590 
0.083008 1.783205 -0.043339 
0.083984 1.783205 -0.043089 
0.084961 1.783205 -0.042839 
0.085938 1.783205 -0.042590 
0.086914 1.783205 -0.042342 
0.087891 1.783205 -0.042094 
0.088867 1.783205 -0.041847 
0.089844 1.783205 -0.041600 
0.090820 1.783205 -0.041354 
0.091797 1.783205 -0.041109 
0.092773 1.783205 -0.040864 
0.093750 1.783205 -0.040620 
0.094727 1.783205 -0.040377 
0.095703 1.783205 -0.040134 
0.096680 1.783205 -0.039892 
0.097656 1.783205 -0.039650 
0.098633 1.783205 -0.039409 
0.099609 1.783205 -0.039169 
0.100586 1.783205 -0.038929 
0.101562 1.783205 -0.038691 
0.102539 1.783205 -0.038452 
0.103516 1.783205 -0.038215 
0.104492 1.783205 -0.037978 
0.105469 1.783205 -0.037742 
0.106445 1.783205 -0.037507 
0.107422 1.783205 -0.037272 
0.108398 1.783205 -0.037038 
0.109375 1.783205 -0.036805 
0.110352 1.783205 -0.036573 
0.111328 1.783205 -0.036341 
0.112305 1.783205 -0.036110 
0.113281 1.783205 -0.035880 
0.114258 1.783205 -0.035651 
0.115234 1.783205 -0.035423 
0.116211 1.783205 -0.035195 
0.117188 1.783205 -0.034968 
0.118164 1.783205 -0.034742 
0.119141 1.783205 -0.034517 
0.120117 1.783205 -0.034293 
0.121094 1.783205 -0.034069 
0.122070 1.783205 -0.033846 
0.123047 1.783205 -0.033625 
0.124023 1.783205 -0.033404 
0.125000 1.783205 -0.033184 
0.125977 1.783205 -0.032965 
0.126953 1.783205 -0.032746 
0.127930 1.783205 -0.032529 
0.128906 1.783205 -0.032313 
0.129883 1.783205 -0.032097 
0.130859 1.783205 -0.031883 
0.131836 1.783205 -0.031669 
0.132812 1.783205 -0.031457 
0.133789 1.783205 -0.031245 
0.134766 1.783205 -0.031035 
0.135742 1.783205 -0.030825 
0.136719 1.783205 -0.030616 
0.137695 1.783205 -0.030409 
0.138672 1.783205 -0.030202 
0.139648 1.783205 -0.029997 
0.140625 1.783205 -0.029792 
0.141602 1.783205 -0.029589 
0.142578 1.783205 -0.029387 
0.143555 1.783205 -0.029185 
0.144531 1.783205 -0.028985 
0.145508 1.783205 -0.028786 
0.146484 1.783205 -0.028588 
0.147461 1.783205 -0.028392 
0.148438 1.783205 -0.028196 
0.149414 1.783205 -0.028002 
0.150391 1.783205 -0.027808 
0.151367 1.783205 -0.027616 
0.152344 1.783205 -0.027425 
0.153320 1.783205 -0.027236 
0.154297 1.783205 -0.027047 
0.155273 1.783205 -0.026860 
0.156250 1.783205 -0.026674 
0.157227 1.783205 -0.026489 
0.158203 1.783205 -0.026306 
0.159180 1.783205 -0.026124 
0.160156 1.783205 -0.025943 
0.161133 1.783205 -0.025764 
0.162109 1.783205 -0.025585 
0.163086 1.783205 -0.025409 
0.164062 1.783205 -0.025233 
0.165039 1.783205 -0.025059 
0.166016 1.783205 -0.024886 
0.166992 1.783205 -0.024715 
0.167969 1.783205 -0.024545 
0.168945 1.783205 -0.024377 
0.169922 1.783205 -0.024210 
0.170898 1.783205 -0.024045 
0.171875 1.783205 -0.023881 
0.172852 1.783205 -0.023718 
0.173828 1.783205 -0.023558 
0.174805 1.783205 -0.023398 
0.175781 1.783205 -0.023240 
0.176758 1.783205 -0.023084 
0.177734 1.783205 -0.022930 
0.178711 1.783205 -0.022777 
0.179688 1.783205 -0.022625 
0.180664 1.783205 -0.022476 
0.181641 1.783205 -0.022328 
0.182617 1.783205 -0.022181 
0.183594 1.783205 -0.022037 
0.184570 1.783205 -0.021894 
0.185547 1.783205 -0.021753 
0.186523 1.783205 -0.021613 
0.187500 1.783205 -0.021476 
0.188477 1.783205 -0.021340 
0.189453 1.783205 -0.021206 
0.190430 1.783205 -0.021074 
0.191406 1.783205 -0.020944 
0.192383 1.783205 -0.020816 
0.193359 1.783205 -0.020690 
0.194336 1.783205 -0.020565 
0.195312 1.783205 -0.020443 
0.196289 1.783205 -0.020323 
0.197266 1.783205 -0.020204 
0.198242 1.783205 -0.020088 
0.199219 1.783205 -0.019974 
0.200195 1.783205 -0.019862 
0.201172 1.783205 -0.019752 
0.202148 1.783205 -0.019644 
0.203125 1.783205 -0.019538 
0.204102 1.783205 -0.019435 
0.205078 1.783205 -0.019334 
0.206055 1.783205 -0.019235 
0.207031 1.783205 -0.019138 
0.208008 1.783205 -0.019044 
0.208984 1.783205 -0.018952 
0.209961 1.783205 -0.018862 
0.210938 1.783205 -0.018775 
0.211914 1.783205 -0.018690 
0.212891 1.783205 -0.018608 
0.213867 1.783205 -0.018528 
0.214844 1.783205 -0.018451 
0.215820 1.783205 -0.018377 
0.216797 1.783205 -0.018305 
0.217773 1.783205 -0.018235 
0.218750 1.783205 -0.018169 
0.219727 1.783205 -0.018105 
0.220703 1.783205 -0.018043 
0.221680 1.783205 -0.017985 
0.222656 1.783205 -0.017929 
0.223633 1.783205 -0.017877 
0.224609 1.783205 -0.017827 
0.225586 1.783205 -0.017780 
0.226562 1.783205 -0.017736 
0.227539 1.783205 -0.017695 
0.228516 1.783205 -0.017658 
0.229492 1.783205 -0.017623 
0.230469 1.783205 -0.017592 
0.231445 1.783205 -0.017563 
0.232422 1.783205 -0.017538 
0.233398 1.783205 -0.017517 
0.234375 1.783205 -0.017498 
0.235352 1.783205 -0.017483 
0.236328 1.783205 -0.017472 
0.237305 1.783205 -0.017464 
0.238281 1.783205 -0.017460 
0.239258 1.783205 -0.017459 
0.240234 1.783205 -0.017462 
0.241211 1.783205 -0.017469 
0.242188 1.783205 -0.017479 
0.243164 1.783205 -0.017493 
0.244141 1.783205 -0.017511 
0.245117 1.783205 -0.017534 
0.246094 1.783205 -0.017560 
0.247070 1.783205 -0.017590 
0.248047 1.783205 -0.017625 
0.249023 1.783205 -0.017663 
0.250000 1.783205 -0.017706 
0.250977 1.783205 -0.017754 
0.251953 1.783205 -0.017806 
0.252930 1.783205 -0.017862 
0.253906 1.783205 -0.017923 
0.254883 1.783205 -0.017989 
0.255859 1.783205 -0.018059 
0.256836 1.783205 -0.018134 
0.257812 1.783205 -0.018215 
0.258789 1.783205 -0.018300 
0.259766 1.783205 -0.018390 
0.260742 1.783205 -0.018486 
0.261719 1.783205 -0.018586 
0.262695 1.783205 -0.018693 
0.263672 1.783205 -0.018804 
0.264648 1.783205 -0.018922 
0.265625 1.783205 -0.019045 
0.266602 1.783205 -0.019174 
0.267578 1.783205 -0.019309 
0.268555 1.783205 -0.019449 
0.269531 1.783205 -0.019596 
0.270508 1.783205 -0.019750 
0.271484 1.783205 -0.019909 
0.272461 1.783205 -0.020076 
0.273438 1.783205 -0.020249 
0.274414 1.783205 -0.020428 
0.275391 1.783205 -0.020615 
0.276367 1.783205 -0.020809 
0.277344 1.783205 -0.021010 
0.278320 1.783205 -0.021219 
0.279297 1.783205 -0.021435 
0.280273 1.783205 -0.021659 
0.281250 1.783205 -0.021891 
0.282227 1.783205 -0.022131 
0.283203 1.783205 -0.022379 
0.284180 1.783205 -0.022636 
0.285156 1.783205 -0.022901 
0.286133 1.783205 -0.023175 
0.287109 1.783205 -0.023459 
0.288086 1.783205 -0.023752 
0.289062 1.783205 -0.024054 
0.290039 1.783205 -0.024366 
0.291016 1.783205 -0.024688 
0.291992 1.783205 -0.025021 
0.292969 1.783205 -0.025364 
0.293945 1.783205 -0.025718 
0.294922 1.783205 -0.026084 
0.295898 1.783205 -0.026460 
0.296875 1.783205 -0.026849 
0.297852 1.783205 -0.027249 
0.298828 1.783205 -0.027663 
0.299805 1.783205 -0.028088 
0.300781 1.783205 -0.028528 
0.301758 1.783205 -0.028980 
0.302734 1.783205 -0.029447 
0.303711 1.783205 -0.029928 
0.304688 1.783205 -0.030425 
0.305664 1.783205 -0.030936 
0.306641 1.783205 -0.031464 
0.307617 1.783205 -0.032007 
0.308594 1.783205 -0.032568 
0.309570 1.783205 -0.033146 
0.310547 1.783205 -0.033743 
0.311523 1.783205 -0.034358 
0.312500 1.783205 -0.034992 
0.313477 1.783205 -0.035647 
0.314453 1.783205 -0.036322 
0.315430 1.783205 -0.037019 
0.316406 1.783205 -0.037738 
0.317383 1.783205 -0.038481 
0.318359 1.783205 -0.039248 
0.319336 1.783205 -0.040039 
0.320312 1.783205 -0.040857 
0.321289 1.783205 -0.041702 
0.322266 1.783205 -0.042576 
0.323242 1.783205 -0.043478 
0.324219 1.783205 -0.044412 
0.325195 1.783205 -0.045377 
0.326172 1.783205 -0.046375 
0.327148 1.783205 -0.047408 
0.328125 1.783205 -0.048476 
0.329102 1.783205 -0.049582 
0.330078 1.783205 -0.050727 
0.331055 1.783205 -0.051912 
0.332031 1.783205 -0.053139 
0.333008 1.783205 -0.054410 
0.333984 1.783205 -0.055725 
0.334961 1.783205 -0.057086 
0.335938 1.783205 -0.058495 
0.336914 1.783205 -0.059951 
0.337891 1.783205 -0.061456 
0.338867 1.783205 -0.063011 
0.339844 1.783205 -0.064614 
0.340820 1.783205 -0.066266 
0.341797 1.783205 -0.067965 
0.342773 1.783205 -0.069708 
0.343750 1.783205 -0.071492 
0.344727 1.783205 -0.073314 
0.345703 1.783205 -0.075169 
0.346680 1.783205 -0.077050 
0.347656 1.783205 -0.078951 
0.348633 1.783205 -0.080865 
0.349609 1.783205 -0.082784 
0.350586 1.783205 -0.084701 
0.351562 1.783205 -0.086608 
0.352539 1.783205 -0.088498 
0.353516 1.783205 -0.090365 
0.354492 1.783205 -0.092203 
0.355469 1.783205 -0.094008 
0.356445 1.783205 -0.095775 
0.357422 1.783205 -0.097504 
0.358398 1.783205 -0.099190 
0.359375 1.783205 -0.100834 
0.360352 1.783205 -0.102434 
0.361328 1.783205 -0.103991 
0.362305 1.783205 -0.105506 
0.363281 1.783205 -0.106977 
0.364258 1.783205 -0.108407 
0.365234 1.783205 -0.109797 
0.366211 1.783205 -0.111147 
0.367188 1.783205 -0.112459 
0.368164 1.783205 -0.113734 
0.369141 1.783205 -0.114974 
0.370117 1.783205 -0.116179 
0.371094 1.783205 -0.117351 
0.372070 1.783205 -0.118491 
0.373047 1.783205 -0.119601 
0.374023 1.783205 -0.120681 
0.375000 1.783205 -0.121733 
0.375977 1.783205 -0.122757 
0.376953 1.783205 -0.123756 
0.377930 1.783205 -0.124729 
0.378906 1.783205 -0.125677 
0.379883 1.783205 -0.126602 
0.380859 1.783205 -0.127505 
0.381836 1.783205 -0.128386 
0.382812 1.783205 -0.129245 
0.383789 1.783205 -0.130085 
0.384766 1.783205 -0.130904 
0.385742 1.783205 -0.131705 
0.386719 1.783205 -0.132488 
0.387695 1.783205 -0.133252 
0.388672 1.783205 -0.134000 
0.389648 1.783205 -0.134731 
0.390625 1.783205 -0.135446 
0.391602 1.783205 -0.136145 
0.392578 1.783205 -0.136829 
0.393555 1.783205 -0.137499 
0.394531 1.783205 -0.138154 
0.395508 1.783205 -0.138796 
0.396484 1.783205 -0.139424 
0.397461 1.783205 -0.140039 
0.398438 1.783205 -0.140642 
0.399414 1.783205 -0.141232 
0.400391 1.783205 -0.141810 
0.401367 1.783205 -0.142376 
0.402344 1.783205 -0.142931 
0.403320 1.783205 -0.143475 
0.404297 1.783205 -0.144008 
0.405273 1.783205 -0.144531 
0.406250 1.783205 -0.145043 
0.407227 1.783205 -0.145546 
0.408203 1.783205 -0.146038 
0.409180 1.783205 -0.146521 
0.410156 1.783205 -0.146995 
0.411133 1.783205 -0.147459 
0.412109 1.783205 -0.147915 
0.413086 1.783205 -0.148362 
0.414062 1.783205 -0.148801 
0.415039 1.783205 -0.149231 
0.416016 1.783205 -0.149653 
0.416992 1.783205 -0.150067 
0.417969 1.783205 -0.150473 
0.418945 1.783205 -0.150872 
0.419922 1.783205 -0.151263 
0.420898 1.783205 -0.151646 
0.421875 1.783205 -0.152023 
0.422852 1.783205 -0.152392 
0.423828 1.783205 -0.152755 
0.424805 1.783205 -0.153111 
0.425781 1.783205 -0.153460 
0.426758 1.783205 -0.153803 
0.427734 1.783205 -0.154139 
0.428711 1.783205 -0.154469 
0.429688 1.783205 -0.154793 
0.430664 1.783205 -0.155110 
0.431641 1.783205 -0.155422 
0.432617 1.783205 -0.155728 
0.433594 1.783205 -0.156028 
0.434570 1.783205 -0.156323 
0.435547 1.783205 -0.156612 
0.436523 1.783205 -0.156895 
0.437500 1.783205 -0.157173 
0.438477 1.783205 -0.157446 
0.439453 1.783205 -0.157714 
0.440430 1.783205 -0.157976 
0.441406 1.783205 -0.158234 
0.442383 1.783205 -0.158486 
0.443359 1.783205 -0.158734 
0.444336 1.783205 -0.158977 
0.445312 1.783205 -0.159215 
0.446289 1.783205 -0.159448 
0.447266 1.783205 -0.159677 
0.448242 1.783205 -0.159901 
0.449219 1.783205 -0.160121 
0.450195 1.783205 -0.160337 
0.451172 1.783205 -0.160548 
0.452148 1.783205 -0.160755 
0.453125 1.783205 -0.160958 
0.454102 1.783205 -0.161156 
0.455078 1.783205 -0.161351 
0.456055 1.783205 -0.161541 
0.457031 1.783205 -0.161728 
0.458008 1.783205 -0.161910 
0.458984 1.783205 -0.162089 
0.459961 1.783205 -0.162264 
0.460938 1.783205 -0.162435 
0.461914 1.783205 -0.162603 
0.462891 1.783205 -0.162766 
0.463867 1.783205 -0.162927 
0.464844 1.783205 -0.163083 
0.465820 1.783205 -0.163236 
0.466797 1.783205 -0.163386 
0.467773 1.783205 -0.163532 
0.468750 1.783205 -0.163674 
0.469727 1.783205 -0.163814 
0.470703 1.783205 -0.163950 
0.471680 1.783205 -0.164082 
0.472656 1.783205 -0.164212 
0.473633 1.783205 -0.164338 
0.474609 1.783205 -0.164461 
0.475586 1.783205 -0.164581 
0.476562 1.783205 -0.164698 
0.477539 1.783205 -0.164812 
0.478516 1.783205 -0.164923 
0.479492 1.783205 -0.165031 
0.480469 1.783205 -0.165136 
0.481445 1.783205 -0.165238 
0.482422 1.783205 -0.165337 
0.483398 1.783205 -0.165433 
0.484375 1.783205 -0.165526 
0.485352 1.783205 -0.165617 
0.486328 1.783205 -0.165705 
0.487305 1.783205 -0.165790 
0.488281 1.783205 -0.165872 
0.489258 1.783205 -0.165952 
0.490234 1.783205 -0.166029 
0.491211 1.783205 -0.166103 
0.492188 1.783205 -0.166175 
0.493164 1.783205 -0.166245 
0.494141 1.783205 -0.166311 
0.495117 1.783205 -0.166375 
0.496094 1.783205 -0.166437 
0.497070 1.783205 -0.166496 
0.498047 1.783205 -0.166553 
0.499023 1.783205 -0.166608 
0.500000 1.783205 -0.166660 
0.500977 1.783205 -0.166709 
0.501953 1.783205 -0.166756 
0.502930 1.783205 -0.166801 
0.503906 1.783205 -0.166844 
0.504883 1.783205 -0.166884 
0.505859 1.783205 -0.166922 
0.506836 1.783205 -0.166958 
0.507812 1.783205 -0.166992 
0.508789 1.783205 -0.167023 
0.509766 1.783205 -0.167052 
0.510742 1.783205 -0.167079 
0.511719 1.783205 -0.167104 
0.512695 1.783205 -0.167127 
0.513672 1.783205 -0.167148 
0.514648 1.783205 -0.167166 
0.515625 1.783205 -0.167183 
0.516602 1.783205 -0.167197 
0.517578 1.783205 -0.167210 
0.518555 1.783205 -0.167220 
0.519531 1.783205 -0.167229 
0.520508 1.783205 -0.167235 
0.521484 1.783205 -0.167239 
0.522461 1.783205 -0.167242 
0.523438 1.783205 -0.167243 
0.524414 1.783205 -0.167241 
0.525391 1.783205 -0.167238 
0.526367 1.783205 -0.167233 
0.527344 1.783205 -0.167226 
0.528320 1.783205 -0.167217 
0.529297 1.783205 -0.167207 
0.530273 1.783205 -0.167194 
0.531250 1.783205 -0.167180 
0.532227 1.783205 -0.167164 
0.533203 1.783205 -0.167146 
0.534180 1.783205 -0.167126 
0.535156 1.783205 -0.167105 
0.536133 1.783205 -0.167082 
0.537109 1.783205 -0.167057 
0.538086 1.783205 -0.167030 
0.539062 1.783205 -0.167002 
0.540039 1.783205 -0.166972 
0.541016 1.783205 -0.166941 
0.541992 1.783205 -0.166907 
0.542969 1.783205 -0.166873 
0.543945 1.783205 -0.166836 
0.544922 1.783205 -0.166798 
0.545898 1.783205 -0.166758 
0.546875 1.783205 -0.166717 
0.547852 1.783205 -0.166674 
0.548828 1.783205 -0.166629 
0.549805 1.783205 -0.166583 
0.550781 1.783205 -0.166536 
0.551758 1.783205 -0.166486 
0.552734 1.783205 -0.166436 
0.553711 1.783205 -0.166383 
0.554688 1.783205 -0.166330 
0.555664 1.783205 -0.166274 
0.556641 1.783205 -0.166218 
0.557617 1.783205 -0.166160 
0.558594 1.783205 -0.166100 
0.559570 1.783205 -0.166039 
0.560547 1.783205 -0.165976 
0.561523 1.783205 -0.165912 
0.562500 1.783205 -0.165847 
0.563477 1.783205 -0.165780 
0.564453 1.783205 -0.165712 
0.565430 1.783205 -0.165642 
0.566406 1.783205 -0.165571 
0.567383 1.783205 -0.165499 
0.568359 1.783205 -0.165425 
0.569336 1.783205 -0.165350 
0.570312 1.783205 -0.165273 
0.571289 1.783205 -0.165195 
0.572266 1.783205 -0.165116 
0.573242 1.783205 -0.165036 
0.574219 1.783205 -0.164954 
0.575195 1.783205 -0.164871 
0.576172 1.783205 -0.164786 
0.577148 1.783205 -0.164701 
0.578125 1.783205 -0.164614 
0.579102 1.783205 -0.164526 
0.580078 1.783205 -0.164436 
0.581055 1.783205 -0.164345 
0.582031 1.783205 -0.164253 
0.583008 1.783205 -0.164160 
0.583984 1.783205 -0.164066 
0.584961 1.783205 -0.163970 
0.585938 1.783205 -0.163873 
0.586914 1.783205 -0.163775 
0.587891 1.783205 -0.163675 
0.588867 1.783205 -0.163575 
0.589844 1.783205 -0.163473 
0.590820 1.783205 -0.163370 
0.591797 1.783205 -0.163266 
0.592773 1.783205 -0.163161 
0.593750 1.783205 -0.163054 
0.594727 1.783205 -0.162947 
0.595703 1.783205 -0.162838 
0.596680 1.783205 -0.162728 
0.597656 1.783205 -0.162617 
0.598633 1.783205 -0.162505 
0.599609 1.783205 -0.162392 
0.600586 1.783205 -0.162278 
0.601562 1.783205 -0.162162 
0.602539 1.783205 -0.162046 
0.603516 1.783205 -0.161928 
0.604492 1.783205 -0.161809 
0.605469 1.783205 -0.161689 
0.606445 1.783205 -0.161569 
0.607422 1.783205 -0.161447 
0.608398 1.783205 -0.161324 
0.609375 1.783205 -0.161199 
0.610352 1.783205 -0.161074 
0.611328 1.783205 -0.160948 
0.612305 1.783205 -0.160821 
0.613281 1.783205 -0.160693 
0.614258 1.783205 -0.160564 
0.615234 1.783205 -0.160433 
0.616211 1.783205 -0.160302 
0.617188 1.783205 -0.160170 
0.618164 1.783205 -0.160036 
0.619141 1.783205 -0.159902 
0.620117 1.783205 -0.159767 
0.621094 1.783205 -0.159631 
0.622070 1.783205 -0.159493 
0.623047 1.783205 -0.159355 
0.624023 1.783205 -0.159216 
0.625000 1.783205 -0.159076 
0.625977 1.783205 -0.158935 
0.626953 1.783205 -0.158793 
0.627930 1.783205 -0.158650 
0.628906 1.783205 -0.158506 
0.629883 1.783205 -0.158361 
0.630859 1.783205 -0.158215 
0.631836 1.783205 -0.158068 
0.632812 1.783205 -0.157920 
0.633789 1.783205 -0.157772 
0.634766 1.783205 -0.157622 
0.635742 1.783205 -0.157472 
0.636719 1.783205 -0.157321 
0.637695 1.783205 -0.157168 
0.638672 1.783205 -0.157015 
0.639648 1.783205 -0.156861 
0.640625 1.783205 -0.156706 
0.641602 1.783205 -0.156551 
0.642578 1.783205 -0.156394 
0.643555 1.783205 -0.156237 
0.644531 1.783205 -0.156078 
0.645508 1.783205 -0.155919 
0.646484 1.783205 -0.155759 
0.647461 1.783205 -0.155598 
0.648438 1.783205 -0.155436 
0.649414 1.783205 -0.155273 
0.650391 1.783205 -0.155110 
0.651367 1.783205 -0.154946 
0.652344 1.783205 -0.154781 
0.653320 1.783205 -0.154615 
0.654297 1.783205 -0.154448 
0.655273 1.783205 -0.154280 
0.656250 1.783205 -0.154112 
0.657227 1.783205 -0.153943 
0.658203 1.783205 -0.153773 
0.659180 1.783205 -0.153602 
0.660156 1.783205 -0.153430 
0.661133 1.783205 -0.153258 
0.662109 1.783205 -0.153084 
0.663086 1.783205 -0.152910 
0.664062 1.783205 -0.152736 
0.665039 1.783205 -0.152560 
0.666016 1.783205 -0.152384 
0.666992 1.783205 -0.152207 
0.667969 1.783205 -0.152029 
0.668945 1.783205 -0.151850 
0.669922 1.783205 -0.151671 
0.670898 1.783205 -0.151491 
0.671875 1.783205 -0.151310 
0.672852 1.783205 -0.151128 
0.673828 1.783205 -0.150946 
0.674805 1.783205 -0.150763 
0.675781 1.783205 -0.150579 
0.676758 1.783205 -0.150395 
0.677734 1.783205 -0.150209 
0.678711 1.783205 -0.150023 
0.679688 1.783205 -0.149837 
0.680664 1.783205 -0.149649 
0.681641 1.783205 -0.149461 
0.682617 1.783205 -0.149272 
0.683594 1.783205 -0.149082 
0.684570 1.783205 -0.148892 
0.685547 1.783205 -0.148701 
0.686523 1.783205 -0.148510 
0.687500 1.783205 -0.148317 
0.688477 1.783205 -0.148124 
0.689453 1.783205 -0.147930 
0.690430 1.783205 -0.147736 
0.691406 1.783205 -0.147541 
0.692383 1.783205 -0.147345 
0.693359 1.783205 -0.147149 
0.694336 1.783205 -0.146952 
0.695312 1.783205 -0.146754 
0.696289 1.783205 -0.146555 
0.697266 1.783205 -0.146356 
0.698242 1.783205 -0.146157 
0.699219 1.783205 -0.145956 
0.700195 1.783205 -0.145755 
0.701172 1.783205 -0.145554 
0.702148 1.783205 -0.145351 
0.703125 1.783205 -0.145148 
0.704102 1.783205 -0.144945 
0.705078 1.783205 -0.144740 
0.706055 1.783205 -0.144536 
0.707031 1.783205 -0.144330 
0.708008 1.783205 -0.144124 
0.708984 1.783205 -0.143917 
0.709961 1.783205 -0.143710 
0.710938 1.783205 -0.143502 
0.711914 1.783205 -0.143293 
0.712891 1.783205 -0.143084 
0.713867 1.783205 -0.142874 
0.714844 1.783205 -0.142664 
0.715820 1.783205 -0.142453 
0.716797 1.783205 -0.142242 
0.717773 1.783205 -0.142029 
0.718750 1.783205 -0.141817 
0.719727 1.783205 -0.141603 
0.720703 1.783205 -0.141389 
0.721680 1.783205 -0.141175 
0.722656 1.783205 -0.140960 
0.723633 1.783205 -0.140744 
0.724609 1.783205 -0.140528 
0.725586 1.783205 -0.140311 
0.726562 1.783205 -0.140094 
0.727539 1.783205 -0.139876 
0.728516 1.783205 -0.139657 
0.729492 1.783205 -0.139438 
0.730469 1.783205 -0.139219 
0.731445 1.783205 -0.138999 
0.732422 1.783205 -0.138778 
0.733398 1.783205 -0.138557 
0.734375 1.783205 -0.138335 
0.735352 1.783205 -0.138113 
0.736328 1.783205 -0.137890 
0.737305 1.783205 -0.137666 
0.738281 1.783205 -0.137442 
0.739258 1.783205 -0.137218 
0.740234 1.783205 -0.136993 
0.741211 1.783205 -0.136767 
0.742188 1.783205 -0.136541 
0.743164 1.783205 -0.136315 
0.744141 1.783205 -0.136088 
0.745117 1.783205 -0.135860 
0.746094 1.783205 -0.135632 
0.747070 1.783205 -0.135403 
0.748047 1.783205 -0.135174 
0.749023 1.783205 -0.134945 
0.750000 1.783205 -0.134714 
0.750977 1.783205 -0.134484 
0.751953 1.783205 -0.134253 
0.752930 1.783205 -0.134021 
0.753906 1.783205 -0.133789 
0.754883 1.783205 -0.133556 
0.755859 1.783205 -0.133323 
0.756836 1.783205 -0.133090 
0.757812 1.783205 -0.132856 
0.758789 1.783205 -0.132621 
0.759766 1.783205 -0.132386 
0.760742 1.783205 -0.132151 
0.761719 1.783205 -0.131915 
0.762695 1.783205 -0.131678 
0.763672 1.783205 -0.131442 
0.764648 1.783205 -0.131204 
0.765625 1.783205 -0.130966 
0.766602 1.783205 -0.130728 
0.767578 1.783205 -0.130489 
0.768555 1.783205 -0.130250 
0.769531 1.783205 -0.130011 
0.770508 1.783205 -0.129771 
0.771484 1.783205 -0.129530 
0.772461 1.783205 -0.129289 
0.773438 1.783205 -0.129048 
0.774414 1.783205 -0.128806 
0.775391 1.783205 -0.128564 
0.776367 1.783205 -0.128321 
0.777344 1.783205 -0.128078 
0.778320 1.783205 -0.127834 
0.779297 1.783205 -0.127590 
0.780273 1.783205 -0.127346 
0.781250 1.783205 -0.127101 
0.782227 1.783205 -0.126856 
0.783203 1.783205 -0.126610 
0.784180 1.783205 -0.126364 
0.785156 1.783205 -0.126118 
0.786133 1.783205 -0.125871 
0.787109 1.783205 -0.125624 
0.788086 1.783205 -0.125376 
0.789062 1.783205 -0.125128 
0.790039 1.783205 -0.124879 
0.791016 1.783205 -0.124630 
0.791992 1.783205 -0.124381 
0.792969 1.783205 -0.124131 
0.793945 1.783205 -0.123881 
0.794922 1.783205 -0.123631 
0.795898 1.783205 -0.123380 
0.796875 1.783205 -0.123129 
0.797852 1.783205 -0.122877 
0.798828 1.783205 -0.122625 
0.799805 1.783205 -0.122373 
0.800781 1.783205 -0.122120 
0.801758 1.783205 -0.121867 
0.802734 1.783205 -0.121613 
0.803711 1.783205 -0.121360 
0.804688 1.783205 -0.121105 
0.805664 1.783205 -0.120851 
0.806641 1.783205 -0.120596 
0.807617 1.783205 -0.120341 
0.808594 1.783205 -0.120085 
0.809570 1.783205 -0.119829 
0.810547 1.783205 -0.119573 
0.811523 1.783205 -0.119316 
0.812500 1.783205 -0.119059 
0.813477 1.783205 -0.118801 
0.814453 1.783205 -0.118544 
0.815430 1.783205 -0.118286 
0.816406 1.783205 -0.118027 
0.817383 1.783205 -0.117768 
0.818359 1.783205 -0.117509 
0.819336 1.783205 -0.117250 
0.820312 1.783205 -0.116990 
0.821289 1.783205 -0.116730 
0.822266 1.783205 -0.116470 
0.823242 1.783205 -0.116209 
0.824219 1.783205 -0.115948 
0.825195 1.783205 -0.115687 
0.826172 1.783205 -0.115425 
0.827148 1.783205 -0.115163 
0.828125 1.783205 -0.114901 
0.829102 1.783205 -0.114638 
0.830078 1.783205 -0.114375 
0.831055 1.783205 -0.114112 
0.832031 1.783205 -0.113849 
0.833008 1.783205 -0.113585 
0.833984 1.783205 -0.113321 
0.834961 1.783205 -0.113056 
0.835938 1.783205 -0.112792 
0.836914 1.783205 -0.112527 
0.837891 1.783205 -0.112261 
0.838867 1.783205 -0.111996 
0.839844 1.783205 -0.111730 
0.840820 1.783205 -0.111464 
0.841797 1.783205 -0.111198 
0.842773 1.783205 -0.110931 
0.843750 1.783205 -0.110664 
0.844727 1.783205 -0.110397 
0.845703 1.783205 -0.110129 
0.846680 1.783205 -0.109861 
0.847656 1.783205 -0.109593 
0.848633 1.783205 -0.109325 
0.849609 1.783205 -0.109057 
0.850586 1.783205 -0.108788 
0.851562 1.783205 -0.108519 
0.852539 1.783205 -0.108250 
0.853516 1.783205 -0.107980 
0.854492 1.783205 -0.107710 
0.855469 1.783205 -0.107440 
0.856445 1.783205 -0.107170 
0.857422 1.783205 -0.106899 
0.858398 1.783205 -0.106628 
0.859375 1.783205 -0.106357 
0.860352 1.783205 -0.106086 
0.861328 1.783205 -0.105815 
0.862305 1.783205 -0.105543 
0.863281 1.783205 -0.105271 
0.864258 1.783205 -0.104999 
0.865234 1.783205 -0.104727 
0.866211 1.783205 -0.104454 
0.867188 1.783205 -0.104181 
0.868164 1.783205 -0.103908 
0.869141 1.783205 -0.103635 
0.870117 1.783205 -0.103361 
0.871094 1.783205 -0.103088 
0.872070 1.783205 -0.102814 
0.873047 1.783205 -0.102540 
0.874023 1.783205 -0.102265 
0.875000 1.783205 -0.101991 
0.875977 1.783205 -0.101716 
0.876953 1.783205 -0.101441 
0.877930 1.783205 -0.101166 
0.878906 1.783205 -0.100891 
0.879883 1.783205 -0.100615 
0.880859 1.783205 -0.100340 
0.881836 1.783205 -0.100064 
0.882812 1.783205 -0.099788 
0.883789 1.783205 -0.099512 
0.884766 1.783205 -0.099235 
0.885742 1.783205 -0.098959 
0.886719 1.783205 -0.098682 
0.887695 1.783205 -0.098405 
0.888672 1.783205 -0.098128 
0.889648 1.783205 -0.097851 
0.890625 1.783205 -0.097573 
0.891602 1.783205 -0.097296 
0.892578 1.783205 -0.097018 
0.893555 1.783205 -0.096740 
0.894531 1.783205 -0.096462 
0.895508 1.783205 -0.096184 
0.896484 1.783205 -0.095905 
0.897461 1.783205 -0.095627 
0.898438 1.783205 -0.095348 
0.899414 1.783205 -0.095069 
0.900391 1.783205 -0.094791 
0.901367 1.783205 -0.094512 
0.902344 1.783205 -0.094232 
0.903320 1.783205 -0.093953 
0.904297 1.783205 -0.093674 
0.905273 1.783205 -0.093394 
0.906250 1.783205 -0.093114 
0.907227 1.783205 -0.092834 
0.908203 1.783205 -0.092554 
0.909180 1.783205 -0.092274 
0.910156 1.783205 -0.091994 
0.911133 1.783205 -0.091714 
0.912109 1.783205 -0.091434 
0.913086 1.783205 -0.091153 
0.914062 1.783205 -0.090872 
0.915039 1.783205 -0.090592 
0.916016 1.783205 -0.090311 
0.916992 1.783205 -0.090030 
0.917969 1.783205 -0.089749 
0.918945 1.783205 -0.089468 
0.919922 1.783205 -0.089187 
0.920898 1.783205 -0.088905 
0.921875 1.783205 -0.088624 
0.922852 1.783205 -0.088342 
0.923828 1.783205 -0.088061 
0.924805 1.783205 -0.087779 
0.925781 1.783205 -0.087498 
0.926758 1.783205 -0.087216 
0.927734 1.783205 -0.086934 
0.928711 1.783205 -0.086652 
0.929688 1.783205 -0.086370 
0.930664 1.783205 -0.086088 
0.931641 1.783205 -0.085806 
0.932617 1.783205 -0.085524 
0.933594 1.783205 -0.085242 
0.934570 1.783205 -0.084959 
0.935547 1.783205 -0.084677 
0.936523 1.783205 -0.084395 
0.937500 1.783205 -0.084112 
0.938477 1.783205 -0.083830 
0.939453 1.783205 -0.083547 
0.940430 1.783205 -0.083265 
0.941406 1.783205 -0.082982 
0.942383 1.783205 -0.082700 
0.943359 1.783205 -0.082417 
0.944336 1.783205 -0.082135 
0.945312 1.783205 -0.081852 
0.946289 1.783205 -0.081569 
0.947266 1.783205 -0.081287 
0.948242 1.783205 -0.081004 
0.949219 1.783205 -0.080721 
0.950195 1.783205 -0.080439 
0.951172 1.783205 -0.080156 
0.952148 1.783205 -0.079873 
0.953125 1.783205 -0.079590 
0.954102 1.783205 -0.079308 
0.955078 1.783205 -0.079025 
0.956055 1.783205 -0.078742 
0.957031 1.783205 -0.078460 
0.958008 1.783205 -0.078177 
0.958984 1.783205 -0.077894 
0.959961 1.783205 -0.077612 
0.960938 1.783205 -0.077329 
0.961914 1.783205 -0.077046 
0.962891 1.783205 -0.076764 
0.963867 1.783205 -0.076481 
0.964844 1.783205 -0.076199 
0.965820 1.783205 -0.075916 
0.966797 1.783205 -0.075634 
0.967773 1.783205 -0.075352 
0.968750 1.783205 -0.075069 
0.969727 1.783205 -0.074787 
0.970703 1.783205 -0.074505 
0.971680 1.783205 -0.074223 
0.972656 1.783205 -0.073941 
0.973633 1.783205 -0.073659 
0.974609 1.783205 -0.073377 
0.975586 1.783205 -0.073095 
0.976562 1.783205 -0.072813 
0.977539 1.783205 -0.072531 
0.978516 1.783205 -0.072249 
0.979492 1.783205 -0.071968 
0.980469 1.783205 -0.071686 
0.981445 1.783205 -0.071405 
0.982422 1.783205 -0.071124 
0.983398 1.783205 -0.070842 
0.984375 1.783205 -0.070561 
0.985352 1.783205 -0.070280 
0.986328 1.783205 -0.069999 
0.987305 1.783205 -0.069718 
0.988281 1.783205 -0.069438 
0.989258 1.783205 -0.069157 
0.990234 1.783205 -0.068877 
0.991211 1.783205 -0.068596 
0.992188 1.783205 -0.068316 
0.993164 1.783205 -0.068036 
0.994141 1.783205 -0.067756 
0.995117 1.783205 -0.067476 
0.996094 1.783205 -0.067196 
0.997070 1.783205 -0.066917 
0.998047 1.783205 -0.066637 
0.999023 1.783205 -0.066358 


==> data/BUSineA10M40kK1024step7.dat <==
0.000000 1.863702 -0.066060 
0.000977 1.863702 -0.065790 
0.001953 1.863702 -0.065520 
0.002930 1.863702 -0.065251 
0.003906 1.863702 -0.064982 
0.004883 1.863702 -0.064712 
0.005859 1.863702 -0.064443 
0.006836 1.863702 -0.064174 
0.007812 1.863702 -0.063906 
0.008789 1.863702 -0.063637 
0.009766 1.863702 -0.063369 
0.010742 1.863702 -0.063100 
0.011719 1.863702 -0.062832 
0.012695 1.863702 -0.062565 
0.013672 1.863702 -0.062297 
0.014648 1.863702 -0.062030 
0.015625 1.863702 -0.061762 
0.016602 1.863702 -0.061495 
0.017578 1.863702 -0.061229 
0.018555 1.863702 -0.060962 
0.019531 1.863702 -0.060696 
0.020508 1.863702 -0.060429 
0.021484 1.863702 -0.060163 
0.022461 1.863702 -0.059898 
0.023438 1.863702 -0.059632 
0.024414 1.863702 -0.059367 
0.025391 1.863702 -0.059102 
0.026367 1.863702 -0.058837 
0.027344 1.863702 -0.058573 
0.028320 1.863702 -0.058308 
0.029297 1.863702 -0.058044 
0.030273 1.863702 -0.057781 
0.031250 1.863702 -0.057517 
0.032227 1.863702 -0.057254 
0.033203 1.863702 -0.056991 
0.034180 1.863702 -0.056728 
0.035156 1.863702 -0.056466 
0.036133 1.863702 -0.056204 
0.037109 1.863702 -0.055942 
0.038086 1.863702 -0.055680 
0.039062 1.863702 -0.055419 
0.040039 1.863702 -0.055158 
0.041016 1.863702 -0.054898 
0.041992 1.863702 -0.054637 
0.042969 1.863702 -0.054377 
0.043945 1.863702 -0.054118 
0.044922 1.863702 -0.053858 
0.045898 1.863702 -0.053599 
0.046875 1.863702 -0.053340 
0.047852 1.863702 -0.053082 
0.048828 1.863702 -0.052824 
0.049805 1.863702 -0.052566 
0.050781 1.863702 -0.052309 
0.051758 1.863702 -0.052052 
0.052734 1.863702 -0.051796 
0.053711 1.863702 -0.051539 
0.054688 1.863702 -0.051284 
0.055664 1.863702 -0.051028 
0.056641 1.863702 -0.050773 
0.057617 1.863702 -0.050518 
0.058594 1.863702 -0.050264 
0.059570 1.863702 -0.050010 
0.060547 1.863702 -0.049757 
0.061523 1.863702 -0.049503 
0.062500 1.863702 -0.049251 
0.063477 1.863702 -0.048999 
0.064453 1.863702 -0.048747 
0.065430 1.863702 -0.048495 
0.066406 1.863702 -0.048244 
0.067383 1.863702 -0.047994 
0.068359 1.863702 -0.047744 
0.069336 1.863702 -0.047494 
0.070312 1.863702 -0.047245 
0.071289 1.863702 -0.046996 
0.072266 1.863702 -0.046748 
0.073242 1.863702 -0.046500 
0.074219 1.863702 -0.046253 
0.075195 1.863702 -0.046006 
0.076172 1.863702 -0.045760 
0.077148 1.863702 -0.045514 
0.078125 1.863702 -0.045269 
0.079102 1.863702 -0.045024 
0.080078 1.863702 -0.044779 
0.081055 1.863702 -0.044536 
0.082031 1.863702 -0.044292 
0.083008 1.863702 -0.044050 
0.083984 1.863702 -0.043808 
0.084961 1.863702 -0.043566 
0.085938 1.863702 -0.043325 
0.086914 1.863702 -0.043084 
0.087891 1.863702 -0.042844 
0.088867 1.863702 -0.042605 
0.089844 1.863702 -0.042366 
0.090820 1.863702 -0.042128 
0.091797 1.863702 -0.041890 
0.092773 1.863702 -0.041653 
0.093750 1.863702 -0.041417 
0.094727 1.863702 -0.041181 
0.095703 1.863702 -0.040946 
0.096680 1.863702 -0.040711 
0.097656 1.863702 -0.040477 
0.098633 1.863702 -0.040244 
0.099609 1.863702 -0.040012 
0.100586 1.863702 -0.039780 
0.101562 1.863702 -0.039548 
0.102539 1.863702 -0.039318 
0.103516 1.863702 -0.039088 
0.104492 1.863702 -0.038858 
0.105469 1.863702 -0.038630 
0.106445 1.863702 -0.038402 
0.107422 1.863702 -0.038175 
0.108398 1.863702 -0.037948 
0.109375 1.863702 -0.037723 
0.110352 1.863702 -0.037498 
0.111328 1.863702 -0.037273 
0.112305 1.863702 -0.037050 
0.113281 1.863702 -0.036827 
0.114258 1.863702 -0.036605 
0.115234 1.863702 -0.036384 
0.116211 1.863702 -0.036163 
0.117188 1.863702 -0.035944 
0.118164 1.863702 -0.035725 
0.119141 1.863702 -0.035507 
0.120117 1.863702 -0.035290 
0.121094 1.863702 -0.035073 
0.122070 1.863702 -0.034858 
0.123047 1.863702 -0.034643 
0.124023 1.863702 -0.034429 
0.125000 1.863702 -0.034216 
0.125977 1.863702 -0.034004 
0.126953 1.863702 -0.033793 
0.127930 1.863702 -0.033583 
0.128906 1.863702 -0.033373 
0.129883 1.863702 -0.033165 
0.130859 1.863702 -0.032957 
0.131836 1.863702 -0.032751 
0.132812 1.863702 -0.032545 
0.133789 1.863702 -0.032340 
0.134766 1.863702 -0.032136 
0.135742 1.863702 -0.031934 
0.136719 1.863702 -0.031732 
0.137695 1.863702 -0.031531 
0.138672 1.863702 -0.031331 
0.139648 1.863702 -0.031132 
0.140625 1.863702 -0.030935 
0.141602 1.863702 -0.030738 
0.142578 1.863702 -0.030542 
0.143555 1.863702 -0.030348 
0.144531 1.863702 -0.030154 
0.145508 1.863702 -0.029962 
0.146484 1.863702 -0.029770 
0.147461 1.863702 -0.029580 
0.148438 1.863702 -0.029391 
0.149414 1.863702 -0.029203 
0.150391 1.863702 -0.029016 
0.151367 1.863702 -0.028831 
0.152344 1.863702 -0.028646 
0.153320 1.863702 -0.028463 
0.154297 1.863702 -0.028281 
0.155273 1.863702 -0.028100 
0.156250 1.863702 -0.027920 
0.157227 1.863702 -0.027742 
0.158203 1.863702 -0.027565 
0.159180 1.863702 -0.027389 
0.160156 1.863702 -0.027215 
0.161133 1.863702 -0.027041 
0.162109 1.863702 -0.026869 
0.163086 1.863702 -0.026699 
0.164062 1.863702 -0.026530 
0.165039 1.863702 -0.026362 
0.166016 1.863702 -0.026195 
0.166992 1.863702 -0.026030 
0.167969 1.863702 -0.025866 
0.168945 1.863702 -0.025704 
0.169922 1.863702 -0.025543 
0.170898 1.863702 -0.025384 
0.171875 1.863702 -0.025226 
0.172852 1.863702 -0.025070 
0.173828 1.863702 -0.024915 
0.174805 1.863702 -0.024761 
0.175781 1.863702 -0.024610 
0.176758 1.863702 -0.024459 
0.177734 1.863702 -0.024311 
0.178711 1.863702 -0.024164 
0.179688 1.863702 -0.024018 
0.180664 1.863702 -0.023874 
0.181641 1.863702 -0.023732 
0.182617 1.863702 -0.023592 
0.183594 1.863702 -0.023453 
0.184570 1.863702 -0.023316 
0.185547 1.863702 -0.023181 
0.186523 1.863702 -0.023047 
0.187500 1.863702 -0.022916 
0.188477 1.863702 -0.022786 
0.189453 1.863702 -0.022658 
0.190430 1.863702 -0.022531 
0.191406 1.863702 -0.022407 
0.192383 1.863702 -0.022285 
0.193359 1.863702 -0.022164 
0.194336 1.863702 -0.022045 
0.195312 1.863702 -0.021929 
0.196289 1.863702 -0.021814 
0.197266 1.863702 -0.021702 
0.198242 1.863702 -0.021591 
0.199219 1.863702 -0.021483 
0.200195 1.863702 -0.021376 
0.201172 1.863702 -0.021272 
0.202148 1.863702 -0.021170 
0.203125 1.863702 -0.021070 
0.204102 1.863702 -0.020972 
0.205078 1.863702 -0.020877 
0.206055 1.863702 -0.020783 
0.207031 1.863702 -0.020693 
0.208008 1.863702 -0.020604 
0.208984 1.863702 -0.020518 
0.209961 1.863702 -0.020434 
0.210938 1.863702 -0.020353 
0.211914 1.863702 -0.020274 
0.212891 1.863702 -0.020197 
0.213867 1.863702 -0.020123 
0.214844 1.863702 -0.020052 
0.215820 1.863702 -0.019983 
0.216797 1.863702 -0.019917 
0.217773 1.863702 -0.019853 
0.218750 1.863702 -0.019793 
0.219727 1.863702 -0.019735 
0.220703 1.863702 -0.019679 
0.221680 1.863702 -0.019627 
0.222656 1.863702 -0.019577 
0.223633 1.863702 -0.019531 
0.224609 1.863702 -0.019487 
0.225586 1.863702 -0.019446 
0.226562 1.863702 -0.019409 
0.227539 1.863702 -0.019374 
0.228516 1.863702 -0.019343 
0.229492 1.863702 -0.019314 
0.230469 1.863702 -0.019289 
0.231445 1.863702 -0.019267 
0.232422 1.863702 -0.019249 
0.233398 1.863702 -0.019234 
0.234375 1.863702 -0.019222 
0.235352 1.863702 -0.019214 
0.236328 1.863702 -0.019209 
0.237305 1.863702 -0.019208 
0.238281 1.863702 -0.019211 
0.239258 1.863702 -0.019217 
0.240234 1.863702 -0.019227 
0.241211 1.863702 -0.019241 
0.242188 1.863702 -0.019259 
0.243164 1.863702 -0.019280 
0.244141 1.863702 -0.019306 
0.245117 1.863702 -0.019336 
0.246094 1.863702 -0.019370 
0.247070 1.863702 -0.019408 
0.248047 1.863702 -0.019451 
0.249023 1.863702 -0.019497 
0.250000 1.863702 -0.019549 
0.250977 1.863702 -0.019605 
0.251953 1.863702 -0.019665 
0.252930 1.863702 -0.019730 
0.253906 1.863702 -0.019800 
0.254883 1.863702 -0.019875 
0.255859 1.863702 -0.019955 
0.256836 1.863702 -0.020040 
0.257812 1.863702 -0.020130 
0.258789 1.863702 -0.020225 
0.259766 1.863702 -0.020326 
0.260742 1.863702 -0.020432 
0.261719 1.863702 -0.020544 
0.262695 1.863702 -0.020661 
0.263672 1.863702 -0.020784 
0.264648 1.863702 -0.020913 
0.265625 1.863702 -0.021048 
0.266602 1.863702 -0.021189 
0.267578 1.863702 -0.021337 
0.268555 1.863702 -0.021491 
0.269531 1.863702 -0.021651 
0.270508 1.863702 -0.021819 
0.271484 1.863702 -0.021993 
0.272461 1.863702 -0.022174 
0.273438 1.863702 -0.022362 
0.274414 1.863702 -0.022557 
0.275391 1.863702 -0.022760 
0.276367 1.863702 -0.022971 
0.277344 1.863702 -0.023189 
0.278320 1.863702 -0.023416 
0.279297 1.863702 -0.023651 
0.280273 1.863702 -0.023894 
0.281250 1.863702 -0.024146 
0.282227 1.863702 -0.024407 
0.283203 1.863702 -0.024676 
0.284180 1.863702 -0.024955 
0.285156 1.863702 -0.025244 
0.286133 1.863702 -0.025543 
0.287109 1.863702 -0.025851 
0.288086 1.863702 -0.026170 
0.289062 1.863702 -0.026500 
0.290039 1.863702 -0.026841 
0.291016 1.863702 -0.027192 
0.291992 1.863702 -0.027556 
0.292969 1.863702 -0.027931 
0.293945 1.863702 -0.028319 
0.294922 1.863702 -0.028720 
0.295898 1.863702 -0.029133 
0.296875 1.863702 -0.029560 
0.297852 1.863702 -0.030001 
0.298828 1.863702 -0.030457 
0.299805 1.863702 -0.030927 
0.300781 1.863702 -0.031413 
0.301758 1.863702 -0.031915 
0.302734 1.863702 -0.032433 
0.303711 1.863702 -0.032969 
0.304688 1.863702 -0.033522 
0.305664 1.863702 -0.034093 
0.306641 1.863702 -0.034684 
0.307617 1.863702 -0.035295 
0.308594 1.863702 -0.035926 
0.309570 1.863702 -0.036579 
0.310547 1.863702 -0.037254 
0.311523 1.863702 -0.037952 
0.312500 1.863702 -0.038675 
0.313477 1.863702 -0.039423 
0.314453 1.863702 -0.040198 
0.315430 1.863702 -0.041000 
0.316406 1.863702 -0.041832 
0.317383 1.863702 -0.042694 
0.318359 1.863702 -0.043588 
0.319336 1.863702 -0.044516 
0.320312 1.863702 -0.045478 
0.321289 1.863702 -0.046478 
0.322266 1.863702 -0.047516 
0.323242 1.863702 -0.048595 
0.324219 1.863702 -0.049717 
0.325195 1.863702 -0.050884 
0.326172 1.863702 -0.052099 
0.327148 1.863702 -0.053363 
0.328125 1.863702 -0.054680 
0.329102 1.863702 -0.056051 
0.330078 1.863702 -0.057479 
0.331055 1.863702 -0.058966 
0.332031 1.863702 -0.060515 
0.333008 1.863702 -0.062126 
0.333984 1.863702 -0.063801 
0.334961 1.863702 -0.065540 
0.335938 1.863702 -0.067343 
0.336914 1.863702 -0.069206 
0.337891 1.863702 -0.071126 
0.338867 1.863702 -0.073099 
0.339844 1.863702 -0.075116 
0.340820 1.863702 -0.077168 
0.341797 1.863702 -0.079244 
0.342773 1.863702 -0.081334 
0.343750 1.863702 -0.083423 
0.344727 1.863702 -0.085501 
0.345703 1.863702 -0.087554 
0.346680 1.863702 -0.089574 
0.347656 1.863702 -0.091552 
0.348633 1.863702 -0.093482 
0.349609 1.863702 -0.095358 
0.350586 1.863702 -0.097179 
0.351562 1.863702 -0.098943 
0.352539 1.863702 -0.100650 
0.353516 1.863702 -0.102300 
0.354492 1.863702 -0.103895 
0.355469 1.863702 -0.105436 
0.356445 1.863702 -0.106925 
0.357422 1.863702 -0.108365 
0.358398 1.863702 -0.109756 
0.359375 1.863702 -0.111103 
0.360352 1.863702 -0.112405 
0.361328 1.863702 -0.113667 
0.362305 1.863702 -0.114888 
0.363281 1.863702 -0.116072 
0.364258 1.863702 -0.117221 
0.365234 1.863702 -0.118335 
0.366211 1.863702 -0.119416 
0.367188 1.863702 -0.120466 
0.368164 1.863702 -0.121487 
0.369141 1.863702 -0.122479 
0.370117 1.863702 -0.123444 
0.371094 1.863702 -0.124383 
0.372070 1.863702 -0.125298 
0.373047 1.863702 -0.126188 
0.374023 1.863702 -0.127055 
0.375000 1.863702 -0.127901 
0.375977 1.863702 -0.128725 
0.376953 1.863702 -0.129529 
0.377930 1.863702 -0.130314 
0.378906 1.863702 -0.131080 
0.379883 1.863702 -0.131827 
0.380859 1.863702 -0.132557 
0.381836 1.863702 -0.133271 
0.382812 1.863702 -0.133968 
0.383789 1.863702 -0.134649 
0.384766 1.863702 -0.135315 
0.385742 1.863702 -0.135966 
0.386719 1.863702 -0.136603 
0.387695 1.863702 -0.137226 
0.388672 1.863702 -0.137836 
0.389648 1.863702 -0.138433 
0.390625 1.863702 -0.139017 
0.391602 1.863702 -0.139589 
0.392578 1.863702 -0.140149 
0.393555 1.863702 -0.140698 
0.394531 1.863702 -0.141235 
0.395508 1.863702 -0.141761 
0.396484 1.863702 -0.142277 
0.397461 1.863702 -0.142782 
0.398438 1.863702 -0.143278 
0.399414 1.863702 -0.143763 
0.400391 1.863702 -0.144239 
0.401367 1.863702 -0.144706 
0.402344 1.863702 -0.145163 
0.403320 1.863702 -0.145612 
0.404297 1.863702 -0.146051 
0.405273 1.863702 -0.146483 
0.406250 1.863702 -0.146906 
0.407227 1.863702 -0.147321 
0.408203 1.863702 -0.147728 
0.409180 1.863702 -0.148127 
0.410156 1.863702 -0.148519 
0.411133 1.863702 -0.148903 
0.412109 1.863702 -0.149280 
0.413086 1.863702 -0.149650 
0.414062 1.863702 -0.150013 
0.415039 1.863702 -0.150369 
0.416016 1.863702 -0.150719 
0.416992 1.863702 -0.151062 
0.417969 1.863702 -0.151398 
0.418945 1.863702 -0.151728 
0.419922 1.863702 -0.152052 
0.420898 1.863702 -0.152370 
0.421875 1.863702 -0.152682 
0.422852 1.863702 -0.152988 
0.423828 1.863702 -0.153289 
0.424805 1.863702 -0.153584 
0.425781 1.863702 -0.153873 
0.426758 1.863702 -0.154157 
0.427734 1.863702 -0.154435 
0.428711 1.863702 -0.154708 
0.429688 1.863702 -0.154977 
0.430664 1.863702 -0.155240 
0.431641 1.863702 -0.155498 
0.432617 1.863702 -0.155751 
0.433594 1.863702 -0.155999 
0.434570 1.863702 -0.156243 
0.435547 1.863702 -0.156481 
0.436523 1.863702 -0.156716 
0.437500 1.863702 -0.156945 
0.438477 1.863702 -0.157171 
0.439453 1.863702 -0.157391 
0.440430 1.863702 -0.157608 
0.441406 1.863702 -0.157820 
0.442383 1.863702 -0.158028 
0.443359 1.863702 -0.158232 
0.444336 1.863702 -0.158432 
0.445312 1.863702 -0.158628 
0.446289 1.863702 -0.158820 
0.447266 1.863702 -0.159008 
0.448242 1.863702 -0.159192 
0.449219 1.863702 -0.159372 
0.450195 1.863702 -0.159549 
0.451172 1.863702 -0.159722 
0.452148 1.863702 -0.159891 
0.453125 1.863702 -0.160057 
0.454102 1.863702 -0.160219 
0.455078 1.863702 -0.160377 
0.456055 1.863702 -0.160533 
0.457031 1.863702 -0.160684 
0.458008 1.863702 -0.160833 
0.458984 1.863702 -0.160978 
0.459961 1.863702 -0.161119 
0.460938 1.863702 -0.161258 
0.461914 1.863702 -0.161393 
0.462891 1.863702 -0.161525 
0.463867 1.863702 -0.161654 
0.464844 1.863702 -0.161780 
0.465820 1.863702 -0.161903 
0.466797 1.863702 -0.162023 
0.467773 1.863702 -0.162139 
0.468750 1.863702 -0.162253 
0.469727 1.863702 -0.162364 
0.470703 1.863702 -0.162472 
0.471680 1.863702 -0.162578 
0.472656 1.863702 -0.162680 
0.473633 1.863702 -0.162780 
0.474609 1.863702 -0.162877 
0.475586 1.863702 -0.162971 
0.476562 1.863702 -0.163062 
0.477539 1.863702 -0.163151 
0.478516 1.863702 -0.163237 
0.479492 1.863702 -0.163321 
0.480469 1.863702 -0.163402 
0.481445 1.863702 -0.163480 
0.482422 1.863702 -0.163556 
0.483398 1.863702 -0.163629 
0.484375 1.863702 -0.163700 
0.485352 1.863702 -0.163768 
0.486328 1.863702 -0.163835 
0.487305 1.863702 -0.163898 
0.488281 1.863702 -0.163959 
0.489258 1.863702 -0.164018 
0.490234 1.863702 -0.164075 
0.491211 1.863702 -0.164129 
0.492188 1.863702 -0.164181 
0.493164 1.863702 -0.164231 
0.494141 1.863702 -0.164278 
0.495117 1.863702 -0.164323 
0.496094 1.863702 -0.164366 
0.497070 1.863702 -0.164407 
0.498047 1.863702 -0.164446 
0.499023 1.863702 -0.164482 
0.500000 1.863702 -0.164517 
0.500977 1.863702 -0.164549 
0.501953 1.863702 -0.164580 
0.502930 1.863702 -0.164608 
0.503906 1.863702 -0.164634 
0.504883 1.863702 -0.164658 
0.505859 1.863702 -0.164680 
0.506836 1.863702 -0.164700 
0.507812 1.863702 -0.164718 
0.508789 1.863702 -0.164735 
0.509766 1.863702 -0.164749 
0.510742 1.863702 -0.164761 
0.511719 1.863702 -0.164772 
0.512695 1.863702 -0.164780 
0.513672 1.863702 -0.164787 
0.514648 1.863702 -0.164792 
0.515625 1.863702 -0.164795 
0.516602 1.863702 -0.164796 
0.517578 1.863702 -0.164795 
0.518555 1.863702 -0.164793 
0.519531 1.863702 -0.164789 
0.520508 1.863702 -0.164783 
0.521484 1.863702 -0.164775 
0.522461 1.863702 -0.164765 
0.523438 1.863702 -0.164754 
0.524414 1.863702 -0.164741 
0.525391 1.863702 -0.164726 
0.526367 1.863702 -0.164710 
0.527344 1.863702 -0.164692 
0.528320 1.863702 -0.164673 
0.529297 1.863702 -0.164651 
0.530273 1.863702 -0.164628 
0.531250 1.863702 -0.164604 
0.532227 1.863702 -0.164578 
0.533203 1.863702 -0.164550 
0.534180 1.863702 -0.164521 
0.535156 1.863702 -0.164490 
0.536133 1.863702 -0.164457 
0.537109 1.863702 -0.164423 
0.538086 1.863702 -0.164388 
0.539062 1.863702 -0.164351 
0.540039 1.863702 -0.164312 
0.541016 1.863702 -0.164272 
0.541992 1.863702 -0.164230 
0.542969 1.863702 -0.164187 
0.543945 1.863702 -0.164143 
0.544922 1.863702 -0.164097 
0.545898 1.863702 -0.164049 
0.546875 1.863702 -0.164000 
0.547852 1.863702 -0.163950 
0.548828 1.863702 -0.163898 
0.549805 1.863702 -0.163845 
0.550781 1.863702 -0.163791 
0.551758 1.863702 -0.163735 
0.552734 1.863702 -0.163677 
0.553711 1.863702 -0.163619 
0.554688 1.863702 -0.163559 
0.555664 1.863702 -0.163497 
0.556641 1.863702 -0.163434 
0.557617 1.863702 -0.163370 
0.558594 1.863702 -0.163305 
0.559570 1.863702 -0.163238 
0.560547 1.863702 -0.163170 
0.561523 1.863702 -0.163101 
0.562500 1.863702 -0.163030 
0.563477 1.863702 -0.162958 
0.564453 1.863702 -0.162885 
0.565430 1.863702 -0.162811 
0.566406 1.863702 -0.162735 
0.567383 1.863702 -0.162658 
0.568359 1.863702 -0.162580 
0.569336 1.863702 -0.162500 
0.570312 1.863702 -0.162420 
0.571289 1.863702 -0.162338 
0.572266 1.863702 -0.162255 
0.573242 1.863702 -0.162170 
0.574219 1.863702 -0.162085 
0.575195 1.863702 -0.161998 
0.576172 1.863702 -0.161910 
0.577148 1.863702 -0.161821 
0.578125 1.863702 -0.161731 
0.579102 1.863702 -0.161639 
0.580078 1.863702 -0.161547 
0.581055 1.863702 -0.161453 
0.582031 1.863702 -0.161358 
0.583008 1.863702 -0.161262 
0.583984 1.863702 -0.161165 
0.584961 1.863702 -0.161067 
0.585938 1.863702 -0.160968 
0.586914 1.863702 -0.160868 
0.587891 1.863702 -0.160766 
0.588867 1.863702 -0.160663 
0.589844 1.863702 -0.160560 
0.590820 1.863702 -0.160455 
0.591797 1.863702 -0.160349 
0.592773 1.863702 -0.160242 
0.593750 1.863702 -0.160134 
0.594727 1.863702 -0.160025 
0.595703 1.863702 -0.159915 
0.596680 1.863702 -0.159804 
0.597656 1.863702 -0.159692 
0.598633 1.863702 -0.159579 
0.599609 1.863702 -0.159464 
0.600586 1.863702 -0.159349 
0.601562 1.863702 -0.159233 
0.602539 1.863702 -0.159116 
0.603516 1.863702 -0.158997 
0.604492 1.863702 -0.158878 
0.605469 1.863702 -0.158758 
0.606445 1.863702 -0.158637 
0.607422 1.863702 -0.158515 
0.608398 1.863702 -0.158391 
0.609375 1.863702 -0.158267 
0.610352 1.863702 -0.158142 
0.611328 1.863702 -0.158016 
0.612305 1.863702 -0.157889 
0.613281 1.863702 -0.157761 
0.614258 1.863702 -0.157632 
0.615234 1.863702 -0.157502 
0.616211 1.863702 -0.157372 
0.617188 1.863702 -0.157240 
0.618164 1.863702 -0.157107 
0.619141 1.863702 -0.156974 
0.620117 1.863702 -0.156839 
0.621094 1.863702 -0.156704 
0.622070 1.863702 -0.156568 
0.623047 1.863702 -0.156430 
0.624023 1.863702 -0.156292 
0.625000 1.863702 -0.156153 
0.625977 1.863702 -0.156014 
0.626953 1.863702 -0.155873 
0.627930 1.863702 -0.155731 
0.628906 1.863702 -0.155589 
0.629883 1.863702 -0.155445 
0.630859 1.863702 -0.155301 
0.631836 1.863702 -0.155156 
0.632812 1.863702 -0.155010 
0.633789 1.863702 -0.154864 
0.634766 1.863702 -0.154716 
0.635742 1.863702 -0.154568 
0.636719 1.863702 -0.154418 
0.637695 1.863702 -0.154268 
0.638672 1.863702 -0.154117 
0.639648 1.863702 -0.153966 
0.640625 1.863702 -0.153813 
0.641602 1.863702 -0.153660 
0.642578 1.863702 -0.153505 
0.643555 1.863702 -0.153350 
0.644531 1.863702 -0.153195 
0.645508 1.863702 -0.153038 
0.646484 1.863702 -0.152881 
0.647461 1.863702 -0.152723 
0.648438 1.863702 -0.152564 
0.649414 1.863702 -0.152404 
0.650391 1.863702 -0.152243 
0.651367 1.863702 -0.152082 
0.652344 1.863702 -0.151920 
0.653320 1.863702 -0.151757 
0.654297 1.863702 -0.151594 
0.655273 1.863702 -0.151429 
0.656250 1.863702 -0.151264 
0.657227 1.863702 -0.151098 
0.658203 1.863702 -0.150932 
0.659180 1.863702 -0.150764 
0.660156 1.863702 -0.150596 
0.661133 1.863702 -0.150428 
0.662109 1.863702 -0.150258 
0.663086 1.863702 -0.150088 
0.664062 1.863702 -0.149917 
0.665039 1.863702 -0.149745 
0.666016 1.863702 -0.149573 
0.666992 1.863702 -0.149399 
0.667969 1.863702 -0.149226 
0.668945 1.863702 -0.149051 
0.669922 1.863702 -0.148876 
0.670898 1.863702 -0.148700 
0.671875 1.863702 -0.148523 
0.672852 1.863702 -0.148346 
0.673828 1.863702 -0.148168 
0.674805 1.863702 -0.147989 
0.675781 1.863702 -0.147809 
0.676758 1.863702 -0.147629 
0.677734 1.863702 -0.147449 
0.678711 1.863702 -0.147267 
0.679688 1.863702 -0.147085 
0.680664 1.863702 -0.146902 
0.681641 1.863702 -0.146719 
0.682617 1.863702 -0.146535 
0.683594 1.863702 -0.146350 
0.684570 1.863702 -0.146164 
0.685547 1.863702 -0.145978 
0.686523 1.863702 -0.145792 
0.687500 1.863702 -0.145604 
0.688477 1.863702 -0.145416 
0.689453 1.863702 -0.145227 
0.690430 1.863702 -0.145038 
0.691406 1.863702 -0.144848 
0.692383 1.863702 -0.144658 
0.693359 1.863702 -0.144466 
0.694336 1.863702 -0.144275 
0.695312 1.863702 -0.144082 
0.696289 1.863702 -0.143889 
0.697266 1.863702 -0.143695 
0.698242 1.863702 -0.143501 
0.699219 1.863702 -0.143306 
0.700195 1.863702 -0.143111 
0.701172 1.863702 -0.142915 
0.702148 1.863702 -0.142718 
0.703125 1.863702 -0.142521 
0.704102 1.863702 -0.142323 
0.705078 1.863702 -0.142124 
0.706055 1.863702 -0.141925 
0.707031 1.863702 -0.141726 
0.708008 1.863702 -0.141525 
0.708984 1.863702 -0.141324 
0.709961 1.863702 -0.141123 
0.710938 1.863702 -0.140921 
0.711914 1.863702 -0.140719 
0.712891 1.863702 -0.140515 
0.713867 1.863702 -0.140312 
0.714844 1.863702 -0.140107 
0.715820 1.863702 -0.139903 
0.716797 1.863702 -0.139697 
0.717773 1.863702 -0.139491 
0.718750 1.863702 -0.139285 
0.719727 1.863702 -0.139078 
0.720703 1.863702 -0.138870 
0.721680 1.863702 -0.138662 
0.722656 1.863702 -0.138453 
0.723633 1.863702 -0.138244 
0.724609 1.863702 -0.138034 
0.725586 1.863702 -0.137824 
0.726562 1.863702 -0.137613 
0.727539 1.863702 -0.137402 
0.728516 1.863702 -0.137190 
0.729492 1.863702 -0.136978 
0.730469 1.863702 -0.136765 
0.731445 1.863702 -0.136551 
0.732422 1.863702 -0.136337 
0.733398 1.863702 -0.136123 
0.734375 1.863702 -0.135908 
0.735352 1.863702 -0.135692 
0.736328 1.863702 -0.135476 
0.737305 1.863702 -0.135260 
0.738281 1.863702 -0.135043 
0.739258 1.863702 -0.134825 
0.740234 1.863702 -0.134607 
0.741211 1.863702 -0.134389 
0.742188 1.863702 -0.134170 
0.743164 1.863702 -0.133950 
0.744141 1.863702 -0.133730 
0.745117 1.863702 -0.133510 
0.746094 1.863702 -0.133289 
0.747070 1.863702 -0.133067 
0.748047 1.863702 -0.132846 
0.749023 1.863702 -0.132623 
0.750000 1.863702 -0.132400 
0.750977 1.863702 -0.132177 
0.751953 1.863702 -0.131953 
0.752930 1.863702 -0.131729 
0.753906 1.863702 -0.131504 
0.754883 1.863702 -0.131279 
0.755859 1.863702 -0.131053 
0.756836 1.863702 -0.130827 
0.757812 1.863702 -0.130601 
0.758789 1.863702 -0.130374 
0.759766 1.863702 -0.130146 
0.760742 1.863702 -0.129918 
0.761719 1.863702 -0.129690 
0.762695 1.863702 -0.129461 
0.763672 1.863702 -0.129232 
0.764648 1.863702 -0.129002 
0.765625 1.863702 -0.128772 
0.766602 1.863702 -0.128542 
0.767578 1.863702 -0.128311 
0.768555 1.863702 -0.128079 
0.769531 1.863702 -0.127848 
0.770508 1.863702 -0.127615 
0.771484 1.863702 -0.127383 
0.772461 1.863702 -0.127150 
0.773438 1.863702 -0.126916 
0.774414 1.863702 -0.126682 
0.775391 1.863702 -0.126448 
0.776367 1.863702 -0.126213 
0.777344 1.863702 -0.125978 
0.778320 1.863702 -0.125742 
0.779297 1.863702 -0.125506 
0.780273 1.863702 -0.125270 
0.781250 1.863702 -0.125033 
0.782227 1.863702 -0.124796 
0.783203 1.863702 -0.124559 
0.784180 1.863702 -0.124321 
0.785156 1.863702 -0.124082 
0.786133 1.863702 -0.123844 
0.787109 1.863702 -0.123604 
0.788086 1.863702 -0.123365 
0.789062 1.863702 -0.123125 
0.790039 1.863702 -0.122885 
0.791016 1.863702 -0.122644 
0.791992 1.863702 -0.122403 
0.792969 1.863702 -0.122162 
0.793945 1.863702 -0.121920 
0.794922 1.863702 -0.121678 
0.795898 1.863702 -0.121435 
0.796875 1.863702 -0.121193 
0.797852 1.863702 -0.120949 
0.798828 1.863702 -0.120706 
0.799805 1.863702 -0.120462 
0.800781 1.863702 -0.120217 
0.801758 1.863702 -0.119973 
0.802734 1.863702 -0.119728 
0.803711 1.863702 -0.119482 
0.804688 1.863702 -0.119237 
0.805664 1.863702 -0.118991 
0.806641 1.863702 -0.118744 
0.807617 1.863702 -0.118498 
0.808594 1.863702 -0.118250 
0.809570 1.863702 -0.118003 
0.810547 1.863702 -0.117755 
0.811523 1.863702 -0.117507 
0.812500 1.863702 -0.117259 
0.813477 1.863702 -0.117010 
0.814453 1.863702 -0.116761 
0.815430 1.863702 -0.116512 
0.816406 1.863702 -0.116262 
0.817383 1.863702 -0.116012 
0.818359 1.863702 -0.115762 
0.819336 1.863702 -0.115511 
0.820312 1.863702 -0.115260 
0.821289 1.863702 -0.115009 
0.822266 1.863702 -0.114757 
0.823242 1.863702 -0.114505 
0.824219 1.863702 -0.114253 
0.825195 1.863702 -0.114000 
0.826172 1.863702 -0.113748 
0.827148 1.863702 -0.113494 
0.828125 1.863702 -0.113241 
0.829102 1.863702 -0.112987 
0.830078 1.863702 -0.112733 
0.831055 1.863702 -0.112479 
0.832031 1.863702 -0.112224 
0.833008 1.863702 -0.111970 
0.833984 1.863702 -0.111714 
0.834961 1.863702 -0.111459 
0.835938 1.863702 -0.111203 
0.836914 1.863702 -0.110947 
0.837891 1.863702 -0.110691 
0.838867 1.863702 -0.110435 
0.839844 1.863702 -0.110178 
0.840820 1.863702 -0.109921 
0.841797 1.863702 -0.109663 
0.842773 1.863702 -0.109406 
0.843750 1.863702 -0.109148 
0.844727 1.863702 -0.108890 
0.845703 1.863702 -0.108631 
0.846680 1.863702 -0.108373 
0.847656 1.863702 -0.108114 
0.848633 1.863702 -0.107855 
0.849609 1.863702 -0.107595 
0.850586 1.863702 -0.107335 
0.851562 1.863702 -0.107076 
0.852539 1.863702 -0.106815 
0.853516 1.863702 -0.106555 
0.854492 1.863702 -0.106294 
0.855469 1.863702 -0.106034 
0.856445 1.863702 -0.105772 
0.857422 1.863702 -0.105511 
0.858398 1.863702 -0.105250 
0.859375 1.863702 -0.104988 
0.860352 1.863702 -0.104726 
0.861328 1.863702 -0.104463 
0.862305 1.863702 -0.104201 
0.863281 1.863702 -0.103938 
0.864258 1.863702 -0.103675 
0.865234 1.863702 -0.103412 
0.866211 1.863702 -0.103149 
0.867188 1.863702 -0.102885 
0.868164 1.863702 -0.102622 
0.869141 1.863702 -0.102358 
0.870117 1.863702 -0.102093 
0.871094 1.863702 -0.101829 
0.872070 1.863702 -0.101564 
0.873047 1.863702 -0.101300 
0.874023 1.863702 -0.101035 
0.875000 1.863702 -0.100770 
0.875977 1.863702 -0.100504 
0.876953 1.863702 -0.100239 
0.877930 1.863702 -0.099973 
0.878906 1.863702 -0.099707 
0.879883 1.863702 -0.099441 
0.880859 1.863702 -0.099174 
0.881836 1.863702 -0.098908 
0.882812 1.863702 -0.098641 
0.883789 1.863702 -0.098375 
0.884766 1.863702 -0.098108 
0.885742 1.863702 -0.097840 
0.886719 1.863702 -0.097573 
0.887695 1.863702 -0.097306 
0.888672 1.863702 -0.097038 
0.889648 1.863702 -0.096770 
0.890625 1.863702 -0.096502 
0.891602 1.863702 -0.096234 
0.892578 1.863702 -0.095966 
0.893555 1.863702 -0.095697 
0.894531 1.863702 -0.095428 
0.895508 1.863702 -0.095160 
0.896484 1.863702 -0.094891 
0.897461 1.863702 -0.094622 
0.898438 1.863702 -0.094353 
0.899414 1.863702 -0.094083 
0.900391 1.863702 -0.093814 
0.901367 1.863702 -0.093544 
0.902344 1.863702 -0.093274 
0.903320 1.863702 -0.093005 
0.904297 1.863702 -0.092735 
0.905273 1.863702 -0.092465 
0.906250 1.863702 -0.092194 
0.907227 1.863702 -0.091924 
0.908203 1.863702 -0.091653 
0.909180 1.863702 -0.091383 
0.910156 1.863702 -0.091112 
0.911133 1.863702 -0.090841 
0.912109 1.863702 -0.090570 
0.913086 1.863702 -0.090299 
0.914062 1.863702 -0.090028 
0.915039 1.863702 -0.089757 
0.916016 1.863702 -0.089486 
0.916992 1.863702 -0.089214 
0.917969 1.863702 -0.088943 
0.918945 1.863702 -0.088671 
0.919922 1.863702 -0.088399 
0.920898 1.863702 -0.088128 
0.921875 1.863702 -0.087856 
0.922852 1.863702 -0.087584 
0.923828 1.863702 -0.087312 
0.924805 1.863702 -0.087039 
0.925781 1.863702 -0.086767 
0.926758 1.863702 -0.086495 
0.927734 1.863702 -0.086223 
0.928711 1.863702 -0.085950 
0.929688 1.863702 -0.085678 
0.930664 1.863702 -0.085405 
0.931641 1.863702 -0.085133 
0.932617 1.863702 -0.084860 
0.933594 1.863702 -0.084587 
0.934570 1.863702 -0.084314 
0.935547 1.863702 -0.084042 
0.936523 1.863702 -0.083769 
0.937500 1.863702 -0.083496 
0.938477 1.863702 -0.083223 
0.939453 1.863702 -0.082950 
0.940430 1.863702 -0.082677 
0.941406 1.863702 -0.082404 
0.942383 1.863702 -0.082131 
0.943359 1.863702 -0.081858 
0.944336 1.863702 -0.081584 
0.945312 1.863702 -0.081311 
0.946289 1.863702 -0.081038 
0.947266 1.863702 -0.080765 
0.948242 1.863702 -0.080492 
0.949219 1.863702 -0.080218 
0.950195 1.863702 -0.079945 
0.951172 1.863702 -0.079672 
0.952148 1.863702 -0.079398 
0.953125 1.863702 -0.079125 
0.954102 1.863702 -0.078852 
0.955078 1.863702 -0.078579 
0.956055 1.863702 -0.078305 
0.957031 1.863702 -0.078032 
0.958008 1.863702 -0.077759 
0.958984 1.863702 -0.077486 
0.959961 1.863702 -0.077212 
0.960938 1.863702 -0.076939 
0.961914 1.863702 -0.076666 
0.962891 1.863702 -0.076393 
0.963867 1.863702 -0.076120 
0.964844 1.863702 -0.075847 
0.965820 1.863702 -0.075573 
0.966797 1.863702 -0.075300 
0.967773 1.863702 -0.075027 
0.968750 1.863702 -0.074754 
0.969727 1.863702 -0.074482 
0.970703 1.863702 -0.074209 
0.971680 1.863702 -0.073936 
0.972656 1.863702 -0.073663 
0.973633 1.863702 -0.073390 
0.974609 1.863702 -0.073118 
0.975586 1.863702 -0.072845 
0.976562 1.863702 -0.072573 
0.977539 1.863702 -0.072300 
0.978516 1.863702 -0.072028 
0.979492 1.863702 -0.071756 
0.980469 1.863702 -0.071483 
0.981445 1.863702 -0.071211 
0.982422 1.863702 -0.070939 
0.983398 1.863702 -0.070667 
0.984375 1.863702 -0.070395 
0.985352 1.863702 -0.070123 
0.986328 1.863702 -0.069852 
0.987305 1.863702 -0.069580 
0.988281 1.863702 -0.069309 
0.989258 1.863702 -0.069037 
0.990234 1.863702 -0.068766 
0.991211 1.863702 -0.068495 
0.992188 1.863702 -0.068224 
0.993164 1.863702 -0.067953 
0.994141 1.863702 -0.067682 
0.995117 1.863702 -0.067411 
0.996094 1.863702 -0.067141 
0.997070 1.863702 -0.066870 
0.998047 1.863702 -0.066600 
0.999023 1.863702 -0.066330 


==> data/BUSineA10M40kK1024step8.dat <==
0.000000 1.926789 -0.066103 
0.000977 1.926789 -0.065840 
0.001953 1.926789 -0.065577 
0.002930 1.926789 -0.065315 
0.003906 1.926789 -0.065052 
0.004883 1.926789 -0.064790 
0.005859 1.926789 -0.064528 
0.006836 1.926789 -0.064266 
0.007812 1.926789 -0.064004 
0.008789 1.926789 -0.063742 
0.009766 1.926789 -0.063481 
0.010742 1.926789 -0.063220 
0.011719 1.926789 -0.062959 
0.012695 1.926789 -0.062698 
0.013672 1.926789 -0.062437 
0.014648 1.926789 -0.062176 
0.015625 1.926789 -0.061916 
0.016602 1.926789 -0.061656 
0.017578 1.926789 -0.061396 
0.018555 1.926789 -0.061136 
0.019531 1.926789 -0.060876 
0.020508 1.926789 -0.060617 
0.021484 1.926789 -0.060358 
0.022461 1.926789 -0.060099 
0.023438 1.926789 -0.059840 
0.024414 1.926789 -0.059582 
0.025391 1.926789 -0.059324 
0.026367 1.926789 -0.059066 
0.027344 1.926789 -0.058808 
0.028320 1.926789 -0.058550 
0.029297 1.926789 -0.058293 
0.030273 1.926789 -0.058036 
0.031250 1.926789 -0.057779 
0.032227 1.926789 -0.057523 
0.033203 1.926789 -0.057266 
0.034180 1.926789 -0.057010 
0.035156 1.926789 -0.056755 
0.036133 1.926789 -0.056499 
0.037109 1.926789 -0.056244 
0.038086 1.926789 -0.055989 
0.039062 1.926789 -0.055735 
0.040039 1.926789 -0.055480 
0.041016 1.926789 -0.055226 
0.041992 1.926789 -0.054973 
0.042969 1.926789 -0.054719 
0.043945 1.926789 -0.054466 
0.044922 1.926789 -0.054213 
0.045898 1.926789 -0.053961 
0.046875 1.926789 -0.053709 
0.047852 1.926789 -0.053457 
0.048828 1.926789 -0.053205 
0.049805 1.926789 -0.052954 
0.050781 1.926789 -0.052704 
0.051758 1.926789 -0.052453 
0.052734 1.926789 -0.052203 
0.053711 1.926789 -0.051953 
0.054688 1.926789 -0.051704 
0.055664 1.926789 -0.051455 
0.056641 1.926789 -0.051206 
0.057617 1.926789 -0.050958 
0.058594 1.926789 -0.050710 
0.059570 1.926789 -0.050463 
0.060547 1.926789 -0.050216 
0.061523 1.926789 -0.049969 
0.062500 1.926789 -0.049723 
0.063477 1.926789 -0.049477 
0.064453 1.926789 -0.049231 
0.065430 1.926789 -0.048986 
0.066406 1.926789 -0.048741 
0.067383 1.926789 -0.048497 
0.068359 1.926789 -0.048253 
0.069336 1.926789 -0.048010 
0.070312 1.926789 -0.047767 
0.071289 1.926789 -0.047525 
0.072266 1.926789 -0.047283 
0.073242 1.926789 -0.047041 
0.074219 1.926789 -0.046800 
0.075195 1.926789 -0.046560 
0.076172 1.926789 -0.046320 
0.077148 1.926789 -0.046080 
0.078125 1.926789 -0.045841 
0.079102 1.926789 -0.045602 
0.080078 1.926789 -0.045364 
0.081055 1.926789 -0.045126 
0.082031 1.926789 -0.044889 
0.083008 1.926789 -0.044653 
0.083984 1.926789 -0.044417 
0.084961 1.926789 -0.044181 
0.085938 1.926789 -0.043946 
0.086914 1.926789 -0.043712 
0.087891 1.926789 -0.043478 
0.088867 1.926789 -0.043244 
0.089844 1.926789 -0.043012 
0.090820 1.926789 -0.042779 
0.091797 1.926789 -0.042548 
0.092773 1.926789 -0.042317 
0.093750 1.926789 -0.042086 
0.094727 1.926789 -0.041856 
0.095703 1.926789 -0.041627 
0.096680 1.926789 -0.041399 
0.097656 1.926789 -0.041171 
0.098633 1.926789 -0.040943 
0.099609 1.926789 -0.040716 
0.100586 1.926789 -0.040490 
0.101562 1.926789 -0.040265 
0.102539 1.926789 -0.040040 
0.103516 1.926789 -0.039816 
0.104492 1.926789 -0.039592 
0.105469 1.926789 -0.039370 
0.106445 1.926789 -0.039148 
0.107422 1.926789 -0.038926 
0.108398 1.926789 -0.038705 
0.109375 1.926789 -0.038485 
0.110352 1.926789 -0.038266 
0.111328 1.926789 -0.038048 
0.112305 1.926789 -0.037830 
0.113281 1.926789 -0.037613 
0.114258 1.926789 -0.037396 
0.115234 1.926789 -0.037181 
0.116211 1.926789 -0.036966 
0.117188 1.926789 -0.036752 
0.118164 1.926789 -0.036539 
0.119141 1.926789 -0.036327 
0.120117 1.926789 -0.036115 
0.121094 1.926789 -0.035904 
0.122070 1.926789 -0.035694 
0.123047 1.926789 -0.035485 
0.124023 1.926789 -0.035277 
0.125000 1.926789 -0.035069 
0.125977 1.926789 -0.034863 
0.126953 1.926789 -0.034657 
0.127930 1.926789 -0.034452 
0.128906 1.926789 -0.034248 
0.129883 1.926789 -0.034045 
0.130859 1.926789 -0.033843 
0.131836 1.926789 -0.033641 
0.132812 1.926789 -0.033441 
0.133789 1.926789 -0.033242 
0.134766 1.926789 -0.033043 
0.135742 1.926789 -0.032846 
0.136719 1.926789 -0.032649 
0.137695 1.926789 -0.032454 
0.138672 1.926789 -0.032259 
0.139648 1.926789 -0.032066 
0.140625 1.926789 -0.031873 
0.141602 1.926789 -0.031682 
0.142578 1.926789 -0.031492 
0.143555 1.926789 -0.031302 
0.144531 1.926789 -0.031114 
0.145508 1.926789 -0.030927 
0.146484 1.926789 -0.030740 
0.147461 1.926789 -0.030555 
0.148438 1.926789 -0.030371 
0.149414 1.926789 -0.030189 
0.150391 1.926789 -0.030007 
0.151367 1.926789 -0.029826 
0.152344 1.926789 -0.029647 
0.153320 1.926789 -0.029469 
0.154297 1.926789 -0.029292 
0.155273 1.926789 -0.029116 
0.156250 1.926789 -0.028942 
0.157227 1.926789 -0.028768 
0.158203 1.926789 -0.028596 
0.159180 1.926789 -0.028425 
0.160156 1.926789 -0.028256 
0.161133 1.926789 -0.028087 
0.162109 1.926789 -0.027920 
0.163086 1.926789 -0.027755 
0.164062 1.926789 -0.027590 
0.165039 1.926789 -0.027428 
0.166016 1.926789 -0.027266 
0.166992 1.926789 -0.027106 
0.167969 1.926789 -0.026947 
0.168945 1.926789 -0.026790 
0.169922 1.926789 -0.026634 
0.170898 1.926789 -0.026479 
0.171875 1.926789 -0.026326 
0.172852 1.926789 -0.026174 
0.173828 1.926789 -0.026024 
0.174805 1.926789 -0.025876 
0.175781 1.926789 -0.025729 
0.176758 1.926789 -0.025583 
0.177734 1.926789 -0.025440 
0.178711 1.926789 -0.025297 
0.179688 1.926789 -0.025157 
0.180664 1.926789 -0.025018 
0.181641 1.926789 -0.024880 
0.182617 1.926789 -0.024745 
0.183594 1.926789 -0.024611 
0.184570 1.926789 -0.024478 
0.185547 1.926789 -0.024348 
0.186523 1.926789 -0.024219 
0.187500 1.926789 -0.024092 
0.188477 1.926789 -0.023967 
0.189453 1.926789 -0.023843 
0.190430 1.926789 -0.023722 
0.191406 1.926789 -0.023602 
0.192383 1.926789 -0.023484 
0.193359 1.926789 -0.023369 
0.194336 1.926789 -0.023255 
0.195312 1.926789 -0.023143 
0.196289 1.926789 -0.023033 
0.197266 1.926789 -0.022925 
0.198242 1.926789 -0.022819 
0.199219 1.926789 -0.022715 
0.200195 1.926789 -0.022614 
0.201172 1.926789 -0.022514 
0.202148 1.926789 -0.022417 
0.203125 1.926789 -0.022322 
0.204102 1.926789 -0.022229 
0.205078 1.926789 -0.022138 
0.206055 1.926789 -0.022049 
0.207031 1.926789 -0.021963 
0.208008 1.926789 -0.021880 
0.208984 1.926789 -0.021798 
0.209961 1.926789 -0.021719 
0.210938 1.926789 -0.021642 
0.211914 1.926789 -0.021568 
0.212891 1.926789 -0.021497 
0.213867 1.926789 -0.021428 
0.214844 1.926789 -0.021361 
0.215820 1.926789 -0.021297 
0.216797 1.926789 -0.021236 
0.217773 1.926789 -0.021178 
0.218750 1.926789 -0.021122 
0.219727 1.926789 -0.021069 
0.220703 1.926789 -0.021019 
0.221680 1.926789 -0.020971 
0.222656 1.926789 -0.020927 
0.223633 1.926789 -0.020886 
0.224609 1.926789 -0.020847 
0.225586 1.926789 -0.020812 
0.226562 1.926789 -0.020779 
0.227539 1.926789 -0.020750 
0.228516 1.926789 -0.020724 
0.229492 1.926789 -0.020701 
0.230469 1.926789 -0.020681 
0.231445 1.926789 -0.020665 
0.232422 1.926789 -0.020652 
0.233398 1.926789 -0.020643 
0.234375 1.926789 -0.020637 
0.235352 1.926789 -0.020634 
0.236328 1.926789 -0.020635 
0.237305 1.926789 -0.020640 
0.238281 1.926789 -0.020649 
0.239258 1.926789 -0.020661 
0.240234 1.926789 -0.020677 
0.241211 1.926789 -0.020698 
0.242188 1.926789 -0.020722 
0.243164 1.926789 -0.020750 
0.244141 1.926789 -0.020782 
0.245117 1.926789 -0.020819 
0.246094 1.926789 -0.020859 
0.247070 1.926789 -0.020905 
0.248047 1.926789 -0.020954 
0.249023 1.926789 -0.021008 
0.250000 1.926789 -0.021067 
0.250977 1.926789 -0.021130 
0.251953 1.926789 -0.021198 
0.252930 1.926789 -0.021271 
0.253906 1.926789 -0.021349 
0.254883 1.926789 -0.021432 
0.255859 1.926789 -0.021520 
0.256836 1.926789 -0.021614 
0.257812 1.926789 -0.021713 
0.258789 1.926789 -0.021817 
0.259766 1.926789 -0.021927 
0.260742 1.926789 -0.022042 
0.261719 1.926789 -0.022163 
0.262695 1.926789 -0.022291 
0.263672 1.926789 -0.022424 
0.264648 1.926789 -0.022563 
0.265625 1.926789 -0.022709 
0.266602 1.926789 -0.022862 
0.267578 1.926789 -0.023021 
0.268555 1.926789 -0.023186 
0.269531 1.926789 -0.023359 
0.270508 1.926789 -0.023539 
0.271484 1.926789 -0.023726 
0.272461 1.926789 -0.023920 
0.273438 1.926789 -0.024122 
0.274414 1.926789 -0.024332 
0.275391 1.926789 -0.024550 
0.276367 1.926789 -0.024776 
0.277344 1.926789 -0.025010 
0.278320 1.926789 -0.025253 
0.279297 1.926789 -0.025505 
0.280273 1.926789 -0.025766 
0.281250 1.926789 -0.026036 
0.282227 1.926789 -0.026316 
0.283203 1.926789 -0.026605 
0.284180 1.926789 -0.026905 
0.285156 1.926789 -0.027215 
0.286133 1.926789 -0.027536 
0.287109 1.926789 -0.027869 
0.288086 1.926789 -0.028212 
0.289062 1.926789 -0.028567 
0.290039 1.926789 -0.028934 
0.291016 1.926789 -0.029314 
0.291992 1.926789 -0.029707 
0.292969 1.926789 -0.030113 
0.293945 1.926789 -0.030533 
0.294922 1.926789 -0.030967 
0.295898 1.926789 -0.031416 
0.296875 1.926789 -0.031880 
0.297852 1.926789 -0.032360 
0.298828 1.926789 -0.032857 
0.299805 1.926789 -0.033371 
0.300781 1.926789 -0.033902 
0.301758 1.926789 -0.034452 
0.302734 1.926789 -0.035021 
0.303711 1.926789 -0.035610 
0.304688 1.926789 -0.036220 
0.305664 1.926789 -0.036852 
0.306641 1.926789 -0.037507 
0.307617 1.926789 -0.038185 
0.308594 1.926789 -0.038888 
0.309570 1.926789 -0.039618 
0.310547 1.926789 -0.040375 
0.311523 1.926789 -0.041160 
0.312500 1.926789 -0.041976 
0.313477 1.926789 -0.042824 
0.314453 1.926789 -0.043706 
0.315430 1.926789 -0.044623 
0.316406 1.926789 -0.045577 
0.317383 1.926789 -0.046572 
0.318359 1.926789 -0.047608 
0.319336 1.926789 -0.048689 
0.320312 1.926789 -0.049817 
0.321289 1.926789 -0.050995 
0.322266 1.926789 -0.052226 
0.323242 1.926789 -0.053514 
0.324219 1.926789 -0.054863 
0.325195 1.926789 -0.056274 
0.326172 1.926789 -0.057754 
0.327148 1.926789 -0.059304 
0.328125 1.926789 -0.060928 
0.329102 1.926789 -0.062630 
0.330078 1.926789 -0.064410 
0.331055 1.926789 -0.066271 
0.332031 1.926789 -0.068211 
0.333008 1.926789 -0.070227 
0.333984 1.926789 -0.072314 
0.334961 1.926789 -0.074462 
0.335938 1.926789 -0.076658 
0.336914 1.926789 -0.078889 
0.337891 1.926789 -0.081135 
0.338867 1.926789 -0.083378 
0.339844 1.926789 -0.085600 
0.340820 1.926789 -0.087784 
0.341797 1.926789 -0.089917 
0.342773 1.926789 -0.091988 
0.343750 1.926789 -0.093990 
0.344727 1.926789 -0.095921 
0.345703 1.926789 -0.097779 
0.346680 1.926789 -0.099565 
0.347656 1.926789 -0.101281 
0.348633 1.926789 -0.102930 
0.349609 1.926789 -0.104515 
0.350586 1.926789 -0.106038 
0.351562 1.926789 -0.107504 
0.352539 1.926789 -0.108915 
0.353516 1.926789 -0.110275 
0.354492 1.926789 -0.111586 
0.355469 1.926789 -0.112852 
0.356445 1.926789 -0.114074 
0.357422 1.926789 -0.115255 
0.358398 1.926789 -0.116398 
0.359375 1.926789 -0.117505 
0.360352 1.926789 -0.118577 
0.361328 1.926789 -0.119616 
0.362305 1.926789 -0.120624 
0.363281 1.926789 -0.121603 
0.364258 1.926789 -0.122553 
0.365234 1.926789 -0.123477 
0.366211 1.926789 -0.124375 
0.367188 1.926789 -0.125248 
0.368164 1.926789 -0.126099 
0.369141 1.926789 -0.126927 
0.370117 1.926789 -0.127733 
0.371094 1.926789 -0.128520 
0.372070 1.926789 -0.129286 
0.373047 1.926789 -0.130034 
0.374023 1.926789 -0.130763 
0.375000 1.926789 -0.131475 
0.375977 1.926789 -0.132170 
0.376953 1.926789 -0.132849 
0.377930 1.926789 -0.133513 
0.378906 1.926789 -0.134161 
0.379883 1.926789 -0.134794 
0.380859 1.926789 -0.135414 
0.381836 1.926789 -0.136019 
0.382812 1.926789 -0.136612 
0.383789 1.926789 -0.137192 
0.384766 1.926789 -0.137759 
0.385742 1.926789 -0.138315 
0.386719 1.926789 -0.138858 
0.387695 1.926789 -0.139391 
0.388672 1.926789 -0.139912 
0.389648 1.926789 -0.140423 
0.390625 1.926789 -0.140923 
0.391602 1.926789 -0.141413 
0.392578 1.926789 -0.141893 
0.393555 1.926789 -0.142364 
0.394531 1.926789 -0.142825 
0.395508 1.926789 -0.143278 
0.396484 1.926789 -0.143721 
0.397461 1.926789 -0.144156 
0.398438 1.926789 -0.144582 
0.399414 1.926789 -0.145000 
0.400391 1.926789 -0.145410 
0.401367 1.926789 -0.145812 
0.402344 1.926789 -0.146206 
0.403320 1.926789 -0.146593 
0.404297 1.926789 -0.146973 
0.405273 1.926789 -0.147345 
0.406250 1.926789 -0.147710 
0.407227 1.926789 -0.148069 
0.408203 1.926789 -0.148420 
0.409180 1.926789 -0.148765 
0.410156 1.926789 -0.149104 
0.411133 1.926789 -0.149436 
0.412109 1.926789 -0.149762 
0.413086 1.926789 -0.150082 
0.414062 1.926789 -0.150396 
0.415039 1.926789 -0.150704 
0.416016 1.926789 -0.151007 
0.416992 1.926789 -0.151303 
0.417969 1.926789 -0.151595 
0.418945 1.926789 -0.151880 
0.419922 1.926789 -0.152161 
0.420898 1.926789 -0.152436 
0.421875 1.926789 -0.152706 
0.422852 1.926789 -0.152971 
0.423828 1.926789 -0.153231 
0.424805 1.926789 -0.153486 
0.425781 1.926789 -0.153736 
0.426758 1.926789 -0.153982 
0.427734 1.926789 -0.154223 
0.428711 1.926789 -0.154459 
0.429688 1.926789 -0.154691 
0.430664 1.926789 -0.154918 
0.431641 1.926789 -0.155141 
0.432617 1.926789 -0.155360 
0.433594 1.926789 -0.155575 
0.434570 1.926789 -0.155785 
0.435547 1.926789 -0.155991 
0.436523 1.926789 -0.156193 
0.437500 1.926789 -0.156391 
0.438477 1.926789 -0.156586 
0.439453 1.926789 -0.156776 
0.440430 1.926789 -0.156963 
0.441406 1.926789 -0.157145 
0.442383 1.926789 -0.157325 
0.443359 1.926789 -0.157500 
0.444336 1.926789 -0.157672 
0.445312 1.926789 -0.157840 
0.446289 1.926789 -0.158005 
0.447266 1.926789 -0.158166 
0.448242 1.926789 -0.158324 
0.449219 1.926789 -0.158479 
0.450195 1.926789 -0.158630 
0.451172 1.926789 -0.158778 
0.452148 1.926789 -0.158922 
0.453125 1.926789 -0.159064 
0.454102 1.926789 -0.159202 
0.455078 1.926789 -0.159337 
0.456055 1.926789 -0.159469 
0.457031 1.926789 -0.159598 
0.458008 1.926789 -0.159725 
0.458984 1.926789 -0.159848 
0.459961 1.926789 -0.159968 
0.460938 1.926789 -0.160085 
0.461914 1.926789 -0.160199 
0.462891 1.926789 -0.160311 
0.463867 1.926789 -0.160420 
0.464844 1.926789 -0.160525 
0.465820 1.926789 -0.160629 
0.466797 1.926789 -0.160729 
0.467773 1.926789 -0.160827 
0.468750 1.926789 -0.160922 
0.469727 1.926789 -0.161015 
0.470703 1.926789 -0.161105 
0.471680 1.926789 -0.161192 
0.472656 1.926789 -0.161277 
0.473633 1.926789 -0.161359 
0.474609 1.926789 -0.161439 
0.475586 1.926789 -0.161516 
0.476562 1.926789 -0.161591 
0.477539 1.926789 -0.161664 
0.478516 1.926789 -0.161734 
0.479492 1.926789 -0.161802 
0.480469 1.926789 -0.161867 
0.481445 1.926789 -0.161931 
0.482422 1.926789 -0.161992 
0.483398 1.926789 -0.162050 
0.484375 1.926789 -0.162107 
0.485352 1.926789 -0.162161 
0.486328 1.926789 -0.162213 
0.487305 1.926789 -0.162262 
0.488281 1.926789 -0.162310 
0.489258 1.926789 -0.162356 
0.490234 1.926789 -0.162399 
0.491211 1.926789 -0.162440 
0.492188 1.926789 -0.162479 
0.493164 1.926789 -0.162517 
0.494141 1.926789 -0.162552 
0.495117 1.926789 -0.162585 
0.496094 1.926789 -0.162616 
0.497070 1.926789 -0.162645 
0.498047 1.926789 -0.162672 
0.499023 1.926789 -0.162697 
0.500000 1.926789 -0.162721 
0.500977 1.926789 -0.162742 
0.501953 1.926789 -0.162761 
0.502930 1.926789 -0.162779 
0.503906 1.926789 -0.162795 
0.504883 1.926789 -0.162808 
0.505859 1.926789 -0.162820 
0.506836 1.926789 -0.162831 
0.507812 1.926789 -0.162839 
0.508789 1.926789 -0.162846 
0.509766 1.926789 -0.162850 
0.510742 1.926789 -0.162853 
0.511719 1.926789 -0.162855 
0.512695 1.926789 -0.162854 
0.513672 1.926789 -0.162852 
0.514648 1.926789 -0.162848 
0.515625 1.926789 -0.162843 
0.516602 1.926789 -0.162836 
0.517578 1.926789 -0.162827 
0.518555 1.926789 -0.162816 
0.519531 1.926789 -0.162804 
0.520508 1.926789 -0.162791 
0.521484 1.926789 -0.162775 
0.522461 1.926789 -0.162758 
0.523438 1.926789 -0.162740 
0.524414 1.926789 -0.162720 
0.525391 1.926789 -0.162698 
0.526367 1.926789 -0.162675 
0.527344 1.926789 -0.162650 
0.528320 1.926789 -0.162624 
0.529297 1.926789 -0.162596 
0.530273 1.926789 -0.162566 
0.531250 1.926789 -0.162536 
0.532227 1.926789 -0.162503 
0.533203 1.926789 -0.162470 
0.534180 1.926789 -0.162434 
0.535156 1.926789 -0.162398 
0.536133 1.926789 -0.162360 
0.537109 1.926789 -0.162320 
0.538086 1.926789 -0.162279 
0.539062 1.926789 -0.162237 
0.540039 1.926789 -0.162193 
0.541016 1.926789 -0.162148 
0.541992 1.926789 -0.162101 
0.542969 1.926789 -0.162053 
0.543945 1.926789 -0.162004 
0.544922 1.926789 -0.161953 
0.545898 1.926789 -0.161901 
0.546875 1.926789 -0.161848 
0.547852 1.926789 -0.161793 
0.548828 1.926789 -0.161737 
0.549805 1.926789 -0.161680 
0.550781 1.926789 -0.161622 
0.551758 1.926789 -0.161562 
0.552734 1.926789 -0.161501 
0.553711 1.926789 -0.161438 
0.554688 1.926789 -0.161375 
0.555664 1.926789 -0.161310 
0.556641 1.926789 -0.161244 
0.557617 1.926789 -0.161176 
0.558594 1.926789 -0.161108 
0.559570 1.926789 -0.161038 
0.560547 1.926789 -0.160967 
0.561523 1.926789 -0.160894 
0.562500 1.926789 -0.160821 
0.563477 1.926789 -0.160746 
0.564453 1.926789 -0.160670 
0.565430 1.926789 -0.160593 
0.566406 1.926789 -0.160515 
0.567383 1.926789 -0.160436 
0.568359 1.926789 -0.160355 
0.569336 1.926789 -0.160273 
0.570312 1.926789 -0.160191 
0.571289 1.926789 -0.160107 
0.572266 1.926789 -0.160022 
0.573242 1.926789 -0.159935 
0.574219 1.926789 -0.159848 
0.575195 1.926789 -0.159760 
0.576172 1.926789 -0.159670 
0.577148 1.926789 -0.159579 
0.578125 1.926789 -0.159488 
0.579102 1.926789 -0.159395 
0.580078 1.926789 -0.159301 
0.581055 1.926789 -0.159206 
0.582031 1.926789 -0.159110 
0.583008 1.926789 -0.159013 
0.583984 1.926789 -0.158915 
0.584961 1.926789 -0.158816 
0.585938 1.926789 -0.158715 
0.586914 1.926789 -0.158614 
0.587891 1.926789 -0.158512 
0.588867 1.926789 -0.158409 
0.589844 1.926789 -0.158304 
0.590820 1.926789 -0.158199 
0.591797 1.926789 -0.158093 
0.592773 1.926789 -0.157985 
0.593750 1.926789 -0.157877 
0.594727 1.926789 -0.157768 
0.595703 1.926789 -0.157658 
0.596680 1.926789 -0.157546 
0.597656 1.926789 -0.157434 
0.598633 1.926789 -0.157321 
0.599609 1.926789 -0.157207 
0.600586 1.926789 -0.157092 
0.601562 1.926789 -0.156976 
0.602539 1.926789 -0.156859 
0.603516 1.926789 -0.156741 
0.604492 1.926789 -0.156622 
0.605469 1.926789 -0.156502 
0.606445 1.926789 -0.156381 
0.607422 1.926789 -0.156260 
0.608398 1.926789 -0.156137 
0.609375 1.926789 -0.156014 
0.610352 1.926789 -0.155889 
0.611328 1.926789 -0.155764 
0.612305 1.926789 -0.155638 
0.613281 1.926789 -0.155511 
0.614258 1.926789 -0.155383 
0.615234 1.926789 -0.155254 
0.616211 1.926789 -0.155124 
0.617188 1.926789 -0.154994 
0.618164 1.926789 -0.154862 
0.619141 1.926789 -0.154730 
0.620117 1.926789 -0.154597 
0.621094 1.926789 -0.154463 
0.622070 1.926789 -0.154328 
0.623047 1.926789 -0.154192 
0.624023 1.926789 -0.154055 
0.625000 1.926789 -0.153918 
0.625977 1.926789 -0.153780 
0.626953 1.926789 -0.153641 
0.627930 1.926789 -0.153501 
0.628906 1.926789 -0.153360 
0.629883 1.926789 -0.153219 
0.630859 1.926789 -0.153076 
0.631836 1.926789 -0.152933 
0.632812 1.926789 -0.152789 
0.633789 1.926789 -0.152645 
0.634766 1.926789 -0.152499 
0.635742 1.926789 -0.152353 
0.636719 1.926789 -0.152206 
0.637695 1.926789 -0.152058 
0.638672 1.926789 -0.151909 
0.639648 1.926789 -0.151760 
0.640625 1.926789 -0.151609 
0.641602 1.926789 -0.151458 
0.642578 1.926789 -0.151307 
0.643555 1.926789 -0.151154 
0.644531 1.926789 -0.151001 
0.645508 1.926789 -0.150847 
0.646484 1.926789 -0.150692 
0.647461 1.926789 -0.150536 
0.648438 1.926789 -0.150380 
0.649414 1.926789 -0.150223 
0.650391 1.926789 -0.150065 
0.651367 1.926789 -0.149907 
0.652344 1.926789 -0.149748 
0.653320 1.926789 -0.149588 
0.654297 1.926789 -0.149427 
0.655273 1.926789 -0.149266 
0.656250 1.926789 -0.149104 
0.657227 1.926789 -0.148941 
0.658203 1.926789 -0.148777 
0.659180 1.926789 -0.148613 
0.660156 1.926789 -0.148448 
0.661133 1.926789 -0.148283 
0.662109 1.926789 -0.148116 
0.663086 1.926789 -0.147949 
0.664062 1.926789 -0.147782 
0.665039 1.926789 -0.147613 
0.666016 1.926789 -0.147444 
0.666992 1.926789 -0.147275 
0.667969 1.926789 -0.147104 
0.668945 1.926789 -0.146933 
0.669922 1.926789 -0.146762 
0.670898 1.926789 -0.146589 
0.671875 1.926789 -0.146416 
0.672852 1.926789 -0.146242 
0.673828 1.926789 -0.146068 
0.674805 1.926789 -0.145893 
0.675781 1.926789 -0.145717 
0.676758 1.926789 -0.145541 
0.677734 1.926789 -0.145364 
0.678711 1.926789 -0.145186 
0.679688 1.926789 -0.145008 
0.680664 1.926789 -0.144829 
0.681641 1.926789 -0.144650 
0.682617 1.926789 -0.144470 
0.683594 1.926789 -0.144289 
0.684570 1.926789 -0.144108 
0.685547 1.926789 -0.143926 
0.686523 1.926789 -0.143743 
0.687500 1.926789 -0.143560 
0.688477 1.926789 -0.143376 
0.689453 1.926789 -0.143191 
0.690430 1.926789 -0.143006 
0.691406 1.926789 -0.142821 
0.692383 1.926789 -0.142634 
0.693359 1.926789 -0.142448 
0.694336 1.926789 -0.142260 
0.695312 1.926789 -0.142072 
0.696289 1.926789 -0.141883 
0.697266 1.926789 -0.141694 
0.698242 1.926789 -0.141504 
0.699219 1.926789 -0.141314 
0.700195 1.926789 -0.141123 
0.701172 1.926789 -0.140932 
0.702148 1.926789 -0.140739 
0.703125 1.926789 -0.140547 
0.704102 1.926789 -0.140353 
0.705078 1.926789 -0.140160 
0.706055 1.926789 -0.139965 
0.707031 1.926789 -0.139770 
0.708008 1.926789 -0.139575 
0.708984 1.926789 -0.139379 
0.709961 1.926789 -0.139182 
0.710938 1.926789 -0.138985 
0.711914 1.926789 -0.138787 
0.712891 1.926789 -0.138589 
0.713867 1.926789 -0.138390 
0.714844 1.926789 -0.138191 
0.715820 1.926789 -0.137991 
0.716797 1.926789 -0.137791 
0.717773 1.926789 -0.137590 
0.718750 1.926789 -0.137389 
0.719727 1.926789 -0.137187 
0.720703 1.926789 -0.136984 
0.721680 1.926789 -0.136781 
0.722656 1.926789 -0.136577 
0.723633 1.926789 -0.136373 
0.724609 1.926789 -0.136169 
0.725586 1.926789 -0.135964 
0.726562 1.926789 -0.135758 
0.727539 1.926789 -0.135552 
0.728516 1.926789 -0.135346 
0.729492 1.926789 -0.135138 
0.730469 1.926789 -0.134931 
0.731445 1.926789 -0.134723 
0.732422 1.926789 -0.134514 
0.733398 1.926789 -0.134305 
0.734375 1.926789 -0.134095 
0.735352 1.926789 -0.133885 
0.736328 1.926789 -0.133675 
0.737305 1.926789 -0.133464 
0.738281 1.926789 -0.133252 
0.739258 1.926789 -0.133040 
0.740234 1.926789 -0.132828 
0.741211 1.926789 -0.132615 
0.742188 1.926789 -0.132402 
0.743164 1.926789 -0.132188 
0.744141 1.926789 -0.131973 
0.745117 1.926789 -0.131758 
0.746094 1.926789 -0.131543 
0.747070 1.926789 -0.131327 
0.748047 1.926789 -0.131111 
0.749023 1.926789 -0.130895 
0.750000 1.926789 -0.130677 
0.750977 1.926789 -0.130460 
0.751953 1.926789 -0.130242 
0.752930 1.926789 -0.130023 
0.753906 1.926789 -0.129805 
0.754883 1.926789 -0.129585 
0.755859 1.926789 -0.129365 
0.756836 1.926789 -0.129145 
0.757812 1.926789 -0.128925 
0.758789 1.926789 -0.128703 
0.759766 1.926789 -0.128482 
0.760742 1.926789 -0.128260 
0.761719 1.926789 -0.128038 
0.762695 1.926789 -0.127815 
0.763672 1.926789 -0.127592 
0.764648 1.926789 -0.127368 
0.765625 1.926789 -0.127144 
0.766602 1.926789 -0.126919 
0.767578 1.926789 -0.126694 
0.768555 1.926789 -0.126469 
0.769531 1.926789 -0.126243 
0.770508 1.926789 -0.126017 
0.771484 1.926789 -0.125791 
0.772461 1.926789 -0.125564 
0.773438 1.926789 -0.125336 
0.774414 1.926789 -0.125109 
0.775391 1.926789 -0.124881 
0.776367 1.926789 -0.124652 
0.777344 1.926789 -0.124423 
0.778320 1.926789 -0.124194 
0.779297 1.926789 -0.123964 
0.780273 1.926789 -0.123734 
0.781250 1.926789 -0.123504 
0.782227 1.926789 -0.123273 
0.783203 1.926789 -0.123041 
0.784180 1.926789 -0.122810 
0.785156 1.926789 -0.122578 
0.786133 1.926789 -0.122345 
0.787109 1.926789 -0.122113 
0.788086 1.926789 -0.121880 
0.789062 1.926789 -0.121646 
0.790039 1.926789 -0.121412 
0.791016 1.926789 -0.121178 
0.791992 1.926789 -0.120943 
0.792969 1.926789 -0.120708 
0.793945 1.926789 -0.120473 
0.794922 1.926789 -0.120238 
0.795898 1.926789 -0.120001 
0.796875 1.926789 -0.119765 
0.797852 1.926789 -0.119528 
0.798828 1.926789 -0.119291 
0.799805 1.926789 -0.119054 
0.800781 1.926789 -0.118816 
0.801758 1.926789 -0.118578 
0.802734 1.926789 -0.118340 
0.803711 1.926789 -0.118101 
0.804688 1.926789 -0.117862 
0.805664 1.926789 -0.117622 
0.806641 1.926789 -0.117383 
0.807617 1.926789 -0.117142 
0.808594 1.926789 -0.116902 
0.809570 1.926789 -0.116661 
0.810547 1.926789 -0.116420 
0.811523 1.926789 -0.116179 
0.812500 1.926789 -0.115937 
0.813477 1.926789 -0.115695 
0.814453 1.926789 -0.115453 
0.815430 1.926789 -0.115210 
0.816406 1.926789 -0.114967 
0.817383 1.926789 -0.114724 
0.818359 1.926789 -0.114480 
0.819336 1.926789 -0.114236 
0.820312 1.926789 -0.113992 
0.821289 1.926789 -0.113748 
0.822266 1.926789 -0.113503 
0.823242 1.926789 -0.113258 
0.824219 1.926789 -0.113012 
0.825195 1.926789 -0.112766 
0.826172 1.926789 -0.112521 
0.827148 1.926789 -0.112274 
0.828125 1.926789 -0.112028 
0.829102 1.926789 -0.111781 
0.830078 1.926789 -0.111534 
0.831055 1.926789 -0.111286 
0.832031 1.926789 -0.111039 
0.833008 1.926789 -0.110791 
0.833984 1.926789 -0.110542 
0.834961 1.926789 -0.110294 
0.835938 1.926789 -0.110045 
0.836914 1.926789 -0.109796 
0.837891 1.926789 -0.109547 
0.838867 1.926789 -0.109297 
0.839844 1.926789 -0.109047 
0.840820 1.926789 -0.108797 
0.841797 1.926789 -0.108547 
0.842773 1.926789 -0.108296 
0.843750 1.926789 -0.108045 
0.844727 1.926789 -0.107794 
0.845703 1.926789 -0.107542 
0.846680 1.926789 -0.107291 
0.847656 1.926789 -0.107039 
0.848633 1.926789 -0.106787 
0.849609 1.926789 -0.106534 
0.850586 1.926789 -0.106282 
0.851562 1.926789 -0.106029 
0.852539 1.926789 -0.105776 
0.853516 1.926789 -0.105522 
0.854492 1.926789 -0.105269 
0.855469 1.926789 -0.105015 
0.856445 1.926789 -0.104761 
0.857422 1.926789 -0.104507 
0.858398 1.926789 -0.104252 
0.859375 1.926789 -0.103997 
0.860352 1.926789 -0.103742 
0.861328 1.926789 -0.103487 
0.862305 1.926789 -0.103232 
0.863281 1.926789 -0.102976 
0.864258 1.926789 -0.102721 
0.865234 1.926789 -0.102465 
0.866211 1.926789 -0.102208 
0.867188 1.926789 -0.101952 
0.868164 1.926789 -0.101695 
0.869141 1.926789 -0.101438 
0.870117 1.926789 -0.101181 
0.871094 1.926789 -0.100924 
0.872070 1.926789 -0.100667 
0.873047 1.926789 -0.100409 
0.874023 1.926789 -0.100151 
0.875000 1.926789 -0.099893 
0.875977 1.926789 -0.099635 
0.876953 1.926789 -0.099377 
0.877930 1.926789 -0.099118 
0.878906 1.926789 -0.098859 
0.879883 1.926789 -0.098600 
0.880859 1.926789 -0.098341 
0.881836 1.926789 -0.098082 
0.882812 1.926789 -0.097822 
0.883789 1.926789 -0.097563 
0.884766 1.926789 -0.097303 
0.885742 1.926789 -0.097043 
0.886719 1.926789 -0.096783 
0.887695 1.926789 -0.096523 
0.888672 1.926789 -0.096262 
0.889648 1.926789 -0.096001 
0.890625 1.926789 -0.095741 
0.891602 1.926789 -0.095480 
0.892578 1.926789 -0.095219 
0.893555 1.926789 -0.094957 
0.894531 1.926789 -0.094696 
0.895508 1.926789 -0.094434 
0.896484 1.926789 -0.094173 
0.897461 1.926789 -0.093911 
0.898438 1.926789 -0.093649 
0.899414 1.926789 -0.093387 
0.900391 1.926789 -0.093125 
0.901367 1.926789 -0.092862 
0.902344 1.926789 -0.092600 
0.903320 1.926789 -0.092337 
0.904297 1.926789 -0.092074 
0.905273 1.926789 -0.091812 
0.906250 1.926789 -0.091549 
0.907227 1.926789 -0.091285 
0.908203 1.926789 -0.091022 
0.909180 1.926789 -0.090759 
0.910156 1.926789 -0.090495 
0.911133 1.926789 -0.090232 
0.912109 1.926789 -0.089968 
0.913086 1.926789 -0.089704 
0.914062 1.926789 -0.089441 
0.915039 1.926789 -0.089177 
0.916016 1.926789 -0.088912 
0.916992 1.926789 -0.088648 
0.917969 1.926789 -0.088384 
0.918945 1.926789 -0.088120 
0.919922 1.926789 -0.087855 
0.920898 1.926789 -0.087591 
0.921875 1.926789 -0.087326 
0.922852 1.926789 -0.087061 
0.923828 1.926789 -0.086796 
0.924805 1.926789 -0.086532 
0.925781 1.926789 -0.086267 
0.926758 1.926789 -0.086002 
0.927734 1.926789 -0.085736 
0.928711 1.926789 -0.085471 
0.929688 1.926789 -0.085206 
0.930664 1.926789 -0.084941 
0.931641 1.926789 -0.084675 
0.932617 1.926789 -0.084410 
0.933594 1.926789 -0.084145 
0.934570 1.926789 -0.083879 
0.935547 1.926789 -0.083613 
0.936523 1.926789 -0.083348 
0.937500 1.926789 -0.083082 
0.938477 1.926789 -0.082816 
0.939453 1.926789 -0.082551 
0.940430 1.926789 -0.082285 
0.941406 1.926789 -0.082019 
0.942383 1.926789 -0.081753 
0.943359 1.926789 -0.081487 
0.944336 1.926789 -0.081221 
0.945312 1.926789 -0.080955 
0.946289 1.926789 -0.080689 
0.947266 1.926789 -0.080423 
0.948242 1.926789 -0.080157 
0.949219 1.926789 -0.079891 
0.950195 1.926789 -0.079625 
0.951172 1.926789 -0.079359 
0.952148 1.926789 -0.079093 
0.953125 1.926789 -0.078827 
0.954102 1.926789 -0.078561 
0.955078 1.926789 -0.078295 
0.956055 1.926789 -0.078029 
0.957031 1.926789 -0.077763 
0.958008 1.926789 -0.077497 
0.958984 1.926789 -0.077231 
0.959961 1.926789 -0.076965 
0.960938 1.926789 -0.076699 
0.961914 1.926789 -0.076433 
0.962891 1.926789 -0.076167 
0.963867 1.926789 -0.075901 
0.964844 1.926789 -0.075635 
0.965820 1.926789 -0.075369 
0.966797 1.926789 -0.075103 
0.967773 1.926789 -0.074837 
0.968750 1.926789 -0.074571 
0.969727 1.926789 -0.074305 
0.970703 1.926789 -0.074040 
0.971680 1.926789 -0.073774 
0.972656 1.926789 -0.073508 
0.973633 1.926789 -0.073243 
0.974609 1.926789 -0.072977 
0.975586 1.926789 -0.072712 
0.976562 1.926789 -0.072446 
0.977539 1.926789 -0.072181 
0.978516 1.926789 -0.071916 
0.979492 1.926789 -0.071651 
0.980469 1.926789 -0.071385 
0.981445 1.926789 -0.071120 
0.982422 1.926789 -0.070855 
0.983398 1.926789 -0.070591 
0.984375 1.926789 -0.070326 
0.985352 1.926789 -0.070061 
0.986328 1.926789 -0.069796 
0.987305 1.926789 -0.069532 
0.988281 1.926789 -0.069267 
0.989258 1.926789 -0.069003 
0.990234 1.926789 -0.068739 
0.991211 1.926789 -0.068475 
0.992188 1.926789 -0.068211 
0.993164 1.926789 -0.067947 
0.994141 1.926789 -0.067683 
0.995117 1.926789 -0.067419 
0.996094 1.926789 -0.067156 
0.997070 1.926789 -0.066892 
0.998047 1.926789 -0.066629 
0.999023 1.926789 -0.066366 


==> data/BUSineA10M40kK1024step9.dat <==
0.000000 1.978023 -0.066174 
0.000977 1.978023 -0.065917 
0.001953 1.978023 -0.065660 
0.002930 1.978023 -0.065403 
0.003906 1.978023 -0.065146 
0.004883 1.978023 -0.064889 
0.005859 1.978023 -0.064632 
0.006836 1.978023 -0.064376 
0.007812 1.978023 -0.064120 
0.008789 1.978023 -0.063864 
0.009766 1.978023 -0.063608 
0.010742 1.978023 -0.063352 
0.011719 1.978023 -0.063096 
0.012695 1.978023 -0.062841 
0.013672 1.978023 -0.062585 
0.014648 1.978023 -0.062330 
0.015625 1.978023 -0.062075 
0.016602 1.978023 -0.061821 
0.017578 1.978023 -0.061566 
0.018555 1.978023 -0.061312 
0.019531 1.978023 -0.061058 
0.020508 1.978023 -0.060804 
0.021484 1.978023 -0.060550 
0.022461 1.978023 -0.060297 
0.023438 1.978023 -0.060043 
0.024414 1.978023 -0.059790 
0.025391 1.978023 -0.059537 
0.026367 1.978023 -0.059285 
0.027344 1.978023 -0.059032 
0.028320 1.978023 -0.058780 
0.029297 1.978023 -0.058528 
0.030273 1.978023 -0.058277 
0.031250 1.978023 -0.058025 
0.032227 1.978023 -0.057774 
0.033203 1.978023 -0.057523 
0.034180 1.978023 -0.057273 
0.035156 1.978023 -0.057022 
0.036133 1.978023 -0.056772 
0.037109 1.978023 -0.056522 
0.038086 1.978023 -0.056273 
0.039062 1.978023 -0.056023 
0.040039 1.978023 -0.055774 
0.041016 1.978023 -0.055526 
0.041992 1.978023 -0.055277 
0.042969 1.978023 -0.055029 
0.043945 1.978023 -0.054781 
0.044922 1.978023 -0.054534 
0.045898 1.978023 -0.054287 
0.046875 1.978023 -0.054040 
0.047852 1.978023 -0.053793 
0.048828 1.978023 -0.053547 
0.049805 1.978023 -0.053301 
0.050781 1.978023 -0.053056 
0.051758 1.978023 -0.052810 
0.052734 1.978023 -0.052565 
0.053711 1.978023 -0.052321 
0.054688 1.978023 -0.052077 
0.055664 1.978023 -0.051833 
0.056641 1.978023 -0.051589 
0.057617 1.978023 -0.051346 
0.058594 1.978023 -0.051104 
0.059570 1.978023 -0.050861 
0.060547 1.978023 -0.050619 
0.061523 1.978023 -0.050378 
0.062500 1.978023 -0.050136 
0.063477 1.978023 -0.049896 
0.064453 1.978023 -0.049655 
0.065430 1.978023 -0.049415 
0.066406 1.978023 -0.049176 
0.067383 1.978023 -0.048937 
0.068359 1.978023 -0.048698 
0.069336 1.978023 -0.048460 
0.070312 1.978023 -0.048222 
0.071289 1.978023 -0.047984 
0.072266 1.978023 -0.047747 
0.073242 1.978023 -0.047511 
0.074219 1.978023 -0.047275 
0.075195 1.978023 -0.047039 
0.076172 1.978023 -0.046804 
0.077148 1.978023 -0.046569 
0.078125 1.978023 -0.046335 
0.079102 1.978023 -0.046102 
0.080078 1.978023 -0.045868 
0.081055 1.978023 -0.045636 
0.082031 1.978023 -0.045403 
0.083008 1.978023 -0.045172 
0.083984 1.978023 -0.044941 
0.084961 1.978023 -0.044710 
0.085938 1.978023 -0.044480 
0.086914 1.978023 -0.044250 
0.087891 1.978023 -0.044021 
0.088867 1.978023 -0.043793 
0.089844 1.978023 -0.043565 
0.090820 1.978023 -0.043337 
0.091797 1.978023 -0.043111 
0.092773 1.978023 -0.042884 
0.093750 1.978023 -0.042659 
0.094727 1.978023 -0.042434 
0.095703 1.978023 -0.042209 
0.096680 1.978023 -0.041985 
0.097656 1.978023 -0.041762 
0.098633 1.978023 -0.041540 
0.099609 1.978023 -0.041318 
0.100586 1.978023 -0.041096 
0.101562 1.978023 -0.040875 
0.102539 1.978023 -0.040655 
0.103516 1.978023 -0.040436 
0.104492 1.978023 -0.040217 
0.105469 1.978023 -0.039999 
0.106445 1.978023 -0.039782 
0.107422 1.978023 -0.039565 
0.108398 1.978023 -0.039349 
0.109375 1.978023 -0.039134 
0.110352 1.978023 -0.038919 
0.111328 1.978023 -0.038705 
0.112305 1.978023 -0.038492 
0.113281 1.978023 -0.038279 
0.114258 1.978023 -0.038068 
0.115234 1.978023 -0.037857 
0.116211 1.978023 -0.037646 
0.117188 1.978023 -0.037437 
0.118164 1.978023 -0.037228 
0.119141 1.978023 -0.037020 
0.120117 1.978023 -0.036813 
0.121094 1.978023 -0.036607 
0.122070 1.978023 -0.036401 
0.123047 1.978023 -0.036197 
0.124023 1.978023 -0.035993 
0.125000 1.978023 -0.035790 
0.125977 1.978023 -0.035588 
0.126953 1.978023 -0.035386 
0.127930 1.978023 -0.035186 
0.128906 1.978023 -0.034986 
0.129883 1.978023 -0.034788 
0.130859 1.978023 -0.034590 
0.131836 1.978023 -0.034393 
0.132812 1.978023 -0.034197 
0.133789 1.978023 -0.034002 
0.134766 1.978023 -0.033808 
0.135742 1.978023 -0.033615 
0.136719 1.978023 -0.033423 
0.137695 1.978023 -0.033232 
0.138672 1.978023 -0.033042 
0.139648 1.978023 -0.032852 
0.140625 1.978023 -0.032664 
0.141602 1.978023 -0.032477 
0.142578 1.978023 -0.032291 
0.143555 1.978023 -0.032106 
0.144531 1.978023 -0.031922 
0.145508 1.978023 -0.031739 
0.146484 1.978023 -0.031557 
0.147461 1.978023 -0.031376 
0.148438 1.978023 -0.031196 
0.149414 1.978023 -0.031018 
0.150391 1.978023 -0.030840 
0.151367 1.978023 -0.030664 
0.152344 1.978023 -0.030489 
0.153320 1.978023 -0.030315 
0.154297 1.978023 -0.030142 
0.155273 1.978023 -0.029970 
0.156250 1.978023 -0.029800 
0.157227 1.978023 -0.029630 
0.158203 1.978023 -0.029462 
0.159180 1.978023 -0.029296 
0.160156 1.978023 -0.029130 
0.161133 1.978023 -0.028966 
0.162109 1.978023 -0.028803 
0.163086 1.978023 -0.028642 
0.164062 1.978023 -0.028481 
0.165039 1.978023 -0.028323 
0.166016 1.978023 -0.028165 
0.166992 1.978023 -0.028009 
0.167969 1.978023 -0.027854 
0.168945 1.978023 -0.027701 
0.169922 1.978023 -0.027549 
0.170898 1.978023 -0.027398 
0.171875 1.978023 -0.027249 
0.172852 1.978023 -0.027102 
0.173828 1.978023 -0.026956 
0.174805 1.978023 -0.026811 
0.175781 1.978023 -0.026668 
0.176758 1.978023 -0.026527 
0.177734 1.978023 -0.026387 
0.178711 1.978023 -0.026249 
0.179688 1.978023 -0.026112 
0.180664 1.978023 -0.025977 
0.181641 1.978023 -0.025843 
0.182617 1.978023 -0.025712 
0.183594 1.978023 -0.025582 
0.184570 1.978023 -0.025453 
0.185547 1.978023 -0.025327 
0.186523 1.978023 -0.025202 
0.187500 1.978023 -0.025079 
0.188477 1.978023 -0.024958 
0.189453 1.978023 -0.024838 
0.190430 1.978023 -0.024721 
0.191406 1.978023 -0.024605 
0.192383 1.978023 -0.024491 
0.193359 1.978023 -0.024379 
0.194336 1.978023 -0.024269 
0.195312 1.978023 -0.024161 
0.196289 1.978023 -0.024056 
0.197266 1.978023 -0.023952 
0.198242 1.978023 -0.023850 
0.199219 1.978023 -0.023750 
0.200195 1.978023 -0.023652 
0.201172 1.978023 -0.023557 
0.202148 1.978023 -0.023463 
0.203125 1.978023 -0.023372 
0.204102 1.978023 -0.023283 
0.205078 1.978023 -0.023197 
0.206055 1.978023 -0.023112 
0.207031 1.978023 -0.023030 
0.208008 1.978023 -0.022950 
0.208984 1.978023 -0.022873 
0.209961 1.978023 -0.022798 
0.210938 1.978023 -0.022726 
0.211914 1.978023 -0.022656 
0.212891 1.978023 -0.022588 
0.213867 1.978023 -0.022524 
0.214844 1.978023 -0.022461 
0.215820 1.978023 -0.022402 
0.216797 1.978023 -0.022345 
0.217773 1.978023 -0.022290 
0.218750 1.978023 -0.022239 
0.219727 1.978023 -0.022190 
0.220703 1.978023 -0.022145 
0.221680 1.978023 -0.022102 
0.222656 1.978023 -0.022062 
0.223633 1.978023 -0.022025 
0.224609 1.978023 -0.021991 
0.225586 1.978023 -0.021960 
0.226562 1.978023 -0.021932 
0.227539 1.978023 -0.021907 
0.228516 1.978023 -0.021886 
0.229492 1.978023 -0.021868 
0.230469 1.978023 -0.021853 
0.231445 1.978023 -0.021841 
0.232422 1.978023 -0.021833 
0.233398 1.978023 -0.021829 
0.234375 1.978023 -0.021828 
0.235352 1.978023 -0.021831 
0.236328 1.978023 -0.021837 
0.237305 1.978023 -0.021847 
0.238281 1.978023 -0.021861 
0.239258 1.978023 -0.021879 
0.240234 1.978023 -0.021900 
0.241211 1.978023 -0.021926 
0.242188 1.978023 -0.021956 
0.243164 1.978023 -0.021990 
0.244141 1.978023 -0.022028 
0.245117 1.978023 -0.022070 
0.246094 1.978023 -0.022117 
0.247070 1.978023 -0.022168 
0.248047 1.978023 -0.022224 
0.249023 1.978023 -0.022285 
0.250000 1.978023 -0.022350 
0.250977 1.978023 -0.022420 
0.251953 1.978023 -0.022495 
0.252930 1.978023 -0.022575 
0.253906 1.978023 -0.022660 
0.254883 1.978023 -0.022750 
0.255859 1.978023 -0.022846 
0.256836 1.978023 -0.022947 
0.257812 1.978023 -0.023053 
0.258789 1.978023 -0.023166 
0.259766 1.978023 -0.023284 
0.260742 1.978023 -0.023408 
0.261719 1.978023 -0.023538 
0.262695 1.978023 -0.023674 
0.263672 1.978023 -0.023817 
0.264648 1.978023 -0.023966 
0.265625 1.978023 -0.024121 
0.266602 1.978023 -0.024284 
0.267578 1.978023 -0.024453 
0.268555 1.978023 -0.024629 
0.269531 1.978023 -0.024813 
0.270508 1.978023 -0.025004 
0.271484 1.978023 -0.025203 
0.272461 1.978023 -0.025410 
0.273438 1.978023 -0.025624 
0.274414 1.978023 -0.025847 
0.275391 1.978023 -0.026079 
0.276367 1.978023 -0.026319 
0.277344 1.978023 -0.026568 
0.278320 1.978023 -0.026826 
0.279297 1.978023 -0.027093 
0.280273 1.978023 -0.027371 
0.281250 1.978023 -0.027658 
0.282227 1.978023 -0.027956 
0.283203 1.978023 -0.028264 
0.284180 1.978023 -0.028583 
0.285156 1.978023 -0.028914 
0.286133 1.978023 -0.029256 
0.287109 1.978023 -0.029610 
0.288086 1.978023 -0.029976 
0.289062 1.978023 -0.030356 
0.290039 1.978023 -0.030748 
0.291016 1.978023 -0.031155 
0.291992 1.978023 -0.031575 
0.292969 1.978023 -0.032011 
0.293945 1.978023 -0.032461 
0.294922 1.978023 -0.032928 
0.295898 1.978023 -0.033411 
0.296875 1.978023 -0.033911 
0.297852 1.978023 -0.034429 
0.298828 1.978023 -0.034966 
0.299805 1.978023 -0.035522 
0.300781 1.978023 -0.036099 
0.301758 1.978023 -0.036697 
0.302734 1.978023 -0.037316 
0.303711 1.978023 -0.037960 
0.304688 1.978023 -0.038627 
0.305664 1.978023 -0.039320 
0.306641 1.978023 -0.040040 
0.307617 1.978023 -0.040789 
0.308594 1.978023 -0.041567 
0.309570 1.978023 -0.042377 
0.310547 1.978023 -0.043220 
0.311523 1.978023 -0.044098 
0.312500 1.978023 -0.045014 
0.313477 1.978023 -0.045970 
0.314453 1.978023 -0.046969 
0.315430 1.978023 -0.048013 
0.316406 1.978023 -0.049105 
0.317383 1.978023 -0.050249 
0.318359 1.978023 -0.051448 
0.319336 1.978023 -0.052706 
0.320312 1.978023 -0.054029 
0.321289 1.978023 -0.055420 
0.322266 1.978023 -0.056884 
0.323242 1.978023 -0.058426 
0.324219 1.978023 -0.060052 
0.325195 1.978023 -0.061767 
0.326172 1.978023 -0.063574 
0.327148 1.978023 -0.065478 
0.328125 1.978023 -0.067478 
0.329102 1.978023 -0.069574 
0.330078 1.978023 -0.071760 
0.331055 1.978023 -0.074026 
0.332031 1.978023 -0.076355 
0.333008 1.978023 -0.078728 
0.333984 1.978023 -0.081120 
0.334961 1.978023 -0.083503 
0.335938 1.978023 -0.085851 
0.336914 1.978023 -0.088144 
0.337891 1.978023 -0.090363 
0.338867 1.978023 -0.092498 
0.339844 1.978023 -0.094543 
0.340820 1.978023 -0.096499 
0.341797 1.978023 -0.098368 
0.342773 1.978023 -0.100152 
0.343750 1.978023 -0.101856 
0.344727 1.978023 -0.103486 
0.345703 1.978023 -0.105045 
0.346680 1.978023 -0.106539 
0.347656 1.978023 -0.107973 
0.348633 1.978023 -0.109349 
0.349609 1.978023 -0.110672 
0.350586 1.978023 -0.111945 
0.351562 1.978023 -0.113171 
0.352539 1.978023 -0.114355 
0.353516 1.978023 -0.115497 
0.354492 1.978023 -0.116600 
0.355469 1.978023 -0.117668 
0.356445 1.978023 -0.118701 
0.357422 1.978023 -0.119702 
0.358398 1.978023 -0.120673 
0.359375 1.978023 -0.121614 
0.360352 1.978023 -0.122528 
0.361328 1.978023 -0.123416 
0.362305 1.978023 -0.124279 
0.363281 1.978023 -0.125118 
0.364258 1.978023 -0.125935 
0.365234 1.978023 -0.126730 
0.366211 1.978023 -0.127504 
0.367188 1.978023 -0.128259 
0.368164 1.978023 -0.128994 
0.369141 1.978023 -0.129711 
0.370117 1.978023 -0.130411 
0.371094 1.978023 -0.131094 
0.372070 1.978023 -0.131761 
0.373047 1.978023 -0.132412 
0.374023 1.978023 -0.133048 
0.375000 1.978023 -0.133670 
0.375977 1.978023 -0.134277 
0.376953 1.978023 -0.134871 
0.377930 1.978023 -0.135452 
0.378906 1.978023 -0.136020 
0.379883 1.978023 -0.136576 
0.380859 1.978023 -0.137120 
0.381836 1.978023 -0.137653 
0.382812 1.978023 -0.138174 
0.383789 1.978023 -0.138685 
0.384766 1.978023 -0.139185 
0.385742 1.978023 -0.139675 
0.386719 1.978023 -0.140155 
0.387695 1.978023 -0.140625 
0.388672 1.978023 -0.141085 
0.389648 1.978023 -0.141537 
0.390625 1.978023 -0.141979 
0.391602 1.978023 -0.142413 
0.392578 1.978023 -0.142839 
0.393555 1.978023 -0.143256 
0.394531 1.978023 -0.143665 
0.395508 1.978023 -0.144066 
0.396484 1.978023 -0.144459 
0.397461 1.978023 -0.144845 
0.398438 1.978023 -0.145224 
0.399414 1.978023 -0.145595 
0.400391 1.978023 -0.145960 
0.401367 1.978023 -0.146317 
0.402344 1.978023 -0.146668 
0.403320 1.978023 -0.147012 
0.404297 1.978023 -0.147350 
0.405273 1.978023 -0.147681 
0.406250 1.978023 -0.148006 
0.407227 1.978023 -0.148325 
0.408203 1.978023 -0.148638 
0.409180 1.978023 -0.148946 
0.410156 1.978023 -0.149248 
0.411133 1.978023 -0.149544 
0.412109 1.978023 -0.149834 
0.413086 1.978023 -0.150119 
0.414062 1.978023 -0.150399 
0.415039 1.978023 -0.150674 
0.416016 1.978023 -0.150943 
0.416992 1.978023 -0.151208 
0.417969 1.978023 -0.151468 
0.418945 1.978023 -0.151722 
0.419922 1.978023 -0.151972 
0.420898 1.978023 -0.152218 
0.421875 1.978023 -0.152458 
0.422852 1.978023 -0.152695 
0.423828 1.978023 -0.152926 
0.424805 1.978023 -0.153154 
0.425781 1.978023 -0.153377 
0.426758 1.978023 -0.153596 
0.427734 1.978023 -0.153810 
0.428711 1.978023 -0.154021 
0.429688 1.978023 -0.154227 
0.430664 1.978023 -0.154430 
0.431641 1.978023 -0.154628 
0.432617 1.978023 -0.154823 
0.433594 1.978023 -0.155014 
0.434570 1.978023 -0.155201 
0.435547 1.978023 -0.155384 
0.436523 1.978023 -0.155564 
0.437500 1.978023 -0.155740 
0.438477 1.978023 -0.155912 
0.439453 1.978023 -0.156081 
0.440430 1.978023 -0.156247 
0.441406 1.978023 -0.156409 
0.442383 1.978023 -0.156568 
0.443359 1.978023 -0.156724 
0.444336 1.978023 -0.156876 
0.445312 1.978023 -0.157025 
0.446289 1.978023 -0.157171 
0.447266 1.978023 -0.157313 
0.448242 1.978023 -0.157453 
0.449219 1.978023 -0.157589 
0.450195 1.978023 -0.157723 
0.451172 1.978023 -0.157853 
0.452148 1.978023 -0.157981 
0.453125 1.978023 -0.158105 
0.454102 1.978023 -0.158227 
0.455078 1.978023 -0.158346 
0.456055 1.978023 -0.158462 
0.457031 1.978023 -0.158575 
0.458008 1.978023 -0.158685 
0.458984 1.978023 -0.158793 
0.459961 1.978023 -0.158898 
0.460938 1.978023 -0.159001 
0.461914 1.978023 -0.159100 
0.462891 1.978023 -0.159198 
0.463867 1.978023 -0.159292 
0.464844 1.978023 -0.159384 
0.465820 1.978023 -0.159474 
0.466797 1.978023 -0.159561 
0.467773 1.978023 -0.159645 
0.468750 1.978023 -0.159727 
0.469727 1.978023 -0.159807 
0.470703 1.978023 -0.159885 
0.471680 1.978023 -0.159959 
0.472656 1.978023 -0.160032 
0.473633 1.978023 -0.160102 
0.474609 1.978023 -0.160170 
0.475586 1.978023 -0.160236 
0.476562 1.978023 -0.160300 
0.477539 1.978023 -0.160361 
0.478516 1.978023 -0.160420 
0.479492 1.978023 -0.160477 
0.480469 1.978023 -0.160532 
0.481445 1.978023 -0.160585 
0.482422 1.978023 -0.160635 
0.483398 1.978023 -0.160683 
0.484375 1.978023 -0.160730 
0.485352 1.978023 -0.160774 
0.486328 1.978023 -0.160816 
0.487305 1.978023 -0.160857 
0.488281 1.978023 -0.160895 
0.489258 1.978023 -0.160931 
0.490234 1.978023 -0.160965 
0.491211 1.978023 -0.160998 
0.492188 1.978023 -0.161028 
0.493164 1.978023 -0.161057 
0.494141 1.978023 -0.161083 
0.495117 1.978023 -0.161108 
0.496094 1.978023 -0.161131 
0.497070 1.978023 -0.161152 
0.498047 1.978023 -0.161171 
0.499023 1.978023 -0.161189 
0.500000 1.978023 -0.161204 
0.500977 1.978023 -0.161218 
0.501953 1.978023 -0.161230 
0.502930 1.978023 -0.161240 
0.503906 1.978023 -0.161249 
0.504883 1.978023 -0.161256 
0.505859 1.978023 -0.161261 
0.506836 1.978023 -0.161264 
0.507812 1.978023 -0.161266 
0.508789 1.978023 -0.161266 
0.509766 1.978023 -0.161265 
0.510742 1.978023 -0.161261 
0.511719 1.978023 -0.161257 
0.512695 1.978023 -0.161250 
0.513672 1.978023 -0.161242 
0.514648 1.978023 -0.161232 
0.515625 1.978023 -0.161221 
0.516602 1.978023 -0.161208 
0.517578 1.978023 -0.161194 
0.518555 1.978023 -0.161178 
0.519531 1.978023 -0.161161 
0.520508 1.978023 -0.161142 
0.521484 1.978023 -0.161121 
0.522461 1.978023 -0.161099 
0.523438 1.978023 -0.161076 
0.524414 1.978023 -0.161051 
0.525391 1.978023 -0.161025 
0.526367 1.978023 -0.160997 
0.527344 1.978023 -0.160968 
0.528320 1.978023 -0.160937 
0.529297 1.978023 -0.160905 
0.530273 1.978023 -0.160871 
0.531250 1.978023 -0.160836 
0.532227 1.978023 -0.160800 
0.533203 1.978023 -0.160762 
0.534180 1.978023 -0.160723 
0.535156 1.978023 -0.160683 
0.536133 1.978023 -0.160641 
0.537109 1.978023 -0.160598 
0.538086 1.978023 -0.160554 
0.539062 1.978023 -0.160508 
0.540039 1.978023 -0.160461 
0.541016 1.978023 -0.160412 
0.541992 1.978023 -0.160363 
0.542969 1.978023 -0.160312 
0.543945 1.978023 -0.160259 
0.544922 1.978023 -0.160206 
0.545898 1.978023 -0.160151 
0.546875 1.978023 -0.160095 
0.547852 1.978023 -0.160038 
0.548828 1.978023 -0.159979 
0.549805 1.978023 -0.159919 
0.550781 1.978023 -0.159858 
0.551758 1.978023 -0.159796 
0.552734 1.978023 -0.159733 
0.553711 1.978023 -0.159668 
0.554688 1.978023 -0.159602 
0.555664 1.978023 -0.159535 
0.556641 1.978023 -0.159467 
0.557617 1.978023 -0.159398 
0.558594 1.978023 -0.159327 
0.559570 1.978023 -0.159255 
0.560547 1.978023 -0.159183 
0.561523 1.978023 -0.159109 
0.562500 1.978023 -0.159033 
0.563477 1.978023 -0.158957 
0.564453 1.978023 -0.158880 
0.565430 1.978023 -0.158801 
0.566406 1.978023 -0.158722 
0.567383 1.978023 -0.158641 
0.568359 1.978023 -0.158559 
0.569336 1.978023 -0.158477 
0.570312 1.978023 -0.158393 
0.571289 1.978023 -0.158308 
0.572266 1.978023 -0.158222 
0.573242 1.978023 -0.158134 
0.574219 1.978023 -0.158046 
0.575195 1.978023 -0.157957 
0.576172 1.978023 -0.157867 
0.577148 1.978023 -0.157775 
0.578125 1.978023 -0.157683 
0.579102 1.978023 -0.157590 
0.580078 1.978023 -0.157495 
0.581055 1.978023 -0.157400 
0.582031 1.978023 -0.157303 
0.583008 1.978023 -0.157206 
0.583984 1.978023 -0.157108 
0.584961 1.978023 -0.157008 
0.585938 1.978023 -0.156908 
0.586914 1.978023 -0.156806 
0.587891 1.978023 -0.156704 
0.588867 1.978023 -0.156601 
0.589844 1.978023 -0.156496 
0.590820 1.978023 -0.156391 
0.591797 1.978023 -0.156285 
0.592773 1.978023 -0.156178 
0.593750 1.978023 -0.156070 
0.594727 1.978023 -0.155961 
0.595703 1.978023 -0.155851 
0.596680 1.978023 -0.155740 
0.597656 1.978023 -0.155628 
0.598633 1.978023 -0.155515 
0.599609 1.978023 -0.155402 
0.600586 1.978023 -0.155287 
0.601562 1.978023 -0.155172 
0.602539 1.978023 -0.155055 
0.603516 1.978023 -0.154938 
0.604492 1.978023 -0.154820 
0.605469 1.978023 -0.154701 
0.606445 1.978023 -0.154581 
0.607422 1.978023 -0.154460 
0.608398 1.978023 -0.154338 
0.609375 1.978023 -0.154216 
0.610352 1.978023 -0.154092 
0.611328 1.978023 -0.153968 
0.612305 1.978023 -0.153843 
0.613281 1.978023 -0.153717 
0.614258 1.978023 -0.153590 
0.615234 1.978023 -0.153463 
0.616211 1.978023 -0.153334 
0.617188 1.978023 -0.153205 
0.618164 1.978023 -0.153075 
0.619141 1.978023 -0.152944 
0.620117 1.978023 -0.152812 
0.621094 1.978023 -0.152680 
0.622070 1.978023 -0.152546 
0.623047 1.978023 -0.152412 
0.624023 1.978023 -0.152277 
0.625000 1.978023 -0.152141 
0.625977 1.978023 -0.152005 
0.626953 1.978023 -0.151867 
0.627930 1.978023 -0.151729 
0.628906 1.978023 -0.151590 
0.629883 1.978023 -0.151450 
0.630859 1.978023 -0.151310 
0.631836 1.978023 -0.151169 
0.632812 1.978023 -0.151027 
0.633789 1.978023 -0.150884 
0.634766 1.978023 -0.150740 
0.635742 1.978023 -0.150596 
0.636719 1.978023 -0.150451 
0.637695 1.978023 -0.150305 
0.638672 1.978023 -0.150158 
0.639648 1.978023 -0.150011 
0.640625 1.978023 -0.149863 
0.641602 1.978023 -0.149714 
0.642578 1.978023 -0.149565 
0.643555 1.978023 -0.149414 
0.644531 1.978023 -0.149264 
0.645508 1.978023 -0.149112 
0.646484 1.978023 -0.148959 
0.647461 1.978023 -0.148806 
0.648438 1.978023 -0.148652 
0.649414 1.978023 -0.148498 
0.650391 1.978023 -0.148343 
0.651367 1.978023 -0.148187 
0.652344 1.978023 -0.148030 
0.653320 1.978023 -0.147873 
0.654297 1.978023 -0.147715 
0.655273 1.978023 -0.147556 
0.656250 1.978023 -0.147397 
0.657227 1.978023 -0.147236 
0.658203 1.978023 -0.147076 
0.659180 1.978023 -0.146914 
0.660156 1.978023 -0.146752 
0.661133 1.978023 -0.146589 
0.662109 1.978023 -0.146426 
0.663086 1.978023 -0.146262 
0.664062 1.978023 -0.146097 
0.665039 1.978023 -0.145932 
0.666016 1.978023 -0.145765 
0.666992 1.978023 -0.145599 
0.667969 1.978023 -0.145431 
0.668945 1.978023 -0.145263 
0.669922 1.978023 -0.145095 
0.670898 1.978023 -0.144925 
0.671875 1.978023 -0.144755 
0.672852 1.978023 -0.144585 
0.673828 1.978023 -0.144414 
0.674805 1.978023 -0.144242 
0.675781 1.978023 -0.144069 
0.676758 1.978023 -0.143896 
0.677734 1.978023 -0.143723 
0.678711 1.978023 -0.143548 
0.679688 1.978023 -0.143373 
0.680664 1.978023 -0.143198 
0.681641 1.978023 -0.143022 
0.682617 1.978023 -0.142845 
0.683594 1.978023 -0.142668 
0.684570 1.978023 -0.142490 
0.685547 1.978023 -0.142311 
0.686523 1.978023 -0.142132 
0.687500 1.978023 -0.141952 
0.688477 1.978023 -0.141772 
0.689453 1.978023 -0.141591 
0.690430 1.978023 -0.141410 
0.691406 1.978023 -0.141228 
0.692383 1.978023 -0.141045 
0.693359 1.978023 -0.140862 
0.694336 1.978023 -0.140678 
0.695312 1.978023 -0.140494 
0.696289 1.978023 -0.140309 
0.697266 1.978023 -0.140123 
0.698242 1.978023 -0.139937 
0.699219 1.978023 -0.139750 
0.700195 1.978023 -0.139563 
0.701172 1.978023 -0.139376 
0.702148 1.978023 -0.139187 
0.703125 1.978023 -0.138998 
0.704102 1.978023 -0.138809 
0.705078 1.978023 -0.138619 
0.706055 1.978023 -0.138429 
0.707031 1.978023 -0.138238 
0.708008 1.978023 -0.138046 
0.708984 1.978023 -0.137854 
0.709961 1.978023 -0.137662 
0.710938 1.978023 -0.137468 
0.711914 1.978023 -0.137275 
0.712891 1.978023 -0.137081 
0.713867 1.978023 -0.136886 
0.714844 1.978023 -0.136691 
0.715820 1.978023 -0.136495 
0.716797 1.978023 -0.136299 
0.717773 1.978023 -0.136102 
0.718750 1.978023 -0.135905 
0.719727 1.978023 -0.135707 
0.720703 1.978023 -0.135509 
0.721680 1.978023 -0.135310 
0.722656 1.978023 -0.135110 
0.723633 1.978023 -0.134911 
0.724609 1.978023 -0.134710 
0.725586 1.978023 -0.134510 
0.726562 1.978023 -0.134308 
0.727539 1.978023 -0.134107 
0.728516 1.978023 -0.133904 
0.729492 1.978023 -0.133702 
0.730469 1.978023 -0.133498 
0.731445 1.978023 -0.133295 
0.732422 1.978023 -0.133090 
0.733398 1.978023 -0.132886 
0.734375 1.978023 -0.132681 
0.735352 1.978023 -0.132475 
0.736328 1.978023 -0.132269 
0.737305 1.978023 -0.132062 
0.738281 1.978023 -0.131855 
0.739258 1.978023 -0.131648 
0.740234 1.978023 -0.131440 
0.741211 1.978023 -0.131232 
0.742188 1.978023 -0.131023 
0.743164 1.978023 -0.130813 
0.744141 1.978023 -0.130604 
0.745117 1.978023 -0.130393 
0.746094 1.978023 -0.130183 
0.747070 1.978023 -0.129972 
0.748047 1.978023 -0.129760 
0.749023 1.978023 -0.129548 
0.750000 1.978023 -0.129336 
0.750977 1.978023 -0.129123 
0.751953 1.978023 -0.128910 
0.752930 1.978023 -0.128696 
0.753906 1.978023 -0.128482 
0.754883 1.978023 -0.128267 
0.755859 1.978023 -0.128052 
0.756836 1.978023 -0.127837 
0.757812 1.978023 -0.127621 
0.758789 1.978023 -0.127404 
0.759766 1.978023 -0.127188 
0.760742 1.978023 -0.126971 
0.761719 1.978023 -0.126753 
0.762695 1.978023 -0.126535 
0.763672 1.978023 -0.126317 
0.764648 1.978023 -0.126098 
0.765625 1.978023 -0.125879 
0.766602 1.978023 -0.125659 
0.767578 1.978023 -0.125439 
0.768555 1.978023 -0.125219 
0.769531 1.978023 -0.124998 
0.770508 1.978023 -0.124777 
0.771484 1.978023 -0.124555 
0.772461 1.978023 -0.124333 
0.773438 1.978023 -0.124111 
0.774414 1.978023 -0.123888 
0.775391 1.978023 -0.123665 
0.776367 1.978023 -0.123442 
0.777344 1.978023 -0.123218 
0.778320 1.978023 -0.122993 
0.779297 1.978023 -0.122769 
0.780273 1.978023 -0.122544 
0.781250 1.978023 -0.122318 
0.782227 1.978023 -0.122092 
0.783203 1.978023 -0.121866 
0.784180 1.978023 -0.121640 
0.785156 1.978023 -0.121413 
0.786133 1.978023 -0.121186 
0.787109 1.978023 -0.120958 
0.788086 1.978023 -0.120730 
0.789062 1.978023 -0.120502 
0.790039 1.978023 -0.120273 
0.791016 1.978023 -0.120044 
0.791992 1.978023 -0.119815 
0.792969 1.978023 -0.119585 
0.793945 1.978023 -0.119355 
0.794922 1.978023 -0.119124 
0.795898 1.978023 -0.118894 
0.796875 1.978023 -0.118662 
0.797852 1.978023 -0.118431 
0.798828 1.978023 -0.118199 
0.799805 1.978023 -0.117967 
0.800781 1.978023 -0.117735 
0.801758 1.978023 -0.117502 
0.802734 1.978023 -0.117269 
0.803711 1.978023 -0.117035 
0.804688 1.978023 -0.116801 
0.805664 1.978023 -0.116567 
0.806641 1.978023 -0.116333 
0.807617 1.978023 -0.116098 
0.808594 1.978023 -0.115863 
0.809570 1.978023 -0.115627 
0.810547 1.978023 -0.115392 
0.811523 1.978023 -0.115156 
0.812500 1.978023 -0.114919 
0.813477 1.978023 -0.114683 
0.814453 1.978023 -0.114446 
0.815430 1.978023 -0.114208 
0.816406 1.978023 -0.113971 
0.817383 1.978023 -0.113733 
0.818359 1.978023 -0.113495 
0.819336 1.978023 -0.113256 
0.820312 1.978023 -0.113018 
0.821289 1.978023 -0.112778 
0.822266 1.978023 -0.112539 
0.823242 1.978023 -0.112299 
0.824219 1.978023 -0.112059 
0.825195 1.978023 -0.111819 
0.826172 1.978023 -0.111579 
0.827148 1.978023 -0.111338 
0.828125 1.978023 -0.111097 
0.829102 1.978023 -0.110855 
0.830078 1.978023 -0.110614 
0.831055 1.978023 -0.110372 
0.832031 1.978023 -0.110130 
0.833008 1.978023 -0.109887 
0.833984 1.978023 -0.109645 
0.834961 1.978023 -0.109402 
0.835938 1.978023 -0.109158 
0.836914 1.978023 -0.108915 
0.837891 1.978023 -0.108671 
0.838867 1.978023 -0.108427 
0.839844 1.978023 -0.108183 
0.840820 1.978023 -0.107938 
0.841797 1.978023 -0.107693 
0.842773 1.978023 -0.107448 
0.843750 1.978023 -0.107203 
0.844727 1.978023 -0.106957 
0.845703 1.978023 -0.106711 
0.846680 1.978023 -0.106465 
0.847656 1.978023 -0.106219 
0.848633 1.978023 -0.105973 
0.849609 1.978023 -0.105726 
0.850586 1.978023 -0.105479 
0.851562 1.978023 -0.105231 
0.852539 1.978023 -0.104984 
0.853516 1.978023 -0.104736 
0.854492 1.978023 -0.104488 
0.855469 1.978023 -0.104240 
0.856445 1.978023 -0.103992 
0.857422 1.978023 -0.103743 
0.858398 1.978023 -0.103494 
0.859375 1.978023 -0.103245 
0.860352 1.978023 -0.102996 
0.861328 1.978023 -0.102746 
0.862305 1.978023 -0.102497 
0.863281 1.978023 -0.102247 
0.864258 1.978023 -0.101997 
0.865234 1.978023 -0.101746 
0.866211 1.978023 -0.101496 
0.867188 1.978023 -0.101245 
0.868164 1.978023 -0.100994 
0.869141 1.978023 -0.100743 
0.870117 1.978023 -0.100492 
0.871094 1.978023 -0.100240 
0.872070 1.978023 -0.099988 
0.873047 1.978023 -0.099736 
0.874023 1.978023 -0.099484 
0.875000 1.978023 -0.099232 
0.875977 1.978023 -0.098979 
0.876953 1.978023 -0.098727 
0.877930 1.978023 -0.098474 
0.878906 1.978023 -0.098221 
0.879883 1.978023 -0.097968 
0.880859 1.978023 -0.097714 
0.881836 1.978023 -0.097461 
0.882812 1.978023 -0.097207 
0.883789 1.978023 -0.096953 
0.884766 1.978023 -0.096699 
0.885742 1.978023 -0.096445 
0.886719 1.978023 -0.096190 
0.887695 1.978023 -0.095936 
0.888672 1.978023 -0.095681 
0.889648 1.978023 -0.095426 
0.890625 1.978023 -0.095171 
0.891602 1.978023 -0.094916 
0.892578 1.978023 -0.094661 
0.893555 1.978023 -0.094405 
0.894531 1.978023 -0.094150 
0.895508 1.978023 -0.093894 
0.896484 1.978023 -0.093638 
0.897461 1.978023 -0.093382 
0.898438 1.978023 -0.093126 
0.899414 1.978023 -0.092869 
0.900391 1.978023 -0.092613 
0.901367 1.978023 -0.092356 
0.902344 1.978023 -0.092099 
0.903320 1.978023 -0.091843 
0.904297 1.978023 -0.091586 
0.905273 1.978023 -0.091329 
0.906250 1.978023 -0.091071 
0.907227 1.978023 -0.090814 
0.908203 1.978023 -0.090557 
0.909180 1.978023 -0.090299 
0.910156 1.978023 -0.090041 
0.911133 1.978023 -0.089783 
0.912109 1.978023 -0.089526 
0.913086 1.978023 -0.089268 
0.914062 1.978023 -0.089009 
0.915039 1.978023 -0.088751 
0.916016 1.978023 -0.088493 
0.916992 1.978023 -0.088235 
0.917969 1.978023 -0.087976 
0.918945 1.978023 -0.087717 
0.919922 1.978023 -0.087459 
0.920898 1.978023 -0.087200 
0.921875 1.978023 -0.086941 
0.922852 1.978023 -0.086682 
0.923828 1.978023 -0.086423 
0.924805 1.978023 -0.086164 
0.925781 1.978023 -0.085905 
0.926758 1.978023 -0.085646 
0.927734 1.978023 -0.085386 
0.928711 1.978023 -0.085127 
0.929688 1.978023 -0.084867 
0.930664 1.978023 -0.084608 
0.931641 1.978023 -0.084348 
0.932617 1.978023 -0.084089 
0.933594 1.978023 -0.083829 
0.934570 1.978023 -0.083569 
0.935547 1.978023 -0.083309 
0.936523 1.978023 -0.083050 
0.937500 1.978023 -0.082790 
0.938477 1.978023 -0.082530 
0.939453 1.978023 -0.082270 
0.940430 1.978023 -0.082010 
0.941406 1.978023 -0.081750 
0.942383 1.978023 -0.081489 
0.943359 1.978023 -0.081229 
0.944336 1.978023 -0.080969 
0.945312 1.978023 -0.080709 
0.946289 1.978023 -0.080449 
0.947266 1.978023 -0.080188 
0.948242 1.978023 -0.079928 
0.949219 1.978023 -0.079668 
0.950195 1.978023 -0.079408 
0.951172 1.978023 -0.079147 
0.952148 1.978023 -0.078887 
0.953125 1.978023 -0.078627 
0.954102 1.978023 -0.078366 
0.955078 1.978023 -0.078106 
0.956055 1.978023 -0.077846 
0.957031 1.978023 -0.077585 
0.958008 1.978023 -0.077325 
0.958984 1.978023 -0.077065 
0.959961 1.978023 -0.076804 
0.960938 1.978023 -0.076544 
0.961914 1.978023 -0.076284 
0.962891 1.978023 -0.076023 
0.963867 1.978023 -0.075763 
0.964844 1.978023 -0.075503 
0.965820 1.978023 -0.075243 
0.966797 1.978023 -0.074982 
0.967773 1.978023 -0.074722 
0.968750 1.978023 -0.074462 
0.969727 1.978023 -0.074202 
0.970703 1.978023 -0.073942 
0.971680 1.978023 -0.073682 
0.972656 1.978023 -0.073422 
0.973633 1.978023 -0.073162 
0.974609 1.978023 -0.072902 
0.975586 1.978023 -0.072643 
0.976562 1.978023 -0.072383 
0.977539 1.978023 -0.072123 
0.978516 1.978023 -0.071864 
0.979492 1.978023 -0.071604 
0.980469 1.978023 -0.071345 
0.981445 1.978023 -0.071085 
0.982422 1.978023 -0.070826 
0.983398 1.978023 -0.070567 
0.984375 1.978023 -0.070307 
0.985352 1.978023 -0.070048 
0.986328 1.978023 -0.069789 
0.987305 1.978023 -0.069530 
0.988281 1.978023 -0.069272 
0.989258 1.978023 -0.069013 
0.990234 1.978023 -0.068754 
0.991211 1.978023 -0.068496 
0.992188 1.978023 -0.068237 
0.993164 1.978023 -0.067979 
0.994141 1.978023 -0.067721 
0.995117 1.978023 -0.067463 
0.996094 1.978023 -0.067205 
0.997070 1.978023 -0.066947 
0.998047 1.978023 -0.066689 
0.999023 1.978023 -0.066432 


==> data/BUSineA10M40kK1024ux.dat <==
0.000000 0.628315 
0.002000 0.628909 
0.004000 0.629503 
0.006000 0.630097 
0.008000 0.630692 
0.010000 0.631287 
0.012000 0.631882 
0.014000 0.632479 
0.016000 0.633078 
0.018000 0.633677 
0.020000 0.634277 
0.022000 0.634876 
0.024000 0.635476 
0.026000 0.636076 
0.028000 0.636680 
0.030000 0.637284 
0.032000 0.637888 
0.034000 0.638493 
0.036000 0.639098 
0.038000 0.639703 
0.040000 0.640309 
0.042000 0.640918 
0.044000 0.641528 
0.046000 0.642137 
0.048000 0.642747 
0.050000 0.643357 
0.052000 0.643967 
0.054000 0.644580 
0.056000 0.645195 
0.058000 0.645809 
0.060000 0.646424 
0.062000 0.647039 
0.064000 0.647654 
0.066000 0.648271 
0.068000 0.648890 
0.070000 0.649510 
0.072000 0.650130 
0.074000 0.650750 
0.076000 0.651370 
0.078000 0.651990 
0.080000 0.652614 
0.082000 0.653239 
0.084000 0.653864 
0.086000 0.654489 
0.088000 0.655114 
0.090000 0.655740 
0.092000 0.656367 
0.094000 0.656997 
0.096000 0.657627 
0.098000 0.658258 
0.100000 0.658888 
0.102000 0.659519 
0.104000 0.660149 
0.106000 0.660785 
0.108000 0.661420 
0.110000 0.662056 
0.112000 0.662691 
0.114000 0.663327 
0.116000 0.663963 
0.118000 0.664602 
0.120000 0.665243 
0.122000 0.665884 
0.124000 0.666525 
0.126000 0.667166 
0.128000 0.667807 
0.130000 0.668450 
0.132000 0.669096 
0.134000 0.669742 
0.136000 0.670388 
0.138000 0.671035 
0.140000 0.671681 
0.142000 0.672328 
0.144000 0.672979 
0.146000 0.673631 
0.148000 0.674283 
0.150000 0.674934 
0.152000 0.675586 
0.154000 0.676238 
0.156000 0.676894 
0.158000 0.677551 
0.160000 0.678208 
0.162000 0.678866 
0.164000 0.679523 
0.166000 0.680180 
0.168000 0.680841 
0.170000 0.681503 
0.172000 0.682166 
0.174000 0.682828 
0.176000 0.683491 
0.178000 0.684154 
0.180000 0.684819 
0.182000 0.685487 
0.184000 0.686155 
0.186000 0.686824 
0.188000 0.687492 
0.190000 0.688160 
0.192000 0.688830 
0.194000 0.689503 
0.196000 0.690177 
0.198000 0.690851 
0.200000 0.691525 
0.202000 0.692199 
0.204000 0.692873 
0.206000 0.693553 
0.208000 0.694232 
0.210000 0.694912 
0.212000 0.695591 
0.214000 0.696271 
0.216000 0.696950 
0.218000 0.697635 
0.220000 0.698321 
0.222000 0.699006 
0.224000 0.699691 
0.226000 0.700376 
0.228000 0.701061 
0.230000 0.701752 
0.232000 0.702443 
0.234000 0.703134 
0.236000 0.703825 
0.238000 0.704516 
0.240000 0.705207 
0.242000 0.705903 
0.244000 0.706600 
0.246000 0.707297 
0.248000 0.707993 
0.250000 0.708690 
0.252000 0.709387 
0.254000 0.710088 
0.256000 0.710791 
0.258000 0.711494 
0.260000 0.712197 
0.262000 0.712899 
0.264000 0.713602 
0.266000 0.714309 
0.268000 0.715018 
0.270000 0.715727 
0.272000 0.716435 
0.274000 0.717144 
0.276000 0.717852 
0.278000 0.718566 
0.280000 0.719281 
0.282000 0.719996 
0.284000 0.720710 
0.286000 0.721425 
0.288000 0.722139 
0.290000 0.722859 
0.292000 0.723580 
0.294000 0.724301 
0.296000 0.725021 
0.298000 0.725742 
0.300000 0.726462 
0.302000 0.727188 
0.304000 0.727916 
0.306000 0.728643 
0.308000 0.729369 
0.310000 0.730096 
0.312000 0.730822 
0.314000 0.731555 
0.316000 0.732289 
0.318000 0.733022 
0.320000 0.733755 
0.322000 0.734488 
0.324000 0.735220 
0.326000 0.735960 
0.328000 0.736700 
0.330000 0.737439 
0.332000 0.738179 
0.334000 0.738918 
0.336000 0.739657 
0.338000 0.740403 
0.340000 0.741149 
0.342000 0.741895 
0.344000 0.742641 
0.346000 0.743386 
0.348000 0.744132 
0.350000 0.744885 
0.352000 0.745638 
0.354000 0.746390 
0.356000 0.747142 
0.358000 0.747894 
0.360000 0.748647 
0.362000 0.749407 
0.364000 0.750166 
0.366000 0.750925 
0.368000 0.751683 
0.370000 0.752441 
0.372000 0.753202 
0.374000 0.753968 
0.376000 0.754734 
0.378000 0.755499 
0.380000 0.756264 
0.382000 0.757029 
0.384000 0.757798 
0.386000 0.758571 
0.388000 0.759343 
0.390000 0.760115 
0.392000 0.760886 
0.394000 0.761657 
0.396000 0.762435 
0.398000 0.763214 
0.400000 0.763993 
0.402000 0.764772 
0.404000 0.765550 
0.406000 0.766327 
0.408000 0.767113 
0.410000 0.767899 
0.412000 0.768685 
0.414000 0.769470 
0.416000 0.770255 
0.418000 0.771041 
0.420000 0.771834 
0.422000 0.772627 
0.424000 0.773420 
0.426000 0.774212 
0.428000 0.775003 
0.430000 0.775797 
0.432000 0.776598 
0.434000 0.777398 
0.436000 0.778197 
0.438000 0.778996 
0.440000 0.779794 
0.442000 0.780598 
0.444000 0.781405 
0.446000 0.782212 
0.448000 0.783018 
0.450000 0.783824 
0.452000 0.784629 
0.454000 0.785442 
0.456000 0.786257 
0.458000 0.787071 
0.460000 0.787884 
0.462000 0.788697 
0.464000 0.789510 
0.466000 0.790332 
0.468000 0.791154 
0.470000 0.791975 
0.472000 0.792795 
0.474000 0.793615 
0.476000 0.794437 
0.478000 0.795267 
0.480000 0.796096 
0.482000 0.796924 
0.484000 0.797751 
0.486000 0.798578 
0.488000 0.799411 
0.490000 0.800248 
0.492000 0.801084 
0.494000 0.801920 
0.496000 0.802754 
0.498000 0.803588 
0.500000 0.804432 
0.502000 0.805276 
0.504000 0.806120 
0.506000 0.806962 
0.508000 0.807804 
0.510000 0.808648 
0.512000 0.809500 
0.514000 0.810352 
0.516000 0.811203 
0.518000 0.812053 
0.520000 0.812902 
0.522000 0.813756 
0.524000 0.814616 
0.526000 0.815476 
0.528000 0.816334 
0.530000 0.817191 
0.532000 0.818048 
0.534000 0.818914 
0.536000 0.819782 
0.538000 0.820649 
0.540000 0.821515 
0.542000 0.822379 
0.544000 0.823245 
0.546000 0.824122 
0.548000 0.824997 
0.550000 0.825871 
0.552000 0.826745 
0.554000 0.827617 
0.556000 0.828495 
0.558000 0.829379 
0.560000 0.830263 
0.562000 0.831145 
0.564000 0.832026 
0.566000 0.832906 
0.568000 0.833796 
0.570000 0.834689 
0.572000 0.835580 
0.574000 0.836469 
0.576000 0.837358 
0.578000 0.838248 
0.580000 0.839149 
0.582000 0.840050 
0.584000 0.840948 
0.586000 0.841846 
0.588000 0.842743 
0.590000 0.843646 
0.592000 0.844555 
0.594000 0.845463 
0.596000 0.846370 
0.598000 0.847276 
0.600000 0.848180 
0.602000 0.849097 
0.604000 0.850015 
0.606000 0.850931 
0.608000 0.851846 
0.610000 0.852759 
0.612000 0.853676 
0.614000 0.854603 
0.616000 0.855528 
0.618000 0.856453 
0.620000 0.857376 
0.622000 0.858297 
0.624000 0.859228 
0.626000 0.860163 
0.628000 0.861097 
0.630000 0.862030 
0.632000 0.862961 
0.634000 0.863891 
0.636000 0.864836 
0.638000 0.865780 
0.640000 0.866722 
0.642000 0.867663 
0.644000 0.868602 
0.646000 0.869548 
0.648000 0.870501 
0.650000 0.871454 
0.652000 0.872404 
0.654000 0.873354 
0.656000 0.874301 
0.658000 0.875262 
0.660000 0.876224 
0.662000 0.877185 
0.664000 0.878144 
0.666000 0.879102 
0.668000 0.880062 
0.670000 0.881035 
0.672000 0.882006 
0.674000 0.882975 
0.676000 0.883943 
0.677999 0.884909 
0.679994 0.885882 
0.681985 0.886860 
0.683971 0.887833 
0.685953 0.888802 
0.687930 0.889768 
0.689904 0.890729 
0.691872 0.891706 
0.693837 0.892679 
0.695797 0.893648 
0.697752 0.894614 
0.699704 0.895575 
0.701651 0.896538 
0.703594 0.897511 
0.705532 0.898481 
0.707466 0.899446 
0.709396 0.900407 
0.711322 0.901365 
0.713243 0.902329 
0.715160 0.903298 
0.717073 0.904264 
0.718982 0.905226 
0.720886 0.906183 
0.722786 0.907137 
0.724682 0.908101 
0.726574 0.909067 
0.728462 0.910029 
0.730345 0.910987 
0.732225 0.911941 
0.734100 0.912892 
0.735971 0.913854 
0.737838 0.914817 
0.739700 0.915776 
0.741559 0.916730 
0.743413 0.917681 
0.745264 0.918628 
0.747110 0.919587 
0.748953 0.920547 
0.750791 0.921503 
0.752625 0.922455 
0.754455 0.923403 
0.756281 0.924347 
0.758103 0.925302 
0.759921 0.926259 
0.761735 0.927212 
0.763545 0.928161 
0.765351 0.929106 
0.767153 0.930047 
0.768951 0.930996 
0.770746 0.931951 
0.772536 0.932901 
0.774322 0.933848 
0.776104 0.934790 
0.777883 0.935728 
0.779657 0.936670 
0.781428 0.937623 
0.783195 0.938571 
0.784958 0.939515 
0.786717 0.940455 
0.788472 0.941391 
0.790223 0.942324 
0.791970 0.943274 
0.793714 0.944220 
0.795454 0.945163 
0.797190 0.946101 
0.798922 0.947035 
0.800651 0.947964 
0.802375 0.948905 
0.804096 0.949849 
0.805813 0.950790 
0.807527 0.951726 
0.809236 0.952658 
0.810942 0.953586 
0.812644 0.954514 
0.814343 0.955457 
0.816038 0.956396 
0.817729 0.957331 
0.819416 0.958262 
0.821100 0.959188 
0.822780 0.960111 
0.824457 0.961043 
0.826129 0.961981 
0.827799 0.962915 
0.829464 0.963845 
0.831126 0.964770 
0.832785 0.965691 
0.834439 0.966608 
0.836090 0.967544 
0.837738 0.968477 
0.839382 0.969406 
0.841023 0.970331 
0.842660 0.971251 
0.844293 0.972167 
0.845923 0.973083 
0.847549 0.974016 
0.849172 0.974945 
0.850791 0.975869 
0.852407 0.976789 
0.854020 0.977705 
0.855629 0.978617 
0.857234 0.979532 
0.858836 0.980460 
0.860435 0.981385 
0.862030 0.982305 
0.863622 0.983221 
0.865210 0.984132 
0.866795 0.985039 
0.868377 0.985951 
0.869955 0.986876 
0.871530 0.987796 
0.873101 0.988713 
0.874669 0.989625 
0.876234 0.990532 
0.877795 0.991436 
0.879353 0.992342 
0.880908 0.993263 
0.882460 0.994180 
0.884008 0.995093 
0.885553 0.996001 
0.887094 0.996906 
0.888632 0.997805 
0.890167 0.998704 
0.891699 0.999622 
0.893228 1.000536 
0.894753 1.001446 
0.896275 1.002351 
0.897794 1.003252 
0.899310 1.004149 
0.900822 1.005041 
0.902331 1.005952 
0.903838 1.006863 
0.905340 1.007770 
0.906840 1.008673 
0.908337 1.009571 
0.909830 1.010465 
0.911321 1.011355 
0.912808 1.012252 
0.914292 1.013161 
0.915773 1.014066 
0.917251 1.014967 
0.918726 1.015863 
0.920197 1.016755 
0.921666 1.017642 
0.923131 1.018525 
0.924594 1.019430 
0.926053 1.020333 
0.927510 1.021232 
0.928963 1.022126 
0.930413 1.023016 
0.931861 1.023902 
0.933305 1.024783 
0.934746 1.025668 
0.936185 1.026570 
0.937620 1.027467 
0.939052 1.028360 
0.940482 1.029249 
0.941908 1.030134 
0.943331 1.031014 
0.944752 1.031890 
0.946170 1.032776 
0.947584 1.033673 
0.948996 1.034565 
0.950405 1.035453 
0.951811 1.036337 
0.953214 1.037216 
0.954614 1.038091 
0.956011 1.038962 
0.957406 1.039847 
0.958797 1.040739 
0.960186 1.041626 
0.961572 1.042510 
0.962955 1.043389 
0.964335 1.044263 
0.965713 1.045134 
0.967087 1.046000 
0.968459 1.046880 
0.969828 1.047768 
0.971194 1.048652 
0.972558 1.049531 
0.973918 1.050406 
0.975276 1.051276 
0.976632 1.052143 
0.977984 1.053005 
0.979334 1.053876 
0.980681 1.054761 
0.982025 1.055641 
0.983366 1.056516 
0.984705 1.057388 
0.986041 1.058255 
0.987375 1.059118 
0.988706 1.059976 
0.990034 1.060835 
0.991359 1.061717 
0.992682 1.062594 
0.994002 1.063466 
0.995319 1.064335 
0.996634 1.065199 
0.997946 1.066058 
0.999256 1.066914 
1.000563 1.067765 
1.001867 1.068635 
1.003169 1.069510 
1.004468 1.070380 
1.005764 1.071246 
1.007058 1.072107 
1.008349 1.072965 
1.009638 1.073818 
1.010924 1.074666 
1.012208 1.075515 
1.013489 1.076388 
1.014768 1.077256 
1.016044 1.078120 
1.017317 1.078980 
1.018588 1.079836 
1.019857 1.080687 
1.021123 1.081534 
1.022386 1.082376 
1.023647 1.083228 
1.024906 1.084095 
1.026162 1.084958 
1.027415 1.085816 
1.028666 1.086671 
1.029915 1.087521 
1.031161 1.088366 
1.032405 1.089207 
1.033646 1.090044 
1.034885 1.090895 
1.036122 1.091757 
1.037356 1.092615 
1.038587 1.093468 
1.039817 1.094318 
1.041043 1.095163 
1.042268 1.096003 
1.043490 1.096840 
1.044710 1.097671 
1.045927 1.098516 
1.047142 1.099374 
1.048355 1.100227 
1.049565 1.101077 
1.050773 1.101922 
1.051979 1.102762 
1.053182 1.103599 
1.054383 1.104431 
1.055582 1.105258 
1.056778 1.106091 
1.057972 1.106945 
1.059164 1.107795 
1.060353 1.108641 
1.061540 1.109483 
1.062725 1.110320 
1.063908 1.111153 
1.065088 1.111981 
1.066267 1.112805 
1.067442 1.113625 
1.068616 1.114472 
1.069788 1.115319 
1.070957 1.116162 
1.072124 1.117001 
1.073288 1.117835 
1.074451 1.118665 
1.075611 1.119491 
1.076769 1.120312 
1.077925 1.121129 
1.079079 1.121953 
1.080231 1.122798 
1.081380 1.123638 
1.082527 1.124475 
1.083672 1.125307 
1.084815 1.126135 
1.085956 1.126958 
1.087094 1.127778 
1.088231 1.128592 
1.089365 1.129403 
1.090497 1.130230 
1.091628 1.131069 
1.092755 1.131904 
1.093881 1.132735 
1.095005 1.133562 
1.096127 1.134384 
1.097246 1.135202 
1.098364 1.136015 
1.099479 1.136824 
1.100592 1.137629 
1.101704 1.138453 
1.102813 1.139288 
1.103920 1.140118 
1.105025 1.140944 
1.106128 1.141765 
1.107229 1.142582 
1.108328 1.143395 
1.109425 1.144204 
1.110520 1.145008 
1.111613 1.145808 
1.112704 1.146623 
1.113792 1.147453 
1.114879 1.148279 
1.115964 1.149101 
1.117047 1.149918 
1.118128 1.150731 
1.119207 1.151540 
1.120284 1.152345 
1.121359 1.153145 
1.122432 1.153941 
1.123503 1.154739 
1.124572 1.155566 
1.125639 1.156388 
1.126704 1.157207 
1.127767 1.158021 
1.128829 1.158831 
1.129888 1.159636 
1.130945 1.160437 
1.132001 1.161234 
1.133055 1.162027 
1.134106 1.162815 
1.135156 1.163625 
1.136204 1.164445 
1.137250 1.165261 
1.138294 1.166072 
1.139336 1.166879 
1.140377 1.167682 
1.141415 1.168481 
1.142452 1.169276 
1.143486 1.170066 
1.144519 1.170851 
1.145550 1.171633 
1.146579 1.172447 
1.147607 1.173261 
1.148632 1.174071 
1.149656 1.174877 
1.150678 1.175678 
1.151698 1.176475 
1.152716 1.177268 
1.153732 1.178057 
1.154747 1.178841 
1.155760 1.179621 
1.156771 1.180397 
1.157780 1.181207 
1.158787 1.182016 
1.159793 1.182821 
1.160797 1.183622 
1.161799 1.184418 
1.162799 1.185210 
1.163797 1.185998 
1.164794 1.186782 
1.165789 1.187561 
1.166782 1.188336 
1.167774 1.189107 
1.168763 1.189906 
1.169752 1.190711 
1.170738 1.191511 
1.171722 1.192308 
1.172705 1.193100 
1.173686 1.193888 
1.174666 1.194672 
1.175643 1.195452 
1.176619 1.196227 
1.177594 1.196998 
1.178566 1.197765 
1.179537 1.198542 
1.180506 1.199344 
1.181474 1.200142 
1.182440 1.200935 
1.183404 1.201724 
1.184366 1.202509 
1.185327 1.203290 
1.186286 1.204067 
1.187244 1.204839 
1.188200 1.205607 
1.189154 1.206371 
1.190107 1.207131 
1.191058 1.207916 
1.192007 1.208711 
1.192955 1.209502 
1.193901 1.210290 
1.194845 1.211073 
1.195788 1.211851 
1.196729 1.212626 
1.197669 1.213396 
1.198607 1.214162 
1.199543 1.214924 
1.200478 1.215682 
1.201412 1.216435 
1.202343 1.217219 
1.203273 1.218009 
1.204202 1.218795 
1.205129 1.219577 
1.206054 1.220354 
1.206978 1.221128 
1.207900 1.221897 
1.208821 1.222662 
1.209740 1.223423 
1.210658 1.224180 
1.211574 1.224932 
1.212488 1.225680 
1.213401 1.226452 
1.214312 1.227238 
1.215222 1.228019 
1.216130 1.228797 
1.217037 1.229570 
1.217942 1.230339 
1.218846 1.231104 
1.219748 1.231865 
1.220649 1.232622 
1.221548 1.233374 
1.222446 1.234123 
1.223342 1.234866 
1.224237 1.235614 
1.225130 1.236396 
1.226022 1.237175 
1.226912 1.237949 
1.227801 1.238719 
1.228688 1.239485 
1.229574 1.240247 
1.230458 1.241005 
1.231341 1.241759 
1.232222 1.242508 
1.233102 1.243253 
1.233981 1.243994 
1.234858 1.244730 
1.235733 1.245485 
1.236608 1.246261 
1.237480 1.247033 
1.238352 1.247802 
1.239222 1.248565 
1.240090 1.249325 
1.240957 1.250081 
1.241823 1.250833 
1.242687 1.251580 
1.243550 1.252323 
1.244411 1.253062 
1.245271 1.253797 
1.246129 1.254527 
1.246987 1.255277 
1.247842 1.256048 
1.248697 1.256815 
1.249550 1.257578 
1.250402 1.258337 
1.251252 1.259092 
1.252101 1.259843 
1.252948 1.260589 
1.253794 1.261331 
1.254639 1.262070 
1.255483 1.262804 
1.256325 1.263534 
1.257165 1.264259 
1.258005 1.264990 
1.258843 1.265758 
1.259680 1.266521 
1.260515 1.267280 
1.261349 1.268035 
1.262182 1.268786 
1.263013 1.269533 
1.263843 1.270276 
1.264672 1.271014 
1.265499 1.271749 
1.266325 1.272479 
1.267150 1.273205 
1.267973 1.273927 
1.268795 1.274645 
1.269616 1.275389 
1.270435 1.276149 
1.271253 1.276906 
1.272070 1.277658 
1.272886 1.278406 
1.273700 1.279151 
1.274513 1.279891 
1.275324 1.280627 
1.276135 1.281358 
1.276944 1.282086 
1.277752 1.282810 
1.278558 1.283529 
1.279364 1.284244 
1.280168 1.284955 
1.280970 1.285699 
1.281772 1.286454 
1.282572 1.287205 
1.283371 1.287951 
1.284169 1.288694 
1.284965 1.289433 
1.285760 1.290167 
1.286554 1.290898 
1.287347 1.291624 
1.288139 1.292347 
1.288929 1.293065 
1.289718 1.293779 
1.290506 1.294489 
1.291292 1.295195 
1.292078 1.295922 
1.292862 1.296672 
1.293645 1.297419 
1.294427 1.298161 
1.295207 1.298900 
1.295987 1.299635 
1.296765 1.300365 
1.297542 1.301092 
1.298317 1.301814 
1.299092 1.302532 
1.299865 1.303246 
1.300638 1.303957 
1.301409 1.304662 
1.302178 1.305364 
1.302947 1.306062 
1.303715 1.306805 
1.304481 1.307549 
1.305246 1.308289 
1.306010 1.309025 
1.306773 1.309756 
1.307535 1.310484 
1.308295 1.311208 
1.309054 1.311927 
1.309813 1.312643 
1.310570 1.313354 
1.311325 1.314062 
1.312080 1.314765 
1.312834 1.315464 
1.313586 1.316159 
1.314337 1.316851 
1.315087 1.317593 
1.315836 1.318331 
1.316584 1.319065 
1.317331 1.319795 
1.318076 1.320521 
1.318821 1.321243 
1.319564 1.321962 
1.320306 1.322676 
1.321047 1.323386 
1.321787 1.324092 
1.322526 1.324794 
1.323264 1.325492 
1.324001 1.326185 
1.324736 1.326875 
1.325471 1.327561 
1.326204 1.328284 
1.326936 1.329018 
1.327667 1.329748 
1.328398 1.330474 
1.329127 1.331196 
1.329854 1.331914 
1.330581 1.332628 
1.331307 1.333338 
1.332032 1.334045 
1.332755 1.334747 
1.333478 1.335445 
1.334199 1.336139 
1.334920 1.336829 
1.335639 1.337514 
1.336358 1.338196 
1.337075 1.338880 
1.337791 1.339611 
1.338506 1.340338 
1.339220 1.341062 
1.339933 1.341781 
1.340645 1.342497 
1.341356 1.343209 
1.342066 1.343916 
1.342775 1.344620 
1.343483 1.345320 
1.344190 1.346015 
1.344896 1.346707 
1.345601 1.347395 
1.346304 1.348078 
1.347007 1.348758 
1.347709 1.349433 
1.348409 1.350108 
1.349109 1.350835 
1.349808 1.351557 
1.350505 1.352275 
1.351202 1.352989 
1.351897 1.353700 
1.352592 1.354407 
1.353285 1.355109 
1.353978 1.355808 
1.354669 1.356502 
1.355360 1.357193 
1.356049 1.357880 
1.356738 1.358562 
1.357425 1.359241 
1.358112 1.359915 
1.358798 1.360586 
1.359482 1.361252 
1.360166 1.361953 
1.360848 1.362672 
1.361530 1.363386 
1.362211 1.364097 
1.362890 1.364804 
1.363569 1.365507 
1.364247 1.366206 
1.364924 1.366902 
1.365599 1.367593 
1.366274 1.368280 
1.366948 1.368963 
1.367621 1.369643 
1.368293 1.370318 
1.368964 1.370989 
1.369634 1.371657 
1.370303 1.372320 
1.370972 1.372979 
1.371639 1.373683 
1.372305 1.374396 
1.372971 1.375105 
1.373635 1.375810 
1.374299 1.376511 
1.374961 1.377209 
1.375623 1.377902 
1.376284 1.378592 
1.376944 1.379277 
1.377603 1.379959 
1.378261 1.380637 
1.378918 1.381311 
1.379574 1.381980 
1.380229 1.382646 
1.380883 1.383308 
1.381537 1.383966 
1.382189 1.384619 
1.382841 1.385301 
1.383491 1.386010 
1.384141 1.386715 
1.384790 1.387416 
1.385438 1.388113 
1.386085 1.388806 
1.386731 1.389495 
1.387376 1.390180 
1.388020 1.390862 
1.388664 1.391540 
1.389306 1.392213 
1.389948 1.392883 
1.390588 1.393549 
1.391228 1.394210 
1.391867 1.394868 
1.392505 1.395522 
1.393142 1.396172 
1.393779 1.396818 
1.394414 1.397510 
1.395049 1.398212 
1.395682 1.398911 
1.396315 1.399605 
1.396947 1.400296 
1.397578 1.400983 
1.398209 1.401666 
1.398838 1.402345 
1.399466 1.403021 
1.400094 1.403692 
1.400721 1.404359 
1.401347 1.405023 
1.401972 1.405683 
1.402596 1.406339 
1.403220 1.406990 
1.403842 1.407638 
1.404464 1.408282 
1.405085 1.408922 
1.405705 1.409597 
1.406324 1.410295 
1.406943 1.410989 
1.407560 1.411679 
1.408177 1.412365 
1.408793 1.413048 
1.409408 1.413726 
1.410022 1.414401 
1.410636 1.415072 
1.411249 1.415740 
1.411860 1.416403 
1.412471 1.417062 
1.413081 1.417718 
1.413691 1.418369 
1.414299 1.419017 
1.414907 1.419660 
1.415514 1.420300 
1.416120 1.420936 
1.416725 1.421568 
1.417329 1.422257 
1.417933 1.422948 
1.418536 1.423636 
1.419138 1.424319 
1.419739 1.424999 
1.420339 1.425675 
1.420939 1.426347 
1.421537 1.427016 
1.422135 1.427680 
1.422733 1.428341 
1.423329 1.428998 
1.423925 1.429650 
1.424519 1.430300 
1.425113 1.430945 
1.425707 1.431586 
1.426299 1.432223 
1.426891 1.432857 
1.427482 1.433486 
1.428072 1.434112 
1.428661 1.434784 
1.429250 1.435471 
1.429837 1.436154 
1.430424 1.436833 
1.431011 1.437508 
1.431596 1.438179 
1.432181 1.438847 
1.432765 1.439511 
1.433348 1.440171 
1.433931 1.440827 
1.434512 1.441480 
1.435093 1.442128 
1.435674 1.442773 
1.436253 1.443414 
1.436832 1.444051 
1.437410 1.444685 
1.437987 1.445314 
1.438564 1.445939 
1.439139 1.446561 
1.439714 1.447182 
1.440289 1.447865 
1.440862 1.448546 
1.441435 1.449222 
1.442007 1.449895 
1.442578 1.450564 
1.443149 1.451229 
1.443718 1.451890 
1.444287 1.452548 
1.444856 1.453202 
1.445423 1.453852 
1.445990 1.454498 
1.446556 1.455140 
1.447122 1.455779 
1.447686 1.456414 
1.448250 1.457044 
1.448813 1.457671 
1.449376 1.458295 
1.449938 1.458914 
1.450499 1.459529 
1.451059 1.460141 
1.451618 1.460806 
1.452177 1.461481 
1.452735 1.462153 
1.453293 1.462821 
1.453850 1.463486 
1.454406 1.464147 
1.454961 1.464804 
1.455516 1.465457 
1.456069 1.466107 
1.456623 1.466752 
1.457175 1.467394 
1.457727 1.468033 
1.458278 1.468667 
1.458829 1.469298 
1.459378 1.469924 
1.459927 1.470547 
1.460476 1.471167 
1.461024 1.471782 
1.461571 1.472393 
1.462117 1.473001 
1.462663 1.473605 
1.463207 1.474278 
1.463752 1.474947 
1.464295 1.475613 
1.464838 1.476276 
1.465381 1.476934 
1.465922 1.477589 
1.466463 1.478241 
1.467004 1.478888 
1.467543 1.479532 
1.468082 1.480172 
1.468620 1.480808 
1.469158 1.481441 
1.469695 1.482070 
1.470231 1.482695 
1.470767 1.483316 
1.471301 1.483933 
1.471836 1.484547 
1.472369 1.485156 
1.472902 1.485762 
1.473434 1.486364 
1.473966 1.486963 
1.474497 1.487602 
1.475027 1.488268 
1.475556 1.488930 
1.476085 1.489589 
1.476614 1.490243 
1.477141 1.490894 
1.477668 1.491542 
1.478194 1.492185 
1.478720 1.492825 
1.479245 1.493462 
1.479769 1.494094 
1.480293 1.494723 
1.480816 1.495348 
1.481339 1.495969 
1.481860 1.496587 
1.482382 1.497201 
1.482902 1.497811 
1.483422 1.498417 
1.483941 1.499019 
1.484460 1.499618 
1.484978 1.500213 
1.485495 1.500804 
1.486012 1.501438 
1.486528 1.502098 
1.487043 1.502755 
1.487558 1.503408 
1.488073 1.504057 
1.488586 1.504703 
1.489099 1.505345 
1.489612 1.505984 
1.490124 1.506619 
1.490635 1.507250 
1.491145 1.507878 
1.491655 1.508502 
1.492165 1.509122 
1.492673 1.509738 
1.493182 1.510351 
1.493689 1.510960 
1.494196 1.511565 
1.494703 1.512167 
1.495208 1.512765 
1.495713 1.513359 
1.496218 1.513949 
1.496722 1.514535 
1.497225 1.515118 
1.497728 1.515773 
1.498230 1.516427 
1.498731 1.517077 
1.499232 1.517723 
1.499732 1.518366 
1.500232 1.519006 
1.500731 1.519641 
1.501230 1.520273 
1.501727 1.520902 
1.502225 1.521526 
1.502721 1.522148 
1.503217 1.522765 
1.503713 1.523379 
1.504208 1.523989 
1.504702 1.524595 
1.505196 1.525197 
1.505689 1.525796 
1.506182 1.526391 
1.506674 1.526983 
1.507165 1.527570 
1.507656 1.528154 
1.508146 1.528734 
1.508636 1.529311 
1.509125 1.529937 
1.509613 1.530587 
1.510101 1.531233 
1.510588 1.531875 
1.511075 1.532514 
1.511562 1.533149 
1.512047 1.533780 
1.512532 1.534408 
1.513017 1.535033 
1.513501 1.535653 
1.513984 1.536271 
1.514467 1.536884 
1.514949 1.537494 
1.515431 1.538100 
1.515912 1.538703 
1.516393 1.539301 
1.516873 1.539897 
1.517353 1.540488 
1.517832 1.541076 
1.518310 1.541660 
1.518788 1.542240 
1.519265 1.542817 
1.519742 1.543390 
1.520219 1.543959 
1.520694 1.544581 
1.521170 1.545225 
1.521644 1.545866 
1.522118 1.546503 
1.522592 1.547137 
1.523065 1.547767 
1.523537 1.548393 
1.524009 1.549016 
1.524480 1.549635 
1.524951 1.550251 
1.525421 1.550863 
1.525891 1.551471 
1.526360 1.552076 
1.526829 1.552677 
1.527297 1.553274 
1.527764 1.553868 
1.528231 1.554458 
1.528697 1.555045 
1.529163 1.555628 
1.529629 1.556207 
1.530093 1.556782 
1.530558 1.557354 
1.531021 1.557922 
1.531485 1.558486 
1.531947 1.559047 
1.532410 1.559686 
1.532871 1.560324 
1.533332 1.560958 
1.533793 1.561589 
1.534253 1.562216 
1.534713 1.562840 
1.535172 1.563460 
1.535630 1.564076 
1.536088 1.564689 
1.536546 1.565299 
1.537003 1.565905 
1.537459 1.566507 
1.537915 1.567106 
1.538370 1.567701 
1.538825 1.568292 
1.539280 1.568880 
1.539734 1.569464 
1.540187 1.570045 
1.540640 1.570622 
1.541093 1.571195 
1.541545 1.571765 
1.541996 1.572331 
1.542447 1.572893 
1.542898 1.573452 
1.543347 1.574007 
1.543797 1.574603 
1.544246 1.575238 
1.544694 1.575868 
1.545143 1.576496 
1.545590 1.577120 
1.546037 1.577740 
1.546483 1.578357 
1.546929 1.578970 
1.547375 1.579580 
1.547820 1.580186 
1.548264 1.580788 
1.548708 1.581387 
1.549152 1.581983 
1.549595 1.582574 
1.550037 1.583163 
1.550479 1.583747 
1.550921 1.584328 
1.551362 1.584905 
1.551802 1.585479 
1.552242 1.586049 
1.552682 1.586616 
1.553121 1.587179 
1.553559 1.587738 
1.553997 1.588293 
1.554435 1.588845 
1.554872 1.589393 
1.555309 1.589963 
1.555745 1.590593 
1.556180 1.591219 
1.556616 1.591842 
1.557050 1.592461 
1.557485 1.593077 
1.557918 1.593689 
1.558352 1.594298 
1.558784 1.594903 
1.559217 1.595505 
1.559649 1.596103 
1.560080 1.596698 
1.560511 1.597289 
1.560941 1.597877 
1.561371 1.598461 
1.561801 1.599041 
1.562230 1.599618 
1.562659 1.600192 
1.563087 1.600762 
1.563515 1.601328 
1.563942 1.601891 
1.564369 1.602450 
1.564795 1.603005 
1.565221 1.603557 
1.565646 1.604105 
1.566072 1.604650 
1.566496 1.605191 
1.566920 1.605749 
1.567344 1.606374 
1.567767 1.606996 
1.568190 1.607613 
1.568612 1.608228 
1.569034 1.608839 
1.569456 1.609446 
1.569877 1.610051 
1.570297 1.610651 
1.570717 1.611248 
1.571137 1.611842 
1.571556 1.612432 
1.571975 1.613018 
1.572393 1.613601 
1.572811 1.614181 
1.573228 1.614757 
1.573645 1.615329 
1.574061 1.615898 
1.574477 1.616463 
1.574893 1.617025 
1.575308 1.617583 
1.575722 1.618137 
1.576136 1.618688 
1.576550 1.619236 
1.576963 1.619779 
1.577376 1.620319 
1.577789 1.620856 
1.578201 1.621389 
1.578612 1.621949 
1.579023 1.622568 
1.579434 1.623183 
1.579844 1.623796 
1.580254 1.624404 
1.580663 1.625010 
1.581072 1.625612 
1.581481 1.626210 
1.581889 1.626805 
1.582296 1.627396 
1.582704 1.627985 
1.583111 1.628569 
1.583517 1.629150 
1.583923 1.629728 
1.584328 1.630302 
1.584733 1.630873 
1.585138 1.631440 
1.585542 1.632004 
1.585946 1.632564 
1.586350 1.633120 
1.586753 1.633673 
1.587155 1.634223 
1.587558 1.634769 
1.587959 1.635312 
1.588361 1.635850 
1.588762 1.636386 
1.589162 1.636918 
1.589563 1.637446 
1.589962 1.637971 
1.590362 1.638543 
1.590761 1.639156 
1.591159 1.639766 
1.591557 1.640372 
1.591955 1.640976 
1.592353 1.641575 
1.592749 1.642172 
1.593146 1.642765 
1.593542 1.643354 
1.593938 1.643940 
1.594333 1.644523 
1.594728 1.645102 
1.595122 1.645677 
1.595516 1.646249 
1.595910 1.646818 
1.596303 1.647383 
1.596696 1.647945 
1.597088 1.648503 
1.597480 1.649058 
1.597872 1.649609 
1.598263 1.650157 
1.598653 1.650701 
1.599044 1.651242 
1.599434 1.651779 
1.599823 1.652312 
1.600212 1.652842 
1.600601 1.653369 
1.600989 1.653892 
1.601377 1.654411 
1.601765 1.654927 
1.602152 1.655518 
1.602539 1.656125 
1.602925 1.656729 
1.603311 1.657329 
1.603697 1.657926 
1.604082 1.658519 
1.604466 1.659110 
1.604851 1.659696 
1.605235 1.660280 
1.605618 1.660860 
1.606002 1.661436 
1.606385 1.662009 
1.606767 1.662579 
1.607149 1.663145 
1.607531 1.663708 
1.607912 1.664267 
1.608293 1.664823 
1.608674 1.665376 
1.609054 1.665925 
1.609434 1.666471 
1.609813 1.667013 
1.610192 1.667551 
1.610571 1.668087 
1.610949 1.668618 
1.611327 1.669146 
1.611705 1.669671 
1.612082 1.670192 
1.612459 1.670710 
1.612835 1.671224 
1.613212 1.671735 
1.613587 1.672253 
1.613963 1.672858 
1.614338 1.673459 
1.614713 1.674056 
1.615087 1.674651 
1.615461 1.675242 
1.615834 1.675830 
1.616207 1.676414 
1.616580 1.676995 
1.616953 1.677572 
1.617325 1.678146 
1.617696 1.678717 
1.618067 1.679284 
1.618438 1.679848 
1.618809 1.680409 
1.619179 1.680966 
1.619549 1.681519 
1.619918 1.682070 
1.620287 1.682616 
1.620656 1.683160 
1.621024 1.683700 
1.621392 1.684236 
1.621759 1.684769 
1.622127 1.685299 
1.622493 1.685825 
1.622860 1.686347 
1.623226 1.686866 
1.623592 1.687382 
1.623957 1.687894 
1.624322 1.688403 
1.624687 1.688908 
1.625051 1.689409 
1.625415 1.689948 
1.625778 1.690546 
1.626142 1.691141 
1.626505 1.691732 
1.626867 1.692320 
1.627229 1.692905 
1.627591 1.693487 
1.627952 1.694065 
1.628314 1.694640 
1.628674 1.695211 
1.629035 1.695779 
1.629395 1.696344 
1.629755 1.696905 
1.630114 1.697464 
1.630473 1.698018 
1.630832 1.698570 
1.631190 1.699118 
1.631548 1.699662 
1.631906 1.700203 
1.632263 1.700741 
1.632620 1.701276 
1.632977 1.701807 
1.633333 1.702334 
1.633689 1.702858 
1.634045 1.703379 
1.634400 1.703897 
1.634755 1.704411 
1.635110 1.704921 
1.635464 1.705428 
1.635818 1.705932 
1.636172 1.706432 
1.636525 1.706928 
1.636878 1.707422 
1.637231 1.707977 
1.637583 1.708569 
1.637935 1.709158 
1.638287 1.709744 
1.638638 1.710327 
1.638989 1.710906 
1.639340 1.711482 
1.639690 1.712054 
1.640040 1.712624 
1.640390 1.713190 
1.640739 1.713752 
1.641088 1.714312 
1.641436 1.714868 
1.641784 1.715420 
1.642132 1.715969 
1.642480 1.716515 
1.642827 1.717058 
1.643174 1.717597 
1.643520 1.718133 
1.643867 1.718665 
1.644212 1.719194 
1.644558 1.719720 
1.644903 1.720242 
1.645248 1.720761 
1.645593 1.721276 
1.645937 1.721788 
1.646281 1.722297 
1.646624 1.722802 
1.646968 1.723304 
1.647310 1.723802 
1.647653 1.724297 
1.647995 1.724788 
1.648337 1.725276 
1.648679 1.725761 
1.649020 1.726320 
1.649361 1.726907 
1.649702 1.727491 
1.650042 1.728071 
1.650382 1.728648 
1.650722 1.729222 
1.651062 1.729792 
1.651401 1.730359 
1.651740 1.730923 
1.652078 1.731484 
1.652416 1.732042 
1.652754 1.732596 
1.653092 1.733147 
1.653429 1.733694 
1.653766 1.734239 
1.654103 1.734780 
1.654439 1.735317 
1.654775 1.735852 
1.655111 1.736383 
1.655446 1.736910 
1.655781 1.737435 
1.656116 1.737956 
1.656451 1.738474 
1.656785 1.738988 
1.657119 1.739499 
1.657453 1.740007 
1.657786 1.740511 
1.658119 1.741012 
1.658452 1.741509 
1.658784 1.742003 
1.659116 1.742494 
1.659448 1.742981 
1.659780 1.743465 
1.660111 1.743945 
1.660441 1.744422 
1.660772 1.744969 
1.661102 1.745551 
1.661432 1.746130 
1.661762 1.746705 
1.662091 1.747278 
1.662420 1.747847 
1.662749 1.748413 
1.663077 1.748975 
1.663405 1.749535 
1.663733 1.750091 
1.664060 1.750644 
1.664387 1.751193 
1.664714 1.751740 
1.665041 1.752283 
1.665367 1.752822 
1.665693 1.753359 
1.666018 1.753892 
1.666344 1.754422 
1.666669 1.754948 
1.666993 1.755472 
1.667318 1.755992 
1.667642 1.756508 
1.667966 1.757022 
1.668289 1.757531 
1.668612 1.758038 
1.668935 1.758541 
1.669258 1.759041 
1.669580 1.759538 
1.669903 1.760031 
1.670224 1.760521 
1.670546 1.761007 
1.670867 1.761490 
1.671188 1.761970 
1.671509 1.762447 
1.671829 1.762920 
1.672149 1.763389 
1.672469 1.763897 
1.672788 1.764475 
1.673108 1.765049 
1.673427 1.765621 
1.673745 1.766189 
1.674064 1.766755 
1.674382 1.767317 
1.674700 1.767875 
1.675017 1.768431 
1.675335 1.768984 
1.675652 1.769533 
1.675968 1.770079 
1.676285 1.770622 
1.676601 1.771161 
1.676917 1.771697 
1.677233 1.772231 
1.677548 1.772760 
1.677863 1.773287 
1.678178 1.773810 
1.678493 1.774331 
1.678807 1.774847 
1.679121 1.775361 
1.679435 1.775871 
1.679748 1.776378 
1.680061 1.776882 
1.680374 1.777382 
1.680687 1.777879 
1.680999 1.778372 
1.681311 1.778862 
1.681623 1.779349 
1.681934 1.779833 
1.682245 1.780313 
1.682556 1.780790 
1.682867 1.781263 
1.683177 1.781733 
1.683487 1.782200 
1.683797 1.782663 
1.684106 1.783123 
1.684415 1.783673 
1.684724 1.784245 
1.685033 1.784813 
1.685341 1.785379 
1.685649 1.785941 
1.685957 1.786500 
1.686265 1.787055 
1.686572 1.787608 
1.686879 1.788157 
1.687186 1.788703 
1.687492 1.789246 
1.687798 1.789786 
1.688104 1.790323 
1.688410 1.790856 
1.688715 1.791386 
1.689020 1.791913 
1.689325 1.792437 
1.689630 1.792957 
1.689934 1.793474 
1.690238 1.793988 
1.690542 1.794499 
1.690845 1.795007 
1.691148 1.795511 
1.691451 1.796012 
1.691754 1.796510 
1.692057 1.797004 
1.692359 1.797495 
1.692661 1.797983 
1.692962 1.798468 
1.693264 1.798949 
1.693565 1.799427 
1.693866 1.799902 
1.694167 1.800373 
1.694467 1.800841 
1.694767 1.801306 
1.695067 1.801767 
1.695367 1.802226 
1.695666 1.802680 
1.695966 1.803132 
1.696264 1.803685 
1.696563 1.804251 
1.696862 1.804815 
1.697160 1.805375 
1.697458 1.805933 
1.697755 1.806487 
1.698053 1.807038 
1.698350 1.807586 
1.698647 1.808131 
1.698944 1.808672 
1.699240 1.809211 
1.699537 1.809746 
1.699833 1.810278 
1.700128 1.810807 
1.700424 1.811333 
1.700719 1.811855 
1.701014 1.812375 
1.701308 1.812891 
1.701603 1.813404 
1.701897 1.813913 
1.702191 1.814420 
1.702484 1.814923 
1.702778 1.815423 
1.703071 1.815919 
1.703364 1.816413 
1.703656 1.816903 
1.703948 1.817390 
1.704240 1.817873 
1.704532 1.818353 
1.704824 1.818830 
1.705115 1.819304 
1.705406 1.819775 
1.705697 1.820242 
1.705987 1.820706 
1.706278 1.821166 
1.706568 1.821624 
1.706858 1.822078 
1.707147 1.822528 
1.707436 1.822976 
1.707725 1.823420 
1.708014 1.823926 
1.708303 1.824489 
1.708591 1.825048 
1.708879 1.825605 
1.709167 1.826158 
1.709455 1.826708 
1.709742 1.827255 
1.710029 1.827799 
1.710316 1.828340 
1.710603 1.828878 
1.710889 1.829412 
1.711175 1.829944 
1.711461 1.830472 
1.711747 1.830997 
1.712032 1.831520 
1.712317 1.832038 
1.712602 1.832554 
1.712887 1.833067 
1.713172 1.833576 
1.713456 1.834083 
1.713740 1.834586 
1.714024 1.835086 
1.714308 1.835582 
1.714591 1.836076 
1.714874 1.836566 
1.715157 1.837054 
1.715440 1.837538 
1.715722 1.838018 
1.716004 1.838496 
1.716286 1.838970 
1.716568 1.839441 
1.716850 1.839909 
1.717131 1.840374 
1.717412 1.840836 
1.717693 1.841294 
1.717974 1.841749 
1.718254 1.842201 
1.718535 1.842649 
1.718815 1.843094 
1.719094 1.843536 
1.719374 1.843975 
1.719653 1.844410 
1.719932 1.844932 
1.720211 1.845489 
1.720490 1.846044 
1.720768 1.846595 
1.721046 1.847144 
1.721324 1.847689 
1.721602 1.848231 
1.721879 1.848770 
1.722156 1.849306 
1.722433 1.849839 
1.722710 1.850369 
1.722987 1.850896 
1.723263 1.851419 
1.723539 1.851939 
1.723815 1.852457 
1.724090 1.852971 
1.724365 1.853482 
1.724640 1.853989 
1.724915 1.854494 
1.725190 1.854996 
1.725464 1.855494 
1.725738 1.855989 
1.726012 1.856481 
1.726286 1.856970 
1.726560 1.857456 
1.726833 1.857938 
1.727106 1.858417 
1.727379 1.858893 
1.727651 1.859366 
1.727924 1.859836 
1.728196 1.860303 
1.728468 1.860766 
1.728739 1.861226 
1.729011 1.861683 
1.729282 1.862137 
1.729553 1.862587 
1.729824 1.863034 
1.730094 1.863478 
1.730365 1.863919 
1.730635 1.864356 
1.730905 1.864791 
1.731175 1.865222 
1.731444 1.865650 
1.731713 1.866113 
1.731983 1.866667 
1.732251 1.867218 
1.732520 1.867766 
1.732789 1.868310 
1.733057 1.868852 
1.733325 1.869391 
1.733593 1.869926 
1.733860 1.870459 
1.734128 1.870988 
1.734395 1.871515 
1.734662 1.872038 
1.734929 1.872559 
1.735195 1.873076 
1.735462 1.873590 
1.735728 1.874101 
1.735994 1.874609 
1.736260 1.875114 
1.736525 1.875616 
1.736791 1.876115 
1.737056 1.876611 
1.737321 1.877104 
1.737586 1.877593 
1.737850 1.878079 
1.738115 1.878563 
1.738379 1.879043 
1.738643 1.879520 
1.738907 1.879994 
1.739170 1.880465 
1.739434 1.880932 
1.739697 1.881397 
1.739960 1.881858 
1.740222 1.882316 
1.740485 1.882770 
1.740747 1.883222 
1.741009 1.883670 
1.741271 1.884115 
1.741533 1.884557 
1.741794 1.884996 
1.742055 1.885431 
1.742316 1.885864 
1.742577 1.886293 
1.742837 1.886719 
1.743098 1.887141 
1.743358 1.887561 
1.743618 1.888012 
1.743877 1.888562 
1.744137 1.889108 
1.744396 1.889651 
1.744655 1.890191 
1.744914 1.890729 
1.745173 1.891263 
1.745431 1.891794 
1.745689 1.892322 
1.745947 1.892847 
1.746205 1.893369 
1.746463 1.893888 
1.746720 1.894404 
1.746977 1.894917 
1.747234 1.895427 
1.747491 1.895934 
1.747748 1.896438 
1.748004 1.896938 
1.748260 1.897436 
1.748516 1.897930 
1.748772 1.898422 
1.749028 1.898910 
1.749283 1.899396 
1.749538 1.899878 
1.749793 1.900357 
1.750048 1.900833 
1.750303 1.901306 
1.750557 1.901776 
1.750811 1.902242 
1.751065 1.902706 
1.751319 1.903166 
1.751573 1.903623 
1.751826 1.904078 
1.752079 1.904529 
1.752333 1.904977 
1.752585 1.905421 
1.752838 1.905863 
1.753091 1.906301 
1.753343 1.906737 
1.753595 1.907169 
1.753847 1.907598 
1.754099 1.908024 
1.754350 1.908447 
1.754602 1.908866 
1.754853 1.909283 
1.755104 1.909696 
1.755355 1.910106 
1.755606 1.910580 
1.755856 1.911124 
1.756106 1.911666 
1.756356 1.912204 
1.756606 1.912739 
1.756856 1.913272 
1.757106 1.913801 
1.757355 1.914328 
1.757604 1.914851 
1.757853 1.915372 
1.758102 1.915889 
1.758351 1.916404 
1.758599 1.916916 
1.758848 1.917424 
1.759096 1.917929 
1.759344 1.918432 
1.759591 1.918931 
1.759839 1.919427 
1.760086 1.919920 
1.760333 1.920411 
1.760580 1.920898 
1.760827 1.921382 
1.761073 1.921862 
1.761319 1.922340 
1.761565 1.922815 
1.761811 1.923287 
1.762057 1.923755 
1.762302 1.924221 
1.762548 1.924683 
1.762793 1.925142 
1.763038 1.925598 
1.763283 1.926051 
1.763527 1.926501 
1.763771 1.926948 
1.764016 1.927392 
1.764260 1.927832 
1.764503 1.928270 
1.764747 1.928704 
1.764990 1.929135 
1.765234 1.929563 
1.765477 1.929988 
1.765719 1.930410 
1.765962 1.930828 
1.766205 1.931244 
1.766447 1.931656 
1.766689 1.932065 
1.766931 1.932471 
1.767173 1.932874 
1.767414 1.933274 
1.767656 1.933798 
1.767897 1.934337 
1.768138 1.934872 
1.768379 1.935404 
1.768619 1.935933 
1.768860 1.936460 
1.769100 1.936983 
1.769340 1.937504 
1.769580 1.938021 
1.769820 1.938536 
1.770060 1.939048 
1.770299 1.939556 
1.770538 1.940062 
1.770777 1.940565 
1.771016 1.941065 
1.771255 1.941561 
1.771494 1.942055 
1.771732 1.942546 
1.771970 1.943034 
1.772208 1.943519 
1.772446 1.944000 
1.772684 1.944479 
1.772921 1.944955 
1.773159 1.945428 
1.773396 1.945898 
1.773633 1.946364 
1.773870 1.946828 
1.774107 1.947289 
1.774343 1.947746 
1.774580 1.948201 
1.774816 1.948653 
1.775052 1.949101 
1.775288 1.949547 
1.775524 1.949989 
1.775759 1.950428 
1.775995 1.950865 
1.776230 1.951298 
1.776465 1.951728 
1.776700 1.952155 
1.776935 1.952579 
1.777169 1.953000 
1.777404 1.953418 
1.777638 1.953833 
1.777872 1.954244 
1.778106 1.954652 
1.778339 1.955058 
1.778573 1.955460 
1.778806 1.955858 
1.779039 1.956254 
1.779272 1.956647 
1.779505 1.957092 
1.779738 1.957627 
1.779970 1.958160 
1.780202 1.958690 
1.780434 1.959216 
1.780666 1.959740 
1.780898 1.960261 
1.781130 1.960779 
1.781361 1.961294 
1.781592 1.961806 
1.781823 1.962315 
1.782054 1.962822 
1.782285 1.963325 
1.782515 1.963825 
1.782745 1.964322 
1.782976 1.964817 
1.783205 1.965308 
1.783435 1.965796 
1.783665 1.966282 
1.783894 1.966764 
1.784124 1.967244 
1.784353 1.967720 
1.784582 1.968193 
1.784810 1.968664 
1.785039 1.969131 
1.785268 1.969596 
1.785496 1.970057 
1.785724 1.970516 
1.785952 1.970971 
1.786180 1.971423 
1.786407 1.971873 
1.786635 1.972319 
1.786862 1.972762 
1.787089 1.973203 
1.787316 1.973640 
1.787543 1.974074 
1.787770 1.974505 
1.787996 1.974933 
1.788222 1.975358 
1.788449 1.975780 
1.788675 1.976199 
1.788900 1.976615 
1.789126 1.977028 
1.789352 1.977438 
1.789577 1.977845 
1.789802 1.978248 
1.790027 1.978649 
1.790252 1.979046 
1.790477 1.979441 
1.790702 1.979832 
1.790926 1.980220 
1.791150 1.980605 
1.791374 1.980988 
1.791598 1.981491 
1.791822 1.982021 
1.792046 1.982548 
1.792269 1.983072 
1.792493 1.983593 
1.792716 1.984112 
1.792939 1.984627 
1.793162 1.985140 
1.793385 1.985650 
1.793608 1.986157 
1.793830 1.986661 
1.794052 1.987162 
1.794275 1.987660 
1.794497 1.988156 
1.794719 1.988648 
1.794940 1.989138 
1.795162 1.989624 
1.795384 1.990108 
1.795605 1.990589 
1.795826 1.991067 
1.796047 1.991542 
1.796268 1.992014 
1.796489 1.992483 
1.796709 1.992949 
1.796930 1.993412 
1.797150 1.993872 
1.797370 1.994329 
1.797590 1.994783 
1.797809 1.995233 
1.798029 1.995681 
1.798248 1.996126 
1.798467 1.996568 
1.798686 1.997007 
1.798905 1.997443 
1.799124 1.997876 
1.799342 1.998306 
1.799561 1.998732 
1.799779 1.999156 
1.799997 1.999577 
1.800215 1.999995 
1.800433 2.000409 
1.800650 2.000821 
1.800868 2.001229 
1.801085 2.001635 
1.801302 2.002037 
1.801519 2.002437 
1.801736 2.002833 
1.801953 2.003226 
1.802169 2.003617 
1.802385 2.004004 
1.802602 2.004388 
1.802818 2.004769 
1.803033 2.005147 
1.803249 2.005522 
1.803465 2.005914 
1.803680 2.006441 
1.803895 2.006966 
1.804111 2.007487 
1.804326 2.008006 
1.804540 2.008522 
1.804755 2.009035 
1.804970 2.009545 
1.805184 2.010053 
1.805398 2.010557 
1.805612 2.011059 
1.805826 2.011558 
1.806040 2.012054 
1.806254 2.012547 
1.806467 2.013037 
1.806680 2.013524 
1.806894 2.014009 
1.807107 2.014490 
1.807320 2.014969 
1.807532 2.015444 
1.807745 2.015917 
1.807958 2.016387 
1.808170 2.016854 
1.808382 2.017318 
1.808594 2.017779 
1.808806 2.018238 
1.809018 2.018693 
1.809230 2.019145 
1.809441 2.019595 
1.809652 2.020042 
1.809864 2.020485 
1.810075 2.020926 
1.810286 2.021364 
1.810497 2.021798 
1.810707 2.022230 
1.810918 2.022659 
1.811128 2.023085 
1.811339 2.023508 
1.811549 2.023928 
1.811759 2.024345 
1.811969 2.024759 
1.812178 2.025170 
1.812388 2.025578 
1.812597 2.025983 
1.812807 2.026386 
1.813016 2.026785 
1.813225 2.027181 
1.813434 2.027574 
1.813643 2.027964 
1.813852 2.028351 
1.814060 2.028736 
1.814269 2.029117 
1.814477 2.029495 
1.814685 2.029870 
1.814893 2.030242 
1.815101 2.030611 
1.815309 2.030976 
1.815516 2.031369 
1.815724 2.031892 
1.815931 2.032413 
1.816138 2.032931 
1.816345 2.033446 
1.816552 2.033958 
1.816758 2.034467 
1.816965 2.034974 
1.817171 2.035477 
1.817377 2.035978 
1.817583 2.036476 
1.817789 2.036971 
1.817995 2.037463 
1.818200 2.037952 
1.818406 2.038439 
1.818611 2.038922 
1.818816 2.039403 
1.819021 2.039881 
1.819226 2.040356 
1.819431 2.040828 
1.819636 2.041297 
1.819840 2.041763 
1.820044 2.042227 
1.820248 2.042687 
1.820452 2.043145 
1.820656 2.043599 
1.820860 2.044051 
1.821064 2.044500 
1.821267 2.044946 
1.821470 2.045389 
1.821674 2.045829 
1.821877 2.046266 
1.822080 2.046700 
1.822282 2.047132 
1.822485 2.047560 
1.822688 2.047986 
1.822890 2.048408 
1.823092 2.048828 
1.823294 2.049244 
1.823496 2.049658 
1.823698 2.050069 
1.823900 2.050477 
1.824101 2.050881 
1.824303 2.051283 
1.824504 2.051682 
1.824705 2.052078 
1.824906 2.052471 
1.825107 2.052861 
1.825308 2.053248 
1.825509 2.053632 
1.825709 2.054013 
1.825909 2.054391 
1.826110 2.054766 
1.826310 2.055139 
1.826510 2.055508 
1.826710 2.055874 
1.826909 2.056237 
1.827109 2.056597 
1.827309 2.056954 
1.827508 2.057309 
1.827707 2.057799 
1.827906 2.058317 
1.828105 2.058831 
1.828304 2.059343 
1.828503 2.059852 
1.828702 2.060359 
1.828900 2.060862 
1.829099 2.061363 
1.829297 2.061861 
1.829495 2.062356 
1.829693 2.062849 
1.829891 2.063338 
1.830089 2.063825 
1.830287 2.064309 
1.830484 2.064791 
1.830682 2.065269 
1.830879 2.065745 
1.831076 2.066218 
1.831273 2.066688 
1.831470 2.067155 
1.831667 2.067620 
1.831864 2.068081 
1.832060 2.068540 
1.832257 2.068996 
1.832453 2.069449 
1.832650 2.069899 
1.832846 2.070346 
1.833042 2.070791 
1.833237 2.071232 
1.833433 2.071671 
1.833629 2.072106 
1.833824 2.072539 
1.834019 2.072969 
1.834214 2.073396 
1.834409 2.073819 
1.834604 2.074240 
1.834799 2.074659 
1.834993 2.075074 
1.835188 2.075486 
1.835382 2.075895 
1.835576 2.076301 
1.835770 2.076705 
1.835964 2.077105 
1.836158 2.077503 
1.836352 2.077897 
1.836545 2.078289 
1.836739 2.078678 
1.836932 2.079063 
1.837125 2.079446 
1.837318 2.079826 
1.837511 2.080203 
1.837704 2.080576 
1.837896 2.080947 
1.838089 2.081315 
1.838281 2.081680 
1.838473 2.082042 
1.838665 2.082401 
1.838857 2.082757 
1.839049 2.083110 
1.839241 2.083460 
1.839432 2.083807 
1.839624 2.084152 
1.839815 2.084663 
1.840006 2.085176 
1.840197 2.085686 
1.840388 2.086193 
1.840579 2.086697 
1.840770 2.087199 
1.840961 2.087698 
1.841151 2.088195 
1.841341 2.088688 
1.841532 2.089179 
1.841722 2.089667 
1.841912 2.090152 
1.842102 2.090635 
1.842291 2.091115 
1.842481 2.091592 
1.842670 2.092066 
1.842860 2.092537 
1.843049 2.093006 
1.843238 2.093472 
1.843427 2.093935 
1.843616 2.094395 
1.843805 2.094852 
1.843994 2.095307 
1.844182 2.095759 
1.844371 2.096208 
1.844559 2.096654 
1.844747 2.097097 
1.844935 2.097538 
1.845123 2.097975 
1.845311 2.098410 
1.845499 2.098842 
1.845687 2.099271 
1.845874 2.099698 
1.846062 2.100121 
1.846249 2.100542 
1.846436 2.100960 
1.846624 2.101375 
1.846811 2.101787 
1.846997 2.102196 
1.847184 2.102602 
1.847371 2.103006 
1.847557 2.103407 
1.847744 2.103804 
1.847930 2.104199 
1.848117 2.104591 
1.848303 2.104980 
1.848489 2.105367 
1.848675 2.105750 
1.848861 2.106131 
1.849046 2.106508 
1.849232 2.106883 
1.849417 2.107255 
1.849603 2.107624 
1.849788 2.107990 
1.849973 2.108353 
1.850159 2.108713 
1.850344 2.109070 
1.850528 2.109424 
1.850713 2.109776 
1.850898 2.110124 
1.851082 2.110469 
1.851266 2.110812 
1.851451 2.111151 
1.851635 2.111488 
1.851819 2.111900 
1.852003 2.112411 
1.852186 2.112920 
1.852370 2.113425 
1.852553 2.113928 
1.852737 2.114428 
1.852920 2.114925 
1.853103 2.115420 
1.853286 2.115912 
1.853469 2.116401 
1.853651 2.116887 
1.853834 2.117371 
1.854017 2.117851 
1.854199 2.118329 
1.854381 2.118805 
1.854563 2.119277 
1.854745 2.119747 
1.854927 2.120214 
1.855109 2.120678 
1.855291 2.121139 
1.855472 2.121598 
1.855654 2.122054 
1.855835 2.122507 
1.856016 2.122957 
1.856197 2.123404 
1.856378 2.123849 
1.856559 2.124291 
1.856740 2.124730 
1.856920 2.125166 
1.857101 2.125600 
1.857281 2.126030 
1.857461 2.126458 
1.857642 2.126883 
1.857822 2.127305 
1.858001 2.127724 
1.858181 2.128141 
1.858361 2.128554 
1.858541 2.128965 
1.858720 2.129373 
1.858899 2.129778 
1.859079 2.130180 
1.859258 2.130580 
1.859437 2.130976 
1.859616 2.131370 
1.859795 2.131761 
1.859973 2.132149 
1.860152 2.132534 
1.860331 2.132917 
1.860509 2.133296 
1.860687 2.133673 
1.860865 2.134046 
1.861044 2.134417 
1.861221 2.134785 
1.861399 2.135150 
1.861577 2.135513 
1.861755 2.135872 
1.861932 2.136228 
1.862110 2.136582 
1.862287 2.136933 
1.862464 2.137280 
1.862642 2.137625 
1.862819 2.137967 
1.862996 2.138306 
1.863172 2.138643 
1.863349 2.138976 
1.863526 2.139306 
1.863702 2.139634 
1.863879 2.139968 
1.864055 2.140476 
1.864231 2.140982 
1.864408 2.141484 
1.864584 2.141985 
1.864760 2.142482 
1.864935 2.142977 
1.865111 2.143469 
1.865287 2.143959 
1.865462 2.144446 
1.865638 2.144930 
1.865813 2.145411 
1.865989 2.145890 
1.866164 2.146366 
1.866339 2.146840 
1.866514 2.147311 
1.866689 2.147779 
1.866864 2.148244 
1.867038 2.148707 
1.867213 2.149167 
1.867388 2.149624 
1.867562 2.150079 
1.867736 2.150531 
1.867911 2.150980 
1.868085 2.151426 
1.868259 2.151870 
1.868433 2.152310 
1.868606 2.152748 
1.868780 2.153183 
1.868954 2.153616 
1.869127 2.154045 
1.869300 2.154472 
1.869473 2.154896 
1.869647 2.155317 
1.869820 2.155735 
1.869992 2.156150 
1.870165 2.156563 
1.870338 2.156973 
1.870510 2.157380 
1.870683 2.157784 
1.870855 2.158185 
1.871027 2.158584 
1.871199 2.158979 
1.871371 2.159372 
1.871543 2.159762 
1.871715 2.160149 
1.871886 2.160534 
1.872058 2.160915 
1.872229 2.161294 
1.872401 2.161670 
1.872572 2.162042 
1.872743 2.162413 
1.872914 2.162780 
1.873085 2.163144 
1.873256 2.163506 
1.873426 2.163864 
1.873597 2.164220 
1.873767 2.164573 
1.873938 2.164923 
1.874108 2.165270 
1.874278 2.165614 
1.874448 2.165956 
1.874618 2.166294 
1.874788 2.166630 
1.874958 2.166963 
1.875127 2.167293 
1.875297 2.167620 
1.875466 2.167944 
1.875636 2.168265 
1.875805 2.168584 
1.875974 2.168899 
1.876143 2.169346 
1.876312 2.169848 
1.876481 2.170348 
1.876650 2.170846 
1.876818 2.171340 
1.876987 2.171832 
1.877155 2.172322 
1.877324 2.172808 
1.877492 2.173292 
1.877660 2.173774 
1.877828 2.174252 
1.877996 2.174729 
1.878164 2.175202 
1.878332 2.175673 
1.878499 2.176141 
1.878667 2.176606 
1.878834 2.177069 
1.879002 2.177529 
1.879169 2.177987 
1.879336 2.178441 
1.879503 2.178893 
1.879670 2.179343 
1.879837 2.179789 
1.880004 2.180233 
1.880171 2.180674 
1.880337 2.181113 
1.880504 2.181549 
1.880670 2.181982 
1.880837 2.182412 
1.881003 2.182840 
1.881169 2.183265 
1.881335 2.183687 
1.881501 2.184107 
1.881667 2.184523 
1.881833 2.184938 
1.881999 2.185349 
1.882165 2.185757 
1.882330 2.186163 
1.882496 2.186566 
1.882661 2.186967 
1.882826 2.187364 
1.882992 2.187759 
1.883157 2.188151 
1.883322 2.188541 
1.883487 2.188927 
1.883652 2.189311 
1.883816 2.189692 
1.883981 2.190070 
1.884146 2.190446 
1.884310 2.190819 
1.884475 2.191188 
1.884639 2.191556 
1.884804 2.191920 
1.884968 2.192282 
1.885132 2.192640 
1.885296 2.192996 
1.885460 2.193349 
1.885624 2.193700 
1.885788 2.194047 
1.885951 2.194391 
1.886115 2.194733 
1.886278 2.195072 
1.886441 2.195408 
1.886605 2.195741 
1.886768 2.196071 
1.886931 2.196398 
1.887094 2.196723 
1.887256 2.197045 
1.887419 2.197363 
1.887582 2.197679 
1.887744 2.197992 
1.887906 2.198302 
1.888069 2.198610 
1.888231 2.198945 
1.888393 2.199446 
1.888555 2.199945 
1.888717 2.200440 
1.888879 2.200933 
1.889040 2.201424 
1.889202 2.201912 
1.889363 2.202397 
1.889525 2.202880 
1.889686 2.203359 
1.889847 2.203837 
1.890008 2.204311 
1.890169 2.204783 
1.890330 2.205253 
1.890491 2.205719 
1.890652 2.206183 
1.890812 2.206645 
1.890973 2.207104 
1.891133 2.207560 
1.891294 2.208013 
1.891454 2.208464 
1.891614 2.208912 
1.891774 2.209357 
1.891934 2.209800 
1.892094 2.210240 
1.892254 2.210677 
1.892413 2.211112 
1.892573 2.211543 
1.892732 2.211973 
1.892892 2.212399 
1.893051 2.212823 
1.893210 2.213244 
1.893369 2.213662 
1.893528 2.214078 
1.893687 2.214491 
1.893846 2.214901 
1.894005 2.215309 
1.894163 2.215714 
1.894322 2.216116 
1.894481 2.216515 
1.894639 2.216912 
1.894797 2.217306 
1.894956 2.217697 
1.895114 2.218086 
1.895272 2.218471 
1.895430 2.218854 
1.895588 2.219235 
1.895745 2.219612 
1.895903 2.219987 
1.896061 2.220359 
1.896218 2.220728 
1.896376 2.221095 
1.896533 2.221458 
1.896690 2.221819 
1.896848 2.222178 
1.897005 2.222533 
1.897162 2.222886 
1.897319 2.223236 
1.897476 2.223583 
1.897632 2.223927 
1.897789 2.224269 
1.897946 2.224608 
1.898102 2.224944 
1.898259 2.225277 
1.898415 2.225608 
1.898571 2.225935 
1.898728 2.226260 
1.898884 2.226583 
1.899040 2.226902 
1.899196 2.227218 
1.899352 2.227532 
1.899508 2.227843 
1.899663 2.228151 
1.899819 2.228457 
1.899975 2.228759 
1.900130 2.229059 
1.900286 2.229356 
1.900441 2.229692 
1.900596 2.230190 
1.900752 2.230685 
1.900907 2.231178 
1.901062 2.231668 
1.901217 2.232156 
1.901372 2.232641 
1.901527 2.233124 
1.901681 2.233604 
1.901836 2.234082 
1.901991 2.234557 
1.902145 2.235029 
1.902300 2.235499 
1.902454 2.235966 
1.902609 2.236431 
1.902763 2.236893 
1.902917 2.237352 
1.903071 2.237809 
1.903225 2.238263 
1.903379 2.238714 
1.903532 2.239163 
1.903686 2.239609 
1.903840 2.240052 
1.903993 2.240493 
1.904146 2.240930 
1.904300 2.241366 
1.904453 2.241798 
1.904606 2.242228 
1.904759 2.242656 
1.904912 2.243080 
1.905065 2.243502 
1.905217 2.243921 
1.905370 2.244338 
1.905522 2.244751 
1.905675 2.245162 
1.905827 2.245571 
1.905979 2.245976 
1.906132 2.246379 
1.906284 2.246780 
1.906436 2.247177 
1.906587 2.247572 
1.906739 2.247964 
1.906891 2.248354 
1.907043 2.248740 
1.907194 2.249124 
1.907346 2.249506 
1.907497 2.249884 
1.907648 2.250260 
1.907799 2.250633 
1.907951 2.251003 
1.908102 2.251371 
1.908252 2.251736 
1.908403 2.252098 
1.908554 2.252457 
1.908705 2.252814 
1.908855 2.253168 
1.909006 2.253519 
1.909156 2.253867 
1.909307 2.254213 
1.909457 2.254556 
1.909607 2.254896 
1.909757 2.255233 
1.909907 2.255568 
1.910057 2.255900 
1.910207 2.256229 
1.910356 2.256556 
1.910506 2.256879 
1.910656 2.257200 
1.910805 2.257518 
1.910955 2.257833 
1.911104 2.258146 
1.911253 2.258456 
1.911402 2.258763 
1.911552 2.259067 
1.911701 2.259368 
1.911850 2.259667 
1.911998 2.259963 
1.912147 2.260256 
1.912296 2.260546 
1.912444 2.260834 
1.912593 2.261118 
1.912742 2.261549 
1.912890 2.262041 
1.913038 2.262532 
1.913186 2.263020 
1.913335 2.263505 
1.913483 2.263988 
1.913631 2.264468 
1.913779 2.264946 
1.913927 2.265421 
1.914074 2.265894 
1.914222 2.266364 
1.914370 2.266832 
1.914517 2.267297 
1.914665 2.267759 
1.914812 2.268219 
1.914960 2.268677 
1.915107 2.269132 
1.915254 2.269584 
1.915401 2.270034 
1.915548 2.270481 
1.915695 2.270926 
1.915842 2.271368 
1.915989 2.271807 
1.916136 2.272244 
1.916283 2.272678 
1.916429 2.273110 
1.916576 2.273539 
1.916722 2.273966 
1.916869 2.274390 
1.917015 2.274811 
1.917161 2.275230 
1.917308 2.275646 
1.917454 2.276059 
1.917600 2.276470 
1.917746 2.276878 
1.917892 2.277284 
1.918038 2.277687 
1.918184 2.278088 
1.918329 2.278485 
1.918475 2.278881 
1.918621 2.279273 
1.918766 2.279663 
1.918912 2.280050 
1.919057 2.280435 
1.919203 2.280817 
1.919348 2.281196 
1.919493 2.281573 
1.919638 2.281947 
1.919783 2.282318 
1.919928 2.282687 
1.920073 2.283052 
1.920218 2.283415 
1.920363 2.283776 
1.920507 2.284133 
1.920652 2.284488 
1.920796 2.284840 
1.920941 2.285189 
1.921085 2.285536 
1.921229 2.285880 
1.921373 2.286221 
1.921517 2.286560 
1.921661 2.286895 
1.921805 2.287228 
1.921949 2.287558 
1.922093 2.287886 
1.922236 2.288211 
1.922380 2.288532 
1.922523 2.288852 
1.922666 2.289168 
1.922810 2.289482 
1.922953 2.289793 
1.923096 2.290101 
1.923239 2.290406 
1.923382 2.290709 
1.923525 2.291009 
1.923668 2.291306 
1.923810 2.291600 
1.923953 2.291892 
1.924095 2.292181 
1.924238 2.292467 
1.924380 2.292750 
1.924523 2.293031 
1.924665 2.293309 
1.924807 2.293584 
1.924949 2.293944 
1.925091 2.294434 
1.925233 2.294923 
1.925375 2.295409 
1.925516 2.295892 
1.925658 2.296373 
1.925800 2.296851 
1.925941 2.297327 
1.926083 2.297800 
1.926224 2.298271 
1.926365 2.298739 
1.926507 2.299205 
1.926648 2.299668 
1.926789 2.300129 
1.926930 2.300587 
1.927071 2.301042 
1.927212 2.301495 
1.927352 2.301946 
1.927493 2.302394 
1.927634 2.302839 
1.927774 2.303282 
1.927915 2.303722 
1.928055 2.304160 
1.928195 2.304595 
1.928336 2.305028 
1.928476 2.305458 
1.928616 2.305886 
1.928756 2.306310 
1.928896 2.306733 
1.929036 2.307153 
1.929176 2.307570 
1.929315 2.307984 
1.929455 2.308396 
1.929595 2.308806 
1.929734 2.309213 
1.929874 2.309617 
1.930013 2.310018 
1.930153 2.310418 
1.930292 2.310814 
1.930431 2.311208 
1.930570 2.311599 
1.930709 2.311988 
1.930848 2.312374 
1.930987 2.312757 
1.931126 2.313138 
1.931265 2.313516 
1.931404 2.313892 
1.931542 2.314265 
1.931681 2.314635 
1.931820 2.315003 
1.931958 2.315368 
1.932096 2.315730 
1.932235 2.316090 
1.932373 2.316447 
1.932511 2.316802 
1.932649 2.317153 
1.932788 2.317503 
1.932926 2.317849 
1.933064 2.318193 
1.933202 2.318534 
1.933339 2.318873 
1.933477 2.319209 
1.933615 2.319542 
1.933753 2.319873 
1.933890 2.320201 
1.934028 2.320526 
1.934165 2.320849 
1.934303 2.321169 
1.934440 2.321486 
1.934577 2.321801 
1.934715 2.322113 
1.934852 2.322422 
1.934989 2.322728 
1.935126 2.323032 
1.935263 2.323334 
1.935400 2.323632 
1.935537 2.323928 
1.935674 2.324221 
1.935811 2.324511 
1.935947 2.324799 
1.936084 2.325084 
1.936221 2.325367 
1.936357 2.325646 
1.936494 2.325923 
1.936630 2.326197 
1.936766 2.326468 
1.936903 2.326737 
1.937039 2.327003 
1.937175 2.327269 
1.937311 2.327759 
1.937447 2.328246 
1.937582 2.328731 
1.937718 2.329214 
1.937854 2.329694 
1.937989 2.330171 
1.938125 2.330646 
1.938260 2.331119 
1.938396 2.331589 
1.938531 2.332056 
1.938666 2.332521 
1.938801 2.332983 
1.938936 2.333443 
1.939071 2.333901 
1.939206 2.334355 
1.939341 2.334808 
1.939476 2.335257 
1.939611 2.335705 
1.939745 2.336149 
1.939880 2.336592 
1.940014 2.337031 
1.940149 2.337468 
1.940283 2.337903 
1.940417 2.338335 
1.940551 2.338764 
1.940685 2.339191 
1.940819 2.339615 
1.940953 2.340037 
1.941087 2.340456 
1.941221 2.340873 
1.941355 2.341287 
1.941488 2.341698 
1.941622 2.342107 
1.941755 2.342514 
1.941889 2.342917 
1.942022 2.343319 
1.942156 2.343717 
1.942289 2.344113 
1.942422 2.344507 
1.942555 2.344898 
1.942688 2.345286 
1.942821 2.345672 
1.942954 2.346055 
1.943087 2.346435 
1.943219 2.346813 
1.943352 2.347188 
1.943485 2.347561 
1.943617 2.347931 
1.943750 2.348299 
1.943882 2.348664 
1.944015 2.349026 
1.944147 2.349386 
1.944279 2.349743 
1.944411 2.350097 
1.944543 2.350449 
1.944675 2.350798 
1.944807 2.351145 
1.944939 2.351489 
1.945071 2.351830 
1.945203 2.352169 
1.945334 2.352505 
1.945466 2.352838 
1.945598 2.353169 
1.945729 2.353497 
1.945861 2.353823 
1.945992 2.354146 
1.946123 2.354466 
1.946254 2.354783 
1.946386 2.355098 
1.946517 2.355411 
1.946648 2.355720 
1.946779 2.356027 
1.946910 2.356332 
1.947041 2.356633 
1.947172 2.356932 
1.947302 2.357229 
1.947433 2.357523 
1.947564 2.357814 
1.947694 2.358102 
1.947825 2.358388 
1.947955 2.358671 
1.948086 2.358951 
1.948216 2.359229 
1.948346 2.359504 
1.948476 2.359777 
1.948607 2.360046 
1.948737 2.360313 
1.948867 2.360578 
1.948997 2.360839 
1.949127 2.361098 
1.949257 2.361355 
1.949386 2.361608 
1.949516 2.361927 
1.949646 2.362414 
1.949776 2.362897 
1.949905 2.363379 
1.950035 2.363858 
1.950164 2.364335 
1.950294 2.364809 
1.950423 2.365281 
1.950552 2.365750 
1.950682 2.366217 
1.950811 2.366682 
1.950940 2.367144 
1.951069 2.367604 
1.951198 2.368061 
1.951327 2.368516 
1.951456 2.368969 
1.951585 2.369419 
1.951714 2.369867 
1.951843 2.370312 
1.951972 2.370755 
1.952100 2.371195 
1.952229 2.371633 
1.952358 2.372068 
1.952486 2.372501 
1.952615 2.372932 
1.952743 2.373360 
1.952872 2.373785 
1.953000 2.374208 
1.953128 2.374629 
1.953256 2.375047 
1.953385 2.375462 
1.953513 2.375875 
1.953641 2.376285 
1.953769 2.376693 
1.953896 2.377098 
1.954024 2.377501 
1.954152 2.377901 
1.954279 2.378298 
1.954407 2.378693 
1.954534 2.379085 
1.954662 2.379475 
1.954789 2.379862 
1.954916 2.380247 
1.955044 2.380629 
1.955171 2.381008 
1.955298 2.381385 
1.955425 2.381759 
1.955552 2.382131 
1.955679 2.382500 
1.955805 2.382866 
1.955932 2.383230 
1.956059 2.383591 
1.956185 2.383950 
1.956312 2.384306 
1.956438 2.384659 
1.956565 2.385010 
1.956691 2.385359 
1.956817 2.385704 
1.956943 2.386047 
1.957069 2.386388 
1.957196 2.386725 
1.957321 2.387061 
1.957447 2.387393 
1.957573 2.387723 
1.957699 2.388051 
1.957825 2.388375 
1.957950 2.388697 
1.958076 2.389017 
1.958201 2.389334 
1.958327 2.389648 
1.958452 2.389960 
1.958578 2.390269 
1.958703 2.390575 
1.958828 2.390879 
1.958953 2.391180 
1.959078 2.391478 
1.959203 2.391774 
1.959328 2.392067 
1.959453 2.392358 
1.959578 2.392646 
1.959703 2.392931 
1.959827 2.393214 
1.959952 2.393494 
1.960077 2.393771 
1.960201 2.394046 
1.960326 2.394318 
1.960450 2.394587 
1.960574 2.394854 
1.960699 2.395118 
1.960823 2.395380 
1.960947 2.395638 
1.961071 2.395895 
1.961195 2.396148 
1.961319 2.396399 
1.961443 2.396647 
1.961567 2.396893 
1.961691 2.397135 
1.961815 2.397381 
1.961938 2.397865 
1.962062 2.398347 
1.962185 2.398826 
1.962309 2.399303 
1.962432 2.399777 
1.962556 2.400249 
1.962679 2.400719 
1.962802 2.401187 
1.962926 2.401652 
1.963049 2.402114 
1.963172 2.402574 
1.963295 2.403032 
1.963418 2.403487 
1.963541 2.403940 
1.963664 2.404391 
1.963787 2.404839 
1.963910 2.405285 
1.964032 2.405728 
1.964155 2.406169 
1.964278 2.406608 
1.964400 2.407044 
1.964523 2.407478 
1.964645 2.407909 
1.964768 2.408338 
1.964890 2.408764 
1.965013 2.409188 
1.965135 2.409609 
1.965257 2.410029 
1.965379 2.410445 
1.965501 2.410859 
1.965623 2.411271 
1.965746 2.411680 
1.965867 2.412087 
1.965989 2.412491 
1.966111 2.412893 
1.966233 2.413293 
1.966355 2.413690 
1.966477 2.414084 
1.966598 2.414476 
1.966720 2.414866 
1.966842 2.415253 
1.966963 2.415637 
1.967085 2.416019 
1.967206 2.416399 
1.967327 2.416776 
1.967449 2.417151 
1.967570 2.417523 
1.967691 2.417892 
1.967813 2.418260 
1.967934 2.418624 
1.968055 2.418986 
1.968176 2.419346 
1.968297 2.419703 
1.968418 2.420058 
1.968539 2.420410 
1.968660 2.420759 
1.968781 2.421106 
1.968901 2.421451 
1.969022 2.421793 
1.969143 2.422132 
1.969264 2.422469 
1.969384 2.422803 
1.969505 2.423135 
1.969625 2.423464 
1.969746 2.423791 
1.969866 2.424115 
1.969986 2.424436 
1.970107 2.424755 
1.970227 2.425071 
1.970347 2.425384 
1.970467 2.425695 
1.970587 2.426003 
1.970707 2.426309 
1.970827 2.426612 
1.970947 2.426912 
1.971066 2.427210 
1.971186 2.427505 
1.971305 2.427798 
1.971425 2.428088 
1.971544 2.428375 
1.971664 2.428660 
1.971783 2.428942 
1.971902 2.429221 
1.972022 2.429498 
1.972141 2.429772 
1.972260 2.430044 
1.972379 2.430313 
1.972498 2.430579 
1.972617 2.430842 
1.972736 2.431103 
1.972854 2.431362 
1.972973 2.431617 
1.973092 2.431871 
1.973210 2.432121 
1.973329 2.432369 
1.973447 2.432614 
1.973566 2.432856 
1.973684 2.433096 
1.973802 2.433333 
1.973921 2.433568 
1.974039 2.433800 
1.974157 2.434029 
1.974275 2.434480 
1.974393 2.434960 
1.974511 2.435438 
1.974629 2.435913 
1.974747 2.436386 
1.974864 2.436857 
1.974982 2.437325 
1.975100 2.437791 
1.975217 2.438255 
1.975335 2.438716 
1.975452 2.439175 
1.975570 2.439631 
1.975687 2.440085 
1.975805 2.440537 
1.975922 2.440986 
1.976039 2.441433 
1.976156 2.441878 
1.976273 2.442320 
1.976390 2.442760 
1.976507 2.443197 
1.976624 2.443632 
1.976741 2.444064 
1.976858 2.444494 
1.976975 2.444922 
1.977091 2.445347 
1.977208 2.445770 
1.977325 2.446191 
1.977441 2.446609 
1.977558 2.447024 
1.977674 2.447437 
1.977790 2.447848 
1.977907 2.448256 
1.978023 2.448662 
1.978139 2.449066 
1.978255 2.449467 
1.978372 2.449865 
1.978488 2.450261 
1.978604 2.450655 
1.978720 2.451046 
1.978836 2.451435 
1.978952 2.451821 
1.979067 2.452205 
1.979183 2.452587 
1.979299 2.452966 
1.979415 2.453342 
1.979530 2.453716 
1.979646 2.454088 
1.979761 2.454457 
1.979877 2.454823 
1.979992 2.455188 
1.980108 2.455549 
1.980223 2.455908 
1.980338 2.456265 
1.980453 2.456619 
1.980569 2.456971 
1.980684 2.457320 
1.980799 2.457667 
1.980914 2.458011 
1.981029 2.458353 
1.981144 2.458692 
1.981259 2.459029 
1.981374 2.459363 
1.981489 2.459695 
1.981603 2.460024 
1.981718 2.460351 
1.981833 2.460675 
1.981947 2.460997 
1.982062 2.461316 
1.982176 2.461633 
1.982291 2.461947 
1.982405 2.462259 
1.982520 2.462568 
1.982634 2.462875 
1.982749 2.463179 
1.982863 2.463480 
1.982977 2.463779 
1.983091 2.464076 
1.983206 2.464370 
1.983320 2.464661 
1.983434 2.464950 
1.983548 2.465237 
1.983662 2.465520 
1.983776 2.465802 
1.983890 2.466080 
1.984004 2.466357 
1.984117 2.466630 
1.984231 2.466901 
1.984345 2.467170 
1.984459 2.467436 
1.984572 2.467699 
1.984686 2.467960 
1.984800 2.468218 
1.984913 2.468474 
1.985027 2.468727 
1.985140 2.468978 
1.985254 2.469226 
1.985367 2.469471 
1.985480 2.469714 
1.985594 2.469954 
1.985707 2.470192 
1.985820 2.470427 
1.985933 2.470659 
1.986046 2.470889 
1.986160 2.471116 
1.986273 2.471341 
1.986385 2.471562 
1.986498 2.471782 
1.986611 2.472120 
1.986724 2.472600 
1.986837 2.473078 
1.986949 2.473554 
1.987062 2.474027 
1.987174 2.474498 
1.987287 2.474967 
1.987399 2.475433 
1.987512 2.475897 
1.987624 2.476359 
1.987736 2.476818 
1.987848 2.477274 
1.987960 2.477729 
1.988072 2.478181 
1.988184 2.478630 
1.988296 2.479078 
1.988408 2.479523 
1.988520 2.479965 
1.988632 2.480405 
1.988743 2.480843 
1.988855 2.481278 
1.988967 2.481711 
1.989078 2.482142 
1.989190 2.482570 
1.989301 2.482995 
1.989413 2.483419 
1.989524 2.483840 
1.989635 2.484258 
1.989746 2.484674 
1.989858 2.485088 
1.989969 2.485499 
1.990080 2.485908 
1.990191 2.486315 
1.990302 2.486719 
1.990413 2.487120 
1.990523 2.487519 
1.990634 2.487916 
1.990745 2.488310 
1.990856 2.488702 
1.990966 2.489092 
1.991077 2.489479 
1.991187 2.489863 
1.991298 2.490246 
1.991408 2.490625 
1.991519 2.491003 
1.991629 2.491377 
1.991739 2.491750 
1.991849 2.492120 
1.991960 2.492487 
1.992070 2.492852 
1.992180 2.493215 
1.992290 2.493575 
1.992400 2.493933 
1.992510 2.494288 
1.992620 2.494641 
1.992729 2.494991 
1.992839 2.495339 
1.992949 2.495684 
1.993058 2.496027 
1.993168 2.496367 
1.993278 2.496705 
1.993387 2.497041 
1.993497 2.497374 
1.993606 2.497704 
1.993715 2.498032 
1.993825 2.498358 
1.993934 2.498681 
1.994043 2.499002 
1.994153 2.499320 
1.994262 2.499635 
1.994371 2.499949 
1.994480 2.500259 
1.994589 2.500567 
1.994698 2.500873 
1.994807 2.501176 
1.994916 2.501477 
1.995024 2.501775 
1.995133 2.502071 
1.995242 2.502364 
1.995351 2.502654 
1.995459 2.502942 
1.995568 2.503228 
1.995676 2.503511 
1.995785 2.503792 
1.995893 2.504070 
1.996002 2.504345 
1.996110 2.504618 
1.996219 2.504889 
1.996327 2.505157 
1.996435 2.505422 
1.996543 2.505685 
1.996651 2.505946 
1.996760 2.506204 
1.996868 2.506459 
1.996976 2.506712 
1.997084 2.506962 
1.997192 2.507210 
1.997300 2.507455 
1.997407 2.507698 
1.997515 2.507938 
1.997623 2.508176 
1.997731 2.508411 
1.997839 2.508643 
1.997946 2.508873 
1.998054 2.509101 
1.998161 2.509326 
1.998269 2.509548 
1.998377 2.509768 
1.998484 2.509985 
1.998591 2.510200 
1.998699 2.510412 
1.998806 2.510621 
1.998914 2.510828 
1.999021 2.511150 
1.999128 2.511628 
1.999235 2.512104 
1.999342 2.512578 
1.999450 2.513049 
1.999557 2.513519 
1.999664 2.513985 
1.999771 2.514450 
1.999878 2.514913 
1.999985 2.515373 
2.000092 2.515831 
2.000199 2.516287 
2.000305 2.516740 
2.000412 2.517191 
2.000519 2.517640 
2.000626 2.518087 
2.000732 2.518531 
2.000839 2.518973 
2.000946 2.519413 
2.001052 2.519851 
2.001159 2.520286 
2.001265 2.520719 
2.001372 2.521150 
2.001478 2.521578 
2.001585 2.522004 
2.001691 2.522428 
2.001798 2.522849 
2.001904 2.523269 
2.002010 2.523685 
2.002117 2.524100 
2.002223 2.524512 
2.002329 2.524921 
2.002435 2.525328 
2.002541 2.525733 
2.002647 2.526136 
2.002753 2.526535 
2.002859 2.526933 
2.002964 2.527328 
2.003070 2.527721 
2.003176 2.528111 
2.003281 2.528499 
2.003387 2.528884 
2.003493 2.529267 
2.003598 2.529648 
2.003703 2.530026 
2.003809 2.530402 
2.003914 2.530775 
2.004019 2.531146 
2.004125 2.531514 
2.004230 2.531880 
2.004335 2.532244 
2.004440 2.532605 
2.004545 2.532963 
2.004650 2.533319 
2.004755 2.533673 
2.004860 2.534024 
2.004964 2.534373 
2.005069 2.534720 
2.005174 2.535064 
2.005279 2.535405 
2.005383 2.535744 
2.005488 2.536081 
2.005592 2.536415 
2.005697 2.536747 
2.005801 2.537076 
2.005905 2.537403 
2.006010 2.537727 
2.006114 2.538049 
2.006218 2.538368 
2.006322 2.538685 
2.006426 2.538999 
2.006531 2.539311 
2.006635 2.539621 
2.006739 2.539928 
2.006842 2.540232 
2.006946 2.540534 
2.007050 2.540834 
2.007154 2.541131 
2.007258 2.541425 
2.007361 2.541717 
2.007465 2.542007 
2.007569 2.542294 
2.007672 2.542579 
2.007776 2.542861 
2.007879 2.543141 
2.007982 2.543418 
2.008086 2.543692 
2.008189 2.543965 
2.008292 2.544234 
2.008396 2.544502 
2.008499 2.544766 
2.008602 2.545028 
2.008705 2.545288 
2.008808 2.545545 
2.008911 2.545800 
2.009014 2.546052 
2.009117 2.546302 
2.009220 2.546549 
2.009323 2.546794 
2.009425 2.547036 
2.009528 2.547276 
2.009631 2.547513 
2.009733 2.547747 
2.009836 2.547979 
2.009939 2.548209 
2.010041 2.548436 
2.010144 2.548661 
2.010246 2.548883 
2.010348 2.549102 
2.010451 2.549319 
2.010553 2.549534 
2.010655 2.549746 
2.010758 2.549955 
2.010860 2.550162 
2.010962 2.550366 
2.011064 2.550568 
2.011166 2.550768 
2.011268 2.550964 
2.011370 2.551159 
2.011472 2.551499 
2.011574 2.551974 
2.011676 2.552448 
2.011778 2.552919 
2.011880 2.553388 
2.011981 2.553855 
2.012083 2.554320 
2.012185 2.554782 
2.012286 2.555243 
2.012388 2.555701 
2.012489 2.556157 
2.012591 2.556610 
2.012692 2.557061 
2.012794 2.557510 
2.012895 2.557957 
2.012997 2.558402 
2.013098 2.558844 
2.013199 2.559284 
2.013301 2.559722 
2.013402 2.560158 
2.013503 2.560591 
2.013604 2.561022 
2.013705 2.561451 
2.013806 2.561878 
2.013907 2.562302 
2.014008 2.562724 
2.014109 2.563144 
2.014210 2.563561 
2.014311 2.563976 
2.014412 2.564389 
2.014513 2.564800 
2.014614 2.565208 
2.014715 2.565614 
2.014815 2.566018 
2.014916 2.566420 
2.015017 2.566819 
2.015117 2.567216 
2.015218 2.567610 
2.015318 2.568003 
2.015419 2.568392 
2.015520 2.568780 
2.015620 2.569165 
2.015720 2.569548 
2.015821 2.569929 
2.015921 2.570308 
2.016022 2.570684 
2.016122 2.571057 
2.016222 2.571429 
2.016322 2.571798 
2.016423 2.572165 
2.016523 2.572529 
2.016623 2.572891 
2.016723 2.573251 
2.016823 2.573608 
2.016923 2.573963 
2.017023 2.574316 
2.017123 2.574666 
2.017223 2.575014 
2.017323 2.575360 
2.017423 2.575703 
2.017523 2.576044 
2.017623 2.576382 
2.017723 2.576719 
2.017823 2.577052 
2.017922 2.577384 
2.018022 2.577713 
2.018122 2.578039 
2.018222 2.578363 
2.018321 2.578685 
2.018421 2.579004 
2.018520 2.579321 
2.018620 2.579635 
2.018719 2.579947 
2.018818 2.580256 
2.018918 2.580563 
2.019017 2.580867 
2.019116 2.581169 
2.019215 2.581469 
2.019314 2.581766 
2.019413 2.582060 
2.019512 2.582352 
2.019611 2.582642 
2.019710 2.582929 
2.019809 2.583214 
2.019908 2.583496 
2.020007 2.583775 
2.020105 2.584053 
2.020204 2.584327 
2.020303 2.584600 
2.020401 2.584869 
2.020500 2.585137 
2.020598 2.585401 
2.020697 2.585664 
2.020795 2.585924 
2.020893 2.586181 
2.020992 2.586436 
2.021090 2.586688 
2.021188 2.586938 
2.021286 2.587186 
2.021384 2.587431 
2.021482 2.587673 
2.021581 2.587913 
2.021678 2.588150 
2.021776 2.588385 
2.021874 2.588618 
2.021972 2.588848 
2.022070 2.589075 
2.022168 2.589300 
2.022265 2.589523 
2.022363 2.589743 
2.022461 2.589960 
2.022558 2.590175 
2.022656 2.590388 
2.022753 2.590598 
2.022851 2.590805 
2.022948 2.591010 
2.023046 2.591213 
2.023143 2.591413 
2.023240 2.591610 
2.023337 2.591805 
2.023435 2.591998 
2.023532 2.592188 
2.023629 2.592375 
2.023726 2.592560 
2.023823 2.592743 
2.023920 2.593007 
2.024017 2.593482 
2.024114 2.593955 
2.024211 2.594426 
2.024308 2.594894 
2.024404 2.595361 
2.024501 2.595825 
2.024598 2.596287 
2.024694 2.596747 
2.024791 2.597204 
2.024888 2.597660 
2.024984 2.598113 
2.025081 2.598564 
2.025177 2.599013 
2.025274 2.599459 
2.025370 2.599903 
2.025466 2.600345 
2.025563 2.600785 
2.025659 2.601223 
2.025755 2.601658 
2.025851 2.602091 
2.025948 2.602522 
2.026044 2.602951 
2.026140 2.603377 
2.026236 2.603801 
2.026332 2.604223 
2.026428 2.604643 
2.026524 2.605060 
2.026620 2.605476 
2.026715 2.605889 
2.026811 2.606299 
2.026907 2.606708 
2.027003 2.607114 
2.027099 2.607518 
2.027194 2.607919 
2.027290 2.608319 
2.027385 2.608716 
2.027481 2.609111 
2.027577 2.609503 
2.027672 2.609893 
2.027768 2.610281 
2.027863 2.610667 
2.027958 2.611050 
2.028054 2.611431 
2.028149 2.611810 
2.028244 2.612187 
2.028340 2.612561 
2.028435 2.612933 
2.028530 2.613303 
2.028625 2.613670 
2.028720 2.614035 
2.028815 2.614398 
2.028911 2.614758 
2.029006 2.615116 
2.029101 2.615472 
2.029196 2.615826 
2.029290 2.616177 
2.029385 2.616526 
2.029480 2.616872 
2.029575 2.617216 
2.029670 2.617558 
2.029765 2.617898 
2.029859 2.618235 
2.029954 2.618570 
2.030049 2.618902 
2.030143 2.619233 
2.030238 2.619560 
2.030333 2.619886 
2.030427 2.620209 
2.030522 2.620530 
2.030616 2.620848 
2.030711 2.621165 
2.030805 2.621478 
2.030900 2.621790 
2.030994 2.622099 
2.031088 2.622406 
2.031183 2.622710 
2.031277 2.623012 
2.031371 2.623312 
2.031465 2.623609 
2.031560 2.623904 
2.031654 2.624196 
2.031748 2.624486 
2.031842 2.624774 
2.031936 2.625059 
2.032030 2.625342 
2.032124 2.625623 
2.032218 2.625901 
2.032312 2.626177 
2.032406 2.626451 
2.032500 2.626722 
2.032594 2.626990 
2.032688 2.627257 
2.032782 2.627520 
2.032876 2.627782 
2.032970 2.628041 
2.033063 2.628298 
2.033157 2.628552 
2.033251 2.628804 
2.033345 2.629053 
2.033438 2.629300 
2.033532 2.629545 
2.033626 2.629787 
2.033719 2.630027 
2.033813 2.630264 
2.033906 2.630499 
2.034000 2.630731 
2.034093 2.630961 
2.034187 2.631189 
2.034280 2.631414 
2.034373 2.631636 
2.034467 2.631856 
2.034560 2.632074 
2.034653 2.632289 
2.034746 2.632501 
2.034839 2.632711 
2.034932 2.632919 
2.035025 2.633124 
2.035118 2.633326 
2.035211 2.633527 
2.035304 2.633724 
2.035397 2.633919 
2.035490 2.634112 
2.035583 2.634302 
2.035675 2.634490 
2.035768 2.634675 
2.035861 2.634857 
2.035953 2.635038 
2.036046 2.635215 
2.036138 2.635390 
2.036231 2.635563 
2.036323 2.635733 
2.036415 2.635970 
2.036508 2.636446 
2.036600 2.636919 
2.036692 2.637390 
2.036785 2.637858 
2.036877 2.638325 
2.036969 2.638789 
2.037061 2.639252 
2.037153 2.639712 
2.037245 2.640169 
2.037337 2.640625 
2.037429 2.641078 
2.037521 2.641530 
2.037612 2.641979 
2.037704 2.642425 
2.037796 2.642870 
2.037888 2.643312 
2.037979 2.643753 
2.038071 2.644191 
2.038163 2.644626 
2.038254 2.645060 
2.038346 2.645491 
2.038437 2.645920 
2.038529 2.646347 
2.038620 2.646772 
2.038711 2.647194 
2.038803 2.647614 
2.038894 2.648032 
2.038985 2.648448 
2.039076 2.648862 
2.039168 2.649273 
2.039259 2.649682 
2.039350 2.650089 
2.039441 2.650493 
2.039532 2.650895 
2.039623 2.651295 
2.039714 2.651693 
2.039805 2.652089 
2.039896 2.652482 
2.039986 2.652873 
2.040077 2.653262 
2.040168 2.653648 
2.040259 2.654032 
2.040349 2.654414 
2.040440 2.654794 
2.040531 2.655171 
2.040621 2.655547 
2.040712 2.655920 
2.040802 2.656290 
2.040893 2.656658 
2.040983 2.657025 
2.041073 2.657388 
2.041164 2.657750 
2.041254 2.658109 
2.041344 2.658466 
2.041435 2.658821 
2.041525 2.659173 
2.041615 2.659523 
2.041705 2.659871 
2.041795 2.660216 
2.041885 2.660559 
2.041976 2.660900 
2.042066 2.661239 
2.042156 2.661575 
2.042246 2.661909 
2.042335 2.662241 
2.042425 2.662570 
2.042515 2.662897 
2.042605 2.663222 
2.042695 2.663544 
2.042785 2.663864 
2.042874 2.664182 
2.042964 2.664498 
2.043054 2.664811 
2.043143 2.665122 
2.043233 2.665430 
2.043322 2.665736 
2.043412 2.666040 
2.043502 2.666342 
2.043591 2.666641 
2.043680 2.666938 
2.043770 2.667232 
2.043859 2.667524 
2.043949 2.667814 
2.044038 2.668102 
2.044127 2.668387 
2.044216 2.668670 
2.044306 2.668950 
2.044395 2.669228 
2.044484 2.669504 
2.044573 2.669777 
2.044662 2.670048 
2.044751 2.670317 
2.044840 2.670583 
2.044930 2.670847 
2.045019 2.671109 
2.045107 2.671368 
2.045196 2.671625 
2.045285 2.671880 
2.045374 2.672132 
2.045463 2.672382 
2.045552 2.672629 
2.045641 2.672874 
2.045730 2.673117 
2.045818 2.673357 
2.045907 2.673595 
2.045996 2.673830 
2.046084 2.674064 
2.046173 2.674294 
2.046262 2.674523 
2.046350 2.674749 
2.046439 2.674972 
2.046527 2.675193 
2.046616 2.675412 
2.046704 2.675629 
2.046793 2.675843 
2.046881 2.676054 
2.046970 2.676263 
2.047058 2.676470 
2.047146 2.676675 
2.047235 2.676877 
2.047323 2.677076 
2.047411 2.677274 
2.047500 2.677468 
2.047588 2.677661 
2.047676 2.677851 
2.047764 2.678038 
2.047852 2.678223 
2.047941 2.678406 
2.048029 2.678586 
2.048117 2.678764 
2.048205 2.678940 
2.048293 2.679113 
2.048381 2.679283 
2.048469 2.679451 
2.048557 2.679617 
2.048645 2.679780 
2.048733 2.679941 
2.048821 2.680100 
2.048909 2.680256 
2.048997 2.680666 
2.049084 2.681140 
2.049172 2.681613 
2.049260 2.682083 
2.049348 2.682551 
2.049436 2.683018 
2.049523 2.683482 
2.049611 2.683944 
2.049699 2.684404 
2.049786 2.684862 
2.049874 2.685317 
2.049962 2.685771 
2.050049 2.686222 
2.050137 2.686671 
2.050224 2.687118 
2.050312 2.687562 
2.050399 2.688005 
2.050486 2.688445 
2.050574 2.688883 
2.050661 2.689319 
2.050748 2.689752 
2.050835 2.690184 
2.050922 2.690613 
2.051009 2.691040 
2.051096 2.691464 
2.051184 2.691887 
2.051270 2.692307 
2.051357 2.692725 
2.051444 2.693141 
2.051531 2.693555 
2.051618 2.693966 
2.051705 2.694375 
2.051791 2.694782 
2.051878 2.695187 
2.051965 2.695590 
2.052051 2.695990 
2.052138 2.696388 
2.052225 2.696784 
2.052311 2.697177 
2.052398 2.697568 
2.052484 2.697957 
2.052570 2.698344 
2.052657 2.698729 
2.052743 2.699111 
2.052829 2.699491 
2.052916 2.699869 
2.053002 2.700244 
2.053088 2.700618 
2.053174 2.700989 
2.053260 2.701358 
2.053346 2.701724 
2.053432 2.702088 
2.053518 2.702450 
2.053604 2.702810 
2.053690 2.703167 
2.053776 2.703523 
2.053862 2.703876 
2.053948 2.704226 
2.054033 2.704575 
2.054119 2.704921 
2.054205 2.705264 
2.054291 2.705606 
2.054376 2.705945 
2.054462 2.706282 
2.054547 2.706617 
2.054633 2.706949 
2.054718 2.707279 
2.054804 2.707607 
2.054889 2.707933 
2.054975 2.708256 
2.055060 2.708577 
2.055145 2.708896 
2.055231 2.709212 
2.055316 2.709526 
2.055401 2.709838 
2.055486 2.710147 
2.055571 2.710455 
2.055657 2.710760 
2.055742 2.711062 
2.055827 2.711362 
2.055912 2.711660 
2.055997 2.711956 
2.056082 2.712249 
2.056167 2.712540 
2.056252 2.712829 
2.056336 2.713115 
2.056421 2.713399 
2.056506 2.713681 
2.056591 2.713961 
2.056675 2.714238 
2.056760 2.714513 
2.056845 2.714785 
2.056930 2.715055 
2.057014 2.715323 
2.057099 2.715589 
2.057183 2.715852 
2.057268 2.716113 


==> data/BUSineA10M40kK1024uxinv.dat <==
0.000000 1.591559 
0.002000 1.590056 
0.004000 1.588555 
0.006000 1.587056 
0.008000 1.585560 
0.010000 1.584066 
0.012000 1.582574 
0.014000 1.581081 
0.016000 1.579585 
0.018000 1.578091 
0.020000 1.576599 
0.022000 1.575110 
0.024000 1.573623 
0.026000 1.572138 
0.028000 1.570649 
0.030000 1.569159 
0.032000 1.567672 
0.034000 1.566188 
0.036000 1.564705 
0.038000 1.563226 
0.040000 1.561746 
0.042000 1.560261 
0.044000 1.558779 
0.046000 1.557299 
0.048000 1.555822 
0.050000 1.554347 
0.052000 1.552874 
0.054000 1.551397 
0.056000 1.549920 
0.058000 1.548444 
0.060000 1.546972 
0.062000 1.545501 
0.064000 1.544034 
0.066000 1.542566 
0.068000 1.541093 
0.070000 1.539623 
0.072000 1.538155 
0.074000 1.536689 
0.076000 1.535226 
0.078000 1.533765 
0.080000 1.532299 
0.082000 1.530833 
0.084000 1.529370 
0.086000 1.527909 
0.088000 1.526451 
0.090000 1.524995 
0.092000 1.523538 
0.094000 1.522077 
0.096000 1.520618 
0.098000 1.519162 
0.100000 1.517709 
0.102000 1.516257 
0.104000 1.514809 
0.106000 1.513352 
0.108000 1.511898 
0.110000 1.510447 
0.112000 1.508998 
0.114000 1.507552 
0.116000 1.506108 
0.118000 1.504660 
0.120000 1.503211 
0.122000 1.501764 
0.124000 1.500320 
0.126000 1.498878 
0.128000 1.497439 
0.130000 1.495999 
0.132000 1.494554 
0.134000 1.493112 
0.136000 1.491673 
0.138000 1.490236 
0.140000 1.488802 
0.142000 1.487369 
0.144000 1.485930 
0.146000 1.484492 
0.148000 1.483057 
0.150000 1.481625 
0.152000 1.480196 
0.154000 1.478769 
0.156000 1.477336 
0.158000 1.475903 
0.160000 1.474473 
0.162000 1.473046 
0.164000 1.471621 
0.166000 1.470199 
0.168000 1.468773 
0.170000 1.467345 
0.172000 1.465919 
0.174000 1.464497 
0.176000 1.463077 
0.178000 1.461660 
0.180000 1.460240 
0.182000 1.458817 
0.184000 1.457396 
0.186000 1.455978 
0.188000 1.454563 
0.190000 1.453151 
0.192000 1.451738 
0.194000 1.450319 
0.196000 1.448903 
0.198000 1.447490 
0.200000 1.446079 
0.202000 1.444672 
0.204000 1.443265 
0.206000 1.441851 
0.208000 1.440440 
0.210000 1.439032 
0.212000 1.437626 
0.214000 1.436223 
0.216000 1.434823 
0.218000 1.433413 
0.220000 1.432007 
0.222000 1.430603 
0.224000 1.429202 
0.226000 1.427804 
0.228000 1.426409 
0.230000 1.425005 
0.232000 1.423603 
0.234000 1.422204 
0.236000 1.420808 
0.238000 1.419414 
0.240000 1.418024 
0.242000 1.416626 
0.244000 1.415229 
0.246000 1.413834 
0.248000 1.412443 
0.250000 1.411054 
0.252000 1.409669 
0.254000 1.408276 
0.256000 1.406883 
0.258000 1.405493 
0.260000 1.404107 
0.262000 1.402723 
0.264000 1.401342 
0.266000 1.399954 
0.268000 1.398566 
0.270000 1.397181 
0.272000 1.395799 
0.274000 1.394420 
0.276000 1.393044 
0.278000 1.391661 
0.280000 1.390278 
0.282000 1.388898 
0.284000 1.387520 
0.286000 1.386146 
0.288000 1.384775 
0.290000 1.383396 
0.292000 1.382018 
0.294000 1.380642 
0.296000 1.379270 
0.298000 1.377900 
0.300000 1.376534 
0.302000 1.375160 
0.304000 1.373786 
0.306000 1.372415 
0.308000 1.371047 
0.310000 1.369683 
0.312000 1.368321 
0.314000 1.366951 
0.316000 1.365582 
0.318000 1.364215 
0.320000 1.362853 
0.322000 1.361493 
0.324000 1.360136 
0.326000 1.358769 
0.328000 1.357405 
0.330000 1.356044 
0.332000 1.354686 
0.334000 1.353331 
0.336000 1.351978 
0.338000 1.350615 
0.340000 1.349256 
0.342000 1.347899 
0.344000 1.346546 
0.346000 1.345196 
0.348000 1.343847 
0.350000 1.342489 
0.352000 1.341134 
0.354000 1.339782 
0.356000 1.338433 
0.358000 1.337088 
0.360000 1.335742 
0.362000 1.334389 
0.364000 1.333038 
0.366000 1.331691 
0.368000 1.330348 
0.370000 1.329008 
0.372000 1.327664 
0.374000 1.326315 
0.376000 1.324970 
0.378000 1.323628 
0.380000 1.322289 
0.382000 1.320954 
0.384000 1.319613 
0.386000 1.318269 
0.388000 1.316928 
0.390000 1.315591 
0.392000 1.314257 
0.394000 1.312927 
0.396000 1.311588 
0.398000 1.310248 
0.400000 1.308912 
0.402000 1.307580 
0.404000 1.306251 
0.406000 1.304926 
0.408000 1.303588 
0.410000 1.302254 
0.412000 1.300923 
0.414000 1.299595 
0.416000 1.298271 
0.418000 1.296949 
0.420000 1.295615 
0.422000 1.294285 
0.424000 1.292959 
0.426000 1.291637 
0.428000 1.290318 
0.430000 1.288996 
0.432000 1.287668 
0.434000 1.286343 
0.436000 1.285021 
0.438000 1.283704 
0.440000 1.282390 
0.442000 1.281069 
0.444000 1.279746 
0.446000 1.278425 
0.448000 1.277109 
0.450000 1.275796 
0.452000 1.274487 
0.454000 1.273168 
0.456000 1.271849 
0.458000 1.270534 
0.460000 1.269222 
0.462000 1.267914 
0.464000 1.266609 
0.466000 1.265291 
0.468000 1.263977 
0.470000 1.262667 
0.472000 1.261360 
0.474000 1.260058 
0.476000 1.258752 
0.478000 1.257439 
0.480000 1.256130 
0.482000 1.254825 
0.484000 1.253523 
0.486000 1.252226 
0.488000 1.250921 
0.490000 1.249613 
0.492000 1.248308 
0.494000 1.247008 
0.496000 1.245711 
0.498000 1.244419 
0.500000 1.243113 
0.502000 1.241810 
0.504000 1.240511 
0.506000 1.239215 
0.508000 1.237924 
0.510000 1.236633 
0.512000 1.235330 
0.514000 1.234032 
0.516000 1.232738 
0.518000 1.231447 
0.520000 1.230161 
0.522000 1.228869 
0.524000 1.227572 
0.526000 1.226278 
0.528000 1.224989 
0.530000 1.223703 
0.532000 1.222422 
0.534000 1.221129 
0.536000 1.219837 
0.538000 1.218548 
0.540000 1.217264 
0.542000 1.215984 
0.544000 1.214705 
0.546000 1.213413 
0.548000 1.212126 
0.550000 1.210842 
0.552000 1.209563 
0.554000 1.208288 
0.556000 1.207008 
0.558000 1.205721 
0.560000 1.204438 
0.562000 1.203160 
0.564000 1.201886 
0.566000 1.200616 
0.568000 1.199334 
0.570000 1.198052 
0.572000 1.196774 
0.574000 1.195501 
0.576000 1.194232 
0.578000 1.192964 
0.580000 1.191683 
0.582000 1.190406 
0.584000 1.189134 
0.586000 1.187865 
0.588000 1.186602 
0.590000 1.185331 
0.592000 1.184055 
0.594000 1.182783 
0.596000 1.181516 
0.598000 1.180253 
0.600000 1.178995 
0.602000 1.177722 
0.604000 1.176450 
0.606000 1.175184 
0.608000 1.173922 
0.610000 1.172664 
0.612000 1.171405 
0.614000 1.170134 
0.616000 1.168868 
0.618000 1.167607 
0.620000 1.166350 
0.622000 1.165098 
0.624000 1.163835 
0.626000 1.162570 
0.628000 1.161309 
0.630000 1.160053 
0.632000 1.158801 
0.634000 1.157553 
0.636000 1.156288 
0.638000 1.155028 
0.640000 1.153772 
0.642000 1.152521 
0.644000 1.151275 
0.646000 1.150023 
0.648000 1.148763 
0.650000 1.147508 
0.652000 1.146257 
0.654000 1.145012 
0.656000 1.143771 
0.658000 1.142515 
0.660000 1.141260 
0.662000 1.140010 
0.664000 1.138765 
0.666000 1.137525 
0.668000 1.136284 
0.670000 1.135029 
0.672000 1.133779 
0.674000 1.132535 
0.676000 1.131295 
0.677999 1.130060 
0.679994 1.128818 
0.681985 1.127574 
0.683971 1.126338 
0.685953 1.125110 
0.687930 1.123889 
0.689904 1.122676 
0.691872 1.121446 
0.693837 1.120223 
0.695797 1.119008 
0.697752 1.117801 
0.699704 1.116601 
0.701651 1.115402 
0.703594 1.114192 
0.705532 1.112990 
0.707466 1.111795 
0.709396 1.110608 
0.711322 1.109429 
0.713243 1.108244 
0.715160 1.107054 
0.717073 1.105872 
0.718982 1.104697 
0.720886 1.103529 
0.722786 1.102369 
0.724682 1.101200 
0.726574 1.100029 
0.728462 1.098866 
0.730345 1.097710 
0.732225 1.096562 
0.734100 1.095420 
0.735971 1.094267 
0.737838 1.093115 
0.739700 1.091971 
0.741559 1.090833 
0.743413 1.089703 
0.745264 1.088580 
0.747110 1.087444 
0.748953 1.086310 
0.750791 1.085183 
0.752625 1.084064 
0.754455 1.082951 
0.756281 1.081845 
0.758103 1.080729 
0.759921 1.079612 
0.761735 1.078502 
0.763545 1.077399 
0.765351 1.076304 
0.767153 1.075215 
0.768951 1.074118 
0.770746 1.073018 
0.772536 1.071925 
0.774322 1.070838 
0.776104 1.069759 
0.777883 1.068686 
0.779657 1.067612 
0.781428 1.066527 
0.783195 1.065450 
0.784958 1.064379 
0.786717 1.063315 
0.788472 1.062258 
0.790223 1.061207 
0.791970 1.060137 
0.793714 1.059075 
0.795454 1.058019 
0.797190 1.056970 
0.798922 1.055928 
0.800651 1.054892 
0.802375 1.053847 
0.804096 1.052798 
0.805813 1.051757 
0.807527 1.050722 
0.809236 1.049694 
0.810942 1.048673 
0.812644 1.047654 
0.814343 1.046619 
0.816038 1.045592 
0.817729 1.044571 
0.819416 1.043556 
0.821100 1.042548 
0.822780 1.041547 
0.824457 1.040536 
0.826129 1.039521 
0.827799 1.038513 
0.829464 1.037511 
0.831126 1.036516 
0.832785 1.035527 
0.834439 1.034545 
0.836090 1.033545 
0.837738 1.032549 
0.839382 1.031560 
0.841023 1.030576 
0.842660 1.029600 
0.844293 1.028630 
0.845923 1.027661 
0.847549 1.026677 
0.849172 1.025699 
0.850791 1.024728 
0.852407 1.023762 
0.854020 1.022803 
0.855629 1.021851 
0.857234 1.020896 
0.858836 1.019929 
0.860435 1.018969 
0.862030 1.018014 
0.863622 1.017066 
0.865210 1.016124 
0.866795 1.015188 
0.868377 1.014249 
0.869955 1.013299 
0.871530 1.012354 
0.873101 1.011416 
0.874669 1.010484 
0.876234 1.009558 
0.877795 1.008638 
0.879353 1.007717 
0.880908 1.006782 
0.882460 1.005854 
0.884008 1.004931 
0.885553 1.004015 
0.887094 1.003104 
0.888632 1.002199 
0.890167 1.001298 
0.891699 1.000378 
0.893228 0.999464 
0.894753 0.998557 
0.896275 0.997655 
0.897794 0.996759 
0.899310 0.995869 
0.900822 0.994984 
0.902331 0.994083 
0.903838 0.993184 
0.905340 0.992290 
0.906840 0.991402 
0.908337 0.990520 
0.909830 0.989643 
0.911321 0.988773 
0.912808 0.987896 
0.914292 0.987010 
0.915773 0.986129 
0.917251 0.985254 
0.918726 0.984385 
0.920197 0.983521 
0.921666 0.982664 
0.923131 0.981812 
0.924594 0.980940 
0.926053 0.980072 
0.927510 0.979210 
0.928963 0.978353 
0.930413 0.977502 
0.931861 0.976656 
0.933305 0.975816 
0.934746 0.974974 
0.936185 0.974118 
0.937620 0.973267 
0.939052 0.972422 
0.940482 0.971582 
0.941908 0.970748 
0.943331 0.969919 
0.944752 0.969096 
0.946170 0.968264 
0.947584 0.967424 
0.948996 0.966590 
0.950405 0.965761 
0.951811 0.964937 
0.953214 0.964119 
0.954614 0.963307 
0.956011 0.962500 
0.957406 0.961680 
0.958797 0.960856 
0.960186 0.960037 
0.961572 0.959224 
0.962955 0.958416 
0.964335 0.957613 
0.965713 0.956815 
0.967087 0.956023 
0.968459 0.955219 
0.969828 0.954410 
0.971194 0.953606 
0.972558 0.952807 
0.973918 0.952013 
0.975276 0.951225 
0.976632 0.950441 
0.977984 0.949664 
0.979334 0.948878 
0.980681 0.948082 
0.982025 0.947292 
0.983366 0.946507 
0.984705 0.945727 
0.986041 0.944952 
0.987375 0.944182 
0.988706 0.943418 
0.990034 0.942653 
0.991359 0.941871 
0.992682 0.941094 
0.994002 0.940321 
0.995319 0.939554 
0.996634 0.938792 
0.997946 0.938035 
0.999256 0.937283 
1.000563 0.936536 
1.001867 0.935773 
1.003169 0.935008 
1.004468 0.934248 
1.005764 0.933493 
1.007058 0.932742 
1.008349 0.931997 
1.009638 0.931257 
1.010924 0.930522 
1.012208 0.929787 
1.013489 0.929033 
1.014768 0.928284 
1.016044 0.927540 
1.017317 0.926801 
1.018588 0.926067 
1.019857 0.925337 
1.021123 0.924613 
1.022386 0.923893 
1.023647 0.923167 
1.024906 0.922428 
1.026162 0.921695 
1.027415 0.920966 
1.028666 0.920242 
1.029915 0.919523 
1.031161 0.918808 
1.032405 0.918099 
1.033646 0.917394 
1.034885 0.916679 
1.036122 0.915955 
1.037356 0.915236 
1.038587 0.914521 
1.039817 0.913811 
1.041043 0.913106 
1.042268 0.912406 
1.043490 0.911710 
1.044710 0.911019 
1.045927 0.910319 
1.047142 0.909609 
1.048355 0.908903 
1.049565 0.908202 
1.050773 0.907506 
1.051979 0.906814 
1.053182 0.906126 
1.054383 0.905444 
1.055582 0.904766 
1.056778 0.904085 
1.057972 0.903387 
1.059164 0.902694 
1.060353 0.902005 
1.061540 0.901321 
1.062725 0.900641 
1.063908 0.899966 
1.065088 0.899296 
1.066267 0.898630 
1.067442 0.897968 
1.068616 0.897286 
1.069788 0.896604 
1.070957 0.895927 
1.072124 0.895255 
1.073288 0.894586 
1.074451 0.893923 
1.075611 0.893263 
1.076769 0.892609 
1.077925 0.891958 
1.079079 0.891303 
1.080231 0.890632 
1.081380 0.889966 
1.082527 0.889304 
1.083672 0.888646 
1.084815 0.887993 
1.085956 0.887344 
1.087094 0.886700 
1.088231 0.886059 
1.089365 0.885424 
1.090497 0.884776 
1.091628 0.884119 
1.092755 0.883467 
1.093881 0.882819 
1.095005 0.882175 
1.096127 0.881536 
1.097246 0.880901 
1.098364 0.880270 
1.099479 0.879643 
1.100592 0.879021 
1.101704 0.878385 
1.102813 0.877741 
1.103920 0.877102 
1.105025 0.876468 
1.106128 0.875837 
1.107229 0.875210 
1.108328 0.874588 
1.109425 0.873970 
1.110520 0.873356 
1.111613 0.872747 
1.112704 0.872126 
1.113792 0.871495 
1.114879 0.870868 
1.115964 0.870246 
1.117047 0.869627 
1.118128 0.869013 
1.119207 0.868402 
1.120284 0.867796 
1.121359 0.867194 
1.122432 0.866596 
1.123503 0.865996 
1.124572 0.865377 
1.125639 0.864761 
1.126704 0.864150 
1.127767 0.863542 
1.128829 0.862939 
1.129888 0.862340 
1.130945 0.861744 
1.132001 0.861153 
1.133055 0.860565 
1.134106 0.859982 
1.135156 0.859384 
1.136204 0.858778 
1.137250 0.858177 
1.138294 0.857580 
1.139336 0.856987 
1.140377 0.856397 
1.141415 0.855812 
1.142452 0.855230 
1.143486 0.854653 
1.144519 0.854079 
1.145550 0.853510 
1.146579 0.852917 
1.147607 0.852325 
1.148632 0.851737 
1.149656 0.851153 
1.150678 0.850573 
1.151698 0.849997 
1.152716 0.849424 
1.153732 0.848856 
1.154747 0.848291 
1.155760 0.847730 
1.156771 0.847173 
1.157780 0.846591 
1.158787 0.846012 
1.159793 0.845436 
1.160797 0.844864 
1.161799 0.844296 
1.162799 0.843732 
1.163797 0.843171 
1.164794 0.842615 
1.165789 0.842062 
1.166782 0.841513 
1.167774 0.840967 
1.168763 0.840403 
1.169752 0.839835 
1.170738 0.839270 
1.171722 0.838709 
1.172705 0.838152 
1.173686 0.837599 
1.174666 0.837050 
1.175643 0.836504 
1.176619 0.835961 
1.177594 0.835423 
1.178566 0.834888 
1.179537 0.834347 
1.180506 0.833789 
1.181474 0.833235 
1.182440 0.832684 
1.183404 0.832138 
1.184366 0.831594 
1.185327 0.831055 
1.186286 0.830519 
1.187244 0.829986 
1.188200 0.829457 
1.189154 0.828932 
1.190107 0.828411 
1.191058 0.827872 
1.192007 0.827327 
1.192955 0.826786 
1.193901 0.826249 
1.194845 0.825714 
1.195788 0.825184 
1.196729 0.824657 
1.197669 0.824133 
1.198607 0.823613 
1.199543 0.823097 
1.200478 0.822584 
1.201412 0.822074 
1.202343 0.821545 
1.203273 0.821012 
1.204202 0.820483 
1.205129 0.819957 
1.206054 0.819434 
1.206978 0.818915 
1.207900 0.818399 
1.208821 0.817887 
1.209740 0.817379 
1.210658 0.816873 
1.211574 0.816372 
1.212488 0.815873 
1.213401 0.815360 
1.214312 0.814838 
1.215222 0.814319 
1.216130 0.813804 
1.217037 0.813292 
1.217942 0.812784 
1.218846 0.812279 
1.219748 0.811777 
1.220649 0.811279 
1.221548 0.810784 
1.222446 0.810292 
1.223342 0.809804 
1.224237 0.809314 
1.225130 0.808802 
1.226022 0.808293 
1.226912 0.807788 
1.227801 0.807285 
1.228688 0.806786 
1.229574 0.806291 
1.230458 0.805799 
1.231341 0.805310 
1.232222 0.804824 
1.233102 0.804342 
1.233981 0.803862 
1.234858 0.803387 
1.235733 0.802900 
1.236608 0.802400 
1.237480 0.801903 
1.238352 0.801410 
1.239222 0.800919 
1.240090 0.800432 
1.240957 0.799948 
1.241823 0.799468 
1.242687 0.798990 
1.243550 0.798516 
1.244411 0.798045 
1.245271 0.797577 
1.246129 0.797113 
1.246987 0.796637 
1.247842 0.796148 
1.248697 0.795662 
1.249550 0.795179 
1.250402 0.794700 
1.251252 0.794223 
1.252101 0.793750 
1.252948 0.793280 
1.253794 0.792813 
1.254639 0.792349 
1.255483 0.791889 
1.256325 0.791431 
1.257165 0.790977 
1.258005 0.790520 
1.258843 0.790041 
1.259680 0.789565 
1.260515 0.789092 
1.261349 0.788622 
1.262182 0.788155 
1.263013 0.787691 
1.263843 0.787231 
1.264672 0.786773 
1.265499 0.786319 
1.266325 0.785868 
1.267150 0.785419 
1.267973 0.784974 
1.268795 0.784532 
1.269616 0.784074 
1.270435 0.783607 
1.271253 0.783143 
1.272070 0.782682 
1.272886 0.782224 
1.273700 0.781769 
1.274513 0.781317 
1.275324 0.780868 
1.276135 0.780422 
1.276944 0.779979 
1.277752 0.779539 
1.278558 0.779102 
1.279364 0.778668 
1.280168 0.778237 
1.280970 0.777787 
1.281772 0.777331 
1.282572 0.776877 
1.283371 0.776427 
1.284169 0.775979 
1.284965 0.775535 
1.285760 0.775093 
1.286554 0.774655 
1.287347 0.774219 
1.288139 0.773786 
1.288929 0.773356 
1.289718 0.772930 
1.290506 0.772506 
1.291292 0.772085 
1.292078 0.771652 
1.292862 0.771205 
1.293645 0.770761 
1.294427 0.770320 
1.295207 0.769882 
1.295987 0.769447 
1.296765 0.769015 
1.297542 0.768585 
1.298317 0.768159 
1.299092 0.767735 
1.299865 0.767315 
1.300638 0.766897 
1.301409 0.766482 
1.302178 0.766070 
1.302947 0.765660 
1.303715 0.765225 
1.304481 0.764790 
1.305246 0.764357 
1.306010 0.763928 
1.306773 0.763501 
1.307535 0.763077 
1.308295 0.762656 
1.309054 0.762237 
1.309813 0.761822 
1.310570 0.761409 
1.311325 0.760999 
1.312080 0.760592 
1.312834 0.760188 
1.313586 0.759787 
1.314337 0.759388 
1.315087 0.758960 
1.315836 0.758535 
1.316584 0.758113 
1.317331 0.757693 
1.318076 0.757277 
1.318821 0.756863 
1.319564 0.756452 
1.320306 0.756043 
1.321047 0.755638 
1.321787 0.755235 
1.322526 0.754834 
1.323264 0.754437 
1.324001 0.754042 
1.324736 0.753650 
1.325471 0.753261 
1.326204 0.752851 
1.326936 0.752435 
1.327667 0.752022 
1.328398 0.751612 
1.329127 0.751204 
1.329854 0.750799 
1.330581 0.750397 
1.331307 0.749997 
1.332032 0.749600 
1.332755 0.749206 
1.333478 0.748814 
1.334199 0.748425 
1.334920 0.748039 
1.335639 0.747655 
1.336358 0.747275 
1.337075 0.746893 
1.337791 0.746485 
1.338506 0.746080 
1.339220 0.745678 
1.339933 0.745278 
1.340645 0.744881 
1.341356 0.744486 
1.342066 0.744094 
1.342775 0.743705 
1.343483 0.743318 
1.344190 0.742934 
1.344896 0.742552 
1.345601 0.742173 
1.346304 0.741797 
1.347007 0.741423 
1.347709 0.741052 
1.348409 0.740681 
1.349109 0.740283 
1.349808 0.739888 
1.350505 0.739495 
1.351202 0.739104 
1.351897 0.738716 
1.352592 0.738331 
1.353285 0.737948 
1.353978 0.737568 
1.354669 0.737190 
1.355360 0.736815 
1.356049 0.736442 
1.356738 0.736072 
1.357425 0.735705 
1.358112 0.735340 
1.358798 0.734978 
1.359482 0.734618 
1.360166 0.734240 
1.360848 0.733852 
1.361530 0.733468 
1.362211 0.733086 
1.362890 0.732706 
1.363569 0.732329 
1.364247 0.731954 
1.364924 0.731582 
1.365599 0.731212 
1.366274 0.730845 
1.366948 0.730480 
1.367621 0.730117 
1.368293 0.729758 
1.368964 0.729400 
1.369634 0.729045 
1.370303 0.728693 
1.370972 0.728343 
1.371639 0.727970 
1.372305 0.727592 
1.372971 0.727217 
1.373635 0.726845 
1.374299 0.726474 
1.374961 0.726106 
1.375623 0.725741 
1.376284 0.725378 
1.376944 0.725017 
1.377603 0.724659 
1.378261 0.724303 
1.378918 0.723950 
1.379574 0.723599 
1.380229 0.723251 
1.380883 0.722905 
1.381537 0.722561 
1.382189 0.722220 
1.382841 0.721865 
1.383491 0.721496 
1.384141 0.721129 
1.384790 0.720765 
1.385438 0.720403 
1.386085 0.720043 
1.386731 0.719686 
1.387376 0.719331 
1.388020 0.718979 
1.388664 0.718629 
1.389306 0.718281 
1.389948 0.717935 
1.390588 0.717592 
1.391228 0.717252 
1.391867 0.716914 
1.392505 0.716578 
1.393142 0.716244 
1.393779 0.715913 
1.394414 0.715558 
1.395049 0.715199 
1.395682 0.714842 
1.396315 0.714487 
1.396947 0.714135 
1.397578 0.713785 
1.398209 0.713437 
1.398838 0.713091 
1.399466 0.712748 
1.400094 0.712407 
1.400721 0.712068 
1.401347 0.711732 
1.401972 0.711398 
1.402596 0.711066 
1.403220 0.710737 
1.403842 0.710410 
1.404464 0.710085 
1.405085 0.709762 
1.405705 0.709423 
1.406324 0.709072 
1.406943 0.708723 
1.407560 0.708376 
1.408177 0.708032 
1.408793 0.707690 
1.409408 0.707350 
1.410022 0.707013 
1.410636 0.706678 
1.411249 0.706345 
1.411860 0.706014 
1.412471 0.705685 
1.413081 0.705359 
1.413691 0.705035 
1.414299 0.704713 
1.414907 0.704394 
1.415514 0.704077 
1.416120 0.703761 
1.416725 0.703449 
1.417329 0.703108 
1.417933 0.702766 
1.418536 0.702427 
1.419138 0.702090 
1.419739 0.701755 
1.420339 0.701422 
1.420939 0.701092 
1.421537 0.700763 
1.422135 0.700437 
1.422733 0.700113 
1.423329 0.699791 
1.423925 0.699472 
1.424519 0.699154 
1.425113 0.698839 
1.425707 0.698526 
1.426299 0.698215 
1.426891 0.697906 
1.427482 0.697600 
1.428072 0.697296 
1.428661 0.696969 
1.429250 0.696636 
1.429837 0.696304 
1.430424 0.695975 
1.431011 0.695648 
1.431596 0.695324 
1.432181 0.695001 
1.432765 0.694680 
1.433348 0.694362 
1.433931 0.694046 
1.434512 0.693732 
1.435093 0.693419 
1.435674 0.693110 
1.436253 0.692802 
1.436832 0.692496 
1.437410 0.692193 
1.437987 0.691891 
1.438564 0.691592 
1.439139 0.691295 
1.439714 0.690998 
1.440289 0.690672 
1.440862 0.690348 
1.441435 0.690025 
1.442007 0.689705 
1.442578 0.689387 
1.443149 0.689071 
1.443718 0.688757 
1.444287 0.688445 
1.444856 0.688136 
1.445423 0.687828 
1.445990 0.687522 
1.446556 0.687219 
1.447122 0.686918 
1.447686 0.686618 
1.448250 0.686321 
1.448813 0.686026 
1.449376 0.685733 
1.449938 0.685441 
1.450499 0.685152 
1.451059 0.684865 
1.451618 0.684554 
1.452177 0.684237 
1.452735 0.683923 
1.453293 0.683610 
1.453850 0.683300 
1.454406 0.682992 
1.454961 0.682685 
1.455516 0.682381 
1.456069 0.682079 
1.456623 0.681778 
1.457175 0.681480 
1.457727 0.681184 
1.458278 0.680890 
1.458829 0.680597 
1.459378 0.680307 
1.459927 0.680019 
1.460476 0.679733 
1.461024 0.679448 
1.461571 0.679166 
1.462117 0.678886 
1.462663 0.678608 
1.463207 0.678298 
1.463752 0.677990 
1.464295 0.677684 
1.464838 0.677380 
1.465381 0.677078 
1.465922 0.676778 
1.466463 0.676480 
1.467004 0.676184 
1.467543 0.675889 
1.468082 0.675597 
1.468620 0.675307 
1.469158 0.675018 
1.469695 0.674732 
1.470231 0.674448 
1.470767 0.674165 
1.471301 0.673885 
1.471836 0.673606 
1.472369 0.673330 
1.472902 0.673055 
1.473434 0.672783 
1.473966 0.672512 
1.474497 0.672223 
1.475027 0.671922 
1.475556 0.671623 
1.476085 0.671326 
1.476614 0.671031 
1.477141 0.670738 
1.477668 0.670447 
1.478194 0.670158 
1.478720 0.669871 
1.479245 0.669585 
1.479769 0.669302 
1.480293 0.669020 
1.480816 0.668741 
1.481339 0.668463 
1.481860 0.668187 
1.482382 0.667913 
1.482902 0.667641 
1.483422 0.667371 
1.483941 0.667103 
1.484460 0.666836 
1.484978 0.666572 
1.485495 0.666310 
1.486012 0.666028 
1.486528 0.665736 
1.487043 0.665445 
1.487558 0.665156 
1.488073 0.664868 
1.488586 0.664583 
1.489099 0.664299 
1.489612 0.664018 
1.490124 0.663738 
1.490635 0.663460 
1.491145 0.663184 
1.491655 0.662909 
1.492165 0.662637 
1.492673 0.662366 
1.493182 0.662098 
1.493689 0.661831 
1.494196 0.661566 
1.494703 0.661303 
1.495208 0.661041 
1.495713 0.660782 
1.496218 0.660524 
1.496722 0.660269 
1.497225 0.660015 
1.497728 0.659730 
1.498230 0.659445 
1.498731 0.659162 
1.499232 0.658882 
1.499732 0.658603 
1.500232 0.658325 
1.500731 0.658050 
1.501230 0.657776 
1.501727 0.657505 
1.502225 0.657235 
1.502721 0.656967 
1.503217 0.656700 
1.503713 0.656436 
1.504208 0.656173 
1.504702 0.655912 
1.505196 0.655653 
1.505689 0.655396 
1.506182 0.655140 
1.506674 0.654886 
1.507165 0.654634 
1.507656 0.654384 
1.508146 0.654136 
1.508636 0.653889 
1.509125 0.653622 
1.509613 0.653344 
1.510101 0.653069 
1.510588 0.652795 
1.511075 0.652523 
1.511562 0.652252 
1.512047 0.651984 
1.512532 0.651717 
1.513017 0.651452 
1.513501 0.651189 
1.513984 0.650927 
1.514467 0.650667 
1.514949 0.650409 
1.515431 0.650153 
1.515912 0.649898 
1.516393 0.649645 
1.516873 0.649394 
1.517353 0.649145 
1.517832 0.648897 
1.518310 0.648652 
1.518788 0.648407 
1.519265 0.648165 
1.519742 0.647924 
1.520219 0.647686 
1.520694 0.647425 
1.521170 0.647155 
1.521644 0.646887 
1.522118 0.646620 
1.522592 0.646355 
1.523065 0.646092 
1.523537 0.645831 
1.524009 0.645571 
1.524480 0.645313 
1.524951 0.645057 
1.525421 0.644802 
1.525891 0.644550 
1.526360 0.644298 
1.526829 0.644049 
1.527297 0.643801 
1.527764 0.643555 
1.528231 0.643311 
1.528697 0.643068 
1.529163 0.642827 
1.529629 0.642588 
1.530093 0.642351 
1.530558 0.642115 
1.531021 0.641881 
1.531485 0.641648 
1.531947 0.641418 
1.532410 0.641155 
1.532871 0.640893 
1.533332 0.640632 
1.533793 0.640373 
1.534253 0.640116 
1.534713 0.639861 
1.535172 0.639607 
1.535630 0.639355 
1.536088 0.639104 
1.536546 0.638856 
1.537003 0.638608 
1.537459 0.638363 
1.537915 0.638119 
1.538370 0.637877 
1.538825 0.637636 
1.539280 0.637397 
1.539734 0.637160 
1.540187 0.636924 
1.540640 0.636691 
1.541093 0.636458 
1.541545 0.636228 
1.541996 0.635998 
1.542447 0.635771 
1.542898 0.635545 
1.543347 0.635321 
1.543797 0.635081 
1.544246 0.634825 
1.544694 0.634571 
1.545143 0.634318 
1.545590 0.634067 
1.546037 0.633818 
1.546483 0.633570 
1.546929 0.633324 
1.547375 0.633080 
1.547820 0.632837 
1.548264 0.632596 
1.548708 0.632356 
1.549152 0.632118 
1.549595 0.631882 
1.550037 0.631647 
1.550479 0.631414 
1.550921 0.631182 
1.551362 0.630952 
1.551802 0.630724 
1.552242 0.630497 
1.552682 0.630272 
1.553121 0.630049 
1.553559 0.629827 
1.553997 0.629607 
1.554435 0.629388 
1.554872 0.629171 
1.555309 0.628945 
1.555745 0.628696 
1.556180 0.628449 
1.556616 0.628203 
1.557050 0.627959 
1.557485 0.627716 
1.557918 0.627475 
1.558352 0.627235 
1.558784 0.626997 
1.559217 0.626761 
1.559649 0.626526 
1.560080 0.626293 
1.560511 0.626061 
1.560941 0.625830 
1.561371 0.625602 
1.561801 0.625375 
1.562230 0.625149 
1.562659 0.624925 
1.563087 0.624703 
1.563515 0.624482 
1.563942 0.624262 
1.564369 0.624045 
1.564795 0.623828 
1.565221 0.623614 
1.565646 0.623401 
1.566072 0.623189 
1.566496 0.622979 
1.566920 0.622762 
1.567344 0.622520 
1.567767 0.622279 
1.568190 0.622040 
1.568612 0.621802 
1.569034 0.621566 
1.569456 0.621332 
1.569877 0.621099 
1.570297 0.620867 
1.570717 0.620637 
1.571137 0.620408 
1.571556 0.620181 
1.571975 0.619956 
1.572393 0.619732 
1.572811 0.619509 
1.573228 0.619288 
1.573645 0.619069 
1.574061 0.618851 
1.574477 0.618635 
1.574893 0.618420 
1.575308 0.618206 
1.575722 0.617995 
1.576136 0.617784 
1.576550 0.617575 
1.576963 0.617368 
1.577376 0.617162 
1.577789 0.616958 
1.578201 0.616755 
1.578612 0.616542 
1.579023 0.616307 
1.579434 0.616073 
1.579844 0.615841 
1.580254 0.615610 
1.580663 0.615381 
1.581072 0.615153 
1.581481 0.614927 
1.581889 0.614702 
1.582296 0.614478 
1.582704 0.614256 
1.583111 0.614036 
1.583517 0.613817 
1.583923 0.613599 
1.584328 0.613383 
1.584733 0.613169 
1.585138 0.612955 
1.585542 0.612744 
1.585946 0.612534 
1.586350 0.612325 
1.586753 0.612117 
1.587155 0.611912 
1.587558 0.611707 
1.587959 0.611504 
1.588361 0.611303 
1.588762 0.611103 
1.589162 0.610904 
1.589563 0.610707 
1.589962 0.610512 
1.590362 0.610298 
1.590761 0.610070 
1.591159 0.609843 
1.591557 0.609618 
1.591955 0.609394 
1.592353 0.609171 
1.592749 0.608950 
1.593146 0.608730 
1.593542 0.608512 
1.593938 0.608295 
1.594333 0.608079 
1.594728 0.607865 
1.595122 0.607653 
1.595516 0.607441 
1.595910 0.607232 
1.596303 0.607023 
1.596696 0.606816 
1.597088 0.606611 
1.597480 0.606407 
1.597872 0.606204 
1.598263 0.606003 
1.598653 0.605803 
1.599044 0.605605 
1.599434 0.605408 
1.599823 0.605212 
1.600212 0.605018 
1.600601 0.604826 
1.600989 0.604635 
1.601377 0.604445 
1.601765 0.604256 
1.602152 0.604040 
1.602539 0.603819 
1.602925 0.603599 
1.603311 0.603380 
1.603697 0.603163 
1.604082 0.602947 
1.604466 0.602733 
1.604851 0.602520 
1.605235 0.602308 
1.605618 0.602098 
1.606002 0.601889 
1.606385 0.601681 
1.606767 0.601475 
1.607149 0.601270 
1.607531 0.601067 
1.607912 0.600865 
1.608293 0.600664 
1.608674 0.600465 
1.609054 0.600267 
1.609434 0.600071 
1.609813 0.599875 
1.610192 0.599682 
1.610571 0.599489 
1.610949 0.599298 
1.611327 0.599109 
1.611705 0.598920 
1.612082 0.598733 
1.612459 0.598548 
1.612835 0.598364 
1.613212 0.598181 
1.613587 0.597996 
1.613963 0.597779 
1.614338 0.597565 
1.614713 0.597351 
1.615087 0.597139 
1.615461 0.596929 
1.615834 0.596719 
1.616207 0.596511 
1.616580 0.596305 
1.616953 0.596100 
1.617325 0.595896 
1.617696 0.595693 
1.618067 0.595492 
1.618438 0.595292 
1.618809 0.595093 
1.619179 0.594896 
1.619549 0.594700 
1.619918 0.594506 
1.620287 0.594312 
1.620656 0.594121 
1.621024 0.593930 
1.621392 0.593741 
1.621759 0.593553 
1.622127 0.593367 
1.622493 0.593181 
1.622860 0.592998 
1.623226 0.592815 
1.623592 0.592634 
1.623957 0.592454 
1.624322 0.592276 
1.624687 0.592099 
1.625051 0.591923 
1.625415 0.591734 
1.625778 0.591525 
1.626142 0.591317 
1.626505 0.591110 
1.626867 0.590905 
1.627229 0.590701 
1.627591 0.590498 
1.627952 0.590296 
1.628314 0.590096 
1.628674 0.589897 
1.629035 0.589699 
1.629395 0.589503 
1.629755 0.589308 
1.630114 0.589114 
1.630473 0.588922 
1.630832 0.588731 
1.631190 0.588541 
1.631548 0.588352 
1.631906 0.588165 
1.632263 0.587979 
1.632620 0.587794 
1.632977 0.587611 
1.633333 0.587429 
1.633689 0.587248 
1.634045 0.587068 
1.634400 0.586890 
1.634755 0.586713 
1.635110 0.586537 
1.635464 0.586363 
1.635818 0.586190 
1.636172 0.586018 
1.636525 0.585848 
1.636878 0.585678 
1.637231 0.585488 
1.637583 0.585285 
1.637935 0.585083 
1.638287 0.584883 
1.638638 0.584684 
1.638989 0.584486 
1.639340 0.584289 
1.639690 0.584094 
1.640040 0.583899 
1.640390 0.583707 
1.640739 0.583515 
1.641088 0.583325 
1.641436 0.583135 
1.641784 0.582948 
1.642132 0.582761 
1.642480 0.582576 
1.642827 0.582392 
1.643174 0.582209 
1.643520 0.582027 
1.643867 0.581847 
1.644212 0.581668 
1.644558 0.581490 
1.644903 0.581314 
1.645248 0.581138 
1.645593 0.580964 
1.645937 0.580791 
1.646281 0.580620 
1.646624 0.580450 
1.646968 0.580281 
1.647310 0.580113 
1.647653 0.579946 
1.647995 0.579781 
1.648337 0.579617 
1.648679 0.579455 
1.649020 0.579267 
1.649361 0.579070 
1.649702 0.578874 
1.650042 0.578680 
1.650382 0.578487 
1.650722 0.578295 
1.651062 0.578104 
1.651401 0.577915 
1.651740 0.577726 
1.652078 0.577539 
1.652416 0.577353 
1.652754 0.577169 
1.653092 0.576985 
1.653429 0.576803 
1.653766 0.576622 
1.654103 0.576442 
1.654439 0.576263 
1.654775 0.576086 
1.655111 0.575910 
1.655446 0.575735 
1.655781 0.575561 
1.656116 0.575389 
1.656451 0.575217 
1.656785 0.575047 
1.657119 0.574878 
1.657453 0.574710 
1.657786 0.574544 
1.658119 0.574379 
1.658452 0.574215 
1.658784 0.574052 
1.659116 0.573890 
1.659448 0.573730 
1.659780 0.573571 
1.660111 0.573413 
1.660441 0.573256 
1.660772 0.573076 
1.661102 0.572885 
1.661432 0.572695 
1.661762 0.572506 
1.662091 0.572319 
1.662420 0.572132 
1.662749 0.571947 
1.663077 0.571763 
1.663405 0.571581 
1.663733 0.571399 
1.664060 0.571218 
1.664387 0.571039 
1.664714 0.570861 
1.665041 0.570684 
1.665367 0.570508 
1.665693 0.570334 
1.666018 0.570161 
1.666344 0.569988 
1.666669 0.569817 
1.666993 0.569647 
1.667318 0.569479 
1.667642 0.569311 
1.667966 0.569145 
1.668289 0.568980 
1.668612 0.568816 
1.668935 0.568653 
1.669258 0.568491 
1.669580 0.568331 
1.669903 0.568172 
1.670224 0.568014 
1.670546 0.567857 
1.670867 0.567701 
1.671188 0.567546 
1.671509 0.567393 
1.671829 0.567241 
1.672149 0.567090 
1.672469 0.566927 
1.672788 0.566741 
1.673108 0.566556 
1.673427 0.566373 
1.673745 0.566191 
1.674064 0.566010 
1.674382 0.565830 
1.674700 0.565651 
1.675017 0.565473 
1.675335 0.565296 
1.675652 0.565121 
1.675968 0.564947 
1.676285 0.564773 
1.676601 0.564601 
1.676917 0.564430 
1.677233 0.564261 
1.677548 0.564092 
1.677863 0.563924 
1.678178 0.563758 
1.678493 0.563593 
1.678807 0.563429 
1.679121 0.563266 
1.679435 0.563104 
1.679748 0.562943 
1.680061 0.562784 
1.680374 0.562625 
1.680687 0.562468 
1.680999 0.562312 
1.681311 0.562157 
1.681623 0.562003 
1.681934 0.561851 
1.682245 0.561699 
1.682556 0.561549 
1.682867 0.561399 
1.683177 0.561251 
1.683487 0.561104 
1.683797 0.560958 
1.684106 0.560814 
1.684415 0.560641 
1.684724 0.560461 
1.685033 0.560283 
1.685341 0.560105 
1.685649 0.559929 
1.685957 0.559754 
1.686265 0.559580 
1.686572 0.559407 
1.686879 0.559235 
1.687186 0.559064 
1.687492 0.558895 
1.687798 0.558726 
1.688104 0.558559 
1.688410 0.558392 
1.688715 0.558227 
1.689020 0.558063 
1.689325 0.557900 
1.689630 0.557738 
1.689934 0.557577 
1.690238 0.557417 
1.690542 0.557259 
1.690845 0.557101 
1.691148 0.556945 
1.691451 0.556789 
1.691754 0.556635 
1.692057 0.556482 
1.692359 0.556330 
1.692661 0.556179 
1.692962 0.556029 
1.693264 0.555880 
1.693565 0.555733 
1.693866 0.555586 
1.694167 0.555440 
1.694467 0.555296 
1.694767 0.555153 
1.695067 0.555011 
1.695367 0.554870 
1.695666 0.554730 
1.695966 0.554591 
1.696264 0.554421 
1.696563 0.554247 
1.696862 0.554073 
1.697160 0.553901 
1.697458 0.553731 
1.697755 0.553561 
1.698053 0.553392 
1.698350 0.553224 
1.698647 0.553057 
1.698944 0.552892 
1.699240 0.552727 
1.699537 0.552564 
1.699833 0.552401 
1.700128 0.552240 
1.700424 0.552080 
1.700719 0.551920 
1.701014 0.551762 
1.701308 0.551605 
1.701603 0.551449 
1.701897 0.551294 
1.702191 0.551140 
1.702484 0.550988 
1.702778 0.550836 
1.703071 0.550685 
1.703364 0.550536 
1.703656 0.550387 
1.703948 0.550240 
1.704240 0.550093 
1.704532 0.549948 
1.704824 0.549804 
1.705115 0.549661 
1.705406 0.549519 
1.705697 0.549378 
1.705987 0.549238 
1.706278 0.549099 
1.706568 0.548961 
1.706858 0.548824 
1.707147 0.548688 
1.707436 0.548554 
1.707725 0.548420 
1.708014 0.548268 
1.708303 0.548099 
1.708591 0.547931 
1.708879 0.547764 
1.709167 0.547598 
1.709455 0.547433 
1.709742 0.547269 
1.710029 0.547106 
1.710316 0.546944 
1.710603 0.546783 
1.710889 0.546624 
1.711175 0.546465 
1.711461 0.546307 
1.711747 0.546150 
1.712032 0.545995 
1.712317 0.545840 
1.712602 0.545686 
1.712887 0.545534 
1.713172 0.545382 
1.713456 0.545232 
1.713740 0.545082 
1.714024 0.544934 
1.714308 0.544786 
1.714591 0.544640 
1.714874 0.544494 
1.715157 0.544350 
1.715440 0.544207 
1.715722 0.544064 
1.716004 0.543923 
1.716286 0.543783 
1.716568 0.543643 
1.716850 0.543505 
1.717131 0.543368 
1.717412 0.543232 
1.717693 0.543096 
1.717974 0.542962 
1.718254 0.542829 
1.718535 0.542697 
1.718815 0.542566 
1.719094 0.542436 
1.719374 0.542307 
1.719653 0.542179 
1.719932 0.542025 
1.720211 0.541862 
1.720490 0.541699 
1.720768 0.541537 
1.721046 0.541376 
1.721324 0.541217 
1.721602 0.541058 
1.721879 0.540900 
1.722156 0.540743 
1.722433 0.540588 
1.722710 0.540433 
1.722987 0.540279 
1.723263 0.540126 
1.723539 0.539974 
1.723815 0.539824 
1.724090 0.539674 
1.724365 0.539525 
1.724640 0.539377 
1.724915 0.539231 
1.725190 0.539085 
1.725464 0.538940 
1.725738 0.538796 
1.726012 0.538653 
1.726286 0.538512 
1.726560 0.538371 
1.726833 0.538231 
1.727106 0.538092 
1.727379 0.537954 
1.727651 0.537818 
1.727924 0.537682 
1.728196 0.537547 
1.728468 0.537413 
1.728739 0.537280 
1.729011 0.537148 
1.729282 0.537018 
1.729553 0.536888 
1.729824 0.536759 
1.730094 0.536631 
1.730365 0.536504 
1.730635 0.536378 
1.730905 0.536253 
1.731175 0.536129 
1.731444 0.536006 
1.731713 0.535873 
1.731983 0.535714 
1.732251 0.535556 
1.732520 0.535399 
1.732789 0.535243 
1.733057 0.535088 
1.733325 0.534934 
1.733593 0.534780 
1.733860 0.534628 
1.734128 0.534477 
1.734395 0.534327 
1.734662 0.534177 
1.734929 0.534029 
1.735195 0.533881 
1.735462 0.533735 
1.735728 0.533589 
1.735994 0.533444 
1.736260 0.533301 
1.736525 0.533158 
1.736791 0.533016 
1.737056 0.532876 
1.737321 0.532736 
1.737586 0.532597 
1.737850 0.532459 
1.738115 0.532322 
1.738379 0.532186 
1.738643 0.532051 
1.738907 0.531917 
1.739170 0.531783 
1.739434 0.531651 
1.739697 0.531520 
1.739960 0.531390 
1.740222 0.531261 
1.740485 0.531132 
1.740747 0.531005 
1.741009 0.530878 
1.741271 0.530753 
1.741533 0.530629 
1.741794 0.530505 
1.742055 0.530383 
1.742316 0.530261 
1.742577 0.530140 
1.742837 0.530021 
1.743098 0.529902 
1.743358 0.529784 
1.743618 0.529658 
1.743877 0.529503 
1.744137 0.529350 
1.744396 0.529198 
1.744655 0.529047 
1.744914 0.528897 
1.745173 0.528747 
1.745431 0.528599 
1.745689 0.528451 
1.745947 0.528305 
1.746205 0.528159 
1.746463 0.528014 
1.746720 0.527870 
1.746977 0.527728 
1.747234 0.527586 
1.747491 0.527445 
1.747748 0.527304 
1.748004 0.527165 
1.748260 0.527027 
1.748516 0.526890 
1.748772 0.526753 
1.749028 0.526618 
1.749283 0.526483 
1.749538 0.526350 
1.749793 0.526217 
1.750048 0.526085 
1.750303 0.525954 
1.750557 0.525824 
1.750811 0.525695 
1.751065 0.525567 
1.751319 0.525440 
1.751573 0.525314 
1.751826 0.525189 
1.752079 0.525064 
1.752333 0.524941 
1.752585 0.524818 
1.752838 0.524697 
1.753091 0.524576 
1.753343 0.524456 
1.753595 0.524337 
1.753847 0.524219 
1.754099 0.524102 
1.754350 0.523986 
1.754602 0.523871 
1.754853 0.523757 
1.755104 0.523644 
1.755355 0.523531 
1.755606 0.523401 
1.755856 0.523252 
1.756106 0.523104 
1.756356 0.522957 
1.756606 0.522810 
1.756856 0.522665 
1.757106 0.522520 
1.757355 0.522377 
1.757604 0.522234 
1.757853 0.522092 
1.758102 0.521951 
1.758351 0.521811 
1.758599 0.521671 
1.758848 0.521533 
1.759096 0.521396 
1.759344 0.521259 
1.759591 0.521123 
1.759839 0.520989 
1.760086 0.520855 
1.760333 0.520722 
1.760580 0.520590 
1.760827 0.520459 
1.761073 0.520329 
1.761319 0.520199 
1.761565 0.520071 
1.761811 0.519943 
1.762057 0.519817 
1.762302 0.519691 
1.762548 0.519566 
1.762793 0.519442 
1.763038 0.519319 
1.763283 0.519197 
1.763527 0.519076 
1.763771 0.518955 
1.764016 0.518836 
1.764260 0.518717 
1.764503 0.518600 
1.764747 0.518483 
1.764990 0.518367 
1.765234 0.518252 
1.765477 0.518138 
1.765719 0.518025 
1.765962 0.517912 
1.766205 0.517801 
1.766447 0.517691 
1.766689 0.517581 
1.766931 0.517472 
1.767173 0.517364 
1.767414 0.517257 
1.767656 0.517117 
1.767897 0.516973 
1.768138 0.516830 
1.768379 0.516688 
1.768619 0.516547 
1.768860 0.516406 
1.769100 0.516267 
1.769340 0.516128 
1.769580 0.515990 
1.769820 0.515853 
1.770060 0.515717 
1.770299 0.515582 
1.770538 0.515447 
1.770777 0.515314 
1.771016 0.515181 
1.771255 0.515049 
1.771494 0.514918 
1.771732 0.514788 
1.771970 0.514659 
1.772208 0.514531 
1.772446 0.514403 
1.772684 0.514276 
1.772921 0.514151 
1.773159 0.514026 
1.773396 0.513902 
1.773633 0.513778 
1.773870 0.513656 
1.774107 0.513535 
1.774343 0.513414 
1.774580 0.513294 
1.774816 0.513175 
1.775052 0.513057 
1.775288 0.512940 
1.775524 0.512823 
1.775759 0.512708 
1.775995 0.512593 
1.776230 0.512479 
1.776465 0.512366 
1.776700 0.512254 
1.776935 0.512143 
1.777169 0.512033 
1.777404 0.511923 
1.777638 0.511815 
1.777872 0.511707 
1.778106 0.511600 
1.778339 0.511494 
1.778573 0.511389 
1.778806 0.511284 
1.779039 0.511181 
1.779272 0.511078 
1.779505 0.510962 
1.779738 0.510822 
1.779970 0.510684 
1.780202 0.510545 
1.780434 0.510408 
1.780666 0.510272 
1.780898 0.510136 
1.781130 0.510001 
1.781361 0.509867 
1.781592 0.509734 
1.781823 0.509602 
1.782054 0.509471 
1.782285 0.509340 
1.782515 0.509210 
1.782745 0.509081 
1.782976 0.508953 
1.783205 0.508826 
1.783435 0.508700 
1.783665 0.508574 
1.783894 0.508449 
1.784124 0.508325 
1.784353 0.508202 
1.784582 0.508080 
1.784810 0.507959 
1.785039 0.507838 
1.785268 0.507718 
1.785496 0.507599 
1.785724 0.507481 
1.785952 0.507364 
1.786180 0.507248 
1.786407 0.507132 
1.786635 0.507017 
1.786862 0.506903 
1.787089 0.506790 
1.787316 0.506678 
1.787543 0.506567 
1.787770 0.506456 
1.787996 0.506346 
1.788222 0.506237 
1.788449 0.506129 
1.788675 0.506022 
1.788900 0.505915 
1.789126 0.505810 
1.789352 0.505705 
1.789577 0.505601 
1.789802 0.505498 
1.790027 0.505395 
1.790252 0.505294 
1.790477 0.505193 
1.790702 0.505093 
1.790926 0.504994 
1.791150 0.504896 
1.791374 0.504799 
1.791598 0.504670 
1.791822 0.504536 
1.792046 0.504401 
1.792269 0.504268 
1.792493 0.504136 
1.792716 0.504004 
1.792939 0.503873 
1.793162 0.503743 
1.793385 0.503614 
1.793608 0.503485 
1.793830 0.503357 
1.794052 0.503230 
1.794275 0.503104 
1.794497 0.502979 
1.794719 0.502854 
1.794940 0.502730 
1.795162 0.502607 
1.795384 0.502485 
1.795605 0.502364 
1.795826 0.502243 
1.796047 0.502124 
1.796268 0.502005 
1.796489 0.501886 
1.796709 0.501769 
1.796930 0.501653 
1.797150 0.501537 
1.797370 0.501422 
1.797590 0.501308 
1.797809 0.501194 
1.798029 0.501082 
1.798248 0.500970 
1.798467 0.500859 
1.798686 0.500749 
1.798905 0.500640 
1.799124 0.500532 
1.799342 0.500424 
1.799561 0.500317 
1.799779 0.500211 
1.799997 0.500106 
1.800215 0.500001 
1.800433 0.499898 
1.800650 0.499795 
1.800868 0.499693 
1.801085 0.499592 
1.801302 0.499491 
1.801519 0.499392 
1.801736 0.499293 
1.801953 0.499195 
1.802169 0.499097 
1.802385 0.499001 
1.802602 0.498905 
1.802818 0.498811 
1.803033 0.498717 
1.803249 0.498623 
1.803465 0.498526 
1.803680 0.498395 
1.803895 0.498265 
1.804111 0.498135 
1.804326 0.498006 
1.804540 0.497879 
1.804755 0.497751 
1.804970 0.497625 
1.805184 0.497499 
1.805398 0.497375 
1.805612 0.497250 
1.805826 0.497127 
1.806040 0.497005 
1.806254 0.496883 
1.806467 0.496762 
1.806680 0.496642 
1.806894 0.496522 
1.807107 0.496404 
1.807320 0.496286 
1.807532 0.496168 
1.807745 0.496052 
1.807958 0.495937 
1.808170 0.495822 
1.808382 0.495708 
1.808594 0.495594 
1.808806 0.495482 
1.809018 0.495370 
1.809230 0.495259 
1.809441 0.495149 
1.809652 0.495039 
1.809864 0.494931 
1.810075 0.494823 
1.810286 0.494716 
1.810497 0.494609 
1.810707 0.494504 
1.810918 0.494399 
1.811128 0.494295 
1.811339 0.494191 
1.811549 0.494089 
1.811759 0.493987 
1.811969 0.493886 
1.812178 0.493786 
1.812388 0.493686 
1.812597 0.493587 
1.812807 0.493490 
1.813016 0.493392 
1.813225 0.493296 
1.813434 0.493200 
1.813643 0.493105 
1.813852 0.493011 
1.814060 0.492918 
1.814269 0.492825 
1.814477 0.492733 
1.814685 0.492642 
1.814893 0.492552 
1.815101 0.492463 
1.815309 0.492374 
1.815516 0.492279 
1.815724 0.492152 
1.815931 0.492026 
1.816138 0.491901 
1.816345 0.491776 
1.816552 0.491652 
1.816758 0.491529 
1.816965 0.491407 
1.817171 0.491285 
1.817377 0.491164 
1.817583 0.491044 
1.817789 0.490925 
1.817995 0.490806 
1.818200 0.490689 
1.818406 0.490572 
1.818611 0.490455 
1.818816 0.490340 
1.819021 0.490225 
1.819226 0.490111 
1.819431 0.489997 
1.819636 0.489885 
1.819840 0.489773 
1.820044 0.489662 
1.820248 0.489551 
1.820452 0.489442 
1.820656 0.489333 
1.820860 0.489225 
1.821064 0.489117 
1.821267 0.489010 
1.821470 0.488905 
1.821674 0.488799 
1.821877 0.488695 
1.822080 0.488591 
1.822282 0.488488 
1.822485 0.488386 
1.822688 0.488285 
1.822890 0.488184 
1.823092 0.488084 
1.823294 0.487985 
1.823496 0.487886 
1.823698 0.487789 
1.823900 0.487692 
1.824101 0.487595 
1.824303 0.487500 
1.824504 0.487405 
1.824705 0.487311 
1.824906 0.487218 
1.825107 0.487125 
1.825308 0.487033 
1.825509 0.486942 
1.825709 0.486852 
1.825909 0.486762 
1.826110 0.486673 
1.826310 0.486585 
1.826510 0.486498 
1.826710 0.486411 
1.826909 0.486325 
1.827109 0.486240 
1.827309 0.486156 
1.827508 0.486072 
1.827707 0.485956 
1.827906 0.485834 
1.828105 0.485712 
1.828304 0.485592 
1.828503 0.485472 
1.828702 0.485352 
1.828900 0.485234 
1.829099 0.485116 
1.829297 0.484999 
1.829495 0.484882 
1.829693 0.484767 
1.829891 0.484651 
1.830089 0.484537 
1.830287 0.484424 
1.830484 0.484311 
1.830682 0.484198 
1.830879 0.484087 
1.831076 0.483976 
1.831273 0.483866 
1.831470 0.483757 
1.831667 0.483648 
1.831864 0.483540 
1.832060 0.483433 
1.832257 0.483326 
1.832453 0.483220 
1.832650 0.483115 
1.832846 0.483011 
1.833042 0.482907 
1.833237 0.482804 
1.833433 0.482702 
1.833629 0.482601 
1.833824 0.482500 
1.834019 0.482400 
1.834214 0.482301 
1.834409 0.482202 
1.834604 0.482104 
1.834799 0.482007 
1.834993 0.481911 
1.835188 0.481815 
1.835382 0.481720 
1.835576 0.481626 
1.835770 0.481532 
1.835964 0.481439 
1.836158 0.481347 
1.836352 0.481256 
1.836545 0.481165 
1.836739 0.481075 
1.836932 0.480986 
1.837125 0.480897 
1.837318 0.480809 
1.837511 0.480722 
1.837704 0.480636 
1.837896 0.480550 
1.838089 0.480465 
1.838281 0.480381 
1.838473 0.480298 
1.838665 0.480215 
1.838857 0.480133 
1.839049 0.480051 
1.839241 0.479971 
1.839432 0.479891 
1.839624 0.479812 
1.839815 0.479694 
1.840006 0.479576 
1.840197 0.479459 
1.840388 0.479342 
1.840579 0.479226 
1.840770 0.479111 
1.840961 0.478996 
1.841151 0.478883 
1.841341 0.478769 
1.841532 0.478657 
1.841722 0.478545 
1.841912 0.478434 
1.842102 0.478324 
1.842291 0.478214 
1.842481 0.478105 
1.842670 0.477996 
1.842860 0.477889 
1.843049 0.477782 
1.843238 0.477675 
1.843427 0.477570 
1.843616 0.477465 
1.843805 0.477361 
1.843994 0.477257 
1.844182 0.477154 
1.844371 0.477052 
1.844559 0.476950 
1.844747 0.476850 
1.844935 0.476750 
1.845123 0.476650 
1.845311 0.476551 
1.845499 0.476453 
1.845687 0.476356 
1.845874 0.476259 
1.846062 0.476163 
1.846249 0.476068 
1.846436 0.475973 
1.846624 0.475879 
1.846811 0.475786 
1.846997 0.475693 
1.847184 0.475601 
1.847371 0.475510 
1.847557 0.475419 
1.847744 0.475329 
1.847930 0.475240 
1.848117 0.475152 
1.848303 0.475064 
1.848489 0.474977 
1.848675 0.474890 
1.848861 0.474804 
1.849046 0.474719 
1.849232 0.474635 
1.849417 0.474551 
1.849603 0.474468 
1.849788 0.474386 
1.849973 0.474304 
1.850159 0.474223 
1.850344 0.474143 
1.850528 0.474063 
1.850713 0.473984 
1.850898 0.473906 
1.851082 0.473828 
1.851266 0.473751 
1.851451 0.473675 
1.851635 0.473600 
1.851819 0.473507 
1.852003 0.473393 
1.852186 0.473279 
1.852370 0.473166 
1.852553 0.473053 
1.852737 0.472941 
1.852920 0.472830 
1.853103 0.472719 
1.853286 0.472610 
1.853469 0.472500 
1.853651 0.472392 
1.853834 0.472284 
1.854017 0.472177 
1.854199 0.472070 
1.854381 0.471964 
1.854563 0.471859 
1.854745 0.471754 
1.854927 0.471651 
1.855109 0.471547 
1.855291 0.471445 
1.855472 0.471343 
1.855654 0.471242 
1.855835 0.471141 
1.856016 0.471041 
1.856197 0.470942 
1.856378 0.470843 
1.856559 0.470745 
1.856740 0.470648 
1.856920 0.470551 
1.857101 0.470456 
1.857281 0.470360 
1.857461 0.470266 
1.857642 0.470172 
1.857822 0.470078 
1.858001 0.469986 
1.858181 0.469894 
1.858361 0.469802 
1.858541 0.469712 
1.858720 0.469622 
1.858899 0.469532 
1.859079 0.469444 
1.859258 0.469356 
1.859437 0.469268 
1.859616 0.469182 
1.859795 0.469096 
1.859973 0.469010 
1.860152 0.468926 
1.860331 0.468842 
1.860509 0.468758 
1.860687 0.468675 
1.860865 0.468593 
1.861044 0.468512 
1.861221 0.468431 
1.861399 0.468351 
1.861577 0.468272 
1.861755 0.468193 
1.861932 0.468115 
1.862110 0.468037 
1.862287 0.467960 
1.862464 0.467884 
1.862642 0.467809 
1.862819 0.467734 
1.862996 0.467660 
1.863172 0.467586 
1.863349 0.467513 
1.863526 0.467441 
1.863702 0.467370 
1.863879 0.467297 
1.864055 0.467186 
1.864231 0.467075 
1.864408 0.466966 
1.864584 0.466857 
1.864760 0.466748 
1.864935 0.466641 
1.865111 0.466533 
1.865287 0.466427 
1.865462 0.466321 
1.865638 0.466216 
1.865813 0.466111 
1.865989 0.466007 
1.866164 0.465904 
1.866339 0.465801 
1.866514 0.465699 
1.866689 0.465597 
1.866864 0.465496 
1.867038 0.465396 
1.867213 0.465297 
1.867388 0.465198 
1.867562 0.465099 
1.867736 0.465001 
1.867911 0.464904 
1.868085 0.464808 
1.868259 0.464712 
1.868433 0.464617 
1.868606 0.464523 
1.868780 0.464429 
1.868954 0.464335 
1.869127 0.464243 
1.869300 0.464151 
1.869473 0.464060 
1.869647 0.463969 
1.869820 0.463879 
1.869992 0.463790 
1.870165 0.463701 
1.870338 0.463613 
1.870510 0.463525 
1.870683 0.463438 
1.870855 0.463352 
1.871027 0.463267 
1.871199 0.463182 
1.871371 0.463098 
1.871543 0.463014 
1.871715 0.462931 
1.871886 0.462849 
1.872058 0.462767 
1.872229 0.462686 
1.872401 0.462605 
1.872572 0.462526 
1.872743 0.462446 
1.872914 0.462368 
1.873085 0.462290 
1.873256 0.462213 
1.873426 0.462136 
1.873597 0.462060 
1.873767 0.461985 
1.873938 0.461910 
1.874108 0.461836 
1.874278 0.461763 
1.874448 0.461690 
1.874618 0.461618 
1.874788 0.461546 
1.874958 0.461475 
1.875127 0.461405 
1.875297 0.461335 
1.875466 0.461266 
1.875636 0.461198 
1.875805 0.461130 
1.875974 0.461063 
1.876143 0.460968 
1.876312 0.460862 
1.876481 0.460756 
1.876650 0.460650 
1.876818 0.460545 
1.876987 0.460441 
1.877155 0.460337 
1.877324 0.460234 
1.877492 0.460131 
1.877660 0.460029 
1.877828 0.459928 
1.877996 0.459827 
1.878164 0.459727 
1.878332 0.459628 
1.878499 0.459529 
1.878667 0.459431 
1.878834 0.459333 
1.879002 0.459236 
1.879169 0.459140 
1.879336 0.459044 
1.879503 0.458949 
1.879670 0.458854 
1.879837 0.458760 
1.880004 0.458667 
1.880171 0.458574 
1.880337 0.458482 
1.880504 0.458390 
1.880670 0.458299 
1.880837 0.458209 
1.881003 0.458119 
1.881169 0.458030 
1.881335 0.457941 
1.881501 0.457853 
1.881667 0.457766 
1.881833 0.457679 
1.881999 0.457593 
1.882165 0.457507 
1.882330 0.457422 
1.882496 0.457338 
1.882661 0.457254 
1.882826 0.457171 
1.882992 0.457089 
1.883157 0.457007 
1.883322 0.456925 
1.883487 0.456845 
1.883652 0.456765 
1.883816 0.456685 
1.883981 0.456606 
1.884146 0.456528 
1.884310 0.456450 
1.884475 0.456373 
1.884639 0.456297 
1.884804 0.456221 
1.884968 0.456146 
1.885132 0.456071 
1.885296 0.455997 
1.885460 0.455924 
1.885624 0.455851 
1.885788 0.455779 
1.885951 0.455707 
1.886115 0.455636 
1.886278 0.455566 
1.886441 0.455496 
1.886605 0.455427 
1.886768 0.455359 
1.886931 0.455291 
1.887094 0.455224 
1.887256 0.455157 
1.887419 0.455091 
1.887582 0.455025 
1.887744 0.454961 
1.887906 0.454896 
1.888069 0.454833 
1.888231 0.454763 
1.888393 0.454660 
1.888555 0.454557 
1.888717 0.454454 
1.888879 0.454353 
1.889040 0.454251 
1.889202 0.454151 
1.889363 0.454051 
1.889525 0.453951 
1.889686 0.453852 
1.889847 0.453754 
1.890008 0.453656 
1.890169 0.453559 
1.890330 0.453463 
1.890491 0.453367 
1.890652 0.453271 
1.890812 0.453177 
1.890973 0.453083 
1.891133 0.452989 
1.891294 0.452896 
1.891454 0.452803 
1.891614 0.452712 
1.891774 0.452620 
1.891934 0.452530 
1.892094 0.452440 
1.892254 0.452350 
1.892413 0.452261 
1.892573 0.452173 
1.892732 0.452085 
1.892892 0.451998 
1.893051 0.451911 
1.893210 0.451825 
1.893369 0.451740 
1.893528 0.451655 
1.893687 0.451571 
1.893846 0.451487 
1.894005 0.451404 
1.894163 0.451322 
1.894322 0.451240 
1.894481 0.451159 
1.894639 0.451078 
1.894797 0.450998 
1.894956 0.450918 
1.895114 0.450839 
1.895272 0.450761 
1.895430 0.450683 
1.895588 0.450606 
1.895745 0.450529 
1.895903 0.450453 
1.896061 0.450378 
1.896218 0.450303 
1.896376 0.450228 
1.896533 0.450155 
1.896690 0.450082 
1.896848 0.450009 
1.897005 0.449937 
1.897162 0.449866 
1.897319 0.449795 
1.897476 0.449725 
1.897632 0.449655 
1.897789 0.449586 
1.897946 0.449517 
1.898102 0.449450 
1.898259 0.449382 
1.898415 0.449315 
1.898571 0.449249 
1.898728 0.449184 
1.898884 0.449119 
1.899040 0.449054 
1.899196 0.448991 
1.899352 0.448927 
1.899508 0.448865 
1.899663 0.448803 
1.899819 0.448741 
1.899975 0.448680 
1.900130 0.448620 
1.900286 0.448560 
1.900441 0.448492 
1.900596 0.448392 
1.900752 0.448293 
1.900907 0.448194 
1.901062 0.448095 
1.901217 0.447997 
1.901372 0.447900 
1.901527 0.447803 
1.901681 0.447707 
1.901836 0.447611 
1.901991 0.447516 
1.902145 0.447421 
1.902300 0.447327 
1.902454 0.447234 
1.902609 0.447141 
1.902763 0.447049 
1.902917 0.446957 
1.903071 0.446866 
1.903225 0.446775 
1.903379 0.446685 
1.903532 0.446596 
1.903686 0.446507 
1.903840 0.446418 
1.903993 0.446330 
1.904146 0.446243 
1.904300 0.446157 
1.904453 0.446070 
1.904606 0.445985 
1.904759 0.445900 
1.904912 0.445816 
1.905065 0.445732 
1.905217 0.445648 
1.905370 0.445566 
1.905522 0.445484 
1.905675 0.445402 
1.905827 0.445321 
1.905979 0.445241 
1.906132 0.445161 
1.906284 0.445081 
1.906436 0.445003 
1.906587 0.444925 
1.906739 0.444847 
1.906891 0.444770 
1.907043 0.444693 
1.907194 0.444617 
1.907346 0.444542 
1.907497 0.444467 
1.907648 0.444393 
1.907799 0.444319 
1.907951 0.444246 
1.908102 0.444174 
1.908252 0.444102 
1.908403 0.444030 
1.908554 0.443960 
1.908705 0.443889 
1.908855 0.443820 
1.909006 0.443750 
1.909156 0.443682 
1.909307 0.443614 
1.909457 0.443546 
1.909607 0.443479 
1.909757 0.443413 
1.909907 0.443347 
1.910057 0.443282 
1.910207 0.443217 
1.910356 0.443153 
1.910506 0.443090 
1.910656 0.443027 
1.910805 0.442964 
1.910955 0.442902 
1.911104 0.442841 
1.911253 0.442780 
1.911402 0.442720 
1.911552 0.442661 
1.911701 0.442602 
1.911850 0.442543 
1.911998 0.442485 
1.912147 0.442428 
1.912296 0.442371 
1.912444 0.442315 
1.912593 0.442259 
1.912742 0.442175 
1.912890 0.442079 
1.913038 0.441983 
1.913186 0.441887 
1.913335 0.441793 
1.913483 0.441698 
1.913631 0.441605 
1.913779 0.441512 
1.913927 0.441419 
1.914074 0.441327 
1.914222 0.441235 
1.914370 0.441144 
1.914517 0.441054 
1.914665 0.440964 
1.914812 0.440874 
1.914960 0.440786 
1.915107 0.440697 
1.915254 0.440609 
1.915401 0.440522 
1.915548 0.440435 
1.915695 0.440349 
1.915842 0.440263 
1.915989 0.440178 
1.916136 0.440094 
1.916283 0.440009 
1.916429 0.439926 
1.916576 0.439843 
1.916722 0.439760 
1.916869 0.439678 
1.917015 0.439597 
1.917161 0.439516 
1.917308 0.439436 
1.917454 0.439356 
1.917600 0.439277 
1.917746 0.439198 
1.917892 0.439120 
1.918038 0.439042 
1.918184 0.438965 
1.918329 0.438888 
1.918475 0.438812 
1.918621 0.438736 
1.918766 0.438661 
1.918912 0.438587 
1.919057 0.438513 
1.919203 0.438439 
1.919348 0.438366 
1.919493 0.438294 
1.919638 0.438222 
1.919783 0.438151 
1.919928 0.438080 
1.920073 0.438010 
1.920218 0.437940 
1.920363 0.437871 
1.920507 0.437803 
1.920652 0.437735 
1.920796 0.437667 
1.920941 0.437600 
1.921085 0.437534 
1.921229 0.437468 
1.921373 0.437403 
1.921517 0.437338 
1.921661 0.437274 
1.921805 0.437210 
1.921949 0.437147 
1.922093 0.437085 
1.922236 0.437023 
1.922380 0.436961 
1.922523 0.436900 
1.922666 0.436840 
1.922810 0.436780 
1.922953 0.436721 
1.923096 0.436662 
1.923239 0.436604 
1.923382 0.436546 
1.923525 0.436489 
1.923668 0.436432 
1.923810 0.436376 
1.923953 0.436321 
1.924095 0.436266 
1.924238 0.436211 
1.924380 0.436157 
1.924523 0.436104 
1.924665 0.436051 
1.924807 0.435999 
1.924949 0.435931 
1.925091 0.435837 
1.925233 0.435745 
1.925375 0.435652 
1.925516 0.435561 
1.925658 0.435469 
1.925800 0.435379 
1.925941 0.435289 
1.926083 0.435199 
1.926224 0.435110 
1.926365 0.435021 
1.926507 0.434933 
1.926648 0.434845 
1.926789 0.434758 
1.926930 0.434672 
1.927071 0.434586 
1.927212 0.434500 
1.927352 0.434415 
1.927493 0.434331 
1.927634 0.434247 
1.927774 0.434163 
1.927915 0.434080 
1.928055 0.433998 
1.928195 0.433916 
1.928336 0.433834 
1.928476 0.433753 
1.928616 0.433673 
1.928756 0.433593 
1.928896 0.433514 
1.929036 0.433435 
1.929176 0.433356 
1.929315 0.433279 
1.929455 0.433201 
1.929595 0.433124 
1.929734 0.433048 
1.929874 0.432972 
1.930013 0.432897 
1.930153 0.432822 
1.930292 0.432748 
1.930431 0.432674 
1.930570 0.432601 
1.930709 0.432528 
1.930848 0.432456 
1.930987 0.432384 
1.931126 0.432313 
1.931265 0.432243 
1.931404 0.432172 
1.931542 0.432103 
1.931681 0.432034 
1.931820 0.431965 
1.931958 0.431897 
1.932096 0.431829 
1.932235 0.431762 
1.932373 0.431696 
1.932511 0.431630 
1.932649 0.431564 
1.932788 0.431499 
1.932926 0.431434 
1.933064 0.431370 
1.933202 0.431307 
1.933339 0.431244 
1.933477 0.431182 
1.933615 0.431120 
1.933753 0.431058 
1.933890 0.430997 
1.934028 0.430937 
1.934165 0.430877 
1.934303 0.430817 
1.934440 0.430759 
1.934577 0.430700 
1.934715 0.430642 
1.934852 0.430585 
1.934989 0.430528 
1.935126 0.430472 
1.935263 0.430416 
1.935400 0.430361 
1.935537 0.430306 
1.935674 0.430252 
1.935811 0.430198 
1.935947 0.430145 
1.936084 0.430092 
1.936221 0.430040 
1.936357 0.429988 
1.936494 0.429937 
1.936630 0.429886 
1.936766 0.429836 
1.936903 0.429786 
1.937039 0.429737 
1.937175 0.429688 
1.937311 0.429598 
1.937447 0.429508 
1.937582 0.429418 
1.937718 0.429329 
1.937854 0.429241 
1.937989 0.429153 
1.938125 0.429066 
1.938260 0.428979 
1.938396 0.428892 
1.938531 0.428806 
1.938666 0.428721 
1.938801 0.428636 
1.938936 0.428551 
1.939071 0.428467 
1.939206 0.428384 
1.939341 0.428301 
1.939476 0.428218 
1.939611 0.428136 
1.939745 0.428055 
1.939880 0.427974 
1.940014 0.427893 
1.940149 0.427813 
1.940283 0.427734 
1.940417 0.427655 
1.940551 0.427576 
1.940685 0.427498 
1.940819 0.427421 
1.940953 0.427344 
1.941087 0.427267 
1.941221 0.427191 
1.941355 0.427116 
1.941488 0.427040 
1.941622 0.426966 
1.941755 0.426892 
1.941889 0.426818 
1.942022 0.426745 
1.942156 0.426673 
1.942289 0.426601 
1.942422 0.426529 
1.942555 0.426458 
1.942688 0.426387 
1.942821 0.426317 
1.942954 0.426248 
1.943087 0.426178 
1.943219 0.426110 
1.943352 0.426042 
1.943485 0.425974 
1.943617 0.425907 
1.943750 0.425840 
1.943882 0.425774 
1.944015 0.425708 
1.944147 0.425643 
1.944279 0.425579 
1.944411 0.425514 
1.944543 0.425451 
1.944675 0.425387 
1.944807 0.425325 
1.944939 0.425263 
1.945071 0.425201 
1.945203 0.425140 
1.945334 0.425079 
1.945466 0.425019 
1.945598 0.424959 
1.945729 0.424900 
1.945861 0.424841 
1.945992 0.424783 
1.946123 0.424725 
1.946254 0.424668 
1.946386 0.424611 
1.946517 0.424554 
1.946648 0.424499 
1.946779 0.424443 
1.946910 0.424388 
1.947041 0.424334 
1.947172 0.424280 
1.947302 0.424227 
1.947433 0.424174 
1.947564 0.424122 
1.947694 0.424070 
1.947825 0.424018 
1.947955 0.423968 
1.948086 0.423917 
1.948216 0.423867 
1.948346 0.423818 
1.948476 0.423769 
1.948607 0.423721 
1.948737 0.423673 
1.948867 0.423625 
1.948997 0.423578 
1.949127 0.423532 
1.949257 0.423486 
1.949386 0.423440 
1.949516 0.423383 
1.949646 0.423296 
1.949776 0.423209 
1.949905 0.423123 
1.950035 0.423037 
1.950164 0.422952 
1.950294 0.422867 
1.950423 0.422783 
1.950552 0.422699 
1.950682 0.422615 
1.950811 0.422532 
1.950940 0.422450 
1.951069 0.422368 
1.951198 0.422286 
1.951327 0.422205 
1.951456 0.422125 
1.951585 0.422044 
1.951714 0.421965 
1.951843 0.421885 
1.951972 0.421807 
1.952100 0.421728 
1.952229 0.421650 
1.952358 0.421573 
1.952486 0.421496 
1.952615 0.421420 
1.952743 0.421344 
1.952872 0.421268 
1.953000 0.421193 
1.953128 0.421118 
1.953256 0.421044 
1.953385 0.420971 
1.953513 0.420898 
1.953641 0.420825 
1.953769 0.420753 
1.953896 0.420681 
1.954024 0.420610 
1.954152 0.420539 
1.954279 0.420469 
1.954407 0.420399 
1.954534 0.420330 
1.954662 0.420261 
1.954789 0.420192 
1.954916 0.420125 
1.955044 0.420057 
1.955171 0.419990 
1.955298 0.419924 
1.955425 0.419858 
1.955552 0.419792 
1.955679 0.419727 
1.955805 0.419663 
1.955932 0.419599 
1.956059 0.419535 
1.956185 0.419472 
1.956312 0.419409 
1.956438 0.419347 
1.956565 0.419285 
1.956691 0.419224 
1.956817 0.419163 
1.956943 0.419103 
1.957069 0.419043 
1.957196 0.418984 
1.957321 0.418925 
1.957447 0.418867 
1.957573 0.418809 
1.957699 0.418752 
1.957825 0.418695 
1.957950 0.418638 
1.958076 0.418582 
1.958201 0.418527 
1.958327 0.418472 
1.958452 0.418417 
1.958578 0.418363 
1.958703 0.418309 
1.958828 0.418256 
1.958953 0.418204 
1.959078 0.418151 
1.959203 0.418100 
1.959328 0.418048 
1.959453 0.417998 
1.959578 0.417947 
1.959703 0.417898 
1.959827 0.417848 
1.959952 0.417799 
1.960077 0.417751 
1.960201 0.417703 
1.960326 0.417655 
1.960450 0.417608 
1.960574 0.417562 
1.960699 0.417516 
1.960823 0.417470 
1.960947 0.417425 
1.961071 0.417381 
1.961195 0.417336 
1.961319 0.417293 
1.961443 0.417250 
1.961567 0.417207 
1.961691 0.417165 
1.961815 0.417122 
1.961938 0.417038 
1.962062 0.416954 
1.962185 0.416871 
1.962309 0.416788 
1.962432 0.416705 
1.962556 0.416623 
1.962679 0.416542 
1.962802 0.416461 
1.962926 0.416380 
1.963049 0.416300 
1.963172 0.416220 
1.963295 0.416141 
1.963418 0.416062 
1.963541 0.415984 
1.963664 0.415906 
1.963787 0.415828 
1.963910 0.415751 
1.964032 0.415675 
1.964155 0.415598 
1.964278 0.415523 
1.964400 0.415447 
1.964523 0.415373 
1.964645 0.415298 
1.964768 0.415224 
1.964890 0.415151 
1.965013 0.415078 
1.965135 0.415005 
1.965257 0.414933 
1.965379 0.414861 
1.965501 0.414790 
1.965623 0.414719 
1.965746 0.414649 
1.965867 0.414579 
1.965989 0.414509 
1.966111 0.414440 
1.966233 0.414372 
1.966355 0.414303 
1.966477 0.414236 
1.966598 0.414169 
1.966720 0.414102 
1.966842 0.414035 
1.966963 0.413969 
1.967085 0.413904 
1.967206 0.413839 
1.967327 0.413774 
1.967449 0.413710 
1.967570 0.413647 
1.967691 0.413583 
1.967813 0.413521 
1.967934 0.413458 
1.968055 0.413396 
1.968176 0.413335 
1.968297 0.413274 
1.968418 0.413213 
1.968539 0.413153 
1.968660 0.413094 
1.968781 0.413034 
1.968901 0.412976 
1.969022 0.412917 
1.969143 0.412859 
1.969264 0.412802 
1.969384 0.412745 
1.969505 0.412689 
1.969625 0.412632 
1.969746 0.412577 
1.969866 0.412522 
1.969986 0.412467 
1.970107 0.412413 
1.970227 0.412359 
1.970347 0.412306 
1.970467 0.412253 
1.970587 0.412201 
1.970707 0.412149 
1.970827 0.412097 
1.970947 0.412046 
1.971066 0.411996 
1.971186 0.411946 
1.971305 0.411896 
1.971425 0.411847 
1.971544 0.411798 
1.971664 0.411750 
1.971783 0.411702 
1.971902 0.411655 
1.972022 0.411608 
1.972141 0.411561 
1.972260 0.411515 
1.972379 0.411470 
1.972498 0.411425 
1.972617 0.411380 
1.972736 0.411336 
1.972854 0.411292 
1.972973 0.411249 
1.973092 0.411206 
1.973210 0.411164 
1.973329 0.411122 
1.973447 0.411080 
1.973566 0.411039 
1.973684 0.410999 
1.973802 0.410959 
1.973921 0.410919 
1.974039 0.410880 
1.974157 0.410841 
1.974275 0.410765 
1.974393 0.410684 
1.974511 0.410604 
1.974629 0.410524 
1.974747 0.410444 
1.974864 0.410365 
1.974982 0.410286 
1.975100 0.410207 
1.975217 0.410129 
1.975335 0.410052 
1.975452 0.409975 
1.975570 0.409898 
1.975687 0.409822 
1.975805 0.409746 
1.975922 0.409670 
1.976039 0.409595 
1.976156 0.409521 
1.976273 0.409447 
1.976390 0.409373 
1.976507 0.409300 
1.976624 0.409227 
1.976741 0.409155 
1.976858 0.409083 
1.976975 0.409011 
1.977091 0.408940 
1.977208 0.408869 
1.977325 0.408799 
1.977441 0.408729 
1.977558 0.408660 
1.977674 0.408591 
1.977790 0.408522 
1.977907 0.408454 
1.978023 0.408386 
1.978139 0.408319 
1.978255 0.408252 
1.978372 0.408186 
1.978488 0.408120 
1.978604 0.408054 
1.978720 0.407989 
1.978836 0.407924 
1.978952 0.407860 
1.979067 0.407796 
1.979183 0.407733 
1.979299 0.407670 
1.979415 0.407607 
1.979530 0.407545 
1.979646 0.407483 
1.979761 0.407422 
1.979877 0.407361 
1.979992 0.407301 
1.980108 0.407241 
1.980223 0.407181 
1.980338 0.407122 
1.980453 0.407063 
1.980569 0.407005 
1.980684 0.406947 
1.980799 0.406890 
1.980914 0.406833 
1.981029 0.406776 
1.981144 0.406720 
1.981259 0.406665 
1.981374 0.406609 
1.981489 0.406554 
1.981603 0.406500 
1.981718 0.406446 
1.981833 0.406392 
1.981947 0.406339 
1.982062 0.406287 
1.982176 0.406234 
1.982291 0.406183 
1.982405 0.406131 
1.982520 0.406080 
1.982634 0.406030 
1.982749 0.405979 
1.982863 0.405930 
1.982977 0.405880 
1.983091 0.405832 
1.983206 0.405783 
1.983320 0.405735 
1.983434 0.405688 
1.983548 0.405641 
1.983662 0.405594 
1.983776 0.405548 
1.983890 0.405502 
1.984004 0.405456 
1.984117 0.405411 
1.984231 0.405367 
1.984345 0.405323 
1.984459 0.405279 
1.984572 0.405236 
1.984686 0.405193 
1.984800 0.405151 
1.984913 0.405109 
1.985027 0.405067 
1.985140 0.405026 
1.985254 0.404985 
1.985367 0.404945 
1.985480 0.404905 
1.985594 0.404866 
1.985707 0.404827 
1.985820 0.404788 
1.985933 0.404750 
1.986046 0.404713 
1.986160 0.404675 
1.986273 0.404639 
1.986385 0.404602 
1.986498 0.404566 
1.986611 0.404511 
1.986724 0.404433 
1.986837 0.404354 
1.986949 0.404277 
1.987062 0.404199 
1.987174 0.404122 
1.987287 0.404046 
1.987399 0.403970 
1.987512 0.403894 
1.987624 0.403819 
1.987736 0.403744 
1.987848 0.403669 
1.987960 0.403595 
1.988072 0.403522 
1.988184 0.403449 
1.988296 0.403376 
1.988408 0.403303 
1.988520 0.403231 
1.988632 0.403160 
1.988743 0.403089 
1.988855 0.403018 
1.988967 0.402948 
1.989078 0.402878 
1.989190 0.402808 
1.989301 0.402739 
1.989413 0.402671 
1.989524 0.402602 
1.989635 0.402535 
1.989746 0.402467 
1.989858 0.402400 
1.989969 0.402334 
1.990080 0.402267 
1.990191 0.402202 
1.990302 0.402136 
1.990413 0.402071 
1.990523 0.402007 
1.990634 0.401943 
1.990745 0.401879 
1.990856 0.401816 
1.990966 0.401753 
1.991077 0.401691 
1.991187 0.401628 
1.991298 0.401567 
1.991408 0.401506 
1.991519 0.401445 
1.991629 0.401384 
1.991739 0.401324 
1.991849 0.401265 
1.991960 0.401206 
1.992070 0.401147 
1.992180 0.401089 
1.992290 0.401031 
1.992400 0.400973 
1.992510 0.400916 
1.992620 0.400859 
1.992729 0.400803 
1.992839 0.400747 
1.992949 0.400692 
1.993058 0.400637 
1.993168 0.400582 
1.993278 0.400528 
1.993387 0.400474 
1.993497 0.400421 
1.993606 0.400368 
1.993715 0.400315 
1.993825 0.400263 
1.993934 0.400211 
1.994043 0.400160 
1.994153 0.400109 
1.994262 0.400058 
1.994371 0.400008 
1.994480 0.399959 
1.994589 0.399909 
1.994698 0.399860 
1.994807 0.399812 
1.994916 0.399764 
1.995024 0.399716 
1.995133 0.399669 
1.995242 0.399622 
1.995351 0.399576 
1.995459 0.399530 
1.995568 0.399484 
1.995676 0.399439 
1.995785 0.399394 
1.995893 0.399350 
1.996002 0.399306 
1.996110 0.399262 
1.996219 0.399219 
1.996327 0.399177 
1.996435 0.399134 
1.996543 0.399092 
1.996651 0.399051 
1.996760 0.399010 
1.996868 0.398969 
1.996976 0.398929 
1.997084 0.398889 
1.997192 0.398850 
1.997300 0.398811 
1.997407 0.398772 
1.997515 0.398734 
1.997623 0.398696 
1.997731 0.398659 
1.997839 0.398622 
1.997946 0.398585 
1.998054 0.398549 
1.998161 0.398513 
1.998269 0.398478 
1.998377 0.398443 
1.998484 0.398409 
1.998591 0.398375 
1.998699 0.398341 
1.998806 0.398308 
1.998914 0.398275 
1.999021 0.398224 
1.999128 0.398148 
1.999235 0.398073 
1.999342 0.397998 
1.999450 0.397923 
1.999557 0.397849 
1.999664 0.397775 
1.999771 0.397701 
1.999878 0.397628 
1.999985 0.397555 
2.000092 0.397483 
2.000199 0.397411 
2.000305 0.397339 
2.000412 0.397268 
2.000519 0.397197 
2.000626 0.397127 
2.000732 0.397057 
2.000839 0.396987 
2.000946 0.396918 
2.001052 0.396849 
2.001159 0.396780 
2.001265 0.396712 
2.001372 0.396644 
2.001478 0.396577 
2.001585 0.396510 
2.001691 0.396443 
2.001798 0.396377 
2.001904 0.396311 
2.002010 0.396246 
2.002117 0.396181 
2.002223 0.396116 
2.002329 0.396052 
2.002435 0.395988 
2.002541 0.395925 
2.002647 0.395862 
2.002753 0.395799 
2.002859 0.395737 
2.002964 0.395675 
2.003070 0.395613 
2.003176 0.395552 
2.003281 0.395492 
2.003387 0.395431 
2.003493 0.395371 
2.003598 0.395312 
2.003703 0.395253 
2.003809 0.395194 
2.003914 0.395136 
2.004019 0.395078 
2.004125 0.395021 
2.004230 0.394963 
2.004335 0.394907 
2.004440 0.394850 
2.004545 0.394795 
2.004650 0.394739 
2.004755 0.394684 
2.004860 0.394629 
2.004964 0.394575 
2.005069 0.394521 
2.005174 0.394467 
2.005279 0.394414 
2.005383 0.394362 
2.005488 0.394309 
2.005592 0.394257 
2.005697 0.394206 
2.005801 0.394155 
2.005905 0.394104 
2.006010 0.394053 
2.006114 0.394003 
2.006218 0.393954 
2.006322 0.393905 
2.006426 0.393856 
2.006531 0.393808 
2.006635 0.393760 
2.006739 0.393712 
2.006842 0.393665 
2.006946 0.393618 
2.007050 0.393572 
2.007154 0.393526 
2.007258 0.393480 
2.007361 0.393435 
2.007465 0.393390 
2.007569 0.393346 
2.007672 0.393301 
2.007776 0.393258 
2.007879 0.393215 
2.007982 0.393172 
2.008086 0.393129 
2.008189 0.393087 
2.008292 0.393046 
2.008396 0.393004 
2.008499 0.392963 
2.008602 0.392923 
2.008705 0.392883 
2.008808 0.392843 
2.008911 0.392804 
2.009014 0.392765 
2.009117 0.392726 
2.009220 0.392688 
2.009323 0.392651 
2.009425 0.392613 
2.009528 0.392576 
2.009631 0.392540 
2.009733 0.392504 
2.009836 0.392468 
2.009939 0.392432 
2.010041 0.392398 
2.010144 0.392363 
2.010246 0.392329 
2.010348 0.392295 
2.010451 0.392262 
2.010553 0.392229 
2.010655 0.392196 
2.010758 0.392164 
2.010860 0.392132 
2.010962 0.392101 
2.011064 0.392069 
2.011166 0.392039 
2.011268 0.392009 
2.011370 0.391979 
2.011472 0.391927 
2.011574 0.391853 
2.011676 0.391781 
2.011778 0.391708 
2.011880 0.391636 
2.011981 0.391565 
2.012083 0.391494 
2.012185 0.391423 
2.012286 0.391352 
2.012388 0.391282 
2.012489 0.391212 
2.012591 0.391143 
2.012692 0.391074 
2.012794 0.391005 
2.012895 0.390937 
2.012997 0.390869 
2.013098 0.390801 
2.013199 0.390734 
2.013301 0.390667 
2.013402 0.390601 
2.013503 0.390535 
2.013604 0.390469 
2.013705 0.390404 
2.013806 0.390339 
2.013907 0.390274 
2.014008 0.390210 
2.014109 0.390146 
2.014210 0.390082 
2.014311 0.390019 
2.014412 0.389956 
2.014513 0.389894 
2.014614 0.389832 
2.014715 0.389770 
2.014815 0.389709 
2.014916 0.389648 
2.015017 0.389587 
2.015117 0.389527 
2.015218 0.389467 
2.015318 0.389408 
2.015419 0.389349 
2.015520 0.389290 
2.015620 0.389231 
2.015720 0.389173 
2.015821 0.389116 
2.015921 0.389058 
2.016022 0.389002 
2.016122 0.388945 
2.016222 0.388889 
2.016322 0.388833 
2.016423 0.388778 
2.016523 0.388723 
2.016623 0.388668 
2.016723 0.388614 
2.016823 0.388560 
2.016923 0.388506 
2.017023 0.388453 
2.017123 0.388400 
2.017223 0.388347 
2.017323 0.388295 
2.017423 0.388244 
2.017523 0.388192 
2.017623 0.388141 
2.017723 0.388091 
2.017823 0.388040 
2.017922 0.387990 
2.018022 0.387941 
2.018122 0.387892 
2.018222 0.387843 
2.018321 0.387795 
2.018421 0.387747 
2.018520 0.387699 
2.018620 0.387652 
2.018719 0.387605 
2.018818 0.387558 
2.018918 0.387512 
2.019017 0.387467 
2.019116 0.387421 
2.019215 0.387376 
2.019314 0.387332 
2.019413 0.387288 
2.019512 0.387244 
2.019611 0.387200 
2.019710 0.387157 
2.019809 0.387115 
2.019908 0.387072 
2.020007 0.387031 
2.020105 0.386989 
2.020204 0.386948 
2.020303 0.386907 
2.020401 0.386867 
2.020500 0.386827 
2.020598 0.386787 
2.020697 0.386748 
2.020795 0.386709 
2.020893 0.386671 
2.020992 0.386632 
2.021090 0.386595 
2.021188 0.386557 
2.021286 0.386520 
2.021384 0.386484 
2.021482 0.386448 
2.021581 0.386412 
2.021678 0.386376 
2.021776 0.386341 
2.021874 0.386307 
2.021972 0.386272 
2.022070 0.386238 
2.022168 0.386205 
2.022265 0.386172 
2.022363 0.386139 
2.022461 0.386106 
2.022558 0.386074 
2.022656 0.386043 
2.022753 0.386011 
2.022851 0.385980 
2.022948 0.385950 
2.023046 0.385920 
2.023143 0.385890 
2.023240 0.385860 
2.023337 0.385831 
2.023435 0.385803 
2.023532 0.385775 
2.023629 0.385747 
2.023726 0.385719 
2.023823 0.385692 
2.023920 0.385653 
2.024017 0.385582 
2.024114 0.385512 
2.024211 0.385442 
2.024308 0.385372 
2.024404 0.385303 
2.024501 0.385234 
2.024598 0.385165 
2.024694 0.385097 
2.024791 0.385029 
2.024888 0.384962 
2.024984 0.384895 
2.025081 0.384828 
2.025177 0.384762 
2.025274 0.384695 
2.025370 0.384630 
2.025466 0.384564 
2.025563 0.384499 
2.025659 0.384435 
2.025755 0.384370 
2.025851 0.384306 
2.025948 0.384243 
2.026044 0.384179 
2.026140 0.384116 
2.026236 0.384054 
2.026332 0.383992 
2.026428 0.383930 
2.026524 0.383868 
2.026620 0.383807 
2.026715 0.383746 
2.026811 0.383686 
2.026907 0.383626 
2.027003 0.383566 
2.027099 0.383507 
2.027194 0.383447 
2.027290 0.383389 
2.027385 0.383330 
2.027481 0.383272 
2.027577 0.383215 
2.027672 0.383157 
2.027768 0.383100 
2.027863 0.383044 
2.027958 0.382988 
2.028054 0.382932 
2.028149 0.382876 
2.028244 0.382821 
2.028340 0.382766 
2.028435 0.382712 
2.028530 0.382658 
2.028625 0.382604 
2.028720 0.382550 
2.028815 0.382497 
2.028911 0.382445 
2.029006 0.382392 
2.029101 0.382340 
2.029196 0.382288 
2.029290 0.382237 
2.029385 0.382186 
2.029480 0.382136 
2.029575 0.382085 
2.029670 0.382035 
2.029765 0.381986 
2.029859 0.381937 
2.029954 0.381888 
2.030049 0.381839 
2.030143 0.381791 
2.030238 0.381743 
2.030333 0.381696 
2.030427 0.381649 
2.030522 0.381602 
2.030616 0.381556 
2.030711 0.381510 
2.030805 0.381464 
2.030900 0.381419 
2.030994 0.381374 
2.031088 0.381329 
2.031183 0.381285 
2.031277 0.381241 
2.031371 0.381198 
2.031465 0.381154 
2.031560 0.381112 
2.031654 0.381069 
2.031748 0.381027 
2.031842 0.380985 
2.031936 0.380944 
2.032030 0.380903 
2.032124 0.380862 
2.032218 0.380822 
2.032312 0.380782 
2.032406 0.380742 
2.032500 0.380703 
2.032594 0.380664 
2.032688 0.380625 
2.032782 0.380587 
2.032876 0.380549 
2.032970 0.380512 
2.033063 0.380474 
2.033157 0.380438 
2.033251 0.380401 
2.033345 0.380365 
2.033438 0.380329 
2.033532 0.380294 
2.033626 0.380259 
2.033719 0.380224 
2.033813 0.380190 
2.033906 0.380156 
2.034000 0.380122 
2.034093 0.380089 
2.034187 0.380056 
2.034280 0.380024 
2.034373 0.379992 
2.034467 0.379960 
2.034560 0.379929 
2.034653 0.379898 
2.034746 0.379867 
2.034839 0.379837 
2.034932 0.379807 
2.035025 0.379777 
2.035118 0.379748 
2.035211 0.379719 
2.035304 0.379690 
2.035397 0.379662 
2.035490 0.379635 
2.035583 0.379607 
2.035675 0.379580 
2.035768 0.379553 
2.035861 0.379527 
2.035953 0.379501 
2.036046 0.379476 
2.036138 0.379450 
2.036231 0.379426 
2.036323 0.379401 
2.036415 0.379367 
2.036508 0.379299 
2.036600 0.379230 
2.036692 0.379163 
2.036785 0.379095 
2.036877 0.379028 
2.036969 0.378962 
2.037061 0.378895 
2.037153 0.378829 
2.037245 0.378764 
2.037337 0.378698 
2.037429 0.378633 
2.037521 0.378569 
2.037612 0.378504 
2.037704 0.378440 
2.037796 0.378377 
2.037888 0.378313 
2.037979 0.378250 
2.038071 0.378188 
2.038163 0.378125 
2.038254 0.378063 
2.038346 0.378002 
2.038437 0.377940 
2.038529 0.377879 
2.038620 0.377819 
2.038711 0.377758 
2.038803 0.377699 
2.038894 0.377639 
2.038985 0.377580 
2.039076 0.377521 
2.039168 0.377462 
2.039259 0.377404 
2.039350 0.377346 
2.039441 0.377288 
2.039532 0.377231 
2.039623 0.377174 
2.039714 0.377118 
2.039805 0.377061 
2.039896 0.377005 
2.039986 0.376950 
2.040077 0.376895 
2.040168 0.376840 
2.040259 0.376785 
2.040349 0.376731 
2.040440 0.376677 
2.040531 0.376624 
2.040621 0.376570 
2.040712 0.376517 
2.040802 0.376465 
2.040893 0.376413 
2.040983 0.376361 
2.041073 0.376309 
2.041164 0.376258 
2.041254 0.376207 
2.041344 0.376157 
2.041435 0.376107 
2.041525 0.376057 
2.041615 0.376007 
2.041705 0.375958 
2.041795 0.375909 
2.041885 0.375861 
2.041976 0.375813 
2.042066 0.375765 
2.042156 0.375717 
2.042246 0.375670 
2.042335 0.375623 
2.042425 0.375577 
2.042515 0.375531 
2.042605 0.375485 
2.042695 0.375440 
2.042785 0.375394 
2.042874 0.375350 
2.042964 0.375305 
2.043054 0.375261 
2.043143 0.375217 
2.043233 0.375174 
2.043322 0.375131 
2.043412 0.375088 
2.043502 0.375046 
2.043591 0.375004 
2.043680 0.374962 
2.043770 0.374920 
2.043859 0.374879 
2.043949 0.374839 
2.044038 0.374798 
2.044127 0.374758 
2.044216 0.374719 
2.044306 0.374679 
2.044395 0.374640 
2.044484 0.374601 
2.044573 0.374563 
2.044662 0.374525 
2.044751 0.374487 
2.044840 0.374450 
2.044930 0.374413 
2.045019 0.374376 
2.045107 0.374340 
2.045196 0.374304 
2.045285 0.374268 
2.045374 0.374233 
2.045463 0.374198 
2.045552 0.374163 
2.045641 0.374129 
2.045730 0.374095 
2.045818 0.374062 
2.045907 0.374028 
2.045996 0.373995 
2.046084 0.373963 
2.046173 0.373930 
2.046262 0.373899 
2.046350 0.373867 
2.046439 0.373836 
2.046527 0.373805 
2.046616 0.373774 
2.046704 0.373744 
2.046793 0.373714 
2.046881 0.373685 
2.046970 0.373655 
2.047058 0.373626 
2.047146 0.373598 
2.047235 0.373570 
2.047323 0.373542 
2.047411 0.373514 
2.047500 0.373487 
2.047588 0.373460 
2.047676 0.373434 
2.047764 0.373408 
2.047852 0.373382 
2.047941 0.373356 
2.048029 0.373331 
2.048117 0.373306 
2.048205 0.373282 
2.048293 0.373258 
2.048381 0.373234 
2.048469 0.373211 
2.048557 0.373188 
2.048645 0.373165 
2.048733 0.373142 
2.048821 0.373120 
2.048909 0.373099 
2.048997 0.373042 
2.049084 0.372976 
2.049172 0.372910 
2.049260 0.372845 
2.049348 0.372779 
2.049436 0.372715 
2.049523 0.372650 
2.049611 0.372586 
2.049699 0.372522 
2.049786 0.372459 
2.049874 0.372395 
2.049962 0.372333 
2.050049 0.372270 
2.050137 0.372208 
2.050224 0.372146 
2.050312 0.372084 
2.050399 0.372023 
2.050486 0.371962 
2.050574 0.371902 
2.050661 0.371841 
2.050748 0.371781 
2.050835 0.371722 
2.050922 0.371663 
2.051009 0.371604 
2.051096 0.371545 
2.051184 0.371487 
2.051270 0.371429 
2.051357 0.371371 
2.051444 0.371314 
2.051531 0.371257 
2.051618 0.371200 
2.051705 0.371144 
2.051791 0.371087 
2.051878 0.371032 
2.051965 0.370976 
2.052051 0.370921 
2.052138 0.370867 
2.052225 0.370812 
2.052311 0.370758 
2.052398 0.370704 
2.052484 0.370651 
2.052570 0.370598 
2.052657 0.370545 
2.052743 0.370492 
2.052829 0.370440 
2.052916 0.370388 
2.053002 0.370337 
2.053088 0.370286 
2.053174 0.370235 
2.053260 0.370184 
2.053346 0.370134 
2.053432 0.370084 
2.053518 0.370035 
2.053604 0.369985 
2.053690 0.369936 
2.053776 0.369888 
2.053862 0.369840 
2.053948 0.369792 
2.054033 0.369744 
2.054119 0.369697 
2.054205 0.369650 
2.054291 0.369603 
2.054376 0.369557 
2.054462 0.369511 
2.054547 0.369465 
2.054633 0.369420 
2.054718 0.369374 
2.054804 0.369330 
2.054889 0.369285 
2.054975 0.369241 
2.055060 0.369198 
2.055145 0.369154 
2.055231 0.369111 
2.055316 0.369068 
2.055401 0.369026 
2.055486 0.368984 
2.055571 0.368942 
2.055657 0.368900 
2.055742 0.368859 
2.055827 0.368818 
2.055912 0.368778 
2.055997 0.368738 
2.056082 0.368698 
2.056167 0.368658 
2.056252 0.368619 
2.056336 0.368580 
2.056421 0.368541 
2.056506 0.368503 
2.056591 0.368465 
2.056675 0.368428 
2.056760 0.368390 
2.056845 0.368353 
2.056930 0.368317 
2.057014 0.368280 
2.057099 0.368244 
2.057183 0.368209 
2.057268 0.368173 


==> data/BUSineA10M40kK1024uxx.dat <==
0.000000 3.947829 
0.002000 3.947838 
0.004000 3.947892 
0.006000 3.947960 
0.008000 3.948081 
0.010000 3.948217 
0.012000 3.948395 
0.014000 3.948599 
0.016000 3.948835 
0.018000 3.949107 
0.020000 3.949400 
0.022000 3.949741 
0.024000 3.950091 
0.026000 3.950500 
0.028000 3.950909 
0.030000 3.951385 
0.032000 3.951862 
0.034000 3.952396 
0.036000 3.952941 
0.038000 3.953532 
0.040000 3.954146 
0.042000 3.954793 
0.044000 3.955476 
0.046000 3.956181 
0.048000 3.956932 
0.050000 3.957693 
0.052000 3.958514 
0.054000 3.959334 
0.056000 3.960221 
0.058000 3.961110 
0.060000 3.962053 
0.062000 3.963012 
0.064000 3.964011 
0.066000 3.965039 
0.068000 3.966094 
0.070000 3.967192 
0.072000 3.968303 
0.074000 3.969470 
0.076000 3.970638 
0.078000 3.971874 
0.080000 3.973112 
0.082000 3.974403 
0.084000 3.975711 
0.086000 3.977057 
0.088000 3.978435 
0.090000 3.979836 
0.092000 3.981285 
0.094000 3.982740 
0.096000 3.984260 
0.098000 3.985780 
0.100000 3.987360 
0.102000 3.988951 
0.104000 3.990585 
0.106000 3.992247 
0.108000 3.993934 
0.110000 3.995669 
0.112000 3.997409 
0.114000 3.999215 
0.116000 4.001022 
0.118000 4.002886 
0.120000 4.004765 
0.122000 4.006682 
0.124000 4.008634 
0.126000 4.010602 
0.128000 4.012627 
0.130000 4.014653 
0.132000 4.016744 
0.134000 4.018843 
0.136000 4.020986 
0.138000 4.023159 
0.140000 4.025352 
0.142000 4.027599 
0.144000 4.029847 
0.146000 4.032163 
0.148000 4.034486 
0.150000 4.036850 
0.152000 4.039249 
0.154000 4.041662 
0.156000 4.044135 
0.158000 4.046610 
0.160000 4.049145 
0.162000 4.051696 
0.164000 4.054279 
0.166000 4.056906 
0.168000 4.059536 
0.170000 4.062239 
0.172000 4.064946 
0.174000 4.067695 
0.176000 4.070479 
0.178000 4.073274 
0.180000 4.076135 
0.182000 4.078999 
0.184000 4.081913 
0.186000 4.084856 
0.188000 4.087814 
0.190000 4.090835 
0.192000 4.093859 
0.194000 4.096936 
0.196000 4.100040 
0.198000 4.103159 
0.200000 4.106342 
0.202000 4.109529 
0.204000 4.112766 
0.206000 4.116033 
0.208000 4.119310 
0.210000 4.122659 
0.212000 4.126011 
0.214000 4.129405 
0.216000 4.132839 
0.218000 4.136278 
0.220000 4.139787 
0.222000 4.143308 
0.224000 4.146855 
0.226000 4.150459 
0.228000 4.154068 
0.230000 4.157729 
0.232000 4.161422 
0.234000 4.165119 
0.236000 4.168895 
0.238000 4.172677 
0.240000 4.176486 
0.242000 4.180353 
0.244000 4.184226 
0.246000 4.188147 
0.248000 4.192106 
0.250000 4.196070 
0.252000 4.200103 
0.254000 4.204155 
0.256000 4.208217 
0.258000 4.212356 
0.260000 4.216501 
0.262000 4.220673 
0.264000 4.224906 
0.266000 4.229146 
0.268000 4.233427 
0.270000 4.237756 
0.272000 4.242092 
0.274000 4.246480 
0.276000 4.250906 
0.278000 4.255340 
0.280000 4.259834 
0.282000 4.264359 
0.284000 4.268891 
0.286000 4.273491 
0.288000 4.278115 
0.290000 4.282747 
0.292000 4.287451 
0.294000 4.292176 
0.296000 4.296910 
0.298000 4.301717 
0.300000 4.306544 
0.302000 4.311380 
0.304000 4.316288 
0.306000 4.321219 
0.308000 4.326159 
0.310000 4.331167 
0.312000 4.336204 
0.314000 4.341249 
0.316000 4.346355 
0.318000 4.351498 
0.320000 4.356650 
0.322000 4.361853 
0.324000 4.367103 
0.326000 4.372364 
0.328000 4.377661 
0.330000 4.383021 
0.332000 4.388392 
0.334000 4.393781 
0.336000 4.399252 
0.338000 4.404735 
0.340000 4.410228 
0.342000 4.415798 
0.344000 4.421393 
0.346000 4.426999 
0.348000 4.432658 
0.350000 4.438368 
0.352000 4.444089 
0.354000 4.449833 
0.356000 4.455659 
0.358000 4.461498 
0.360000 4.467348 
0.362000 4.473269 
0.364000 4.479225 
0.366000 4.485195 
0.368000 4.491196 
0.370000 4.497273 
0.372000 4.503363 
0.374000 4.509466 
0.376000 4.515640 
0.378000 4.521852 
0.380000 4.528078 
0.382000 4.534327 
0.384000 4.540664 
0.386000 4.547014 
0.388000 4.553379 
0.390000 4.559797 
0.392000 4.566273 
0.394000 4.572765 
0.396000 4.579272 
0.398000 4.585856 
0.400000 4.592476 
0.402000 4.599112 
0.404000 4.605763 
0.406000 4.612511 
0.408000 4.619278 
0.410000 4.626061 
0.412000 4.632870 
0.414000 4.639770 
0.416000 4.646687 
0.418000 4.653620 
0.420000 4.660586 
0.422000 4.667638 
0.424000 4.674708 
0.426000 4.681795 
0.428000 4.688915 
0.430000 4.696122 
0.432000 4.703348 
0.434000 4.710592 
0.436000 4.717862 
0.438000 4.725228 
0.440000 4.732613 
0.442000 4.740017 
0.444000 4.747440 
0.446000 4.754962 
0.448000 4.762510 
0.450000 4.770077 
0.452000 4.777664 
0.454000 4.785329 
0.456000 4.793043 
0.458000 4.800778 
0.460000 4.808532 
0.462000 4.816335 
0.464000 4.824219 
0.466000 4.832124 
0.468000 4.840050 
0.470000 4.847997 
0.472000 4.856042 
0.474000 4.864121 
0.476000 4.872222 
0.478000 4.880345 
0.480000 4.888516 
0.482000 4.896774 
0.484000 4.905054 
0.486000 4.913357 
0.488000 4.921683 
0.490000 4.930086 
0.492000 4.938549 
0.494000 4.947036 
0.496000 4.955546 
0.498000 4.964080 
0.500000 4.972712 
0.502000 4.981386 
0.504000 4.990084 
0.506000 4.998808 
0.508000 5.007556 
0.510000 5.016410 
0.512000 5.025301 
0.514000 5.034218 
0.516000 5.043160 
0.518000 5.052128 
0.520000 5.061199 
0.522000 5.070313 
0.524000 5.079453 
0.526000 5.088621 
0.528000 5.097816 
0.530000 5.107094 
0.532000 5.116437 
0.534000 5.125808 
0.536000 5.135208 
0.538000 5.144635 
0.540000 5.154113 
0.542000 5.163692 
0.544000 5.173300 
0.546000 5.182937 
0.548000 5.192604 
0.550000 5.202300 
0.552000 5.212091 
0.554000 5.221943 
0.556000 5.231825 
0.558000 5.241737 
0.560000 5.251681 
0.562000 5.261655 
0.564000 5.271752 
0.566000 5.281886 
0.568000 5.292051 
0.570000 5.302249 
0.572000 5.312478 
0.574000 5.322743 
0.576000 5.333134 
0.578000 5.343559 
0.580000 5.354018 
0.582000 5.364510 
0.584000 5.375036 
0.586000 5.385596 
0.588000 5.396275 
0.590000 5.407002 
0.592000 5.417763 
0.594000 5.428560 
0.596000 5.439392 
0.598000 5.450260 
0.600000 5.461210 
0.602000 5.472249 
0.604000 5.483324 
0.606000 5.494436 
0.608000 5.505585 
0.610000 5.516771 
0.612000 5.527995 
0.614000 5.539338 
0.616000 5.550737 
0.618000 5.562175 
0.620000 5.573651 
0.622000 5.585167 
0.624000 5.596722 
0.626000 5.608316 
0.628000 5.620036 
0.630000 5.631811 
0.632000 5.643626 
0.634000 5.655482 
0.636000 5.667379 
0.638000 5.679317 
0.640000 5.691297 
0.642000 5.703376 
0.644000 5.715541 
0.646000 5.727749 
0.648000 5.740000 
0.650000 5.752294 
0.652000 5.764631 
0.654000 5.777012 
0.656000 5.789436 
0.658000 5.801998 
0.660000 5.814615 
0.662000 5.827276 
0.664000 5.839983 
0.666000 5.852735 
0.668000 5.865533 
0.670000 5.878378 
0.672000 5.891268 
0.674000 5.904290 
0.676000 5.917378 
0.677999 5.930509 
0.679994 5.943660 
0.681985 5.956830 
0.683971 5.970019 
0.685953 5.983227 
0.687930 5.996453 
0.689904 6.009718 
0.691872 6.023085 
0.693837 6.036472 
0.695797 6.049877 
0.697752 6.063301 
0.699704 6.076745 
0.701651 6.090208 
0.703594 6.103690 
0.705532 6.117191 
0.707466 6.130712 
0.709396 6.144333 
0.711322 6.157994 
0.713243 6.171674 
0.715160 6.185373 
0.717073 6.199092 
0.718982 6.212831 
0.720886 6.226589 
0.722786 6.240367 
0.724682 6.254165 
0.726574 6.267982 
0.728462 6.281868 
0.730345 6.295825 
0.732225 6.309801 
0.734100 6.323797 
0.735971 6.337813 
0.737838 6.351848 
0.739700 6.365904 
0.741559 6.379980 
0.743413 6.394076 
0.745264 6.408192 
0.747110 6.422328 
0.748953 6.436487 
0.750791 6.450761 
0.752625 6.465055 
0.754455 6.479368 
0.756281 6.493703 
0.758103 6.508057 
0.759921 6.522432 
0.761735 6.536827 
0.763545 6.551243 
0.765351 6.565679 
0.767153 6.580135 
0.768951 6.594612 
0.770746 6.609109 
0.772536 6.623637 
0.774322 6.638270 
0.776104 6.652923 
0.777883 6.667597 
0.779657 6.682291 
0.781428 6.697007 
0.783195 6.711743 
0.784958 6.726499 
0.786717 6.741276 
0.788472 6.756074 
0.790223 6.770893 
0.791970 6.785733 
0.793714 6.800593 
0.795454 6.815474 
0.797190 6.830376 
0.798922 6.845320 
0.800651 6.860354 
0.802375 6.875409 
0.804096 6.890486 
0.805813 6.905583 
0.807527 6.920701 
0.809236 6.935840 
0.810942 6.951001 
0.812644 6.966182 
0.814343 6.981384 
0.816038 6.996608 
0.817729 7.011852 
0.819416 7.027118 
0.821100 7.042405 
0.822780 7.057713 
0.824457 7.073042 
0.826129 7.088392 
0.827799 7.103764 
0.829464 7.119205 
0.831126 7.134705 
0.832785 7.150225 
0.834439 7.165767 
0.836090 7.181330 
0.837738 7.196914 
0.839382 7.212520 
0.841023 7.228147 
0.842660 7.243795 
0.844293 7.259465 
0.845923 7.275156 
0.847549 7.290868 
0.849172 7.306602 
0.850791 7.322357 
0.852407 7.338134 
0.854020 7.353932 
0.855629 7.369751 
0.857234 7.385592 
0.858836 7.401454 
0.860435 7.417338 
0.862030 7.433243 
0.863622 7.449170 
0.865210 7.465164 
0.866795 7.481212 
0.868377 7.497281 
0.869955 7.513371 
0.871530 7.529483 
0.873101 7.545617 
0.874669 7.561772 
0.876234 7.577948 
0.877795 7.594146 
0.879353 7.610365 
0.880908 7.626606 
0.882460 7.642869 
0.884008 7.659153 
0.885553 7.675458 
0.887094 7.691786 
0.888632 7.708134 
0.890167 7.724505 
0.891699 7.740896 
0.893228 7.757310 
0.894753 7.773745 
0.896275 7.790202 
0.897794 7.806680 
0.899310 7.823180 
0.900822 7.839701 
0.902331 7.856245 
0.903838 7.872810 
0.905340 7.889396 
0.906840 7.906004 
0.908337 7.922634 
0.909830 7.939286 
0.911321 7.955997 
0.912808 7.972758 
0.914292 7.989539 
0.915773 8.006342 
0.917251 8.023167 
0.918726 8.040013 
0.920197 8.056881 
0.921666 8.073770 
0.923131 8.090680 
0.924594 8.107612 
0.926053 8.124566 
0.927510 8.141541 
0.928963 8.158538 
0.930413 8.175556 
0.931861 8.192596 
0.933305 8.209657 
0.934746 8.226739 
0.936185 8.243844 
0.937620 8.260969 
0.939052 8.278117 
0.940482 8.295285 
0.941908 8.312476 
0.943331 8.329688 
0.944752 8.346921 
0.946170 8.364176 
0.947584 8.381452 
0.948996 8.398750 
0.950405 8.416069 
0.951811 8.433410 
0.953214 8.450773 
0.954614 8.468157 
0.956011 8.485562 
0.957406 8.502989 
0.958797 8.520438 
0.960186 8.537908 
0.961572 8.555399 
0.962955 8.572912 
0.964335 8.590447 
0.965713 8.608003 
0.967087 8.625580 
0.968459 8.643179 
0.969828 8.660800 
0.971194 8.678442 
0.972558 8.696105 
0.973918 8.713790 
0.975276 8.731497 
0.976632 8.749224 
0.977984 8.766974 
0.979334 8.784745 
0.980681 8.802537 
0.982025 8.820350 
0.983366 8.838186 
0.984705 8.856042 
0.986041 8.873920 
0.987375 8.891819 
0.988706 8.909762 
0.990034 8.927740 
0.991359 8.945738 
0.992682 8.963758 
0.994002 8.981798 
0.995319 8.999859 
0.996634 9.017941 
0.997946 9.036044 
0.999256 9.054167 
1.000563 9.072312 
1.001867 9.090477 
1.003169 9.108663 
1.004468 9.126870 
1.005764 9.145098 
1.007058 9.163346 
1.008349 9.181615 
1.009638 9.199905 
1.010924 9.218215 
1.012208 9.236547 
1.013489 9.254899 
1.014768 9.273271 
1.016044 9.291664 
1.017317 9.310078 
1.018588 9.328513 
1.019857 9.346968 
1.021123 9.365443 
1.022386 9.383939 
1.023647 9.402456 
1.024906 9.420993 
1.026162 9.439551 
1.027415 9.458129 
1.028666 9.476728 
1.029915 9.495347 
1.031161 9.513987 
1.032405 9.532646 
1.033646 9.551327 
1.034885 9.570027 
1.036122 9.588748 
1.037356 9.607490 
1.038587 9.626251 
1.039817 9.645033 
1.041043 9.663835 
1.042268 9.682658 
1.043490 9.701500 
1.044710 9.720363 
1.045927 9.739246 
1.047142 9.758149 
1.048355 9.777072 
1.049565 9.796016 
1.050773 9.814979 
1.051979 9.833962 
1.053182 9.852966 
1.054383 9.871989 
1.055582 9.891032 
1.056778 9.910096 
1.057972 9.929179 
1.059164 9.948282 
1.060353 9.967405 
1.061540 9.986547 
1.062725 10.005710 
1.063908 10.024892 
1.065088 10.044094 
1.066267 10.063316 
1.067442 10.082557 
1.068616 10.101819 
1.069788 10.121099 
1.070957 10.140399 
1.072124 10.159719 
1.073288 10.179059 
1.074451 10.198418 
1.075611 10.217796 
1.076769 10.237194 
1.077925 10.256611 
1.079079 10.276047 
1.080231 10.295503 
1.081380 10.314978 
1.082527 10.334473 
1.083672 10.353986 
1.084815 10.373519 
1.085956 10.393071 
1.087094 10.412643 
1.088231 10.432233 
1.089365 10.451842 
1.090497 10.471470 
1.091628 10.491118 
1.092755 10.510784 
1.093881 10.530469 
1.095005 10.550173 
1.096127 10.569896 
1.097246 10.589638 
1.098364 10.609398 
1.099479 10.629177 
1.100592 10.648975 
1.101704 10.668791 
1.102813 10.688626 
1.103920 10.708480 
1.105025 10.728352 
1.106128 10.748242 
1.107229 10.768151 
1.108328 10.788079 
1.109425 10.808024 
1.110520 10.827988 
1.111613 10.847970 
1.112704 10.867971 
1.113792 10.887989 
1.114879 10.908026 
1.115964 10.928081 
1.117047 10.948153 
1.118128 10.968244 
1.119207 10.988401 
1.120284 11.008581 
1.121359 11.028781 
1.122432 11.048999 
1.123503 11.069237 
1.124572 11.089493 
1.125639 11.109769 
1.126704 11.130063 
1.127767 11.150376 
1.128829 11.170708 
1.129888 11.191059 
1.130945 11.211428 
1.132001 11.231816 
1.133055 11.252223 
1.134106 11.272648 
1.135156 11.293092 
1.136204 11.313554 
1.137250 11.334034 
1.138294 11.354533 
1.139336 11.375051 
1.140377 11.395587 
1.141415 11.416141 
1.142452 11.436713 
1.143486 11.457303 
1.144519 11.477912 
1.145550 11.498538 
1.146579 11.519183 
1.147607 11.539845 
1.148632 11.560526 
1.149656 11.581224 
1.150678 11.601940 
1.151698 11.622674 
1.152716 11.643426 
1.153732 11.664195 
1.154747 11.684982 
1.155760 11.705787 
1.156771 11.726609 
1.157780 11.747448 
1.158787 11.768305 
1.159793 11.789179 
1.160797 11.810071 
1.161799 11.830979 
1.162799 11.851905 
1.163797 11.872849 
1.164794 11.893809 
1.165789 11.914786 
1.166782 11.935780 
1.167774 11.956791 
1.168763 11.977819 
1.169752 11.998864 
1.170738 12.019925 
1.171722 12.041003 
1.172705 12.062098 
1.173686 12.083209 
1.174666 12.104336 
1.175643 12.125481 
1.176619 12.146641 
1.177594 12.167818 
1.178566 12.189011 
1.179537 12.210220 
1.180506 12.231445 
1.181474 12.252686 
1.182440 12.273943 
1.183404 12.295216 
1.184366 12.316505 
1.185327 12.337810 
1.186286 12.359131 
1.187244 12.380467 
1.188200 12.401818 
1.189154 12.423185 
1.190107 12.444568 
1.191058 12.465966 
1.192007 12.487379 
1.192955 12.508807 
1.193901 12.530250 
1.194845 12.551709 
1.195788 12.573182 
1.196729 12.594671 
1.197669 12.616174 
1.198607 12.637692 
1.199543 12.659225 
1.200478 12.680772 
1.201412 12.702334 
1.202343 12.723910 
1.203273 12.745501 
1.204202 12.767106 
1.205129 12.788865 
1.206054 12.810654 
1.206978 12.832459 
1.207900 12.854281 
1.208821 12.876118 
1.209740 12.897971 
1.210658 12.919840 
1.211574 12.941725 
1.212488 12.963626 
1.213401 12.985542 
1.214312 13.007473 
1.215222 13.029420 
1.216130 13.051383 
1.217037 13.073361 
1.217942 13.095354 
1.218846 13.117362 
1.219748 13.139385 
1.220649 13.161423 
1.221548 13.183477 
1.222446 13.205545 
1.223342 13.227628 
1.224237 13.249725 
1.225130 13.271838 
1.226022 13.293965 
1.226912 13.316106 
1.227801 13.338262 
1.228688 13.360432 
1.229574 13.382616 
1.230458 13.404814 
1.231341 13.427027 
1.232222 13.449253 
1.233102 13.471494 
1.233981 13.493748 
1.234858 13.516016 
1.235733 13.538298 
1.236608 13.560593 
1.237480 13.582902 
1.238352 13.605224 
1.239222 13.627560 
1.240090 13.649908 
1.240957 13.672270 
1.241823 13.694645 
1.242687 13.717033 
1.243550 13.739434 
1.244411 13.761847 
1.245271 13.784273 
1.246129 13.806712 
1.246987 13.829163 
1.247842 13.851627 
1.248697 13.874103 
1.249550 13.896591 
1.250402 13.919092 
1.251252 13.941604 
1.252101 13.964128 
1.252948 13.986664 
1.253794 14.009212 
1.254639 14.031772 
1.255483 14.054343 
1.256325 14.076925 
1.257165 14.099519 
1.258005 14.122124 
1.258843 14.144740 
1.259680 14.167543 
1.260515 14.190430 
1.261349 14.213330 
1.262182 14.236243 
1.263013 14.259170 
1.263843 14.282110 
1.264672 14.305063 
1.265499 14.328030 
1.266325 14.351009 
1.267150 14.374001 
1.267973 14.397006 
1.268795 14.420024 
1.269616 14.443054 
1.270435 14.466097 
1.271253 14.489152 
1.272070 14.512219 
1.272886 14.535299 
1.273700 14.558391 
1.274513 14.581495 
1.275324 14.604610 
1.276135 14.627738 
1.276944 14.650877 
1.277752 14.674028 
1.278558 14.697191 
1.279364 14.720365 
1.280168 14.743550 
1.280970 14.766746 
1.281772 14.789954 
1.282572 14.813172 
1.283371 14.836402 
1.284169 14.859642 
1.284965 14.882893 
1.285760 14.906155 
1.286554 14.929427 
1.287347 14.952709 
1.288139 14.976002 
1.288929 14.999305 
1.289718 15.022618 
1.290506 15.045940 
1.291292 15.069273 
1.292078 15.092615 
1.292862 15.115967 
1.293645 15.139328 
1.294427 15.162699 
1.295207 15.186079 
1.295987 15.209468 
1.296765 15.232866 
1.297542 15.256273 
1.298317 15.279689 
1.299092 15.303113 
1.299865 15.326546 
1.300638 15.349987 
1.301409 15.373437 
1.302178 15.396894 
1.302947 15.420360 
1.303715 15.443947 
1.304481 15.467773 
1.305246 15.491610 
1.306010 15.515458 
1.306773 15.539317 
1.307535 15.563186 
1.308295 15.587066 
1.309054 15.610956 
1.309813 15.634857 
1.310570 15.658768 
1.311325 15.682689 
1.312080 15.706620 
1.312834 15.730561 
1.313586 15.754512 
1.314337 15.778473 
1.315087 15.802443 
1.315836 15.826423 
1.316584 15.850412 
1.317331 15.874410 
1.318076 15.898417 
1.318821 15.922433 
1.319564 15.946459 
1.320306 15.970492 
1.321047 15.994535 
1.321787 16.018586 
1.322526 16.042645 
1.323264 16.066713 
1.324001 16.090789 
1.324736 16.114873 
1.325471 16.138964 
1.326204 16.163064 
1.326936 16.187171 
1.327667 16.211286 
1.328398 16.235408 
1.329127 16.259537 
1.329854 16.283673 
1.330581 16.307816 
1.331307 16.331966 
1.332032 16.356123 
1.332755 16.380287 
1.333478 16.404457 
1.334199 16.428633 
1.334920 16.452815 
1.335639 16.477003 
1.336358 16.501198 
1.337075 16.525398 
1.337791 16.549603 
1.338506 16.573814 
1.339220 16.598031 
1.339933 16.622252 
1.340645 16.646479 
1.341356 16.670710 
1.342066 16.694947 
1.342775 16.719634 
1.343483 16.744331 
1.344190 16.769037 
1.344896 16.793751 
1.345601 16.818473 
1.346304 16.843203 
1.347007 16.867941 
1.347709 16.892687 
1.348409 16.917441 
1.349109 16.942201 
1.349808 16.966970 
1.350505 16.991745 
1.351202 17.016528 
1.351897 17.041317 
1.352592 17.066114 
1.353285 17.090917 
1.353978 17.115727 
1.354669 17.140543 
1.355360 17.165365 
1.356049 17.190194 
1.356738 17.215029 
1.357425 17.239869 
1.358112 17.264715 
1.358798 17.289567 
1.359482 17.314425 
1.360166 17.339287 
1.360848 17.364155 
1.361530 17.389028 
1.362211 17.413906 
1.362890 17.438788 
1.363569 17.463675 
1.364247 17.488567 
1.364924 17.513463 
1.365599 17.538363 
1.366274 17.563267 
1.366948 17.588174 
1.367621 17.613086 
1.368293 17.638001 
1.368964 17.662919 
1.369634 17.687841 
1.370303 17.712766 
1.370972 17.737693 
1.371639 17.762623 
1.372305 17.787556 
1.372971 17.812492 
1.373635 17.837429 
1.374299 17.862369 
1.374961 17.887311 
1.375623 17.912254 
1.376284 17.937199 
1.376944 17.962201 
1.377603 17.987712 
1.378261 18.013228 
1.378918 18.038750 
1.379574 18.064278 
1.380229 18.089812 
1.380883 18.115351 
1.381537 18.140895 
1.382189 18.166444 
1.382841 18.191998 
1.383491 18.217556 
1.384141 18.243120 
1.384790 18.268687 
1.385438 18.294260 
1.386085 18.319836 
1.386731 18.345416 
1.387376 18.371000 
1.388020 18.396588 
1.388664 18.422180 
1.389306 18.447774 
1.389948 18.473373 
1.390588 18.498974 
1.391228 18.524578 
1.391867 18.550185 
1.392505 18.575794 
1.393142 18.601406 
1.393779 18.627020 
1.394414 18.652637 
1.395049 18.678255 
1.395682 18.703875 
1.396315 18.729497 
1.396947 18.755120 
1.397578 18.780745 
1.398209 18.806371 
1.398838 18.831997 
1.399466 18.857625 
1.400094 18.883253 
1.400721 18.908881 
1.401347 18.934510 
1.401972 18.960139 
1.402596 18.985768 
1.403220 19.011396 
1.403842 19.037025 
1.404464 19.062652 
1.405085 19.088279 
1.405705 19.113905 
1.406324 19.139529 
1.406943 19.165152 
1.407560 19.190774 
1.408177 19.216394 
1.408793 19.242012 
1.409408 19.268147 
1.410022 19.294453 
1.410636 19.320762 
1.411249 19.347075 
1.411860 19.373390 
1.412471 19.399708 
1.413081 19.426029 
1.413691 19.452352 
1.414299 19.478677 
1.414907 19.505004 
1.415514 19.531333 
1.416120 19.557664 
1.416725 19.583996 
1.417329 19.610330 
1.417933 19.636665 
1.418536 19.663001 
1.419138 19.689338 
1.419739 19.715675 
1.420339 19.742013 
1.420939 19.768352 
1.421537 19.794690 
1.422135 19.821029 
1.422733 19.847367 
1.423329 19.873705 
1.423925 19.900043 
1.424519 19.926380 
1.425113 19.952716 
1.425707 19.979051 
1.426299 20.005384 
1.426891 20.031716 
1.427482 20.058047 
1.428072 20.084376 
1.428661 20.110702 
1.429250 20.137027 
1.429837 20.163349 
1.430424 20.189669 
1.431011 20.215986 
1.431596 20.242300 
1.432181 20.268611 
1.432765 20.294918 
1.433348 20.321222 
1.433931 20.347522 
1.434512 20.373819 
1.435093 20.400111 
1.435674 20.426399 
1.436253 20.452682 
1.436832 20.478961 
1.437410 20.505234 
1.437987 20.531503 
1.438564 20.557766 
1.439139 20.584352 
1.439714 20.611434 
1.440289 20.638516 
1.440862 20.665599 
1.441435 20.692682 
1.442007 20.719765 
1.442578 20.746847 
1.443149 20.773929 
1.443718 20.801011 
1.444287 20.828092 
1.444856 20.855172 
1.445423 20.882251 
1.445990 20.909328 
1.446556 20.936404 
1.447122 20.963479 
1.447686 20.990551 
1.448250 21.017622 
1.448813 21.044690 
1.449376 21.071756 
1.449938 21.098820 
1.450499 21.125880 
1.451059 21.152938 
1.451618 21.179993 
1.452177 21.207044 
1.452735 21.234091 
1.453293 21.261135 
1.453850 21.288175 
1.454406 21.315211 
1.454961 21.342242 
1.455516 21.369269 
1.456069 21.396291 
1.456623 21.423308 
1.457175 21.450320 
1.457727 21.477327 
1.458278 21.504328 
1.458829 21.531323 
1.459378 21.558312 
1.459927 21.585295 
1.460476 21.612272 
1.461024 21.639242 
1.461571 21.666205 
1.462117 21.693161 
1.462663 21.720110 
1.463207 21.747051 
1.463752 21.773984 
1.464295 21.800910 
1.464838 21.827828 
1.465381 21.854737 
1.465922 21.881637 
1.466463 21.908529 
1.467004 21.935411 
1.467543 21.962905 
1.468082 21.990755 
1.468620 22.018602 
1.469158 22.046447 
1.469695 22.074289 
1.470231 22.102128 
1.470767 22.129964 
1.471301 22.157796 
1.471836 22.185626 
1.472369 22.213451 
1.472902 22.241272 
1.473434 22.269090 
1.473966 22.296903 
1.474497 22.324712 
1.475027 22.352516 
1.475556 22.380315 
1.476085 22.408109 
1.476614 22.435897 
1.477141 22.463680 
1.477668 22.491458 
1.478194 22.519229 
1.478720 22.546995 
1.479245 22.574754 
1.479769 22.602506 
1.480293 22.630252 
1.480816 22.657991 
1.481339 22.685722 
1.481860 22.713446 
1.482382 22.741163 
1.482902 22.768871 
1.483422 22.796572 
1.483941 22.824264 
1.484460 22.851948 
1.484978 22.879623 
1.485495 22.907289 
1.486012 22.934946 
1.486528 22.962593 
1.487043 22.990231 
1.487558 23.017858 
1.488073 23.045476 
1.488586 23.073084 
1.489099 23.100680 
1.489612 23.128266 
1.490124 23.155841 
1.490635 23.183405 
1.491145 23.210957 
1.491655 23.238497 
1.492165 23.266025 
1.492673 23.293541 
1.493182 23.321044 
1.493689 23.348535 
1.494196 23.376190 
1.494703 23.404807 
1.495208 23.433419 
1.495713 23.462026 
1.496218 23.490627 
1.496722 23.519222 
1.497225 23.547811 
1.497728 23.576395 
1.498230 23.604971 
1.498731 23.633541 
1.499232 23.662105 
1.499732 23.690661 
1.500232 23.719210 
1.500731 23.747752 
1.501230 23.776286 
1.501727 23.804812 
1.502225 23.833330 
1.502721 23.861839 
1.503217 23.890340 
1.503713 23.918833 
1.504208 23.947316 
1.504702 23.975790 
1.505196 24.004255 
1.505689 24.032710 
1.506182 24.061155 
1.506674 24.089590 
1.507165 24.118014 
1.507656 24.146428 
1.508146 24.174831 
1.508636 24.203223 
1.509125 24.231604 
1.509613 24.259973 
1.510101 24.288330 
1.510588 24.316676 
1.511075 24.345009 
1.511562 24.373329 
1.512047 24.401637 
1.512532 24.429932 
1.513017 24.458213 
1.513501 24.486481 
1.513984 24.514736 
1.514467 24.542976 
1.514949 24.571202 
1.515431 24.599413 
1.515912 24.627610 
1.516393 24.655791 
1.516873 24.683957 
1.517353 24.712108 
1.517832 24.740243 
1.518310 24.768362 
1.518788 24.796464 
1.519265 24.824550 
1.519742 24.852619 
1.520219 24.881624 
1.520694 24.911004 
1.521170 24.940377 
1.521644 24.969741 
1.522118 24.999097 
1.522592 25.028444 
1.523065 25.057781 
1.523537 25.087109 
1.524009 25.116428 
1.524480 25.145737 
1.524951 25.175036 
1.525421 25.204324 
1.525891 25.233602 
1.526360 25.262870 
1.526829 25.292126 
1.527297 25.321371 
1.527764 25.350605 
1.528231 25.379827 
1.528697 25.409037 
1.529163 25.438235 
1.529629 25.467421 
1.530093 25.496594 
1.530558 25.525754 
1.531021 25.554901 
1.531485 25.584035 
1.531947 25.613155 
1.532410 25.642261 
1.532871 25.671353 
1.533332 25.700431 
1.533793 25.729494 
1.534253 25.758542 
1.534713 25.787575 
1.535172 25.816593 
1.535630 25.845595 
1.536088 25.874581 
1.536546 25.903551 
1.537003 25.932504 
1.537459 25.961441 
1.537915 25.990361 
1.538370 26.019263 
1.538825 26.048148 
1.539280 26.077015 
1.539734 26.105865 
1.540187 26.134695 
1.540640 26.163508 
1.541093 26.192301 
1.541545 26.221075 
1.541996 26.249830 
1.542447 26.278565 
1.542898 26.307279 
1.543347 26.335974 
1.543797 26.364648 
1.544246 26.393301 
1.544694 26.422071 
1.545143 26.452231 
1.545590 26.482381 
1.546037 26.512518 
1.546483 26.542644 
1.546929 26.572759 
1.547375 26.602861 
1.547820 26.632951 
1.548264 26.663028 
1.548708 26.693092 
1.549152 26.723144 
1.549595 26.753182 
1.550037 26.783206 
1.550479 26.813217 
1.550921 26.843213 
1.551362 26.873196 
1.551802 26.903163 
1.552242 26.933116 
1.552682 26.963054 
1.553121 26.992977 
1.553559 27.022884 
1.553997 27.052775 
1.554435 27.082650 
1.554872 27.112508 
1.555309 27.142350 
1.555745 27.172175 
1.556180 27.201983 
1.556616 27.231774 
1.557050 27.261547 
1.557485 27.291302 
1.557918 27.321038 
1.558352 27.350757 
1.558784 27.380456 
1.559217 27.410136 
1.559649 27.439797 
1.560080 27.469439 
1.560511 27.499060 
1.560941 27.528662 
1.561371 27.558242 
1.561801 27.587802 
1.562230 27.617342 
1.562659 27.646859 
1.563087 27.676355 
1.563515 27.705830 
1.563942 27.735282 
1.564369 27.764711 
1.564795 27.794118 
1.565221 27.823501 
1.565646 27.852862 
1.566072 27.882198 
1.566496 27.911511 
1.566920 27.940799 
1.567344 27.970063 
1.567767 27.999301 
1.568190 28.028515 
1.568612 28.057868 
1.569034 28.088812 
1.569456 28.119741 
1.569877 28.150656 
1.570297 28.181555 
1.570717 28.212440 
1.571137 28.243310 
1.571556 28.274164 
1.571975 28.305002 
1.572393 28.335824 
1.572811 28.366630 
1.573228 28.397419 
1.573645 28.428191 
1.574061 28.458946 
1.574477 28.489684 
1.574893 28.520404 
1.575308 28.551106 
1.575722 28.581790 
1.576136 28.612455 
1.576550 28.643102 
1.576963 28.673730 
1.577376 28.704338 
1.577789 28.734927 
1.578201 28.765496 
1.578612 28.796045 
1.579023 28.826573 
1.579434 28.857081 
1.579844 28.887568 
1.580254 28.918033 
1.580663 28.948477 
1.581072 28.978899 
1.581481 29.009299 
1.581889 29.039677 
1.582296 29.070032 
1.582704 29.100364 
1.583111 29.130672 
1.583517 29.160957 
1.583923 29.191218 
1.584328 29.221455 
1.584733 29.251668 
1.585138 29.281855 
1.585542 29.312018 
1.585946 29.342155 
1.586350 29.372266 
1.586753 29.402351 
1.587155 29.432410 
1.587558 29.462442 
1.587959 29.492447 
1.588361 29.522425 
1.588762 29.552376 
1.589162 29.582298 
1.589563 29.612192 
1.589962 29.642057 
1.590362 29.671894 
1.590761 29.701701 
1.591159 29.731479 
1.591557 29.761226 
1.591955 29.792046 
1.592353 29.823777 
1.592749 29.855490 
1.593146 29.887186 
1.593542 29.918863 
1.593938 29.950521 
1.594333 29.982161 
1.594728 30.013782 
1.595122 30.045384 
1.595516 30.076966 
1.595910 30.108528 
1.596303 30.140071 
1.596696 30.171592 
1.597088 30.203094 
1.597480 30.234574 
1.597872 30.266033 
1.598263 30.297470 
1.598653 30.328886 
1.599044 30.360279 
1.599434 30.391650 
1.599823 30.422999 
1.600212 30.454324 
1.600601 30.485626 
1.600989 30.516905 
1.601377 30.548160 
1.601765 30.579390 
1.602152 30.610596 
1.602539 30.641778 
1.602925 30.672934 
1.603311 30.704065 
1.603697 30.735170 
1.604082 30.766250 
1.604466 30.797303 
1.604851 30.828329 
1.605235 30.859329 
1.605618 30.890301 
1.606002 30.921246 
1.606385 30.952163 
1.606767 30.983052 
1.607149 31.013912 
1.607531 31.044744 
1.607912 31.075546 
1.608293 31.106319 
1.608674 31.137062 
1.609054 31.167775 
1.609434 31.198457 
1.609813 31.229109 
1.610192 31.259729 
1.610571 31.290318 
1.610949 31.320876 
1.611327 31.351401 
1.611705 31.381893 
1.612082 31.412353 
1.612459 31.442780 
1.612835 31.473173 
1.613212 31.503532 
1.613587 31.533857 
1.613963 31.564147 
1.614338 31.595008 
1.614713 31.627553 
1.615087 31.660077 
1.615461 31.692581 
1.615834 31.725062 
1.616207 31.757522 
1.616580 31.789960 
1.616953 31.822375 
1.617325 31.854768 
1.617696 31.887138 
1.618067 31.919485 
1.618438 31.951808 
1.618809 31.984107 
1.619179 32.016382 
1.619549 32.048633 
1.619918 32.080859 
1.620287 32.113060 
1.620656 32.145236 
1.621024 32.177386 
1.621392 32.209510 
1.621759 32.241608 
1.622127 32.273679 
1.622493 32.305724 
1.622860 32.337741 
1.623226 32.369731 
1.623592 32.401694 
1.623957 32.433628 
1.624322 32.465533 
1.624687 32.497410 
1.625051 32.529258 
1.625415 32.561077 
1.625778 32.592866 
1.626142 32.624625 
1.626505 32.656353 
1.626867 32.688051 
1.627229 32.719718 
1.627591 32.751353 
1.627952 32.782957 
1.628314 32.814529 
1.628674 32.846068 
1.629035 32.877575 
1.629395 32.909048 
1.629755 32.940489 
1.630114 32.971895 
1.630473 33.003268 
1.630832 33.034606 
1.631190 33.065909 
1.631548 33.097177 
1.631906 33.128410 
1.632263 33.159607 
1.632620 33.190768 
1.632977 33.221892 
1.633333 33.252979 
1.633689 33.284029 
1.634045 33.315041 
1.634400 33.346015 
1.634755 33.376951 
1.635110 33.407849 
1.635464 33.438707 
1.635818 33.469525 
1.636172 33.500516 
1.636525 33.533892 
1.636878 33.567244 
1.637231 33.600572 
1.637583 33.633875 
1.637935 33.667152 
1.638287 33.700404 
1.638638 33.733630 
1.638989 33.766829 
1.639340 33.800003 
1.639690 33.833150 
1.640040 33.866269 
1.640390 33.899361 
1.640739 33.932426 
1.641088 33.965462 
1.641436 33.998471 
1.641784 34.031450 
1.642132 34.064401 
1.642480 34.097322 
1.642827 34.130214 
1.643174 34.163076 
1.643520 34.195908 
1.643867 34.228709 
1.644212 34.261479 
1.644558 34.294219 
1.644903 34.326926 
1.645248 34.359602 
1.645593 34.392245 
1.645937 34.424856 
1.646281 34.457435 
1.646624 34.489980 
1.646968 34.522491 
1.647310 34.554969 
1.647653 34.587412 
1.647995 34.619821 
1.648337 34.652194 
1.648679 34.684533 
1.649020 34.716836 
1.649361 34.749103 
1.649702 34.781333 
1.650042 34.813527 
1.650382 34.845684 
1.650722 34.877804 
1.651062 34.909886 
1.651401 34.941929 
1.651740 34.973934 
1.652078 35.005900 
1.652416 35.037827 
1.652754 35.069715 
1.653092 35.101562 
1.653429 35.133369 
1.653766 35.165136 
1.654103 35.196861 
1.654439 35.228545 
1.654775 35.260187 
1.655111 35.291786 
1.655446 35.323343 
1.655781 35.354857 
1.656116 35.386328 
1.656451 35.417754 
1.656785 35.449137 
1.657119 35.480475 
1.657453 35.511767 
1.657786 35.545488 
1.658119 35.579691 
1.658452 35.613866 
1.658784 35.648012 
1.659116 35.682130 
1.659448 35.716218 
1.659780 35.750278 
1.660111 35.784307 
1.660441 35.818306 
1.660772 35.852276 
1.661102 35.886214 
1.661432 35.920121 
1.661762 35.953997 
1.662091 35.987842 
1.662420 36.021654 
1.662749 36.055435 
1.663077 36.089182 
1.663405 36.122897 
1.663733 36.156578 
1.664060 36.190226 
1.664387 36.223839 
1.664714 36.257419 
1.665041 36.290963 
1.665367 36.324473 
1.665693 36.357948 
1.666018 36.391386 
1.666344 36.424789 
1.666669 36.458155 
1.666993 36.491485 
1.667318 36.524777 
1.667642 36.558032 
1.667966 36.591249 
1.668289 36.624428 
1.668612 36.657568 
1.668935 36.690670 
1.669258 36.723732 
1.669580 36.756755 
1.669903 36.789737 
1.670224 36.822680 
1.670546 36.855581 
1.670867 36.888442 
1.671188 36.921261 
1.671509 36.954038 
1.671829 36.986772 
1.672149 37.019465 
1.672469 37.052114 
1.672788 37.084719 
1.673108 37.117281 
1.673427 37.149799 
1.673745 37.182272 
1.674064 37.214701 
1.674382 37.247083 
1.674700 37.279421 
1.675017 37.311712 
1.675335 37.343956 
1.675652 37.376153 
1.675968 37.408303 
1.676285 37.440406 
1.676601 37.472460 
1.676917 37.504465 
1.677233 37.536421 
1.677548 37.568328 
1.677863 37.600186 
1.678178 37.631992 
1.678493 37.664864 
1.678807 37.699950 
1.679121 37.735004 
1.679435 37.770026 
1.679748 37.805015 
1.680061 37.839972 
1.680374 37.874897 
1.680687 37.909787 
1.680999 37.944645 
1.681311 37.979468 
1.681623 38.014257 
1.681934 38.049011 
1.682245 38.083731 
1.682556 38.118415 
1.682867 38.153063 
1.683177 38.187676 
1.683487 38.222252 
1.683797 38.256791 
1.684106 38.291293 
1.684415 38.325758 
1.684724 38.360186 
1.685033 38.394575 
1.685341 38.428926 
1.685649 38.463237 
1.685957 38.497510 
1.686265 38.531743 
1.686572 38.565937 
1.686879 38.600090 
1.687186 38.634202 
1.687492 38.668274 
1.687798 38.702304 
1.688104 38.736292 
1.688410 38.770238 
1.688715 38.804142 
1.689020 38.838003 
1.689325 38.871820 
1.689630 38.905594 
1.689934 38.939324 
1.690238 38.973010 
1.690542 39.006650 
1.690845 39.040246 
1.691148 39.073796 
1.691451 39.107300 
1.691754 39.140757 
1.692057 39.174168 
1.692359 39.207532 
1.692661 39.240848 
1.692962 39.274116 
1.693264 39.307336 
1.693565 39.340507 
1.693866 39.373629 
1.694167 39.406701 
1.694467 39.439723 
1.694767 39.472695 
1.695067 39.505616 
1.695367 39.538486 
1.695666 39.571304 
1.695966 39.604070 
1.696264 39.636783 
1.696563 39.669443 
1.696862 39.702050 
1.697160 39.734603 
1.697458 39.767102 
1.697755 39.799546 
1.698053 39.831935 
1.698350 39.864268 
1.698647 39.896545 
1.698944 39.930323 
1.699240 39.966300 
1.699537 40.002241 
1.699833 40.038146 
1.700128 40.074016 
1.700424 40.109848 
1.700719 40.145644 
1.701014 40.181403 
1.701308 40.217125 
1.701603 40.252808 
1.701897 40.288453 
1.702191 40.324060 
1.702484 40.359628 
1.702778 40.395156 
1.703071 40.430645 
1.703364 40.466094 
1.703656 40.501503 
1.703948 40.536871 
1.704240 40.572197 
1.704532 40.607483 
1.704824 40.642726 
1.705115 40.677928 
1.705406 40.713087 
1.705697 40.748202 
1.705987 40.783275 
1.706278 40.818304 
1.706568 40.853289 
1.706858 40.888229 
1.707147 40.923125 
1.707436 40.957975 
1.707725 40.992780 
1.708014 41.027539 
1.708303 41.062252 
1.708591 41.096917 
1.708879 41.131536 
1.709167 41.166107 
1.709455 41.200630 
1.709742 41.235105 
1.710029 41.269531 
1.710316 41.303907 
1.710603 41.338235 
1.710889 41.372512 
1.711175 41.406739 
1.711461 41.440915 
1.711747 41.475040 
1.712032 41.509113 
1.712317 41.543134 
1.712602 41.577103 
1.712887 41.611019 
1.713172 41.644881 
1.713456 41.678690 
1.713740 41.712444 
1.714024 41.746144 
1.714308 41.779789 
1.714591 41.813379 
1.714874 41.846913 
1.715157 41.880390 
1.715440 41.913810 
1.715722 41.947173 
1.716004 41.980479 
1.716286 42.013726 
1.716568 42.046915 
1.716850 42.080045 
1.717131 42.113115 
1.717412 42.146126 
1.717693 42.179076 
1.717974 42.211965 
1.718254 42.244792 
1.718535 42.277558 
1.718815 42.310262 
1.719094 42.346667 
1.719374 42.383546 
1.719653 42.420386 
1.719932 42.457186 
1.720211 42.493946 
1.720490 42.530665 
1.720768 42.567343 
1.721046 42.603980 
1.721324 42.640576 
1.721602 42.677129 
1.721879 42.713640 
1.722156 42.750108 
1.722433 42.786533 
1.722710 42.822915 
1.722987 42.859253 
1.723263 42.895546 
1.723539 42.931795 
1.723815 42.967999 
1.724090 43.004158 
1.724365 43.040271 
1.724640 43.076337 
1.724915 43.112358 
1.725190 43.148331 
1.725464 43.184257 
1.725738 43.220135 
1.726012 43.255965 
1.726286 43.291747 
1.726560 43.327480 
1.726833 43.363164 
1.727106 43.398798 
1.727379 43.434382 
1.727651 43.469915 
1.727924 43.505398 
1.728196 43.540829 
1.728468 43.576208 
1.728739 43.611536 
1.729011 43.646811 
1.729282 43.682032 
1.729553 43.717201 
1.729824 43.752316 
1.730094 43.787376 
1.730365 43.822382 
1.730635 43.857333 
1.730905 43.892228 
1.731175 43.927068 
1.731444 43.961851 
1.731713 43.996577 
1.731983 44.031246 
1.732251 44.065857 
1.732520 44.100410 
1.732789 44.134905 
1.733057 44.169341 
1.733325 44.203717 
1.733593 44.238033 
1.733860 44.272289 
1.734128 44.306484 
1.734395 44.340618 
1.734662 44.374690 
1.734929 44.408700 
1.735195 44.442647 
1.735462 44.476531 
1.735728 44.510352 
1.735994 44.544108 
1.736260 44.577800 
1.736525 44.611427 
1.736791 44.644989 
1.737056 44.678484 
1.737321 44.711913 
1.737586 44.745275 
1.737850 44.778570 
1.738115 44.811796 
1.738379 44.844955 
1.738643 44.880670 
1.738907 44.918514 
1.739170 44.956313 
1.739434 44.994070 
1.739697 45.031782 
1.739960 45.069449 
1.740222 45.107072 
1.740485 45.144649 
1.740747 45.182181 
1.741009 45.219667 
1.741271 45.257107 
1.741533 45.294499 
1.741794 45.331845 
1.742055 45.369143 
1.742316 45.406394 
1.742577 45.443596 
1.742837 45.480749 
1.743098 45.517853 
1.743358 45.554908 
1.743618 45.591913 
1.743877 45.628868 
1.744137 45.665772 
1.744396 45.702625 
1.744655 45.739427 
1.744914 45.776176 
1.745173 45.812874 
1.745431 45.849519 
1.745689 45.886110 
1.745947 45.922648 
1.746205 45.959133 
1.746463 45.995563 
1.746720 46.031938 
1.746977 46.068258 
1.747234 46.104522 
1.747491 46.140730 
1.747748 46.176882 
1.748004 46.212977 
1.748260 46.249015 
1.748516 46.284995 
1.748772 46.320916 
1.749028 46.356780 
1.749283 46.392584 
1.749538 46.428328 
1.749793 46.464013 
1.750048 46.499637 
1.750303 46.535200 
1.750557 46.570702 
1.750811 46.606143 
1.751065 46.641521 
1.751319 46.676836 
1.751573 46.712088 
1.751826 46.747277 
1.752079 46.782402 
1.752333 46.817462 
1.752585 46.852457 
1.752838 46.887387 
1.753091 46.922251 
1.753343 46.957048 
1.753595 46.991779 
1.753847 47.026442 
1.754099 47.061037 
1.754350 47.095564 
1.754602 47.130023 
1.754853 47.164411 
1.755104 47.198731 
1.755355 47.232979 
1.755606 47.267158 
1.755856 47.301264 
1.756106 47.335299 
1.756356 47.369262 
1.756606 47.403152 
1.756856 47.436969 
1.757106 47.470711 
1.757355 47.504380 
1.757604 47.537974 
1.757853 47.572613 
1.758102 47.611457 
1.758351 47.650252 
1.758599 47.689001 
1.758848 47.727701 
1.759096 47.766352 
1.759344 47.804955 
1.759591 47.843508 
1.759839 47.882012 
1.760086 47.920466 
1.760333 47.958869 
1.760580 47.997222 
1.760827 48.035523 
1.761073 48.073773 
1.761319 48.111971 
1.761565 48.150116 
1.761811 48.188208 
1.762057 48.226248 
1.762302 48.264233 
1.762548 48.302165 
1.762793 48.340042 
1.763038 48.377864 
1.763283 48.415631 
1.763527 48.453342 
1.763771 48.490997 
1.764016 48.528595 
1.764260 48.566137 
1.764503 48.603621 
1.764747 48.641047 
1.764990 48.678415 
1.765234 48.715724 
1.765477 48.752974 
1.765719 48.790165 
1.765962 48.827295 
1.766205 48.864366 
1.766447 48.901375 
1.766689 48.938323 
1.766931 48.975209 
1.767173 49.012033 
1.767414 49.048794 
1.767656 49.085492 
1.767897 49.122127 
1.768138 49.158698 
1.768379 49.195204 
1.768619 49.231645 
1.768860 49.268021 
1.769100 49.304330 
1.769340 49.340574 
1.769580 49.376751 
1.769820 49.412860 
1.770060 49.448902 
1.770299 49.484875 
1.770538 49.520780 
1.770777 49.556615 
1.771016 49.592381 
1.771255 49.628077 
1.771494 49.663702 
1.771732 49.699256 
1.771970 49.734738 
1.772208 49.770148 
1.772446 49.805486 
1.772684 49.840750 
1.772921 49.875941 
1.773159 49.911058 
1.773396 49.946100 
1.773633 49.981066 
1.773870 50.015958 
1.774107 50.050773 
1.774343 50.085511 
1.774580 50.120172 
1.774816 50.154756 
1.775052 50.189261 
1.775288 50.223687 
1.775524 50.258034 
1.775759 50.292302 
1.775995 50.326488 
1.776230 50.360594 
1.776465 50.394619 
1.776700 50.428561 
1.776935 50.466345 
1.777169 50.506187 
1.777404 50.545978 
1.777638 50.585716 
1.777872 50.625402 
1.778106 50.665035 
1.778339 50.704614 
1.778573 50.744140 
1.778806 50.783612 
1.779039 50.823029 
1.779272 50.862391 
1.779505 50.901698 
1.779738 50.940950 
1.779970 50.980145 
1.780202 51.019283 
1.780434 51.058365 
1.780666 51.097389 
1.780898 51.136355 
1.781130 51.175263 
1.781361 51.214112 
1.781592 51.252903 
1.781823 51.291633 
1.782054 51.330304 
1.782285 51.368914 
1.782515 51.407464 
1.782745 51.445952 
1.782976 51.484379 
1.783205 51.522743 
1.783435 51.561045 
1.783665 51.599284 
1.783894 51.637459 
1.784124 51.675570 
1.784353 51.713617 
1.784582 51.751599 
1.784810 51.789516 
1.785039 51.827367 
1.785268 51.865152 
1.785496 51.902870 
1.785724 51.940521 
1.785952 51.978105 
1.786180 52.015620 
1.786407 52.053067 
1.786635 52.090445 
1.786862 52.127753 
1.787089 52.164992 
1.787316 52.202160 
1.787543 52.239257 
1.787770 52.276283 
1.787996 52.313237 
1.788222 52.350118 
1.788449 52.386927 
1.788675 52.423662 
1.788900 52.460323 
1.789126 52.496911 
1.789352 52.533423 
1.789577 52.569860 
1.789802 52.606221 
1.790027 52.642505 
1.790252 52.678713 
1.790477 52.714844 
1.790702 52.750896 
1.790926 52.786871 
1.791150 52.822766 
1.791374 52.858582 
1.791598 52.894318 
1.791822 52.929973 
1.792046 52.965547 
1.792269 53.001040 
1.792493 53.036451 
1.792716 53.071779 
1.792939 53.107024 
1.793162 53.142186 
1.793385 53.177263 
1.793608 53.212255 
1.793830 53.247162 
1.794052 53.281983 
1.794275 53.316718 
1.794497 53.351365 
1.794719 53.385925 
1.794940 53.420398 
1.795162 53.454781 
1.795384 53.489075 
1.795605 53.527632 
1.795826 53.568533 
1.796047 53.609379 
1.796268 53.650168 
1.796489 53.690900 
1.796709 53.731575 
1.796930 53.772192 
1.797150 53.812751 
1.797370 53.853251 
1.797590 53.893693 
1.797809 53.934075 
1.798029 53.974398 
1.798248 54.014660 
1.798467 54.054862 
1.798686 54.095002 
1.798905 54.135082 
1.799124 54.175099 
1.799342 54.215054 
1.799561 54.254946 
1.799779 54.294775 
1.799997 54.334540 
1.800215 54.374241 
1.800433 54.413878 
1.800650 54.453449 
1.800868 54.492955 
1.801085 54.532396 
1.801302 54.571769 
1.801519 54.611077 
1.801736 54.650316 
1.801953 54.689488 
1.802169 54.728592 
1.802385 54.767628 
1.802602 54.806594 
1.802818 54.845491 
1.803033 54.884317 
1.803249 54.923073 
1.803465 54.961758 
1.803680 55.000372 
1.803895 55.038914 
1.804111 55.077383 
1.804326 55.115779 
1.804540 55.154102 
1.804755 55.192352 
1.804970 55.230526 
1.805184 55.268626 
1.805398 55.306651 
1.805612 55.344600 
1.805826 55.382472 
1.806040 55.420268 
1.806254 55.457986 
1.806467 55.495627 
1.806680 55.533189 
1.806894 55.570672 
1.807107 55.608076 
1.807320 55.645400 
1.807532 55.682644 
1.807745 55.719807 
1.807958 55.756888 
1.808170 55.793888 
1.808382 55.830805 
1.808594 55.867639 
1.808806 55.904389 
1.809018 55.941056 
1.809230 55.977637 
1.809441 56.014134 
1.809652 56.050545 
1.809864 56.086870 
1.810075 56.123108 
1.810286 56.159258 
1.810497 56.195321 
1.810707 56.231296 
1.810918 56.267181 
1.811128 56.302977 
1.811339 56.338683 
1.811549 56.374298 
1.811759 56.409822 
1.811969 56.445254 
1.812178 56.480594 
1.812388 56.515841 
1.812597 56.550995 
1.812807 56.586054 
1.813016 56.621019 
1.813225 56.655888 
1.813434 56.690662 
1.813643 56.725339 
1.813852 56.759919 
1.814060 56.801584 
1.814269 56.843569 
1.814477 56.885493 
1.814685 56.927355 
1.814893 56.969157 
1.815101 57.010897 
1.815309 57.052574 
1.815516 57.094188 
1.815724 57.135740 
1.815931 57.177228 
1.816138 57.218652 
1.816345 57.260011 
1.816552 57.301306 
1.816758 57.342535 
1.816965 57.383698 
1.817171 57.424796 
1.817377 57.465826 
1.817583 57.506790 
1.817789 57.547685 
1.817995 57.588513 
1.818200 57.629273 
1.818406 57.669963 
1.818611 57.710585 
1.818816 57.751136 
1.819021 57.791617 
1.819226 57.832027 
1.819431 57.872366 
1.819636 57.912634 
1.819840 57.952829 
1.820044 57.992951 
1.820248 58.033001 
1.820452 58.072977 
1.820656 58.112878 
1.820860 58.152706 
1.821064 58.192458 
1.821267 58.232135 
1.821470 58.271735 
1.821674 58.311260 
1.821877 58.350707 
1.822080 58.390077 
1.822282 58.429368 
1.822485 58.468582 
1.822688 58.507716 
1.822890 58.546771 
1.823092 58.585746 
1.823294 58.624640 
1.823496 58.663454 
1.823698 58.702186 
1.823900 58.740836 
1.824101 58.779403 
1.824303 58.817887 
1.824504 58.856288 
1.824705 58.894605 
1.824906 58.932837 
1.825107 58.970984 
1.825308 59.009045 
1.825509 59.047020 
1.825709 59.084909 
1.825909 59.122710 
1.826110 59.160423 
1.826310 59.198048 
1.826510 59.235584 
1.826710 59.273030 
1.826909 59.310387 
1.827109 59.347653 
1.827309 59.384828 
1.827508 59.421911 
1.827707 59.458902 
1.827906 59.495800 
1.828105 59.532605 
1.828304 59.569316 
1.828503 59.605933 
1.828702 59.642454 
1.828900 59.678880 
1.829099 59.715209 
1.829297 59.751442 
1.829495 59.787577 
1.829693 59.823615 
1.829891 59.859554 
1.830089 59.895393 
1.830287 59.931133 
1.830484 59.966773 
1.830682 60.002312 
1.830879 60.037749 
1.831076 60.073084 
1.831273 60.108316 
1.831470 60.143445 
1.831667 60.178470 
1.831864 60.213390 
1.832060 60.250819 
1.832257 60.293991 
1.832453 60.337098 
1.832650 60.380140 
1.832846 60.423116 
1.833042 60.466026 
1.833237 60.508870 
1.833433 60.551646 
1.833629 60.594355 
1.833824 60.636996 
1.834019 60.679569 
1.834214 60.722073 
1.834409 60.764507 
1.834604 60.806872 
1.834799 60.849167 
1.834993 60.891391 
1.835188 60.933544 
1.835382 60.975626 
1.835576 61.017635 
1.835770 61.059573 
1.835964 61.101437 
1.836158 61.143227 
1.836352 61.184944 
1.836545 61.226587 
1.836739 61.268155 
1.836932 61.309647 
1.837125 61.351064 
1.837318 61.392405 
1.837511 61.433669 
1.837704 61.474855 
1.837896 61.515964 
1.838089 61.556995 
1.838281 61.597947 
1.838473 61.638820 
1.838665 61.679613 
1.838857 61.720327 
1.839049 61.760959 
1.839241 61.801511 
1.839432 61.841980 
1.839624 61.882368 
1.839815 61.922673 
1.840006 61.962895 
1.840197 62.003033 
1.840388 62.043087 
1.840579 62.083056 
1.840770 62.122940 
1.840961 62.162739 
1.841151 62.202451 
1.841341 62.242076 
1.841532 62.281614 
1.841722 62.321064 
1.841912 62.360426 
1.842102 62.399698 
1.842291 62.438882 
1.842481 62.477975 
1.842670 62.516978 
1.842860 62.555890 
1.843049 62.594710 
1.843238 62.633438 
1.843427 62.672073 
1.843616 62.710615 
1.843805 62.749063 
1.843994 62.787417 
1.844182 62.825676 
1.844371 62.863839 
1.844559 62.901906 
1.844747 62.939877 
1.844935 62.977750 
1.845123 63.015526 
1.845311 63.053203 
1.845499 63.090782 
1.845687 63.128261 
1.845874 63.165639 
1.846062 63.202917 
1.846249 63.240094 
1.846436 63.277169 
1.846624 63.314141 
1.846811 63.351010 
1.846997 63.387776 
1.847184 63.424437 
1.847371 63.460994 
1.847557 63.497445 
1.847744 63.533790 
1.847930 63.570028 
1.848117 63.606159 
1.848303 63.642182 
1.848489 63.678096 
1.848675 63.713901 
1.848861 63.749597 
1.849046 63.785182 
1.849232 63.820656 
1.849417 63.856018 
1.849603 63.891267 
1.849788 63.926404 
1.849973 63.965663 
1.850159 64.010024 
1.850344 64.054316 
1.850528 64.098537 
1.850713 64.142688 
1.850898 64.186768 
1.851082 64.230777 
1.851266 64.274714 
1.851451 64.318579 
1.851635 64.362371 
1.851819 64.406090 
1.852003 64.449735 
1.852186 64.493306 
1.852370 64.536803 
1.852553 64.580225 
1.852737 64.623571 
1.852920 64.666842 
1.853103 64.710036 
1.853286 64.753153 
1.853469 64.796193 
1.853651 64.839155 
1.853834 64.882038 
1.854017 64.924843 
1.854199 64.967569 
1.854381 65.010214 
1.854563 65.052780 
1.854745 65.095265 
1.854927 65.137668 
1.855109 65.179990 
1.855291 65.222230 
1.855472 65.264387 
1.855654 65.306461 
1.855835 65.348451 
1.856016 65.390357 
1.856197 65.432178 
1.856378 65.473914 
1.856559 65.515564 
1.856740 65.557128 
1.856920 65.598605 
1.857101 65.639995 
1.857281 65.681297 
1.857461 65.722510 
1.857642 65.763635 
1.857822 65.804671 
1.858001 65.845616 
1.858181 65.886471 
1.858361 65.927235 
1.858541 65.967908 
1.858720 66.008489 
1.858899 66.048977 
1.859079 66.089372 
1.859258 66.129673 
1.859437 66.169880 
1.859616 66.209992 
1.859795 66.250009 
1.859973 66.289930 
1.860152 66.329755 
1.860331 66.369483 
1.860509 66.409113 
1.860687 66.448645 
1.860865 66.488078 
1.861044 66.527413 
1.861221 66.566647 
1.861399 66.605781 
1.861577 66.644814 
1.861755 66.683745 
1.861932 66.722575 
1.862110 66.761302 
1.862287 66.799925 
1.862464 66.838444 
1.862642 66.876860 
1.862819 66.915169 
1.862996 66.953374 
1.863172 66.991472 
1.863349 67.029463 
1.863526 67.067347 
1.863702 67.105123 
1.863879 67.142790 
1.864055 67.180347 
1.864231 67.217795 
1.864408 67.255133 
1.864584 67.292359 
1.864760 67.329473 
1.864935 67.366475 
1.865111 67.403364 
1.865287 67.440139 
1.865462 67.476800 
1.865638 67.513347 
1.865813 67.549777 
1.865989 67.586091 
1.866164 67.622289 
1.866339 67.658369 
1.866514 67.694331 
1.866689 67.730174 
1.866864 67.765897 
1.867038 67.801501 
1.867213 67.836983 
1.867388 67.872344 
1.867562 67.908378 
1.867736 67.954018 
1.867911 67.999584 
1.868085 68.045076 
1.868259 68.090492 
1.868433 68.135833 
1.868606 68.181098 
1.868780 68.226287 
1.868954 68.271398 
1.869127 68.316433 
1.869300 68.361389 
1.869473 68.406268 
1.869647 68.451068 
1.869820 68.495788 
1.869992 68.540429 
1.870165 68.584990 
1.870338 68.629470 
1.870510 68.673868 
1.870683 68.718186 
1.870855 68.762421 
1.871027 68.806574 
1.871199 68.850643 
1.871371 68.894629 
1.871543 68.938531 
1.871715 68.982349 
1.871886 69.026081 
1.872058 69.069728 
1.872229 69.113289 
1.872401 69.156763 
1.872572 69.200150 
1.872743 69.243450 
1.872914 69.286662 
1.873085 69.329785 
1.873256 69.372819 
1.873426 69.415763 
1.873597 69.458617 
1.873767 69.501381 
1.873938 69.544053 
1.874108 69.586634 
1.874278 69.629122 
1.874448 69.671518 
1.874618 69.713820 
1.874788 69.756028 
1.874958 69.798143 
1.875127 69.840162 
1.875297 69.882086 
1.875466 69.923914 
1.875636 69.965645 
1.875805 70.007279 
1.875974 70.048816 
1.876143 70.090254 
1.876312 70.131594 
1.876481 70.172834 
1.876650 70.213975 
1.876818 70.255015 
1.876987 70.295954 
1.877155 70.336792 
1.877324 70.377528 
1.877492 70.418161 
1.877660 70.458690 
1.877828 70.499116 
1.877996 70.539437 
1.878164 70.579654 
1.878332 70.619765 
1.878499 70.659769 
1.878667 70.699667 
1.878834 70.739458 
1.879002 70.779141 
1.879169 70.818715 
1.879336 70.858180 
1.879503 70.897535 
1.879670 70.936780 
1.879837 70.975914 
1.880004 71.014937 
1.880171 71.053847 
1.880337 71.092645 
1.880504 71.131329 
1.880670 71.169899 
1.880837 71.208355 
1.881003 71.246695 
1.881169 71.284919 
1.881335 71.323027 
1.881501 71.361018 
1.881667 71.398891 
1.881833 71.436645 
1.881999 71.474281 
1.882165 71.511797 
1.882330 71.549192 
1.882496 71.586467 
1.882661 71.623619 
1.882826 71.660650 
1.882992 71.697557 
1.883157 71.734341 
1.883322 71.771001 
1.883487 71.807535 
1.883652 71.843944 
1.883816 71.880227 
1.883981 71.916382 
1.884146 71.952410 
1.884310 71.988310 
1.884475 72.024080 
1.884639 72.059721 
1.884804 72.095232 
1.884968 72.130611 
1.885132 72.176097 
1.885296 72.222984 
1.885460 72.269793 
1.885624 72.316522 
1.885788 72.363170 
1.885951 72.409738 
1.886115 72.456225 
1.886278 72.502630 
1.886441 72.548953 
1.886605 72.595194 
1.886768 72.641351 
1.886931 72.687425 
1.887094 72.733415 
1.887256 72.779320 
1.887419 72.825140 
1.887582 72.870875 
1.887744 72.916524 
1.887906 72.962086 
1.888069 73.007562 
1.888231 73.052949 
1.888393 73.098249 
1.888555 73.143461 
1.888717 73.188583 
1.888879 73.233616 
1.889040 73.278559 
1.889202 73.323412 
1.889363 73.368173 
1.889525 73.412843 
1.889686 73.457421 
1.889847 73.501906 
1.890008 73.546298 
1.890169 73.590597 
1.890330 73.634802 
1.890491 73.678911 
1.890652 73.722926 
1.890812 73.766845 
1.890973 73.810668 
1.891133 73.854394 
1.891294 73.898022 
1.891454 73.941553 
1.891614 73.984985 
1.891774 74.028319 
1.891934 74.071553 
1.892094 74.114686 
1.892254 74.157720 
1.892413 74.200652 
1.892573 74.243482 
1.892732 74.286210 
1.892892 74.328836 
1.893051 74.371358 
1.893210 74.413776 
1.893369 74.456089 
1.893528 74.498298 
1.893687 74.540401 
1.893846 74.582397 
1.894005 74.624287 
1.894163 74.666069 
1.894322 74.707744 
1.894481 74.749310 
1.894639 74.790767 
1.894797 74.832114 
1.894956 74.873351 
1.895114 74.914477 
1.895272 74.955491 
1.895430 74.996393 
1.895588 75.037183 
1.895745 75.077859 
1.895903 75.118422 
1.896061 75.158870 
1.896218 75.199203 
1.896376 75.239420 
1.896533 75.279521 
1.896690 75.319504 
1.896848 75.359371 
1.897005 75.399119 
1.897162 75.438748 
1.897319 75.478257 
1.897476 75.517647 
1.897632 75.556916 
1.897789 75.596064 
1.897946 75.635089 
1.898102 75.673992 
1.898259 75.712772 
1.898415 75.751427 
1.898571 75.789958 
1.898728 75.828364 
1.898884 75.866644 
1.899040 75.904797 
1.899196 75.942823 
1.899352 75.980722 
1.899508 76.018491 
1.899663 76.056132 
1.899819 76.093642 
1.899975 76.131022 
1.900130 76.168271 
1.900286 76.205388 
1.900441 76.242372 
1.900596 76.279223 
1.900752 76.315939 
1.900907 76.352522 
1.901062 76.388968 
1.901217 76.425279 
1.901372 76.461453 
1.901527 76.497489 
1.901681 76.533387 
1.901836 76.569146 
1.901991 76.604765 
1.902145 76.640245 
1.902300 76.682176 
1.902454 76.730463 
1.902609 76.778666 
1.902763 76.826785 
1.902917 76.874819 
1.903071 76.922767 
1.903225 76.970630 
1.903379 77.018406 
1.903532 77.066095 
1.903686 77.113697 
1.903840 77.161211 
1.903993 77.208636 
1.904146 77.255973 
1.904300 77.303220 
1.904453 77.350378 
1.904606 77.397445 
1.904759 77.444421 
1.904912 77.491306 
1.905065 77.538099 
1.905217 77.584800 
1.905370 77.631408 
1.905522 77.677922 
1.905675 77.724343 
1.905827 77.770669 
1.905979 77.816900 
1.906132 77.863036 
1.906284 77.909076 
1.906436 77.955019 
1.906587 78.000866 
1.906739 78.046614 
1.906891 78.092265 
1.907043 78.137817 
1.907194 78.183270 
1.907346 78.228624 
1.907497 78.273877 
1.907648 78.319029 
1.907799 78.364081 
1.907951 78.409030 
1.908102 78.453877 
1.908252 78.498621 
1.908403 78.543262 
1.908554 78.587798 
1.908705 78.632230 
1.908855 78.676557 
1.909006 78.720778 
1.909156 78.764893 
1.909307 78.808901 
1.909457 78.852802 
1.909607 78.896595 
1.909757 78.940279 
1.909907 78.983854 
1.910057 79.027319 
1.910207 79.070675 
1.910356 79.113919 
1.910506 79.157052 
1.910656 79.200073 
1.910805 79.242982 
1.910955 79.285777 
1.911104 79.328458 
1.911253 79.371026 
1.911402 79.413478 
1.911552 79.455815 
1.911701 79.498035 
1.911850 79.540139 
1.911998 79.582125 
1.912147 79.623994 
1.912296 79.665744 
1.912444 79.707375 
1.912593 79.748885 
1.912742 79.790276 
1.912890 79.831545 
1.913038 79.872693 
1.913186 79.913719 
1.913335 79.954621 
1.913483 79.995400 
1.913631 80.036055 
1.913779 80.076585 
1.913927 80.116990 
1.914074 80.157268 
1.914222 80.197420 
1.914370 80.237444 
1.914517 80.277341 
1.914665 80.317108 
1.914812 80.356747 
1.914960 80.396255 
1.915107 80.435632 
1.915254 80.474879 
1.915401 80.513993 
1.915548 80.552974 
1.915695 80.591823 
1.915842 80.630537 
1.915989 80.669116 
1.916136 80.707561 
1.916283 80.745869 
1.916429 80.784040 
1.916576 80.822074 
1.916722 80.859969 
1.916869 80.897726 
1.917015 80.935344 
1.917161 80.972821 
1.917308 81.010157 
1.917454 81.047352 
1.917600 81.084404 
1.917746 81.121313 
1.917892 81.158078 
1.918038 81.194699 
1.918184 81.231175 
1.918329 81.267505 
1.918475 81.303688 
1.918621 81.339723 
1.918766 81.375611 
1.918912 81.411349 
1.919057 81.446938 
1.919203 81.482377 
1.919348 81.526521 
1.919493 81.576235 
1.919638 81.625861 
1.919783 81.675396 
1.919928 81.724842 
1.920073 81.774198 
1.920218 81.823462 
1.920363 81.872635 
1.920507 81.921716 
1.920652 81.970705 
1.920796 82.019600 
1.920941 82.068402 
1.921085 82.117110 
1.921229 82.165724 
1.921373 82.214242 
1.921517 82.262665 
1.921661 82.310992 
1.921805 82.359223 
1.921949 82.407357 
1.922093 82.455393 
1.922236 82.503331 
1.922380 82.551170 
1.922523 82.598910 
1.922666 82.646551 
1.922810 82.694091 
1.922953 82.741531 
1.923096 82.788870 
1.923239 82.836107 
1.923382 82.883241 
1.923525 82.930273 
1.923668 82.977201 
1.923810 83.024026 
1.923953 83.070746 
1.924095 83.117361 
1.924238 83.163871 
1.924380 83.210274 
1.924523 83.256571 
1.924665 83.302761 
1.924807 83.348843 
1.924949 83.394817 
1.925091 83.440682 
1.925233 83.486437 
1.925375 83.532083 
1.925516 83.577618 
1.925658 83.623042 
1.925800 83.668354 
1.925941 83.713554 
1.926083 83.758642 
1.926224 83.803616 
1.926365 83.848476 
1.926507 83.893221 
1.926648 83.937851 
1.926789 83.982366 
1.926930 84.026764 
1.927071 84.071045 
1.927212 84.115209 
1.927352 84.159255 
1.927493 84.203182 
1.927634 84.246990 
1.927774 84.290678 
1.927915 84.334246 
1.928055 84.377692 
1.928195 84.421017 
1.928336 84.464219 
1.928476 84.507299 
1.928616 84.550255 
1.928756 84.593087 
1.928896 84.635794 
1.929036 84.678375 
1.929176 84.720831 
1.929315 84.763160 
1.929455 84.805362 
1.929595 84.847436 
1.929734 84.889381 
1.929874 84.931197 
1.930013 84.972883 
1.930153 85.014439 
1.930292 85.055863 
1.930431 85.097156 
1.930570 85.138317 
1.930709 85.179344 
1.930848 85.220238 
1.930987 85.260997 
1.931126 85.301621 
1.931265 85.342109 
1.931404 85.382461 
1.931542 85.422676 
1.931681 85.462754 
1.931820 85.502692 
1.931958 85.542492 
1.932096 85.582152 
1.932235 85.621672 
1.932373 85.661050 
1.932511 85.700286 
1.932649 85.739380 
1.932788 85.778331 
1.932926 85.817138 
1.933064 85.855800 
1.933202 85.894317 
1.933339 85.932688 
1.933477 85.970912 
1.933615 86.008988 
1.933753 86.046916 
1.933890 86.084696 
1.934028 86.122326 
1.934165 86.159805 
1.934303 86.197133 
1.934440 86.234310 
1.934577 86.271334 
1.934715 86.308205 
1.934852 86.344921 
1.934989 86.381483 
1.935126 86.417889 
1.935263 86.454139 
1.935400 86.490232 
1.935537 86.526167 
1.935674 86.561944 
1.935811 86.597561 
1.935947 86.633018 
1.936084 86.668315 
1.936221 86.716341 
1.936357 86.767545 
1.936494 86.818654 
1.936630 86.869669 
1.936766 86.920588 
1.936903 86.971412 
1.937039 87.022140 
1.937175 87.072771 
1.937311 87.123304 
1.937447 87.173741 
1.937582 87.224078 
1.937718 87.274318 
1.937854 87.324458 
1.937989 87.374498 
1.938125 87.424438 
1.938260 87.474278 
1.938396 87.524016 
1.938531 87.573652 
1.938666 87.623186 
1.938801 87.672618 
1.938936 87.721945 
1.939071 87.771169 
1.939206 87.820289 
1.939341 87.869304 
1.939476 87.918213 
1.939611 87.967016 
1.939745 88.015713 
1.939880 88.064302 
1.940014 88.112784 
1.940149 88.161158 
1.940283 88.209423 
1.940417 88.257579 
1.940551 88.305625 
1.940685 88.353560 
1.940819 88.401385 
1.940953 88.449098 
1.941087 88.496699 
1.941221 88.544188 
1.941355 88.591563 
1.941488 88.638825 
1.941622 88.685973 
1.941755 88.733005 
1.941889 88.779922 
1.942022 88.826724 
1.942156 88.873408 
1.942289 88.919976 
1.942422 88.966425 
1.942555 89.012757 
1.942688 89.058969 
1.942821 89.105063 
1.942954 89.151036 
1.943087 89.196888 
1.943219 89.242619 
1.943352 89.288228 
1.943485 89.333715 
1.943617 89.379079 
1.943750 89.424319 
1.943882 89.469435 
1.944015 89.514426 
1.944147 89.559292 
1.944279 89.604032 
1.944411 89.648645 
1.944543 89.693130 
1.944675 89.737488 
1.944807 89.781717 
1.944939 89.825817 
1.945071 89.869787 
1.945203 89.913627 
1.945334 89.957336 
1.945466 90.000913 
1.945598 90.044358 
1.945729 90.087670 
1.945861 90.130848 
1.945992 90.173892 
1.946123 90.216801 
1.946254 90.259575 
1.946386 90.302212 
1.946517 90.344713 
1.946648 90.387076 
1.946779 90.429301 
1.946910 90.471387 
1.947041 90.513334 
1.947172 90.555141 
1.947302 90.596807 
1.947433 90.638331 
1.947564 90.679713 
1.947694 90.720953 
1.947825 90.762049 
1.947955 90.803000 
1.948086 90.843807 
1.948216 90.884468 
1.948346 90.924983 
1.948476 90.965352 
1.948607 91.005572 
1.948737 91.045644 
1.948867 91.085567 
1.948997 91.125341 
1.949127 91.164964 
1.949257 91.204435 
1.949386 91.243755 
1.949516 91.282922 
1.949646 91.321936 
1.949776 91.360796 
1.949905 91.399502 
1.950035 91.438051 
1.950164 91.476445 
1.950294 91.514681 
1.950423 91.552760 
1.950552 91.590680 
1.950682 91.628442 
1.950811 91.666043 
1.950940 91.703484 
1.951069 91.740763 
1.951198 91.777880 
1.951327 91.814834 
1.951456 91.851624 
1.951585 91.888250 
1.951714 91.924711 
1.951843 91.961005 
1.951972 91.997133 
1.952100 92.033093 
1.952229 92.068885 
1.952358 92.104508 
1.952486 92.139961 
1.952615 92.175243 
1.952743 92.210354 
1.952872 92.256982 
1.953000 92.309781 
1.953128 92.362481 
1.953256 92.415081 
1.953385 92.467581 
1.953513 92.519980 
1.953641 92.572279 
1.953769 92.624475 
1.953896 92.676569 
1.954024 92.728560 
1.954152 92.780449 
1.954279 92.832233 
1.954407 92.883913 
1.954534 92.935488 
1.954662 92.986958 
1.954789 93.038322 
1.954916 93.089580 
1.955044 93.140730 
1.955171 93.191774 
1.955298 93.242709 
1.955425 93.293536 
1.955552 93.344254 
1.955679 93.394862 
1.955805 93.445360 
1.955932 93.495747 
1.956059 93.546024 
1.956185 93.596188 
1.956312 93.646240 
1.956438 93.696180 
1.956565 93.746006 
1.956691 93.795718 
1.956817 93.845316 
1.956943 93.894798 
1.957069 93.944165 
1.957196 93.993416 
1.957321 94.042550 
1.957447 94.091567 
1.957573 94.140466 
1.957699 94.189247 
1.957825 94.237908 
1.957950 94.286450 
1.958076 94.334872 
1.958201 94.383174 
1.958327 94.431354 
1.958452 94.479412 
1.958578 94.527347 
1.958703 94.575160 
1.958828 94.622849 
1.958953 94.670414 
1.959078 94.717854 
1.959203 94.765169 
1.959328 94.812357 
1.959453 94.859419 
1.959578 94.906354 
1.959703 94.953162 
1.959827 94.999840 
1.959952 95.046390 
1.960077 95.092810 
1.960201 95.139100 
1.960326 95.185259 
1.960450 95.231287 
1.960574 95.277183 
1.960699 95.322946 
1.960823 95.368575 
1.960947 95.414071 
1.961071 95.459432 
1.961195 95.504658 
1.961319 95.549749 
1.961443 95.594702 
1.961567 95.639519 
1.961691 95.684198 
1.961815 95.728739 
1.961938 95.773140 
1.962062 95.817402 
1.962185 95.861524 
1.962309 95.905504 
1.962432 95.949343 
1.962556 95.993040 
1.962679 96.036594 
1.962802 96.080004 
1.962926 96.123270 
1.963049 96.166391 
1.963172 96.209367 
1.963295 96.252196 
1.963418 96.294878 
1.963541 96.337413 
1.963664 96.379799 
1.963787 96.422036 
1.963910 96.464124 
1.964032 96.506061 
1.964155 96.547848 
1.964278 96.589482 
1.964400 96.630964 
1.964523 96.672293 
1.964645 96.713468 
1.964768 96.754489 
1.964890 96.795354 
1.965013 96.836064 
1.965135 96.876616 
1.965257 96.917011 
1.965379 96.957249 
1.965501 96.997327 
1.965623 97.037246 
1.965746 97.077004 
1.965867 97.116602 
1.965989 97.156037 
1.966111 97.195311 
1.966233 97.234421 
1.966355 97.273367 
1.966477 97.312148 
1.966598 97.350764 
1.966720 97.389213 
1.966842 97.427496 
1.966963 97.465611 
1.967085 97.503557 
1.967206 97.541335 
1.967327 97.578942 
1.967449 97.616378 
1.967570 97.653643 
1.967691 97.690735 
1.967813 97.727655 
1.967934 97.764400 
1.968055 97.800971 
1.968176 97.837366 
1.968297 97.873585 
1.968418 97.909627 
1.968539 97.945491 
1.968660 97.981176 
1.968781 98.016682 
1.968901 98.052008 
1.969022 98.087152 
1.969143 98.122115 
1.969264 98.156894 
1.969384 98.205865 
1.969505 98.260319 
1.969625 98.314669 
1.969746 98.368914 
1.969866 98.423053 
1.969986 98.477087 
1.970107 98.531014 
1.970227 98.584834 
1.970347 98.638547 
1.970467 98.692152 
1.970587 98.745648 
1.970707 98.799035 
1.970827 98.852313 
1.970947 98.905481 
1.971066 98.958538 
1.971186 99.011484 
1.971305 99.064318 
1.971425 99.117040 
1.971544 99.169649 
1.971664 99.222145 
1.971783 99.274528 
1.971902 99.326796 
1.972022 99.378949 
1.972141 99.430986 
1.972260 99.482908 
1.972379 99.534713 
1.972498 99.586402 
1.972617 99.637972 
1.972736 99.689424 
1.972854 99.740758 
1.972973 99.791973 
1.973092 99.843067 
1.973210 99.894041 
1.973329 99.944895 
1.973447 99.995626 
1.973566 100.046236 
1.973684 100.096723 
1.973802 100.147087 
1.973921 100.197327 
1.974039 100.247443 
1.974157 100.297433 
1.974275 100.347298 
1.974393 100.397037 
1.974511 100.446650 
1.974629 100.496135 
1.974747 100.545492 
1.974864 100.594721 
1.974982 100.643821 
1.975100 100.692791 
1.975217 100.741631 
1.975335 100.790340 
1.975452 100.838918 
1.975570 100.887363 
1.975687 100.935677 
1.975805 100.983856 
1.975922 101.031902 
1.976039 101.079814 
1.976156 101.127590 
1.976273 101.175231 
1.976390 101.222736 
1.976507 101.270103 
1.976624 101.317333 
1.976741 101.364425 
1.976858 101.411378 
1.976975 101.458192 
1.977091 101.504865 
1.977208 101.551398 
1.977325 101.597790 
1.977441 101.644040 
1.977558 101.690147 
1.977674 101.736111 
1.977790 101.781931 
1.977907 101.827606 
1.978023 101.873136 
1.978139 101.918521 
1.978255 101.963759 
1.978372 102.008849 
1.978488 102.053792 
1.978604 102.098587 
1.978720 102.143232 
1.978836 102.187728 
1.978952 102.232073 
1.979067 102.276267 
1.979183 102.320309 
1.979299 102.364199 
1.979415 102.407935 
1.979530 102.451518 
1.979646 102.494946 
1.979761 102.538219 
1.979877 102.581336 
1.979992 102.624296 
1.980108 102.667099 
1.980223 102.709744 
1.980338 102.752230 
1.980453 102.794557 
1.980569 102.836724 
1.980684 102.878730 
1.980799 102.920574 
1.980914 102.962256 
1.981029 103.003776 
1.981144 103.045131 
1.981259 103.086322 
1.981374 103.127348 
1.981489 103.168208 
1.981603 103.208901 
1.981718 103.249428 
1.981833 103.289786 
1.981947 103.329975 
1.982062 103.369994 
1.982176 103.409844 
1.982291 103.449522 
1.982405 103.489028 
1.982520 103.528362 
1.982634 103.567523 
1.982749 103.606509 
1.982863 103.645321 
1.982977 103.683957 
1.983091 103.722417 
1.983206 103.760699 
1.983320 103.798804 
1.983434 103.836729 
1.983548 103.874476 
1.983662 103.912042 
1.983776 103.949427 
1.983890 103.986630 
1.984004 104.023650 
1.984117 104.060487 
1.984231 104.097140 
1.984345 104.133607 
1.984459 104.169889 
1.984572 104.205984 
1.984686 104.241892 
1.984800 104.277611 
1.984913 104.313141 
1.985027 104.348481 
1.985140 104.383630 
1.985254 104.418588 
1.985367 104.453353 
1.985480 104.487925 
1.985594 104.522302 
1.985707 104.568056 
1.985820 104.624279 
1.985933 104.680392 
1.986046 104.736396 
1.986160 104.792289 
1.986273 104.848071 
1.986385 104.903741 
1.986498 104.959300 
1.986611 105.014746 
1.986724 105.070079 
1.986837 105.125298 
1.986949 105.180403 
1.987062 105.235393 
1.987174 105.290268 
1.987287 105.345028 
1.987399 105.399671 
1.987512 105.454197 
1.987624 105.508606 
1.987736 105.562898 
1.987848 105.617070 
1.987960 105.671124 
1.988072 105.725059 
1.988184 105.778873 
1.988296 105.832567 
1.988408 105.886139 
1.988520 105.939590 
1.988632 105.992919 
1.988743 106.046125 
1.988855 106.099208 
1.988967 106.152166 
1.989078 106.205001 
1.989190 106.257710 
1.989301 106.310294 
1.989413 106.362751 
1.989524 106.415082 
1.989635 106.467285 
1.989746 106.519361 
1.989858 106.571308 
1.989969 106.623127 
1.990080 106.674815 
1.990191 106.726374 
1.990302 106.777801 
1.990413 106.829098 
1.990523 106.880262 
1.990634 106.931294 
1.990745 106.982193 
1.990856 107.032959 
1.990966 107.083590 
1.991077 107.134086 
1.991187 107.184446 
1.991298 107.234671 
1.991408 107.284759 
1.991519 107.334710 
1.991629 107.384522 
1.991739 107.434197 
1.991849 107.483732 
1.991960 107.533127 
1.992070 107.582383 
1.992180 107.631497 
1.992290 107.680469 
1.992400 107.729300 
1.992510 107.777988 
1.992620 107.826532 
1.992729 107.874932 
1.992839 107.923188 
1.992949 107.971298 
1.993058 108.019262 
1.993168 108.067080 
1.993278 108.114750 
1.993387 108.162273 
1.993497 108.209647 
1.993606 108.256872 
1.993715 108.303947 
1.993825 108.350872 
1.993934 108.397645 
1.994043 108.444267 
1.994153 108.490736 
1.994262 108.537052 
1.994371 108.583215 
1.994480 108.629223 
1.994589 108.675076 
1.994698 108.720773 
1.994807 108.766314 
1.994916 108.811698 
1.995024 108.856924 
1.995133 108.901991 
1.995242 108.946899 
1.995351 108.991648 
1.995459 109.036236 
1.995568 109.080663 
1.995676 109.124928 
1.995785 109.169030 
1.995893 109.212969 
1.996002 109.256744 
1.996110 109.300354 
1.996219 109.343799 
1.996327 109.387078 
1.996435 109.430190 
1.996543 109.473135 
1.996651 109.515911 
1.996760 109.558518 
1.996868 109.600956 
1.996976 109.643223 
1.997084 109.685319 
1.997192 109.727243 
1.997300 109.768994 
1.997407 109.810572 
1.997515 109.851977 
1.997623 109.893206 
1.997731 109.934259 
1.997839 109.975137 
1.997946 110.015837 
1.998054 110.056360 
1.998161 110.096704 
1.998269 110.136868 
1.998377 110.176853 
1.998484 110.216656 
1.998591 110.256278 
1.998699 110.295718 
1.998806 110.334974 
1.998914 110.374047 
1.999021 110.412935 
1.999128 110.451637 
1.999235 110.490153 
1.999342 110.528482 
1.999450 110.566622 
1.999557 110.604575 
1.999664 110.642338 
1.999771 110.679910 
1.999878 110.717292 
1.999985 110.754481 
2.000092 110.791478 
2.000199 110.828281 
2.000305 110.864890 
2.000412 110.901304 
2.000519 110.937522 
2.000626 110.973543 
2.000732 111.009366 
2.000839 111.044991 
2.000946 111.080417 
2.001052 111.115642 
2.001159 111.150667 
2.001265 111.185490 
2.001372 111.220109 
2.001478 111.254526 
2.001585 111.288738 
2.001691 111.322744 
2.001798 111.356545 
2.001904 111.403366 
2.002010 111.461425 
2.002117 111.519370 
2.002223 111.577200 
2.002329 111.634914 
2.002435 111.692512 
2.002541 111.749993 
2.002647 111.807357 
2.002753 111.864603 
2.002859 111.921731 
2.002964 111.978740 
2.003070 112.035630 
2.003176 112.092399 
2.003281 112.149049 
2.003387 112.205577 
2.003493 112.261984 
2.003598 112.318269 
2.003703 112.374431 
2.003809 112.430470 
2.003914 112.486385 
2.004019 112.542177 
2.004125 112.597843 
2.004230 112.653384 
2.004335 112.708799 
2.004440 112.764088 
2.004545 112.819250 
2.004650 112.874285 
2.004755 112.929191 
2.004860 112.983969 
2.004964 113.038618 
2.005069 113.093137 
2.005174 113.147525 
2.005279 113.201783 
2.005383 113.255909 
2.005488 113.309904 
2.005592 113.363765 
2.005697 113.417494 
2.005801 113.471089 
2.005905 113.524549 
2.006010 113.577875 
2.006114 113.631065 
2.006218 113.684119 
2.006322 113.737037 
2.006426 113.789817 
2.006531 113.842459 
2.006635 113.894963 
2.006739 113.947328 
2.006842 113.999554 
2.006946 114.051639 
2.007050 114.103584 
2.007154 114.155387 
2.007258 114.207048 
2.007361 114.258567 
2.007465 114.309942 
2.007569 114.361174 
2.007672 114.412261 
2.007776 114.463203 
2.007879 114.513999 
2.007982 114.564650 
2.008086 114.615153 
2.008189 114.665509 
2.008292 114.715716 
2.008396 114.765775 
2.008499 114.815685 
2.008602 114.865445 
2.008705 114.915053 
2.008808 114.964511 
2.008911 115.013817 
2.009014 115.062970 
2.009117 115.111970 
2.009220 115.160816 
2.009323 115.209507 
2.009425 115.258044 
2.009528 115.306425 
2.009631 115.354649 
2.009733 115.402716 
2.009836 115.450625 
2.009939 115.498376 
2.010041 115.545968 
2.010144 115.593400 
2.010246 115.640672 
2.010348 115.687783 
2.010451 115.734732 
2.010553 115.781518 
2.010655 115.828142 
2.010758 115.874601 
2.010860 115.920896 
2.010962 115.967026 
2.011064 116.012990 
2.011166 116.058788 
2.011268 116.104419 
2.011370 116.149881 
2.011472 116.195175 
2.011574 116.240300 
2.011676 116.285254 
2.011778 116.330038 
2.011880 116.374651 
2.011981 116.419091 
2.012083 116.463359 
2.012185 116.507453 
2.012286 116.551373 
2.012388 116.595117 
2.012489 116.638687 
2.012591 116.682079 
2.012692 116.725295 
2.012794 116.768332 
2.012895 116.811191 
2.012997 116.853871 
2.013098 116.896371 
2.013199 116.938689 
2.013301 116.980826 
2.013402 117.022781 
2.013503 117.064553 
2.013604 117.106141 
2.013705 117.147544 
2.013806 117.188762 
2.013907 117.229794 
2.014008 117.270639 
2.014109 117.311297 
2.014210 117.351766 
2.014311 117.392045 
2.014412 117.432135 
2.014513 117.472034 
2.014614 117.511742 
2.014715 117.551257 
2.014815 117.590580 
2.014916 117.629708 
2.015017 117.668642 
2.015117 117.707380 
2.015218 117.745922 
2.015318 117.784267 
2.015419 117.822414 
2.015520 117.860362 
2.015620 117.898111 
2.015720 117.935660 
2.015821 117.973007 
2.015921 118.010153 
2.016022 118.047096 
2.016122 118.083835 
2.016222 118.120369 
2.016322 118.156699 
2.016423 118.192822 
2.016523 118.228739 
2.016623 118.264447 
2.016723 118.299947 
2.016823 118.335238 
2.016923 118.370318 
2.017023 118.405187 
2.017123 118.439843 
2.017223 118.474287 
2.017323 118.508517 
2.017423 118.542533 
2.017523 118.576333 
2.017623 118.609916 
2.017723 118.643282 
2.017823 118.676430 
2.017922 118.715042 
2.018022 118.775074 
2.018122 118.834988 
2.018222 118.894781 
2.018321 118.954453 
2.018421 119.014004 
2.018520 119.073433 
2.018620 119.132740 
2.018719 119.191924 
2.018818 119.250985 
2.018918 119.309922 
2.019017 119.368734 
2.019116 119.427422 
2.019215 119.485984 
2.019314 119.544420 
2.019413 119.602729 
2.019512 119.660912 
2.019611 119.718967 
2.019710 119.776893 
2.019809 119.834691 
2.019908 119.892360 
2.020007 119.949899 
2.020105 120.007308 
2.020204 120.064585 
2.020303 120.121732 
2.020401 120.178746 
2.020500 120.235628 
2.020598 120.292376 
2.020697 120.348992 
2.020795 120.405472 
2.020893 120.461818 
2.020992 120.518029 
2.021090 120.574104 
2.021188 120.630042 
2.021286 120.685843 
2.021384 120.741507 
2.021482 120.797032 
2.021581 120.852419 
2.021678 120.907666 
2.021776 120.962773 
2.021874 121.017740 
2.021972 121.072566 
2.022070 121.127250 
2.022168 121.181792 
2.022265 121.236191 
2.022363 121.290446 
2.022461 121.344558 
2.022558 121.398525 
2.022656 121.452346 
2.022753 121.506022 
2.022851 121.559551 
2.022948 121.612934 
2.023046 121.666169 
2.023143 121.719255 
2.023240 121.772193 
2.023337 121.824981 
2.023435 121.877619 
2.023532 121.930107 
2.023629 121.982443 
2.023726 122.034627 
2.023823 122.086659 
2.023920 122.138537 
2.024017 122.190262 
2.024114 122.241833 
2.024211 122.293248 
2.024308 122.344508 
2.024404 122.395611 
2.024501 122.446558 
2.024598 122.497347 
2.024694 122.547977 
2.024791 122.598449 
2.024888 122.648762 
2.024984 122.698914 
2.025081 122.748906 
2.025177 122.798736 
2.025274 122.848404 
2.025370 122.897909 
2.025466 122.947251 
2.025563 122.996428 
2.025659 123.045441 
2.025755 123.094289 
2.025851 123.142971 
2.025948 123.191486 
2.026044 123.239833 
2.026140 123.288013 
2.026236 123.336023 
2.026332 123.383865 
2.026428 123.431536 
2.026524 123.479037 
2.026620 123.526366 
2.026715 123.573522 
2.026811 123.620506 
2.026907 123.667317 
2.027003 123.713953 
2.027099 123.760415 
2.027194 123.806700 
2.027290 123.852810 
2.027385 123.898742 
2.027481 123.944497 
2.027577 123.990073 
2.027672 124.035470 
2.027768 124.080688 
2.027863 124.125724 
2.027958 124.170580 
2.028054 124.215253 
2.028149 124.259744 
2.028244 124.304051 
2.028340 124.348174 
2.028435 124.392112 
2.028530 124.435864 
2.028625 124.479430 
2.028720 124.522809 
2.028815 124.565999 
2.028911 124.609002 
2.029006 124.651815 
2.029101 124.694437 
2.029196 124.736869 
2.029290 124.779109 
2.029385 124.821157 
2.029480 124.863012 
2.029575 124.904672 
2.029670 124.946138 
2.029765 124.987409 
2.029859 125.028483 
2.029954 125.069360 
2.030049 125.110040 
2.030143 125.150521 
2.030238 125.190802 
2.030333 125.230883 
2.030427 125.270764 
2.030522 125.310442 
2.030616 125.349918 
2.030711 125.389191 
2.030805 125.428260 
2.030900 125.467123 
2.030994 125.505781 
2.031088 125.544233 
2.031183 125.582477 
2.031277 125.620512 
2.031371 125.658339 
2.031465 125.695956 
2.031560 125.733362 
2.031654 125.770557 
2.031748 125.807539 
2.031842 125.844308 
2.031936 125.880863 
2.032030 125.917203 
2.032124 125.953328 
2.032218 125.989236 
2.032312 126.024926 
2.032406 126.060399 
2.032500 126.095652 
2.032594 126.130685 
2.032688 126.165497 
2.032782 126.200088 
2.032876 126.234456 
2.032970 126.268600 
2.033063 126.302520 
2.033157 126.336215 
2.033251 126.369683 
2.033345 126.402925 
2.033438 126.435939 
2.033532 126.468723 
2.033626 126.501279 
2.033719 126.533603 
2.033813 126.565696 
2.033906 126.625813 
2.034000 126.687791 
2.034093 126.749644 
2.034187 126.811371 
2.034280 126.872972 
2.034373 126.934446 
2.034467 126.995793 
2.034560 127.057012 
2.034653 127.118102 
2.034746 127.179064 
2.034839 127.239896 
2.034932 127.300598 
2.035025 127.361170 
2.035118 127.421610 
2.035211 127.481920 
2.035304 127.542097 
2.035397 127.602141 
2.035490 127.662052 
2.035583 127.721830 
2.035675 127.781473 
2.035768 127.840981 
2.035861 127.900354 
2.035953 127.959592 
2.036046 128.018692 
2.036138 128.077656 
2.036231 128.136482 
2.036323 128.195170 
2.036415 128.253720 
2.036508 128.312130 
2.036600 128.370400 
2.036692 128.428530 
2.036785 128.486519 
2.036877 128.544366 
2.036969 128.602072 
2.037061 128.659635 
2.037153 128.717054 
2.037245 128.774330 
2.037337 128.831462 
2.037429 128.888448 
2.037521 128.945289 
2.037612 129.001984 
2.037704 129.058533 
2.037796 129.114934 
2.037888 129.171187 
2.037979 129.227292 
2.038071 129.283248 
2.038163 129.339054 
2.038254 129.394710 
2.038346 129.450215 
2.038437 129.505569 
2.038529 129.560770 
2.038620 129.615820 
2.038711 129.670716 
2.038803 129.725458 
2.038894 129.780046 
2.038985 129.834478 
2.039076 129.888755 
2.039168 129.942876 
2.039259 129.996840 
2.039350 130.050647 
2.039441 130.104295 
2.039532 130.157785 
2.039623 130.211115 
2.039714 130.264286 
2.039805 130.317295 
2.039896 130.370144 
2.039986 130.422831 
2.040077 130.475355 
2.040168 130.527716 
2.040259 130.579914 
2.040349 130.631946 
2.040440 130.683814 
2.040531 130.735517 
2.040621 130.787053 
2.040712 130.838422 
2.040802 130.889623 
2.040893 130.940656 
2.040983 130.991520 
2.041073 131.042215 
2.041164 131.092739 
2.041254 131.143092 
2.041344 131.193274 
2.041435 131.243284 
2.041525 131.293120 
2.041615 131.342783 
2.041705 131.392272 
2.041795 131.441586 
2.041885 131.490725 
2.041976 131.539687 
2.042066 131.588472 
2.042156 131.637079 
2.042246 131.685508 
2.042335 131.733758 
2.042425 131.781829 
2.042515 131.829719 
2.042605 131.877428 
2.042695 131.924955 
2.042785 131.972300 
2.042874 132.019461 
2.042964 132.066439 
2.043054 132.113232 
2.043143 132.159839 
2.043233 132.206261 
2.043322 132.252496 
2.043412 132.298543 
2.043502 132.344402 
2.043591 132.390073 
2.043680 132.435554 
2.043770 132.480844 
2.043859 132.525943 
2.043949 132.570851 
2.044038 132.615566 
2.044127 132.660087 
2.044216 132.704415 
2.044306 132.748548 
2.044395 132.792485 
2.044484 132.836226 
2.044573 132.879770 
2.044662 132.923117 
2.044751 132.966265 
2.044840 133.009213 
2.044930 133.051962 
2.045019 133.094509 
2.045107 133.136855 
2.045196 133.178999 
2.045285 133.220940 
2.045374 133.262677 
2.045463 133.304209 
2.045552 133.345535 
2.045641 133.386656 
2.045730 133.427569 
2.045818 133.468275 
2.045907 133.508772 
2.045996 133.549060 
2.046084 133.589137 
2.046173 133.629003 
2.046262 133.668658 
2.046350 133.708100 
2.046439 133.747329 
2.046527 133.786343 
2.046616 133.825142 
2.046704 133.863726 
2.046793 133.902093 
2.046881 133.940242 
2.046970 133.978173 
2.047058 134.015885 
2.047146 134.053377 
2.047235 134.090648 
2.047323 134.127697 
2.047411 134.164524 
2.047500 134.201127 
2.047588 134.237506 
2.047676 134.273660 
2.047764 134.309589 
2.047852 134.345290 
2.047941 134.380764 
2.048029 134.416009 
2.048117 134.451025 
2.048205 134.485810 
2.048293 134.520365 
2.048381 134.554687 
2.048469 134.588776 
2.048557 134.622632 
2.048645 134.656253 
2.048733 134.689639 
2.048821 134.722787 
2.048909 134.755699 
2.048997 134.788372 
2.049084 134.820806 
2.049172 134.853000 
2.049260 134.884953 
2.049348 134.916665 
2.049436 134.948133 
2.049523 134.979357 
2.049611 135.012704 
2.049699 135.076931 
2.049786 135.141029 
2.049874 135.204996 
2.049962 135.268832 
2.050049 135.332536 
2.050137 135.396109 
2.050224 135.459549 
2.050312 135.522856 
2.050399 135.586030 
2.050486 135.649069 
2.050574 135.711974 
2.050661 135.774744 
2.050748 135.837378 
2.050835 135.899876 
2.050922 135.962237 
2.051009 136.024460 
2.051096 136.086546 
2.051184 136.148494 
2.051270 136.210303 
2.051357 136.271972 
2.051444 136.333501 
2.051531 136.394890 
2.051618 136.456138 
2.051705 136.517244 
2.051791 136.578208 
2.051878 136.639029 
2.051965 136.699707 
2.052051 136.760241 
2.052138 136.820631 
2.052225 136.880876 
2.052311 136.940975 
2.052398 137.000928 
2.052484 137.060734 
2.052570 137.120394 
2.052657 137.179905 
2.052743 137.239268 
2.052829 137.298483 
2.052916 137.357547 
2.053002 137.416462 
2.053088 137.475226 
2.053174 137.533839 
2.053260 137.592300 
2.053346 137.650608 
2.053432 137.708764 
2.053518 137.766766 
2.053604 137.824614 
2.053690 137.882307 
2.053776 137.939845 
2.053862 137.997227 
2.053948 138.054453 
2.054033 138.111521 
2.054119 138.168432 
2.054205 138.225184 
2.054291 138.281778 
2.054376 138.338212 
2.054462 138.394486 
2.054547 138.450599 
2.054633 138.506551 
2.054718 138.562341 
2.054804 138.617968 
2.054889 138.673432 
2.054975 138.728733 
2.055060 138.783869 
2.055145 138.838840 
2.055231 138.893645 
2.055316 138.948284 
2.055401 139.002757 
2.055486 139.057061 
2.055571 139.111198 
2.055657 139.165166 
2.055742 139.218964 
2.055827 139.272593 
2.055912 139.326050 
2.055997 139.379337 
2.056082 139.432451 
2.056167 139.485393 
2.056252 139.538161 
2.056336 139.590756 
2.056421 139.643176 
2.056506 139.695420 
2.056591 139.747489 
2.056675 139.799382 
2.056760 139.851097 
2.056845 139.902634 
2.056930 139.953993 
2.057014 140.005173 
2.057099 140.056173 
2.057183 140.106992 
2.057268 140.157630 


==> data/BUSineA10M40kK1024uxxinv.dat <==
0.000000 0.253304 
0.002000 0.253303 
0.004000 0.253300 
0.006000 0.253295 
0.008000 0.253288 
0.010000 0.253279 
0.012000 0.253267 
0.014000 0.253254 
0.016000 0.253239 
0.018000 0.253222 
0.020000 0.253203 
0.022000 0.253181 
0.024000 0.253159 
0.026000 0.253133 
0.028000 0.253106 
0.030000 0.253076 
0.032000 0.253045 
0.034000 0.253011 
0.036000 0.252976 
0.038000 0.252938 
0.040000 0.252899 
0.042000 0.252858 
0.044000 0.252814 
0.046000 0.252769 
0.048000 0.252721 
0.050000 0.252672 
0.052000 0.252620 
0.054000 0.252568 
0.056000 0.252511 
0.058000 0.252454 
0.060000 0.252394 
0.062000 0.252333 
0.064000 0.252270 
0.066000 0.252204 
0.068000 0.252137 
0.070000 0.252067 
0.072000 0.251997 
0.074000 0.251923 
0.076000 0.251849 
0.078000 0.251770 
0.080000 0.251692 
0.082000 0.251610 
0.084000 0.251527 
0.086000 0.251442 
0.088000 0.251355 
0.090000 0.251267 
0.092000 0.251175 
0.094000 0.251083 
0.096000 0.250988 
0.098000 0.250892 
0.100000 0.250793 
0.102000 0.250692 
0.104000 0.250590 
0.106000 0.250485 
0.108000 0.250380 
0.110000 0.250271 
0.112000 0.250162 
0.114000 0.250049 
0.116000 0.249936 
0.118000 0.249820 
0.120000 0.249703 
0.122000 0.249583 
0.124000 0.249462 
0.126000 0.249339 
0.128000 0.249213 
0.130000 0.249088 
0.132000 0.248958 
0.134000 0.248828 
0.136000 0.248695 
0.138000 0.248561 
0.140000 0.248425 
0.142000 0.248287 
0.144000 0.248148 
0.146000 0.248006 
0.148000 0.247863 
0.150000 0.247718 
0.152000 0.247571 
0.154000 0.247423 
0.156000 0.247272 
0.158000 0.247120 
0.160000 0.246966 
0.162000 0.246810 
0.164000 0.246653 
0.166000 0.246493 
0.168000 0.246334 
0.170000 0.246170 
0.172000 0.246006 
0.174000 0.245839 
0.176000 0.245671 
0.178000 0.245503 
0.180000 0.245330 
0.182000 0.245158 
0.184000 0.244983 
0.186000 0.244807 
0.188000 0.244630 
0.190000 0.244449 
0.192000 0.244268 
0.194000 0.244085 
0.196000 0.243900 
0.198000 0.243715 
0.200000 0.243526 
0.202000 0.243337 
0.204000 0.243145 
0.206000 0.242952 
0.208000 0.242759 
0.210000 0.242562 
0.212000 0.242365 
0.214000 0.242166 
0.216000 0.241964 
0.218000 0.241763 
0.220000 0.241558 
0.222000 0.241353 
0.224000 0.241147 
0.226000 0.240937 
0.228000 0.240728 
0.230000 0.240516 
0.232000 0.240302 
0.234000 0.240089 
0.236000 0.239872 
0.238000 0.239654 
0.240000 0.239436 
0.242000 0.239214 
0.244000 0.238993 
0.246000 0.238769 
0.248000 0.238544 
0.250000 0.238318 
0.252000 0.238089 
0.254000 0.237860 
0.256000 0.237630 
0.258000 0.237397 
0.260000 0.237163 
0.262000 0.236929 
0.264000 0.236692 
0.266000 0.236454 
0.268000 0.236215 
0.270000 0.235974 
0.272000 0.235733 
0.274000 0.235489 
0.276000 0.235244 
0.278000 0.234999 
0.280000 0.234751 
0.282000 0.234502 
0.284000 0.234253 
0.286000 0.234001 
0.288000 0.233748 
0.290000 0.233495 
0.292000 0.233239 
0.294000 0.232982 
0.296000 0.232725 
0.298000 0.232465 
0.300000 0.232205 
0.302000 0.231944 
0.304000 0.231681 
0.306000 0.231416 
0.308000 0.231152 
0.310000 0.230885 
0.312000 0.230616 
0.314000 0.230348 
0.316000 0.230078 
0.318000 0.229806 
0.320000 0.229534 
0.322000 0.229260 
0.324000 0.228985 
0.326000 0.228709 
0.328000 0.228432 
0.330000 0.228153 
0.332000 0.227874 
0.334000 0.227594 
0.336000 0.227311 
0.338000 0.227028 
0.340000 0.226746 
0.342000 0.226460 
0.344000 0.226173 
0.346000 0.225887 
0.348000 0.225598 
0.350000 0.225308 
0.352000 0.225018 
0.354000 0.224728 
0.356000 0.224434 
0.358000 0.224140 
0.360000 0.223846 
0.362000 0.223550 
0.364000 0.223253 
0.366000 0.222956 
0.368000 0.222658 
0.370000 0.222357 
0.372000 0.222056 
0.374000 0.221756 
0.376000 0.221453 
0.378000 0.221148 
0.380000 0.220844 
0.382000 0.220540 
0.384000 0.220232 
0.386000 0.219925 
0.388000 0.219617 
0.390000 0.219308 
0.392000 0.218997 
0.394000 0.218686 
0.396000 0.218375 
0.398000 0.218062 
0.400000 0.217747 
0.402000 0.217433 
0.404000 0.217119 
0.406000 0.216802 
0.408000 0.216484 
0.410000 0.216167 
0.412000 0.215849 
0.414000 0.215528 
0.416000 0.215207 
0.418000 0.214886 
0.420000 0.214565 
0.422000 0.214241 
0.424000 0.213917 
0.426000 0.213593 
0.428000 0.213269 
0.430000 0.212942 
0.432000 0.212615 
0.434000 0.212288 
0.436000 0.211960 
0.438000 0.211630 
0.440000 0.211300 
0.442000 0.210970 
0.444000 0.210640 
0.446000 0.210307 
0.448000 0.209973 
0.450000 0.209640 
0.452000 0.209307 
0.454000 0.208972 
0.456000 0.208636 
0.458000 0.208300 
0.460000 0.207964 
0.462000 0.207627 
0.464000 0.207287 
0.466000 0.206948 
0.468000 0.206609 
0.470000 0.206271 
0.472000 0.205929 
0.474000 0.205587 
0.476000 0.205245 
0.478000 0.204904 
0.480000 0.204561 
0.482000 0.204216 
0.484000 0.203871 
0.486000 0.203527 
0.488000 0.203183 
0.490000 0.202836 
0.492000 0.202489 
0.494000 0.202141 
0.496000 0.201794 
0.498000 0.201447 
0.500000 0.201098 
0.502000 0.200747 
0.504000 0.200397 
0.506000 0.200048 
0.508000 0.199698 
0.510000 0.199346 
0.512000 0.198993 
0.514000 0.198641 
0.516000 0.198288 
0.518000 0.197936 
0.520000 0.197582 
0.522000 0.197227 
0.524000 0.196872 
0.526000 0.196517 
0.528000 0.196162 
0.530000 0.195806 
0.532000 0.195449 
0.534000 0.195091 
0.536000 0.194734 
0.538000 0.194377 
0.540000 0.194020 
0.542000 0.193660 
0.544000 0.193300 
0.546000 0.192941 
0.548000 0.192582 
0.550000 0.192223 
0.552000 0.191862 
0.554000 0.191500 
0.556000 0.191138 
0.558000 0.190776 
0.560000 0.190415 
0.562000 0.190054 
0.564000 0.189690 
0.566000 0.189326 
0.568000 0.188963 
0.570000 0.188599 
0.572000 0.188236 
0.574000 0.187873 
0.576000 0.187507 
0.578000 0.187141 
0.580000 0.186776 
0.582000 0.186410 
0.584000 0.186045 
0.586000 0.185680 
0.588000 0.185313 
0.590000 0.184945 
0.592000 0.184578 
0.594000 0.184211 
0.596000 0.183844 
0.598000 0.183477 
0.600000 0.183110 
0.602000 0.182740 
0.604000 0.182371 
0.606000 0.182002 
0.608000 0.181634 
0.610000 0.181265 
0.612000 0.180897 
0.614000 0.180527 
0.616000 0.180156 
0.618000 0.179786 
0.620000 0.179416 
0.622000 0.179046 
0.624000 0.178676 
0.626000 0.178307 
0.628000 0.177935 
0.630000 0.177563 
0.632000 0.177191 
0.634000 0.176820 
0.636000 0.176448 
0.638000 0.176078 
0.640000 0.175707 
0.642000 0.175335 
0.644000 0.174962 
0.646000 0.174589 
0.648000 0.174216 
0.650000 0.173844 
0.652000 0.173472 
0.654000 0.173100 
0.656000 0.172728 
0.658000 0.172354 
0.660000 0.171980 
0.662000 0.171607 
0.664000 0.171233 
0.666000 0.170860 
0.668000 0.170487 
0.670000 0.170115 
0.672000 0.169743 
0.674000 0.169368 
0.676000 0.168994 
0.677999 0.168620 
0.679994 0.168246 
0.681985 0.167875 
0.683971 0.167504 
0.685953 0.167134 
0.687930 0.166765 
0.689904 0.166397 
0.691872 0.166028 
0.693837 0.165660 
0.695797 0.165293 
0.697752 0.164927 
0.699704 0.164562 
0.701651 0.164198 
0.703594 0.163835 
0.705532 0.163474 
0.707466 0.163113 
0.709396 0.162752 
0.711322 0.162391 
0.713243 0.162031 
0.715160 0.161672 
0.717073 0.161314 
0.718982 0.160957 
0.720886 0.160602 
0.722786 0.160247 
0.724682 0.159893 
0.726574 0.159541 
0.728462 0.159188 
0.730345 0.158835 
0.732225 0.158484 
0.734100 0.158133 
0.735971 0.157783 
0.737838 0.157434 
0.739700 0.157087 
0.741559 0.156740 
0.743413 0.156395 
0.745264 0.156050 
0.747110 0.155707 
0.748953 0.155364 
0.750791 0.155020 
0.752625 0.154678 
0.754455 0.154336 
0.756281 0.153995 
0.758103 0.153656 
0.759921 0.153317 
0.761735 0.152979 
0.763545 0.152643 
0.765351 0.152307 
0.767153 0.151973 
0.768951 0.151639 
0.770746 0.151306 
0.772536 0.150974 
0.774322 0.150642 
0.776104 0.150310 
0.777883 0.149979 
0.779657 0.149649 
0.781428 0.149320 
0.783195 0.148993 
0.784958 0.148666 
0.786717 0.148340 
0.788472 0.148015 
0.790223 0.147691 
0.791970 0.147368 
0.793714 0.147046 
0.795454 0.146725 
0.797190 0.146405 
0.798922 0.146085 
0.800651 0.145765 
0.802375 0.145446 
0.804096 0.145128 
0.805813 0.144810 
0.807527 0.144494 
0.809236 0.144179 
0.810942 0.143864 
0.812644 0.143551 
0.814343 0.143238 
0.816038 0.142926 
0.817729 0.142616 
0.819416 0.142306 
0.821100 0.141997 
0.822780 0.141689 
0.824457 0.141382 
0.826129 0.141076 
0.827799 0.140770 
0.829464 0.140465 
0.831126 0.140160 
0.832785 0.139856 
0.834439 0.139552 
0.836090 0.139250 
0.837738 0.138948 
0.839382 0.138648 
0.841023 0.138348 
0.842660 0.138049 
0.844293 0.137751 
0.845923 0.137454 
0.847549 0.137158 
0.849172 0.136863 
0.850791 0.136568 
0.852407 0.136274 
0.854020 0.135982 
0.855629 0.135690 
0.857234 0.135399 
0.858836 0.135109 
0.860435 0.134819 
0.862030 0.134531 
0.863622 0.134243 
0.865210 0.133956 
0.866795 0.133668 
0.868377 0.133382 
0.869955 0.133096 
0.871530 0.132811 
0.873101 0.132527 
0.874669 0.132244 
0.876234 0.131962 
0.877795 0.131680 
0.879353 0.131400 
0.880908 0.131120 
0.882460 0.130841 
0.884008 0.130563 
0.885553 0.130285 
0.887094 0.130009 
0.888632 0.129733 
0.890167 0.129458 
0.891699 0.129184 
0.893228 0.128911 
0.894753 0.128638 
0.896275 0.128366 
0.897794 0.128095 
0.899310 0.127825 
0.900822 0.127556 
0.902331 0.127287 
0.903838 0.127019 
0.905340 0.126752 
0.906840 0.126486 
0.908337 0.126221 
0.909830 0.125956 
0.911321 0.125691 
0.912808 0.125427 
0.914292 0.125164 
0.915773 0.124901 
0.917251 0.124639 
0.918726 0.124378 
0.920197 0.124118 
0.921666 0.123858 
0.923131 0.123599 
0.924594 0.123341 
0.926053 0.123083 
0.927510 0.122827 
0.928963 0.122571 
0.930413 0.122316 
0.931861 0.122061 
0.933305 0.121808 
0.934746 0.121555 
0.936185 0.121303 
0.937620 0.121051 
0.939052 0.120800 
0.940482 0.120550 
0.941908 0.120301 
0.943331 0.120053 
0.944752 0.119805 
0.946170 0.119558 
0.947584 0.119311 
0.948996 0.119065 
0.950405 0.118820 
0.951811 0.118576 
0.953214 0.118332 
0.954614 0.118089 
0.956011 0.117847 
0.957406 0.117606 
0.958797 0.117365 
0.960186 0.117125 
0.961572 0.116885 
0.962955 0.116646 
0.964335 0.116408 
0.965713 0.116171 
0.967087 0.115934 
0.968459 0.115698 
0.969828 0.115463 
0.971194 0.115228 
0.972558 0.114994 
0.973918 0.114761 
0.975276 0.114528 
0.976632 0.114296 
0.977984 0.114064 
0.979334 0.113834 
0.980681 0.113604 
0.982025 0.113374 
0.983366 0.113145 
0.984705 0.112917 
0.986041 0.112690 
0.987375 0.112463 
0.988706 0.112236 
0.990034 0.112010 
0.991359 0.111785 
0.992682 0.111560 
0.994002 0.111336 
0.995319 0.111113 
0.996634 0.110890 
0.997946 0.110668 
0.999256 0.110446 
1.000563 0.110225 
1.001867 0.110005 
1.003169 0.109786 
1.004468 0.109567 
1.005764 0.109348 
1.007058 0.109130 
1.008349 0.108913 
1.009638 0.108697 
1.010924 0.108481 
1.012208 0.108266 
1.013489 0.108051 
1.014768 0.107837 
1.016044 0.107623 
1.017317 0.107410 
1.018588 0.107198 
1.019857 0.106987 
1.021123 0.106776 
1.022386 0.106565 
1.023647 0.106355 
1.024906 0.106146 
1.026162 0.105937 
1.027415 0.105729 
1.028666 0.105522 
1.029915 0.105315 
1.031161 0.105108 
1.032405 0.104903 
1.033646 0.104697 
1.034885 0.104493 
1.036122 0.104289 
1.037356 0.104085 
1.038587 0.103883 
1.039817 0.103680 
1.041043 0.103479 
1.042268 0.103277 
1.043490 0.103077 
1.044710 0.102877 
1.045927 0.102677 
1.047142 0.102478 
1.048355 0.102280 
1.049565 0.102082 
1.050773 0.101885 
1.051979 0.101688 
1.053182 0.101492 
1.054383 0.101297 
1.055582 0.101102 
1.056778 0.100907 
1.057972 0.100713 
1.059164 0.100520 
1.060353 0.100327 
1.061540 0.100135 
1.062725 0.099943 
1.063908 0.099752 
1.065088 0.099561 
1.066267 0.099371 
1.067442 0.099181 
1.068616 0.098992 
1.069788 0.098803 
1.070957 0.098615 
1.072124 0.098428 
1.073288 0.098241 
1.074451 0.098054 
1.075611 0.097868 
1.076769 0.097683 
1.077925 0.097498 
1.079079 0.097314 
1.080231 0.097130 
1.081380 0.096946 
1.082527 0.096764 
1.083672 0.096581 
1.084815 0.096399 
1.085956 0.096218 
1.087094 0.096037 
1.088231 0.095857 
1.089365 0.095677 
1.090497 0.095498 
1.091628 0.095319 
1.092755 0.095140 
1.093881 0.094963 
1.095005 0.094785 
1.096127 0.094608 
1.097246 0.094432 
1.098364 0.094256 
1.099479 0.094081 
1.100592 0.093906 
1.101704 0.093731 
1.102813 0.093557 
1.103920 0.093384 
1.105025 0.093211 
1.106128 0.093038 
1.107229 0.092866 
1.108328 0.092695 
1.109425 0.092524 
1.110520 0.092353 
1.111613 0.092183 
1.112704 0.092013 
1.113792 0.091844 
1.114879 0.091676 
1.115964 0.091507 
1.117047 0.091340 
1.118128 0.091172 
1.119207 0.091005 
1.120284 0.090838 
1.121359 0.090672 
1.122432 0.090506 
1.123503 0.090340 
1.124572 0.090175 
1.125639 0.090011 
1.126704 0.089847 
1.127767 0.089683 
1.128829 0.089520 
1.129888 0.089357 
1.130945 0.089195 
1.132001 0.089033 
1.133055 0.088871 
1.134106 0.088710 
1.135156 0.088550 
1.136204 0.088390 
1.137250 0.088230 
1.138294 0.088071 
1.139336 0.087912 
1.140377 0.087753 
1.141415 0.087595 
1.142452 0.087438 
1.143486 0.087281 
1.144519 0.087124 
1.145550 0.086968 
1.146579 0.086812 
1.147607 0.086656 
1.148632 0.086501 
1.149656 0.086347 
1.150678 0.086192 
1.151698 0.086039 
1.152716 0.085885 
1.153732 0.085732 
1.154747 0.085580 
1.155760 0.085428 
1.156771 0.085276 
1.157780 0.085125 
1.158787 0.084974 
1.159793 0.084824 
1.160797 0.084673 
1.161799 0.084524 
1.162799 0.084375 
1.163797 0.084226 
1.164794 0.084077 
1.165789 0.083929 
1.166782 0.083782 
1.167774 0.083634 
1.168763 0.083488 
1.169752 0.083341 
1.170738 0.083195 
1.171722 0.083050 
1.172705 0.082904 
1.173686 0.082759 
1.174666 0.082615 
1.175643 0.082471 
1.176619 0.082327 
1.177594 0.082184 
1.178566 0.082041 
1.179537 0.081899 
1.180506 0.081756 
1.181474 0.081615 
1.182440 0.081473 
1.183404 0.081332 
1.184366 0.081192 
1.185327 0.081052 
1.186286 0.080912 
1.187244 0.080772 
1.188200 0.080633 
1.189154 0.080495 
1.190107 0.080356 
1.191058 0.080218 
1.192007 0.080081 
1.192955 0.079944 
1.193901 0.079807 
1.194845 0.079670 
1.195788 0.079534 
1.196729 0.079399 
1.197669 0.079263 
1.198607 0.079128 
1.199543 0.078994 
1.200478 0.078860 
1.201412 0.078726 
1.202343 0.078592 
1.203273 0.078459 
1.204202 0.078326 
1.205129 0.078193 
1.206054 0.078060 
1.206978 0.077927 
1.207900 0.077795 
1.208821 0.077663 
1.209740 0.077532 
1.210658 0.077400 
1.211574 0.077269 
1.212488 0.077139 
1.213401 0.077009 
1.214312 0.076879 
1.215222 0.076749 
1.216130 0.076620 
1.217037 0.076491 
1.217942 0.076363 
1.218846 0.076235 
1.219748 0.076107 
1.220649 0.075980 
1.221548 0.075853 
1.222446 0.075726 
1.223342 0.075599 
1.224237 0.075473 
1.225130 0.075348 
1.226022 0.075222 
1.226912 0.075097 
1.227801 0.074972 
1.228688 0.074848 
1.229574 0.074724 
1.230458 0.074600 
1.231341 0.074477 
1.232222 0.074354 
1.233102 0.074231 
1.233981 0.074108 
1.234858 0.073986 
1.235733 0.073865 
1.236608 0.073743 
1.237480 0.073622 
1.238352 0.073501 
1.239222 0.073381 
1.240090 0.073261 
1.240957 0.073141 
1.241823 0.073021 
1.242687 0.072902 
1.243550 0.072783 
1.244411 0.072665 
1.245271 0.072546 
1.246129 0.072429 
1.246987 0.072311 
1.247842 0.072194 
1.248697 0.072077 
1.249550 0.071960 
1.250402 0.071844 
1.251252 0.071728 
1.252101 0.071612 
1.252948 0.071497 
1.253794 0.071382 
1.254639 0.071267 
1.255483 0.071152 
1.256325 0.071038 
1.257165 0.070924 
1.258005 0.070811 
1.258843 0.070698 
1.259680 0.070584 
1.260515 0.070470 
1.261349 0.070356 
1.262182 0.070243 
1.263013 0.070130 
1.263843 0.070018 
1.264672 0.069905 
1.265499 0.069793 
1.266325 0.069682 
1.267150 0.069570 
1.267973 0.069459 
1.268795 0.069348 
1.269616 0.069237 
1.270435 0.069127 
1.271253 0.069017 
1.272070 0.068907 
1.272886 0.068798 
1.273700 0.068689 
1.274513 0.068580 
1.275324 0.068472 
1.276135 0.068363 
1.276944 0.068255 
1.277752 0.068148 
1.278558 0.068040 
1.279364 0.067933 
1.280168 0.067826 
1.280970 0.067720 
1.281772 0.067613 
1.282572 0.067507 
1.283371 0.067402 
1.284169 0.067296 
1.284965 0.067191 
1.285760 0.067086 
1.286554 0.066982 
1.287347 0.066878 
1.288139 0.066773 
1.288929 0.066670 
1.289718 0.066566 
1.290506 0.066463 
1.291292 0.066360 
1.292078 0.066258 
1.292862 0.066155 
1.293645 0.066053 
1.294427 0.065951 
1.295207 0.065850 
1.295987 0.065749 
1.296765 0.065648 
1.297542 0.065547 
1.298317 0.065446 
1.299092 0.065346 
1.299865 0.065246 
1.300638 0.065147 
1.301409 0.065047 
1.302178 0.064948 
1.302947 0.064849 
1.303715 0.064750 
1.304481 0.064651 
1.305246 0.064551 
1.306010 0.064452 
1.306773 0.064353 
1.307535 0.064254 
1.308295 0.064156 
1.309054 0.064058 
1.309813 0.063960 
1.310570 0.063862 
1.311325 0.063765 
1.312080 0.063667 
1.312834 0.063571 
1.313586 0.063474 
1.314337 0.063377 
1.315087 0.063281 
1.315836 0.063185 
1.316584 0.063090 
1.317331 0.062994 
1.318076 0.062899 
1.318821 0.062804 
1.319564 0.062710 
1.320306 0.062615 
1.321047 0.062521 
1.321787 0.062427 
1.322526 0.062334 
1.323264 0.062240 
1.324001 0.062147 
1.324736 0.062054 
1.325471 0.061962 
1.326204 0.061869 
1.326936 0.061777 
1.327667 0.061685 
1.328398 0.061594 
1.329127 0.061502 
1.329854 0.061411 
1.330581 0.061320 
1.331307 0.061230 
1.332032 0.061139 
1.332755 0.061049 
1.333478 0.060959 
1.334199 0.060869 
1.334920 0.060780 
1.335639 0.060691 
1.336358 0.060602 
1.337075 0.060513 
1.337791 0.060424 
1.338506 0.060336 
1.339220 0.060248 
1.339933 0.060160 
1.340645 0.060073 
1.341356 0.059985 
1.342066 0.059898 
1.342775 0.059810 
1.343483 0.059722 
1.344190 0.059634 
1.344896 0.059546 
1.345601 0.059458 
1.346304 0.059371 
1.347007 0.059284 
1.347709 0.059197 
1.348409 0.059111 
1.349109 0.059024 
1.349808 0.058938 
1.350505 0.058852 
1.351202 0.058766 
1.351897 0.058681 
1.352592 0.058596 
1.353285 0.058511 
1.353978 0.058426 
1.354669 0.058341 
1.355360 0.058257 
1.356049 0.058173 
1.356738 0.058089 
1.357425 0.058005 
1.358112 0.057922 
1.358798 0.057838 
1.359482 0.057755 
1.360166 0.057672 
1.360848 0.057590 
1.361530 0.057508 
1.362211 0.057425 
1.362890 0.057343 
1.363569 0.057262 
1.364247 0.057180 
1.364924 0.057099 
1.365599 0.057018 
1.366274 0.056937 
1.366948 0.056856 
1.367621 0.056776 
1.368293 0.056696 
1.368964 0.056616 
1.369634 0.056536 
1.370303 0.056456 
1.370972 0.056377 
1.371639 0.056298 
1.372305 0.056219 
1.372971 0.056140 
1.373635 0.056062 
1.374299 0.055984 
1.374961 0.055906 
1.375623 0.055828 
1.376284 0.055750 
1.376944 0.055672 
1.377603 0.055594 
1.378261 0.055515 
1.378918 0.055436 
1.379574 0.055358 
1.380229 0.055280 
1.380883 0.055202 
1.381537 0.055124 
1.382189 0.055047 
1.382841 0.054969 
1.383491 0.054892 
1.384141 0.054815 
1.384790 0.054738 
1.385438 0.054662 
1.386085 0.054586 
1.386731 0.054510 
1.387376 0.054434 
1.388020 0.054358 
1.388664 0.054282 
1.389306 0.054207 
1.389948 0.054132 
1.390588 0.054057 
1.391228 0.053982 
1.391867 0.053908 
1.392505 0.053833 
1.393142 0.053759 
1.393779 0.053685 
1.394414 0.053612 
1.395049 0.053538 
1.395682 0.053465 
1.396315 0.053392 
1.396947 0.053319 
1.397578 0.053246 
1.398209 0.053173 
1.398838 0.053101 
1.399466 0.053029 
1.400094 0.052957 
1.400721 0.052885 
1.401347 0.052814 
1.401972 0.052742 
1.402596 0.052671 
1.403220 0.052600 
1.403842 0.052529 
1.404464 0.052459 
1.405085 0.052388 
1.405705 0.052318 
1.406324 0.052248 
1.406943 0.052178 
1.407560 0.052108 
1.408177 0.052039 
1.408793 0.051970 
1.409408 0.051899 
1.410022 0.051828 
1.410636 0.051758 
1.411249 0.051687 
1.411860 0.051617 
1.412471 0.051547 
1.413081 0.051477 
1.413691 0.051408 
1.414299 0.051338 
1.414907 0.051269 
1.415514 0.051200 
1.416120 0.051131 
1.416725 0.051062 
1.417329 0.050994 
1.417933 0.050925 
1.418536 0.050857 
1.419138 0.050789 
1.419739 0.050721 
1.420339 0.050653 
1.420939 0.050586 
1.421537 0.050519 
1.422135 0.050451 
1.422733 0.050385 
1.423329 0.050318 
1.423925 0.050251 
1.424519 0.050185 
1.425113 0.050118 
1.425707 0.050052 
1.426299 0.049987 
1.426891 0.049921 
1.427482 0.049855 
1.428072 0.049790 
1.428661 0.049725 
1.429250 0.049660 
1.429837 0.049595 
1.430424 0.049530 
1.431011 0.049466 
1.431596 0.049402 
1.432181 0.049337 
1.432765 0.049273 
1.433348 0.049210 
1.433931 0.049146 
1.434512 0.049083 
1.435093 0.049019 
1.435674 0.048956 
1.436253 0.048893 
1.436832 0.048831 
1.437410 0.048768 
1.437987 0.048706 
1.438564 0.048643 
1.439139 0.048581 
1.439714 0.048517 
1.440289 0.048453 
1.440862 0.048390 
1.441435 0.048326 
1.442007 0.048263 
1.442578 0.048200 
1.443149 0.048137 
1.443718 0.048075 
1.444287 0.048012 
1.444856 0.047950 
1.445423 0.047888 
1.445990 0.047826 
1.446556 0.047764 
1.447122 0.047702 
1.447686 0.047640 
1.448250 0.047579 
1.448813 0.047518 
1.449376 0.047457 
1.449938 0.047396 
1.450499 0.047335 
1.451059 0.047275 
1.451618 0.047214 
1.452177 0.047154 
1.452735 0.047094 
1.453293 0.047034 
1.453850 0.046974 
1.454406 0.046915 
1.454961 0.046855 
1.455516 0.046796 
1.456069 0.046737 
1.456623 0.046678 
1.457175 0.046619 
1.457727 0.046561 
1.458278 0.046502 
1.458829 0.046444 
1.459378 0.046386 
1.459927 0.046328 
1.460476 0.046270 
1.461024 0.046212 
1.461571 0.046155 
1.462117 0.046097 
1.462663 0.046040 
1.463207 0.045983 
1.463752 0.045926 
1.464295 0.045870 
1.464838 0.045813 
1.465381 0.045757 
1.465922 0.045700 
1.466463 0.045644 
1.467004 0.045588 
1.467543 0.045531 
1.468082 0.045474 
1.468620 0.045416 
1.469158 0.045359 
1.469695 0.045302 
1.470231 0.045245 
1.470767 0.045188 
1.471301 0.045131 
1.471836 0.045074 
1.472369 0.045018 
1.472902 0.044961 
1.473434 0.044905 
1.473966 0.044849 
1.474497 0.044793 
1.475027 0.044738 
1.475556 0.044682 
1.476085 0.044627 
1.476614 0.044571 
1.477141 0.044516 
1.477668 0.044461 
1.478194 0.044406 
1.478720 0.044352 
1.479245 0.044297 
1.479769 0.044243 
1.480293 0.044189 
1.480816 0.044135 
1.481339 0.044081 
1.481860 0.044027 
1.482382 0.043973 
1.482902 0.043920 
1.483422 0.043866 
1.483941 0.043813 
1.484460 0.043760 
1.484978 0.043707 
1.485495 0.043654 
1.486012 0.043602 
1.486528 0.043549 
1.487043 0.043497 
1.487558 0.043445 
1.488073 0.043392 
1.488586 0.043341 
1.489099 0.043289 
1.489612 0.043237 
1.490124 0.043186 
1.490635 0.043134 
1.491145 0.043083 
1.491655 0.043032 
1.492165 0.042981 
1.492673 0.042930 
1.493182 0.042880 
1.493689 0.042829 
1.494196 0.042779 
1.494703 0.042726 
1.495208 0.042674 
1.495713 0.042622 
1.496218 0.042570 
1.496722 0.042518 
1.497225 0.042467 
1.497728 0.042415 
1.498230 0.042364 
1.498731 0.042313 
1.499232 0.042262 
1.499732 0.042211 
1.500232 0.042160 
1.500731 0.042109 
1.501230 0.042059 
1.501727 0.042008 
1.502225 0.041958 
1.502721 0.041908 
1.503217 0.041858 
1.503713 0.041808 
1.504208 0.041758 
1.504702 0.041709 
1.505196 0.041659 
1.505689 0.041610 
1.506182 0.041561 
1.506674 0.041512 
1.507165 0.041463 
1.507656 0.041414 
1.508146 0.041365 
1.508636 0.041317 
1.509125 0.041268 
1.509613 0.041220 
1.510101 0.041172 
1.510588 0.041124 
1.511075 0.041076 
1.511562 0.041028 
1.512047 0.040981 
1.512532 0.040933 
1.513017 0.040886 
1.513501 0.040839 
1.513984 0.040792 
1.514467 0.040745 
1.514949 0.040698 
1.515431 0.040651 
1.515912 0.040605 
1.516393 0.040558 
1.516873 0.040512 
1.517353 0.040466 
1.517832 0.040420 
1.518310 0.040374 
1.518788 0.040328 
1.519265 0.040283 
1.519742 0.040237 
1.520219 0.040190 
1.520694 0.040143 
1.521170 0.040096 
1.521644 0.040048 
1.522118 0.040001 
1.522592 0.039955 
1.523065 0.039908 
1.523537 0.039861 
1.524009 0.039815 
1.524480 0.039768 
1.524951 0.039722 
1.525421 0.039676 
1.525891 0.039630 
1.526360 0.039584 
1.526829 0.039538 
1.527297 0.039492 
1.527764 0.039447 
1.528231 0.039401 
1.528697 0.039356 
1.529163 0.039311 
1.529629 0.039266 
1.530093 0.039221 
1.530558 0.039176 
1.531021 0.039131 
1.531485 0.039087 
1.531947 0.039042 
1.532410 0.038998 
1.532871 0.038954 
1.533332 0.038910 
1.533793 0.038866 
1.534253 0.038822 
1.534713 0.038778 
1.535172 0.038735 
1.535630 0.038691 
1.536088 0.038648 
1.536546 0.038605 
1.537003 0.038562 
1.537459 0.038519 
1.537915 0.038476 
1.538370 0.038433 
1.538825 0.038390 
1.539280 0.038348 
1.539734 0.038306 
1.540187 0.038263 
1.540640 0.038221 
1.541093 0.038179 
1.541545 0.038137 
1.541996 0.038095 
1.542447 0.038054 
1.542898 0.038012 
1.543347 0.037971 
1.543797 0.037930 
1.544246 0.037888 
1.544694 0.037847 
1.545143 0.037804 
1.545590 0.037761 
1.546037 0.037718 
1.546483 0.037675 
1.546929 0.037633 
1.547375 0.037590 
1.547820 0.037547 
1.548264 0.037505 
1.548708 0.037463 
1.549152 0.037421 
1.549595 0.037379 
1.550037 0.037337 
1.550479 0.037295 
1.550921 0.037253 
1.551362 0.037212 
1.551802 0.037170 
1.552242 0.037129 
1.552682 0.037088 
1.553121 0.037047 
1.553559 0.037006 
1.553997 0.036965 
1.554435 0.036924 
1.554872 0.036883 
1.555309 0.036843 
1.555745 0.036802 
1.556180 0.036762 
1.556616 0.036722 
1.557050 0.036682 
1.557485 0.036642 
1.557918 0.036602 
1.558352 0.036562 
1.558784 0.036522 
1.559217 0.036483 
1.559649 0.036443 
1.560080 0.036404 
1.560511 0.036365 
1.560941 0.036326 
1.561371 0.036287 
1.561801 0.036248 
1.562230 0.036209 
1.562659 0.036170 
1.563087 0.036132 
1.563515 0.036093 
1.563942 0.036055 
1.564369 0.036017 
1.564795 0.035979 
1.565221 0.035941 
1.565646 0.035903 
1.566072 0.035865 
1.566496 0.035828 
1.566920 0.035790 
1.567344 0.035753 
1.567767 0.035715 
1.568190 0.035678 
1.568612 0.035641 
1.569034 0.035601 
1.569456 0.035562 
1.569877 0.035523 
1.570297 0.035484 
1.570717 0.035445 
1.571137 0.035407 
1.571556 0.035368 
1.571975 0.035329 
1.572393 0.035291 
1.572811 0.035253 
1.573228 0.035214 
1.573645 0.035176 
1.574061 0.035138 
1.574477 0.035100 
1.574893 0.035063 
1.575308 0.035025 
1.575722 0.034987 
1.576136 0.034950 
1.576550 0.034912 
1.576963 0.034875 
1.577376 0.034838 
1.577789 0.034801 
1.578201 0.034764 
1.578612 0.034727 
1.579023 0.034690 
1.579434 0.034654 
1.579844 0.034617 
1.580254 0.034580 
1.580663 0.034544 
1.581072 0.034508 
1.581481 0.034472 
1.581889 0.034436 
1.582296 0.034400 
1.582704 0.034364 
1.583111 0.034328 
1.583517 0.034292 
1.583923 0.034257 
1.584328 0.034221 
1.584733 0.034186 
1.585138 0.034151 
1.585542 0.034116 
1.585946 0.034081 
1.586350 0.034046 
1.586753 0.034011 
1.587155 0.033976 
1.587558 0.033942 
1.587959 0.033907 
1.588361 0.033873 
1.588762 0.033838 
1.589162 0.033804 
1.589563 0.033770 
1.589962 0.033736 
1.590362 0.033702 
1.590761 0.033668 
1.591159 0.033634 
1.591557 0.033601 
1.591955 0.033566 
1.592353 0.033530 
1.592749 0.033495 
1.593146 0.033459 
1.593542 0.033424 
1.593938 0.033388 
1.594333 0.033353 
1.594728 0.033318 
1.595122 0.033283 
1.595516 0.033248 
1.595910 0.033213 
1.596303 0.033178 
1.596696 0.033144 
1.597088 0.033109 
1.597480 0.033075 
1.597872 0.033040 
1.598263 0.033006 
1.598653 0.032972 
1.599044 0.032938 
1.599434 0.032904 
1.599823 0.032870 
1.600212 0.032836 
1.600601 0.032802 
1.600989 0.032769 
1.601377 0.032735 
1.601765 0.032702 
1.602152 0.032668 
1.602539 0.032635 
1.602925 0.032602 
1.603311 0.032569 
1.603697 0.032536 
1.604082 0.032503 
1.604466 0.032470 
1.604851 0.032438 
1.605235 0.032405 
1.605618 0.032373 
1.606002 0.032340 
1.606385 0.032308 
1.606767 0.032276 
1.607149 0.032244 
1.607531 0.032212 
1.607912 0.032180 
1.608293 0.032148 
1.608674 0.032116 
1.609054 0.032084 
1.609434 0.032053 
1.609813 0.032021 
1.610192 0.031990 
1.610571 0.031959 
1.610949 0.031928 
1.611327 0.031897 
1.611705 0.031866 
1.612082 0.031835 
1.612459 0.031804 
1.612835 0.031773 
1.613212 0.031742 
1.613587 0.031712 
1.613963 0.031682 
1.614338 0.031651 
1.614713 0.031618 
1.615087 0.031586 
1.615461 0.031553 
1.615834 0.031521 
1.616207 0.031489 
1.616580 0.031456 
1.616953 0.031424 
1.617325 0.031392 
1.617696 0.031361 
1.618067 0.031329 
1.618438 0.031297 
1.618809 0.031266 
1.619179 0.031234 
1.619549 0.031203 
1.619918 0.031171 
1.620287 0.031140 
1.620656 0.031109 
1.621024 0.031078 
1.621392 0.031047 
1.621759 0.031016 
1.622127 0.030985 
1.622493 0.030954 
1.622860 0.030924 
1.623226 0.030893 
1.623592 0.030863 
1.623957 0.030832 
1.624322 0.030802 
1.624687 0.030772 
1.625051 0.030742 
1.625415 0.030712 
1.625778 0.030682 
1.626142 0.030652 
1.626505 0.030622 
1.626867 0.030592 
1.627229 0.030563 
1.627591 0.030533 
1.627952 0.030504 
1.628314 0.030474 
1.628674 0.030445 
1.629035 0.030416 
1.629395 0.030387 
1.629755 0.030358 
1.630114 0.030329 
1.630473 0.030300 
1.630832 0.030271 
1.631190 0.030243 
1.631548 0.030214 
1.631906 0.030186 
1.632263 0.030157 
1.632620 0.030129 
1.632977 0.030101 
1.633333 0.030072 
1.633689 0.030044 
1.634045 0.030016 
1.634400 0.029989 
1.634755 0.029961 
1.635110 0.029933 
1.635464 0.029905 
1.635818 0.029878 
1.636172 0.029850 
1.636525 0.029821 
1.636878 0.029791 
1.637231 0.029761 
1.637583 0.029732 
1.637935 0.029703 
1.638287 0.029673 
1.638638 0.029644 
1.638989 0.029615 
1.639340 0.029586 
1.639690 0.029557 
1.640040 0.029528 
1.640390 0.029499 
1.640739 0.029470 
1.641088 0.029442 
1.641436 0.029413 
1.641784 0.029385 
1.642132 0.029356 
1.642480 0.029328 
1.642827 0.029300 
1.643174 0.029271 
1.643520 0.029243 
1.643867 0.029215 
1.644212 0.029187 
1.644558 0.029159 
1.644903 0.029132 
1.645248 0.029104 
1.645593 0.029076 
1.645937 0.029049 
1.646281 0.029021 
1.646624 0.028994 
1.646968 0.028967 
1.647310 0.028939 
1.647653 0.028912 
1.647995 0.028885 
1.648337 0.028858 
1.648679 0.028831 
1.649020 0.028804 
1.649361 0.028778 
1.649702 0.028751 
1.650042 0.028724 
1.650382 0.028698 
1.650722 0.028672 
1.651062 0.028645 
1.651401 0.028619 
1.651740 0.028593 
1.652078 0.028567 
1.652416 0.028541 
1.652754 0.028515 
1.653092 0.028489 
1.653429 0.028463 
1.653766 0.028437 
1.654103 0.028412 
1.654439 0.028386 
1.654775 0.028361 
1.655111 0.028335 
1.655446 0.028310 
1.655781 0.028285 
1.656116 0.028260 
1.656451 0.028234 
1.656785 0.028209 
1.657119 0.028185 
1.657453 0.028160 
1.657786 0.028133 
1.658119 0.028106 
1.658452 0.028079 
1.658784 0.028052 
1.659116 0.028025 
1.659448 0.027998 
1.659780 0.027972 
1.660111 0.027945 
1.660441 0.027919 
1.660772 0.027892 
1.661102 0.027866 
1.661432 0.027840 
1.661762 0.027813 
1.662091 0.027787 
1.662420 0.027761 
1.662749 0.027735 
1.663077 0.027709 
1.663405 0.027683 
1.663733 0.027657 
1.664060 0.027632 
1.664387 0.027606 
1.664714 0.027581 
1.665041 0.027555 
1.665367 0.027530 
1.665693 0.027504 
1.666018 0.027479 
1.666344 0.027454 
1.666669 0.027429 
1.666993 0.027404 
1.667318 0.027379 
1.667642 0.027354 
1.667966 0.027329 
1.668289 0.027304 
1.668612 0.027279 
1.668935 0.027255 
1.669258 0.027230 
1.669580 0.027206 
1.669903 0.027181 
1.670224 0.027157 
1.670546 0.027133 
1.670867 0.027109 
1.671188 0.027085 
1.671509 0.027061 
1.671829 0.027037 
1.672149 0.027013 
1.672469 0.026989 
1.672788 0.026965 
1.673108 0.026942 
1.673427 0.026918 
1.673745 0.026895 
1.674064 0.026871 
1.674382 0.026848 
1.674700 0.026824 
1.675017 0.026801 
1.675335 0.026778 
1.675652 0.026755 
1.675968 0.026732 
1.676285 0.026709 
1.676601 0.026686 
1.676917 0.026663 
1.677233 0.026641 
1.677548 0.026618 
1.677863 0.026596 
1.678178 0.026573 
1.678493 0.026550 
1.678807 0.026525 
1.679121 0.026501 
1.679435 0.026476 
1.679748 0.026452 
1.680061 0.026427 
1.680374 0.026403 
1.680687 0.026378 
1.680999 0.026354 
1.681311 0.026330 
1.681623 0.026306 
1.681934 0.026282 
1.682245 0.026258 
1.682556 0.026234 
1.682867 0.026210 
1.683177 0.026186 
1.683487 0.026163 
1.683797 0.026139 
1.684106 0.026116 
1.684415 0.026092 
1.684724 0.026069 
1.685033 0.026045 
1.685341 0.026022 
1.685649 0.025999 
1.685957 0.025976 
1.686265 0.025953 
1.686572 0.025930 
1.686879 0.025907 
1.687186 0.025884 
1.687492 0.025861 
1.687798 0.025838 
1.688104 0.025816 
1.688410 0.025793 
1.688715 0.025770 
1.689020 0.025748 
1.689325 0.025726 
1.689630 0.025703 
1.689934 0.025681 
1.690238 0.025659 
1.690542 0.025637 
1.690845 0.025615 
1.691148 0.025593 
1.691451 0.025571 
1.691754 0.025549 
1.692057 0.025527 
1.692359 0.025505 
1.692661 0.025484 
1.692962 0.025462 
1.693264 0.025441 
1.693565 0.025419 
1.693866 0.025398 
1.694167 0.025376 
1.694467 0.025355 
1.694767 0.025334 
1.695067 0.025313 
1.695367 0.025292 
1.695666 0.025271 
1.695966 0.025250 
1.696264 0.025229 
1.696563 0.025208 
1.696862 0.025188 
1.697160 0.025167 
1.697458 0.025146 
1.697755 0.025126 
1.698053 0.025105 
1.698350 0.025085 
1.698647 0.025065 
1.698944 0.025044 
1.699240 0.025021 
1.699537 0.024999 
1.699833 0.024976 
1.700128 0.024954 
1.700424 0.024932 
1.700719 0.024909 
1.701014 0.024887 
1.701308 0.024865 
1.701603 0.024843 
1.701897 0.024821 
1.702191 0.024799 
1.702484 0.024777 
1.702778 0.024755 
1.703071 0.024734 
1.703364 0.024712 
1.703656 0.024690 
1.703948 0.024669 
1.704240 0.024647 
1.704532 0.024626 
1.704824 0.024605 
1.705115 0.024583 
1.705406 0.024562 
1.705697 0.024541 
1.705987 0.024520 
1.706278 0.024499 
1.706568 0.024478 
1.706858 0.024457 
1.707147 0.024436 
1.707436 0.024415 
1.707725 0.024395 
1.708014 0.024374 
1.708303 0.024353 
1.708591 0.024333 
1.708879 0.024312 
1.709167 0.024292 
1.709455 0.024271 
1.709742 0.024251 
1.710029 0.024231 
1.710316 0.024211 
1.710603 0.024191 
1.710889 0.024171 
1.711175 0.024151 
1.711461 0.024131 
1.711747 0.024111 
1.712032 0.024091 
1.712317 0.024071 
1.712602 0.024052 
1.712887 0.024032 
1.713172 0.024013 
1.713456 0.023993 
1.713740 0.023974 
1.714024 0.023954 
1.714308 0.023935 
1.714591 0.023916 
1.714874 0.023897 
1.715157 0.023878 
1.715440 0.023858 
1.715722 0.023840 
1.716004 0.023821 
1.716286 0.023802 
1.716568 0.023783 
1.716850 0.023764 
1.717131 0.023746 
1.717412 0.023727 
1.717693 0.023708 
1.717974 0.023690 
1.718254 0.023672 
1.718535 0.023653 
1.718815 0.023635 
1.719094 0.023615 
1.719374 0.023594 
1.719653 0.023574 
1.719932 0.023553 
1.720211 0.023533 
1.720490 0.023512 
1.720768 0.023492 
1.721046 0.023472 
1.721324 0.023452 
1.721602 0.023432 
1.721879 0.023412 
1.722156 0.023392 
1.722433 0.023372 
1.722710 0.023352 
1.722987 0.023332 
1.723263 0.023312 
1.723539 0.023293 
1.723815 0.023273 
1.724090 0.023254 
1.724365 0.023234 
1.724640 0.023215 
1.724915 0.023195 
1.725190 0.023176 
1.725464 0.023157 
1.725738 0.023137 
1.726012 0.023118 
1.726286 0.023099 
1.726560 0.023080 
1.726833 0.023061 
1.727106 0.023042 
1.727379 0.023023 
1.727651 0.023004 
1.727924 0.022986 
1.728196 0.022967 
1.728468 0.022948 
1.728739 0.022930 
1.729011 0.022911 
1.729282 0.022893 
1.729553 0.022874 
1.729824 0.022856 
1.730094 0.022838 
1.730365 0.022819 
1.730635 0.022801 
1.730905 0.022783 
1.731175 0.022765 
1.731444 0.022747 
1.731713 0.022729 
1.731983 0.022711 
1.732251 0.022693 
1.732520 0.022676 
1.732789 0.022658 
1.733057 0.022640 
1.733325 0.022623 
1.733593 0.022605 
1.733860 0.022587 
1.734128 0.022570 
1.734395 0.022553 
1.734662 0.022535 
1.734929 0.022518 
1.735195 0.022501 
1.735462 0.022484 
1.735728 0.022467 
1.735994 0.022450 
1.736260 0.022433 
1.736525 0.022416 
1.736791 0.022399 
1.737056 0.022382 
1.737321 0.022365 
1.737586 0.022349 
1.737850 0.022332 
1.738115 0.022316 
1.738379 0.022299 
1.738643 0.022281 
1.738907 0.022263 
1.739170 0.022244 
1.739434 0.022225 
1.739697 0.022207 
1.739960 0.022188 
1.740222 0.022169 
1.740485 0.022151 
1.740747 0.022133 
1.741009 0.022114 
1.741271 0.022096 
1.741533 0.022078 
1.741794 0.022060 
1.742055 0.022041 
1.742316 0.022023 
1.742577 0.022005 
1.742837 0.021987 
1.743098 0.021969 
1.743358 0.021952 
1.743618 0.021934 
1.743877 0.021916 
1.744137 0.021898 
1.744396 0.021881 
1.744655 0.021863 
1.744914 0.021845 
1.745173 0.021828 
1.745431 0.021810 
1.745689 0.021793 
1.745947 0.021776 
1.746205 0.021758 
1.746463 0.021741 
1.746720 0.021724 
1.746977 0.021707 
1.747234 0.021690 
1.747491 0.021673 
1.747748 0.021656 
1.748004 0.021639 
1.748260 0.021622 
1.748516 0.021605 
1.748772 0.021589 
1.749028 0.021572 
1.749283 0.021555 
1.749538 0.021539 
1.749793 0.021522 
1.750048 0.021506 
1.750303 0.021489 
1.750557 0.021473 
1.750811 0.021456 
1.751065 0.021440 
1.751319 0.021424 
1.751573 0.021408 
1.751826 0.021392 
1.752079 0.021376 
1.752333 0.021360 
1.752585 0.021344 
1.752838 0.021328 
1.753091 0.021312 
1.753343 0.021296 
1.753595 0.021280 
1.753847 0.021265 
1.754099 0.021249 
1.754350 0.021233 
1.754602 0.021218 
1.754853 0.021202 
1.755104 0.021187 
1.755355 0.021172 
1.755606 0.021156 
1.755856 0.021141 
1.756106 0.021126 
1.756356 0.021111 
1.756606 0.021096 
1.756856 0.021081 
1.757106 0.021066 
1.757355 0.021051 
1.757604 0.021036 
1.757853 0.021020 
1.758102 0.021003 
1.758351 0.020986 
1.758599 0.020969 
1.758848 0.020952 
1.759096 0.020935 
1.759344 0.020918 
1.759591 0.020901 
1.759839 0.020885 
1.760086 0.020868 
1.760333 0.020851 
1.760580 0.020835 
1.760827 0.020818 
1.761073 0.020801 
1.761319 0.020785 
1.761565 0.020768 
1.761811 0.020752 
1.762057 0.020736 
1.762302 0.020719 
1.762548 0.020703 
1.762793 0.020687 
1.763038 0.020671 
1.763283 0.020654 
1.763527 0.020638 
1.763771 0.020622 
1.764016 0.020606 
1.764260 0.020590 
1.764503 0.020575 
1.764747 0.020559 
1.764990 0.020543 
1.765234 0.020527 
1.765477 0.020512 
1.765719 0.020496 
1.765962 0.020480 
1.766205 0.020465 
1.766447 0.020449 
1.766689 0.020434 
1.766931 0.020418 
1.767173 0.020403 
1.767414 0.020388 
1.767656 0.020373 
1.767897 0.020357 
1.768138 0.020342 
1.768379 0.020327 
1.768619 0.020312 
1.768860 0.020297 
1.769100 0.020282 
1.769340 0.020267 
1.769580 0.020252 
1.769820 0.020238 
1.770060 0.020223 
1.770299 0.020208 
1.770538 0.020194 
1.770777 0.020179 
1.771016 0.020164 
1.771255 0.020150 
1.771494 0.020135 
1.771732 0.020121 
1.771970 0.020107 
1.772208 0.020092 
1.772446 0.020078 
1.772684 0.020064 
1.772921 0.020050 
1.773159 0.020036 
1.773396 0.020022 
1.773633 0.020008 
1.773870 0.019994 
1.774107 0.019980 
1.774343 0.019966 
1.774580 0.019952 
1.774816 0.019938 
1.775052 0.019925 
1.775288 0.019911 
1.775524 0.019897 
1.775759 0.019884 
1.775995 0.019870 
1.776230 0.019857 
1.776465 0.019843 
1.776700 0.019830 
1.776935 0.019815 
1.777169 0.019800 
1.777404 0.019784 
1.777638 0.019768 
1.777872 0.019753 
1.778106 0.019737 
1.778339 0.019722 
1.778573 0.019707 
1.778806 0.019691 
1.779039 0.019676 
1.779272 0.019661 
1.779505 0.019646 
1.779738 0.019631 
1.779970 0.019615 
1.780202 0.019600 
1.780434 0.019585 
1.780666 0.019570 
1.780898 0.019556 
1.781130 0.019541 
1.781361 0.019526 
1.781592 0.019511 
1.781823 0.019496 
1.782054 0.019482 
1.782285 0.019467 
1.782515 0.019452 
1.782745 0.019438 
1.782976 0.019423 
1.783205 0.019409 
1.783435 0.019394 
1.783665 0.019380 
1.783894 0.019366 
1.784124 0.019352 
1.784353 0.019337 
1.784582 0.019323 
1.784810 0.019309 
1.785039 0.019295 
1.785268 0.019281 
1.785496 0.019267 
1.785724 0.019253 
1.785952 0.019239 
1.786180 0.019225 
1.786407 0.019211 
1.786635 0.019197 
1.786862 0.019184 
1.787089 0.019170 
1.787316 0.019156 
1.787543 0.019143 
1.787770 0.019129 
1.787996 0.019116 
1.788222 0.019102 
1.788449 0.019089 
1.788675 0.019075 
1.788900 0.019062 
1.789126 0.019049 
1.789352 0.019036 
1.789577 0.019022 
1.789802 0.019009 
1.790027 0.018996 
1.790252 0.018983 
1.790477 0.018970 
1.790702 0.018957 
1.790926 0.018944 
1.791150 0.018931 
1.791374 0.018918 
1.791598 0.018906 
1.791822 0.018893 
1.792046 0.018880 
1.792269 0.018868 
1.792493 0.018855 
1.792716 0.018842 
1.792939 0.018830 
1.793162 0.018817 
1.793385 0.018805 
1.793608 0.018793 
1.793830 0.018780 
1.794052 0.018768 
1.794275 0.018756 
1.794497 0.018744 
1.794719 0.018732 
1.794940 0.018719 
1.795162 0.018707 
1.795384 0.018695 
1.795605 0.018682 
1.795826 0.018668 
1.796047 0.018653 
1.796268 0.018639 
1.796489 0.018625 
1.796709 0.018611 
1.796930 0.018597 
1.797150 0.018583 
1.797370 0.018569 
1.797590 0.018555 
1.797809 0.018541 
1.798029 0.018527 
1.798248 0.018513 
1.798467 0.018500 
1.798686 0.018486 
1.798905 0.018472 
1.799124 0.018459 
1.799342 0.018445 
1.799561 0.018431 
1.799779 0.018418 
1.799997 0.018404 
1.800215 0.018391 
1.800433 0.018378 
1.800650 0.018364 
1.800868 0.018351 
1.801085 0.018338 
1.801302 0.018324 
1.801519 0.018311 
1.801736 0.018298 
1.801953 0.018285 
1.802169 0.018272 
1.802385 0.018259 
1.802602 0.018246 
1.802818 0.018233 
1.803033 0.018220 
1.803249 0.018207 
1.803465 0.018194 
1.803680 0.018182 
1.803895 0.018169 
1.804111 0.018156 
1.804326 0.018144 
1.804540 0.018131 
1.804755 0.018118 
1.804970 0.018106 
1.805184 0.018093 
1.805398 0.018081 
1.805612 0.018069 
1.805826 0.018056 
1.806040 0.018044 
1.806254 0.018032 
1.806467 0.018019 
1.806680 0.018007 
1.806894 0.017995 
1.807107 0.017983 
1.807320 0.017971 
1.807532 0.017959 
1.807745 0.017947 
1.807958 0.017935 
1.808170 0.017923 
1.808382 0.017911 
1.808594 0.017899 
1.808806 0.017888 
1.809018 0.017876 
1.809230 0.017864 
1.809441 0.017853 
1.809652 0.017841 
1.809864 0.017829 
1.810075 0.017818 
1.810286 0.017807 
1.810497 0.017795 
1.810707 0.017784 
1.810918 0.017772 
1.811128 0.017761 
1.811339 0.017750 
1.811549 0.017739 
1.811759 0.017727 
1.811969 0.017716 
1.812178 0.017705 
1.812388 0.017694 
1.812597 0.017683 
1.812807 0.017672 
1.813016 0.017661 
1.813225 0.017650 
1.813434 0.017640 
1.813643 0.017629 
1.813852 0.017618 
1.814060 0.017605 
1.814269 0.017592 
1.814477 0.017579 
1.814685 0.017566 
1.814893 0.017553 
1.815101 0.017541 
1.815309 0.017528 
1.815516 0.017515 
1.815724 0.017502 
1.815931 0.017489 
1.816138 0.017477 
1.816345 0.017464 
1.816552 0.017452 
1.816758 0.017439 
1.816965 0.017427 
1.817171 0.017414 
1.817377 0.017402 
1.817583 0.017389 
1.817789 0.017377 
1.817995 0.017365 
1.818200 0.017352 
1.818406 0.017340 
1.818611 0.017328 
1.818816 0.017316 
1.819021 0.017304 
1.819226 0.017291 
1.819431 0.017279 
1.819636 0.017267 
1.819840 0.017255 
1.820044 0.017243 
1.820248 0.017232 
1.820452 0.017220 
1.820656 0.017208 
1.820860 0.017196 
1.821064 0.017184 
1.821267 0.017173 
1.821470 0.017161 
1.821674 0.017149 
1.821877 0.017138 
1.822080 0.017126 
1.822282 0.017115 
1.822485 0.017103 
1.822688 0.017092 
1.822890 0.017080 
1.823092 0.017069 
1.823294 0.017058 
1.823496 0.017046 
1.823698 0.017035 
1.823900 0.017024 
1.824101 0.017013 
1.824303 0.017002 
1.824504 0.016991 
1.824705 0.016979 
1.824906 0.016968 
1.825107 0.016957 
1.825308 0.016947 
1.825509 0.016936 
1.825709 0.016925 
1.825909 0.016914 
1.826110 0.016903 
1.826310 0.016892 
1.826510 0.016882 
1.826710 0.016871 
1.826909 0.016860 
1.827109 0.016850 
1.827309 0.016839 
1.827508 0.016829 
1.827707 0.016818 
1.827906 0.016808 
1.828105 0.016798 
1.828304 0.016787 
1.828503 0.016777 
1.828702 0.016767 
1.828900 0.016756 
1.829099 0.016746 
1.829297 0.016736 
1.829495 0.016726 
1.829693 0.016716 
1.829891 0.016706 
1.830089 0.016696 
1.830287 0.016686 
1.830484 0.016676 
1.830682 0.016666 
1.830879 0.016656 
1.831076 0.016646 
1.831273 0.016637 
1.831470 0.016627 
1.831667 0.016617 
1.831864 0.016608 
1.832060 0.016597 
1.832257 0.016585 
1.832453 0.016574 
1.832650 0.016562 
1.832846 0.016550 
1.833042 0.016538 
1.833237 0.016527 
1.833433 0.016515 
1.833629 0.016503 
1.833824 0.016492 
1.834019 0.016480 
1.834214 0.016468 
1.834409 0.016457 
1.834604 0.016446 
1.834799 0.016434 
1.834993 0.016423 
1.835188 0.016411 
1.835382 0.016400 
1.835576 0.016389 
1.835770 0.016377 
1.835964 0.016366 
1.836158 0.016355 
1.836352 0.016344 
1.836545 0.016333 
1.836739 0.016322 
1.836932 0.016311 
1.837125 0.016300 
1.837318 0.016289 
1.837511 0.016278 
1.837704 0.016267 
1.837896 0.016256 
1.838089 0.016245 
1.838281 0.016234 
1.838473 0.016224 
1.838665 0.016213 
1.838857 0.016202 
1.839049 0.016191 
1.839241 0.016181 
1.839432 0.016170 
1.839624 0.016160 
1.839815 0.016149 
1.840006 0.016139 
1.840197 0.016128 
1.840388 0.016118 
1.840579 0.016107 
1.840770 0.016097 
1.840961 0.016087 
1.841151 0.016077 
1.841341 0.016066 
1.841532 0.016056 
1.841722 0.016046 
1.841912 0.016036 
1.842102 0.016026 
1.842291 0.016016 
1.842481 0.016006 
1.842670 0.015996 
1.842860 0.015986 
1.843049 0.015976 
1.843238 0.015966 
1.843427 0.015956 
1.843616 0.015946 
1.843805 0.015936 
1.843994 0.015927 
1.844182 0.015917 
1.844371 0.015907 
1.844559 0.015898 
1.844747 0.015888 
1.844935 0.015879 
1.845123 0.015869 
1.845311 0.015860 
1.845499 0.015850 
1.845687 0.015841 
1.845874 0.015831 
1.846062 0.015822 
1.846249 0.015813 
1.846436 0.015803 
1.846624 0.015794 
1.846811 0.015785 
1.846997 0.015776 
1.847184 0.015767 
1.847371 0.015758 
1.847557 0.015749 
1.847744 0.015740 
1.847930 0.015731 
1.848117 0.015722 
1.848303 0.015713 
1.848489 0.015704 
1.848675 0.015695 
1.848861 0.015686 
1.849046 0.015678 
1.849232 0.015669 
1.849417 0.015660 
1.849603 0.015652 
1.849788 0.015643 
1.849973 0.015633 
1.850159 0.015623 
1.850344 0.015612 
1.850528 0.015601 
1.850713 0.015590 
1.850898 0.015580 
1.851082 0.015569 
1.851266 0.015558 
1.851451 0.015548 
1.851635 0.015537 
1.851819 0.015526 
1.852003 0.015516 
1.852186 0.015505 
1.852370 0.015495 
1.852553 0.015485 
1.852737 0.015474 
1.852920 0.015464 
1.853103 0.015454 
1.853286 0.015443 
1.853469 0.015433 
1.853651 0.015423 
1.853834 0.015413 
1.854017 0.015402 
1.854199 0.015392 
1.854381 0.015382 
1.854563 0.015372 
1.854745 0.015362 
1.854927 0.015352 
1.855109 0.015342 
1.855291 0.015332 
1.855472 0.015322 
1.855654 0.015312 
1.855835 0.015303 
1.856016 0.015293 
1.856197 0.015283 
1.856378 0.015273 
1.856559 0.015264 
1.856740 0.015254 
1.856920 0.015244 
1.857101 0.015235 
1.857281 0.015225 
1.857461 0.015215 
1.857642 0.015206 
1.857822 0.015196 
1.858001 0.015187 
1.858181 0.015178 
1.858361 0.015168 
1.858541 0.015159 
1.858720 0.015150 
1.858899 0.015140 
1.859079 0.015131 
1.859258 0.015122 
1.859437 0.015113 
1.859616 0.015103 
1.859795 0.015094 
1.859973 0.015085 
1.860152 0.015076 
1.860331 0.015067 
1.860509 0.015058 
1.860687 0.015049 
1.860865 0.015040 
1.861044 0.015031 
1.861221 0.015023 
1.861399 0.015014 
1.861577 0.015005 
1.861755 0.014996 
1.861932 0.014987 
1.862110 0.014979 
1.862287 0.014970 
1.862464 0.014961 
1.862642 0.014953 
1.862819 0.014944 
1.862996 0.014936 
1.863172 0.014927 
1.863349 0.014919 
1.863526 0.014910 
1.863702 0.014902 
1.863879 0.014894 
1.864055 0.014885 
1.864231 0.014877 
1.864408 0.014869 
1.864584 0.014861 
1.864760 0.014852 
1.864935 0.014844 
1.865111 0.014836 
1.865287 0.014828 
1.865462 0.014820 
1.865638 0.014812 
1.865813 0.014804 
1.865989 0.014796 
1.866164 0.014788 
1.866339 0.014780 
1.866514 0.014772 
1.866689 0.014764 
1.866864 0.014757 
1.867038 0.014749 
1.867213 0.014741 
1.867388 0.014734 
1.867562 0.014726 
1.867736 0.014716 
1.867911 0.014706 
1.868085 0.014696 
1.868259 0.014686 
1.868433 0.014677 
1.868606 0.014667 
1.868780 0.014657 
1.868954 0.014647 
1.869127 0.014638 
1.869300 0.014628 
1.869473 0.014619 
1.869647 0.014609 
1.869820 0.014599 
1.869992 0.014590 
1.870165 0.014580 
1.870338 0.014571 
1.870510 0.014562 
1.870683 0.014552 
1.870855 0.014543 
1.871027 0.014533 
1.871199 0.014524 
1.871371 0.014515 
1.871543 0.014506 
1.871715 0.014496 
1.871886 0.014487 
1.872058 0.014478 
1.872229 0.014469 
1.872401 0.014460 
1.872572 0.014451 
1.872743 0.014442 
1.872914 0.014433 
1.873085 0.014424 
1.873256 0.014415 
1.873426 0.014406 
1.873597 0.014397 
1.873767 0.014388 
1.873938 0.014379 
1.874108 0.014371 
1.874278 0.014362 
1.874448 0.014353 
1.874618 0.014344 
1.874788 0.014336 
1.874958 0.014327 
1.875127 0.014318 
1.875297 0.014310 
1.875466 0.014301 
1.875636 0.014293 
1.875805 0.014284 
1.875974 0.014276 
1.876143 0.014267 
1.876312 0.014259 
1.876481 0.014251 
1.876650 0.014242 
1.876818 0.014234 
1.876987 0.014226 
1.877155 0.014217 
1.877324 0.014209 
1.877492 0.014201 
1.877660 0.014193 
1.877828 0.014185 
1.877996 0.014176 
1.878164 0.014168 
1.878332 0.014160 
1.878499 0.014152 
1.878667 0.014144 
1.878834 0.014136 
1.879002 0.014128 
1.879169 0.014121 
1.879336 0.014113 
1.879503 0.014105 
1.879670 0.014097 
1.879837 0.014089 
1.880004 0.014082 
1.880171 0.014074 
1.880337 0.014066 
1.880504 0.014059 
1.880670 0.014051 
1.880837 0.014043 
1.881003 0.014036 
1.881169 0.014028 
1.881335 0.014021 
1.881501 0.014013 
1.881667 0.014006 
1.881833 0.013998 
1.881999 0.013991 
1.882165 0.013984 
1.882330 0.013976 
1.882496 0.013969 
1.882661 0.013962 
1.882826 0.013955 
1.882992 0.013947 
1.883157 0.013940 
1.883322 0.013933 
1.883487 0.013926 
1.883652 0.013919 
1.883816 0.013912 
1.883981 0.013905 
1.884146 0.013898 
1.884310 0.013891 
1.884475 0.013884 
1.884639 0.013877 
1.884804 0.013871 
1.884968 0.013864 
1.885132 0.013855 
1.885296 0.013846 
1.885460 0.013837 
1.885624 0.013828 
1.885788 0.013819 
1.885951 0.013810 
1.886115 0.013801 
1.886278 0.013793 
1.886441 0.013784 
1.886605 0.013775 
1.886768 0.013766 
1.886931 0.013758 
1.887094 0.013749 
1.887256 0.013740 
1.887419 0.013732 
1.887582 0.013723 
1.887744 0.013714 
1.887906 0.013706 
1.888069 0.013697 
1.888231 0.013689 
1.888393 0.013680 
1.888555 0.013672 
1.888717 0.013663 
1.888879 0.013655 
1.889040 0.013647 
1.889202 0.013638 
1.889363 0.013630 
1.889525 0.013622 
1.889686 0.013613 
1.889847 0.013605 
1.890008 0.013597 
1.890169 0.013589 
1.890330 0.013581 
1.890491 0.013572 
1.890652 0.013564 
1.890812 0.013556 
1.890973 0.013548 
1.891133 0.013540 
1.891294 0.013532 
1.891454 0.013524 
1.891614 0.013516 
1.891774 0.013508 
1.891934 0.013500 
1.892094 0.013493 
1.892254 0.013485 
1.892413 0.013477 
1.892573 0.013469 
1.892732 0.013461 
1.892892 0.013454 
1.893051 0.013446 
1.893210 0.013438 
1.893369 0.013431 
1.893528 0.013423 
1.893687 0.013416 
1.893846 0.013408 
1.894005 0.013400 
1.894163 0.013393 
1.894322 0.013385 
1.894481 0.013378 
1.894639 0.013371 
1.894797 0.013363 
1.894956 0.013356 
1.895114 0.013349 
1.895272 0.013341 
1.895430 0.013334 
1.895588 0.013327 
1.895745 0.013320 
1.895903 0.013312 
1.896061 0.013305 
1.896218 0.013298 
1.896376 0.013291 
1.896533 0.013284 
1.896690 0.013277 
1.896848 0.013270 
1.897005 0.013263 
1.897162 0.013256 
1.897319 0.013249 
1.897476 0.013242 
1.897632 0.013235 
1.897789 0.013228 
1.897946 0.013221 
1.898102 0.013215 
1.898259 0.013208 
1.898415 0.013201 
1.898571 0.013194 
1.898728 0.013188 
1.898884 0.013181 
1.899040 0.013174 
1.899196 0.013168 
1.899352 0.013161 
1.899508 0.013155 
1.899663 0.013148 
1.899819 0.013142 
1.899975 0.013135 
1.900130 0.013129 
1.900286 0.013122 
1.900441 0.013116 
1.900596 0.013110 
1.900752 0.013103 
1.900907 0.013097 
1.901062 0.013091 
1.901217 0.013085 
1.901372 0.013078 
1.901527 0.013072 
1.901681 0.013066 
1.901836 0.013060 
1.901991 0.013054 
1.902145 0.013048 
1.902300 0.013041 
1.902454 0.013033 
1.902609 0.013024 
1.902763 0.013016 
1.902917 0.013008 
1.903071 0.013000 
1.903225 0.012992 
1.903379 0.012984 
1.903532 0.012976 
1.903686 0.012968 
1.903840 0.012960 
1.903993 0.012952 
1.904146 0.012944 
1.904300 0.012936 
1.904453 0.012928 
1.904606 0.012920 
1.904759 0.012912 
1.904912 0.012905 
1.905065 0.012897 
1.905217 0.012889 
1.905370 0.012881 
1.905522 0.012874 
1.905675 0.012866 
1.905827 0.012858 
1.905979 0.012851 
1.906132 0.012843 
1.906284 0.012835 
1.906436 0.012828 
1.906587 0.012820 
1.906739 0.012813 
1.906891 0.012805 
1.907043 0.012798 
1.907194 0.012790 
1.907346 0.012783 
1.907497 0.012776 
1.907648 0.012768 
1.907799 0.012761 
1.907951 0.012754 
1.908102 0.012746 
1.908252 0.012739 
1.908403 0.012732 
1.908554 0.012725 
1.908705 0.012717 
1.908855 0.012710 
1.909006 0.012703 
1.909156 0.012696 
1.909307 0.012689 
1.909457 0.012682 
1.909607 0.012675 
1.909757 0.012668 
1.909907 0.012661 
1.910057 0.012654 
1.910207 0.012647 
1.910356 0.012640 
1.910506 0.012633 
1.910656 0.012626 
1.910805 0.012619 
1.910955 0.012613 
1.911104 0.012606 
1.911253 0.012599 
1.911402 0.012592 
1.911552 0.012586 
1.911701 0.012579 
1.911850 0.012572 
1.911998 0.012566 
1.912147 0.012559 
1.912296 0.012552 
1.912444 0.012546 
1.912593 0.012539 
1.912742 0.012533 
1.912890 0.012526 
1.913038 0.012520 
1.913186 0.012513 
1.913335 0.012507 
1.913483 0.012501 
1.913631 0.012494 
1.913779 0.012488 
1.913927 0.012482 
1.914074 0.012475 
1.914222 0.012469 
1.914370 0.012463 
1.914517 0.012457 
1.914665 0.012451 
1.914812 0.012445 
1.914960 0.012438 
1.915107 0.012432 
1.915254 0.012426 
1.915401 0.012420 
1.915548 0.012414 
1.915695 0.012408 
1.915842 0.012402 
1.915989 0.012396 
1.916136 0.012390 
1.916283 0.012385 
1.916429 0.012379 
1.916576 0.012373 
1.916722 0.012367 
1.916869 0.012361 
1.917015 0.012356 
1.917161 0.012350 
1.917308 0.012344 
1.917454 0.012338 
1.917600 0.012333 
1.917746 0.012327 
1.917892 0.012322 
1.918038 0.012316 
1.918184 0.012311 
1.918329 0.012305 
1.918475 0.012300 
1.918621 0.012294 
1.918766 0.012289 
1.918912 0.012283 
1.919057 0.012278 
1.919203 0.012273 
1.919348 0.012266 
1.919493 0.012258 
1.919638 0.012251 
1.919783 0.012244 
1.919928 0.012236 
1.920073 0.012229 
1.920218 0.012221 
1.920363 0.012214 
1.920507 0.012207 
1.920652 0.012199 
1.920796 0.012192 
1.920941 0.012185 
1.921085 0.012178 
1.921229 0.012171 
1.921373 0.012163 
1.921517 0.012156 
1.921661 0.012149 
1.921805 0.012142 
1.921949 0.012135 
1.922093 0.012128 
1.922236 0.012121 
1.922380 0.012114 
1.922523 0.012107 
1.922666 0.012100 
1.922810 0.012093 
1.922953 0.012086 
1.923096 0.012079 
1.923239 0.012072 
1.923382 0.012065 
1.923525 0.012058 
1.923668 0.012052 
1.923810 0.012045 
1.923953 0.012038 
1.924095 0.012031 
1.924238 0.012024 
1.924380 0.012018 
1.924523 0.012011 
1.924665 0.012004 
1.924807 0.011998 
1.924949 0.011991 
1.925091 0.011985 
1.925233 0.011978 
1.925375 0.011971 
1.925516 0.011965 
1.925658 0.011958 
1.925800 0.011952 
1.925941 0.011945 
1.926083 0.011939 
1.926224 0.011933 
1.926365 0.011926 
1.926507 0.011920 
1.926648 0.011914 
1.926789 0.011907 
1.926930 0.011901 
1.927071 0.011895 
1.927212 0.011888 
1.927352 0.011882 
1.927493 0.011876 
1.927634 0.011870 
1.927774 0.011864 
1.927915 0.011858 
1.928055 0.011851 
1.928195 0.011845 
1.928336 0.011839 
1.928476 0.011833 
1.928616 0.011827 
1.928756 0.011821 
1.928896 0.011815 
1.929036 0.011809 
1.929176 0.011803 
1.929315 0.011798 
1.929455 0.011792 
1.929595 0.011786 
1.929734 0.011780 
1.929874 0.011774 
1.930013 0.011768 
1.930153 0.011763 
1.930292 0.011757 
1.930431 0.011751 
1.930570 0.011746 
1.930709 0.011740 
1.930848 0.011734 
1.930987 0.011729 
1.931126 0.011723 
1.931265 0.011718 
1.931404 0.011712 
1.931542 0.011706 
1.931681 0.011701 
1.931820 0.011696 
1.931958 0.011690 
1.932096 0.011685 
1.932235 0.011679 
1.932373 0.011674 
1.932511 0.011669 
1.932649 0.011663 
1.932788 0.011658 
1.932926 0.011653 
1.933064 0.011647 
1.933202 0.011642 
1.933339 0.011637 
1.933477 0.011632 
1.933615 0.011627 
1.933753 0.011622 
1.933890 0.011616 
1.934028 0.011611 
1.934165 0.011606 
1.934303 0.011601 
1.934440 0.011596 
1.934577 0.011591 
1.934715 0.011586 
1.934852 0.011581 
1.934989 0.011577 
1.935126 0.011572 
1.935263 0.011567 
1.935400 0.011562 
1.935537 0.011557 
1.935674 0.011552 
1.935811 0.011548 
1.935947 0.011543 
1.936084 0.011538 
1.936221 0.011532 
1.936357 0.011525 
1.936494 0.011518 
1.936630 0.011511 
1.936766 0.011505 
1.936903 0.011498 
1.937039 0.011491 
1.937175 0.011485 
1.937311 0.011478 
1.937447 0.011471 
1.937582 0.011465 
1.937718 0.011458 
1.937854 0.011452 
1.937989 0.011445 
1.938125 0.011438 
1.938260 0.011432 
1.938396 0.011425 
1.938531 0.011419 
1.938666 0.011413 
1.938801 0.011406 
1.938936 0.011400 
1.939071 0.011393 
1.939206 0.011387 
1.939341 0.011381 
1.939476 0.011374 
1.939611 0.011368 
1.939745 0.011362 
1.939880 0.011355 
1.940014 0.011349 
1.940149 0.011343 
1.940283 0.011337 
1.940417 0.011330 
1.940551 0.011324 
1.940685 0.011318 
1.940819 0.011312 
1.940953 0.011306 
1.941087 0.011300 
1.941221 0.011294 
1.941355 0.011288 
1.941488 0.011282 
1.941622 0.011276 
1.941755 0.011270 
1.941889 0.011264 
1.942022 0.011258 
1.942156 0.011252 
1.942289 0.011246 
1.942422 0.011240 
1.942555 0.011234 
1.942688 0.011229 
1.942821 0.011223 
1.942954 0.011217 
1.943087 0.011211 
1.943219 0.011205 
1.943352 0.011200 
1.943485 0.011194 
1.943617 0.011188 
1.943750 0.011183 
1.943882 0.011177 
1.944015 0.011171 
1.944147 0.011166 
1.944279 0.011160 
1.944411 0.011155 
1.944543 0.011149 
1.944675 0.011144 
1.944807 0.011138 
1.944939 0.011133 
1.945071 0.011127 
1.945203 0.011122 
1.945334 0.011116 
1.945466 0.011111 
1.945598 0.011106 
1.945729 0.011100 
1.945861 0.011095 
1.945992 0.011090 
1.946123 0.011084 
1.946254 0.011079 
1.946386 0.011074 
1.946517 0.011069 
1.946648 0.011064 
1.946779 0.011058 
1.946910 0.011053 
1.947041 0.011048 
1.947172 0.011043 
1.947302 0.011038 
1.947433 0.011033 
1.947564 0.011028 
1.947694 0.011023 
1.947825 0.011018 
1.947955 0.011013 
1.948086 0.011008 
1.948216 0.011003 
1.948346 0.010998 
1.948476 0.010993 
1.948607 0.010988 
1.948737 0.010984 
1.948867 0.010979 
1.948997 0.010974 
1.949127 0.010969 
1.949257 0.010964 
1.949386 0.010960 
1.949516 0.010955 
1.949646 0.010950 
1.949776 0.010946 
1.949905 0.010941 
1.950035 0.010936 
1.950164 0.010932 
1.950294 0.010927 
1.950423 0.010923 
1.950552 0.010918 
1.950682 0.010914 
1.950811 0.010909 
1.950940 0.010905 
1.951069 0.010900 
1.951198 0.010896 
1.951327 0.010891 
1.951456 0.010887 
1.951585 0.010883 
1.951714 0.010878 
1.951843 0.010874 
1.951972 0.010870 
1.952100 0.010866 
1.952229 0.010861 
1.952358 0.010857 
1.952486 0.010853 
1.952615 0.010849 
1.952743 0.010845 
1.952872 0.010839 
1.953000 0.010833 
1.953128 0.010827 
1.953256 0.010821 
1.953385 0.010815 
1.953513 0.010808 
1.953641 0.010802 
1.953769 0.010796 
1.953896 0.010790 
1.954024 0.010784 
1.954152 0.010778 
1.954279 0.010772 
1.954407 0.010766 
1.954534 0.010760 
1.954662 0.010754 
1.954789 0.010748 
1.954916 0.010742 
1.955044 0.010736 
1.955171 0.010731 
1.955298 0.010725 
1.955425 0.010719 
1.955552 0.010713 
1.955679 0.010707 
1.955805 0.010701 
1.955932 0.010696 
1.956059 0.010690 
1.956185 0.010684 
1.956312 0.010678 
1.956438 0.010673 
1.956565 0.010667 
1.956691 0.010661 
1.956817 0.010656 
1.956943 0.010650 
1.957069 0.010645 
1.957196 0.010639 
1.957321 0.010633 
1.957447 0.010628 
1.957573 0.010622 
1.957699 0.010617 
1.957825 0.010611 
1.957950 0.010606 
1.958076 0.010601 
1.958201 0.010595 
1.958327 0.010590 
1.958452 0.010584 
1.958578 0.010579 
1.958703 0.010574 
1.958828 0.010568 
1.958953 0.010563 
1.959078 0.010558 
1.959203 0.010552 
1.959328 0.010547 
1.959453 0.010542 
1.959578 0.010537 
1.959703 0.010532 
1.959827 0.010526 
1.959952 0.010521 
1.960077 0.010516 
1.960201 0.010511 
1.960326 0.010506 
1.960450 0.010501 
1.960574 0.010496 
1.960699 0.010491 
1.960823 0.010486 
1.960947 0.010481 
1.961071 0.010476 
1.961195 0.010471 
1.961319 0.010466 
1.961443 0.010461 
1.961567 0.010456 
1.961691 0.010451 
1.961815 0.010446 
1.961938 0.010441 
1.962062 0.010437 
1.962185 0.010432 
1.962309 0.010427 
1.962432 0.010422 
1.962556 0.010417 
1.962679 0.010413 
1.962802 0.010408 
1.962926 0.010403 
1.963049 0.010399 
1.963172 0.010394 
1.963295 0.010389 
1.963418 0.010385 
1.963541 0.010380 
1.963664 0.010376 
1.963787 0.010371 
1.963910 0.010367 
1.964032 0.010362 
1.964155 0.010358 
1.964278 0.010353 
1.964400 0.010349 
1.964523 0.010344 
1.964645 0.010340 
1.964768 0.010335 
1.964890 0.010331 
1.965013 0.010327 
1.965135 0.010322 
1.965257 0.010318 
1.965379 0.010314 
1.965501 0.010310 
1.965623 0.010305 
1.965746 0.010301 
1.965867 0.010297 
1.965989 0.010293 
1.966111 0.010289 
1.966233 0.010284 
1.966355 0.010280 
1.966477 0.010276 
1.966598 0.010272 
1.966720 0.010268 
1.966842 0.010264 
1.966963 0.010260 
1.967085 0.010256 
1.967206 0.010252 
1.967327 0.010248 
1.967449 0.010244 
1.967570 0.010240 
1.967691 0.010236 
1.967813 0.010233 
1.967934 0.010229 
1.968055 0.010225 
1.968176 0.010221 
1.968297 0.010217 
1.968418 0.010214 
1.968539 0.010210 
1.968660 0.010206 
1.968781 0.010202 
1.968901 0.010199 
1.969022 0.010195 
1.969143 0.010191 
1.969264 0.010188 
1.969384 0.010183 
1.969505 0.010177 
1.969625 0.010171 
1.969746 0.010166 
1.969866 0.010160 
1.969986 0.010155 
1.970107 0.010149 
1.970227 0.010144 
1.970347 0.010138 
1.970467 0.010133 
1.970587 0.010127 
1.970707 0.010122 
1.970827 0.010116 
1.970947 0.010111 
1.971066 0.010105 
1.971186 0.010100 
1.971305 0.010094 
1.971425 0.010089 
1.971544 0.010084 
1.971664 0.010078 
1.971783 0.010073 
1.971902 0.010068 
1.972022 0.010062 
1.972141 0.010057 
1.972260 0.010052 
1.972379 0.010047 
1.972498 0.010042 
1.972617 0.010036 
1.972736 0.010031 
1.972854 0.010026 
1.972973 0.010021 
1.973092 0.010016 
1.973210 0.010011 
1.973329 0.010006 
1.973447 0.010000 
1.973566 0.009995 
1.973684 0.009990 
1.973802 0.009985 
1.973921 0.009980 
1.974039 0.009975 
1.974157 0.009970 
1.974275 0.009965 
1.974393 0.009960 
1.974511 0.009956 
1.974629 0.009951 
1.974747 0.009946 
1.974864 0.009941 
1.974982 0.009936 
1.975100 0.009931 
1.975217 0.009926 
1.975335 0.009922 
1.975452 0.009917 
1.975570 0.009912 
1.975687 0.009907 
1.975805 0.009903 
1.975922 0.009898 
1.976039 0.009893 
1.976156 0.009888 
1.976273 0.009884 
1.976390 0.009879 
1.976507 0.009875 
1.976624 0.009870 
1.976741 0.009865 
1.976858 0.009861 
1.976975 0.009856 
1.977091 0.009852 
1.977208 0.009847 
1.977325 0.009843 
1.977441 0.009838 
1.977558 0.009834 
1.977674 0.009829 
1.977790 0.009825 
1.977907 0.009821 
1.978023 0.009816 
1.978139 0.009812 
1.978255 0.009807 
1.978372 0.009803 
1.978488 0.009799 
1.978604 0.009794 
1.978720 0.009790 
1.978836 0.009786 
1.978952 0.009782 
1.979067 0.009777 
1.979183 0.009773 
1.979299 0.009769 
1.979415 0.009765 
1.979530 0.009761 
1.979646 0.009757 
1.979761 0.009752 
1.979877 0.009748 
1.979992 0.009744 
1.980108 0.009740 
1.980223 0.009736 
1.980338 0.009732 
1.980453 0.009728 
1.980569 0.009724 
1.980684 0.009720 
1.980799 0.009716 
1.980914 0.009712 
1.981029 0.009708 
1.981144 0.009704 
1.981259 0.009701 
1.981374 0.009697 
1.981489 0.009693 
1.981603 0.009689 
1.981718 0.009685 
1.981833 0.009681 
1.981947 0.009678 
1.982062 0.009674 
1.982176 0.009670 
1.982291 0.009667 
1.982405 0.009663 
1.982520 0.009659 
1.982634 0.009656 
1.982749 0.009652 
1.982863 0.009648 
1.982977 0.009645 
1.983091 0.009641 
1.983206 0.009638 
1.983320 0.009634 
1.983434 0.009631 
1.983548 0.009627 
1.983662 0.009624 
1.983776 0.009620 
1.983890 0.009617 
1.984004 0.009613 
1.984117 0.009610 
1.984231 0.009606 
1.984345 0.009603 
1.984459 0.009600 
1.984572 0.009596 
1.984686 0.009593 
1.984800 0.009590 
1.984913 0.009587 
1.985027 0.009583 
1.985140 0.009580 
1.985254 0.009577 
1.985367 0.009574 
1.985480 0.009570 
1.985594 0.009567 
1.985707 0.009563 
1.985820 0.009558 
1.985933 0.009553 
1.986046 0.009548 
1.986160 0.009543 
1.986273 0.009538 
1.986385 0.009533 
1.986498 0.009528 
1.986611 0.009522 
1.986724 0.009517 
1.986837 0.009512 
1.986949 0.009507 
1.987062 0.009503 
1.987174 0.009498 
1.987287 0.009493 
1.987399 0.009488 
1.987512 0.009483 
1.987624 0.009478 
1.987736 0.009473 
1.987848 0.009468 
1.987960 0.009463 
1.988072 0.009458 
1.988184 0.009454 
1.988296 0.009449 
1.988408 0.009444 
1.988520 0.009439 
1.988632 0.009435 
1.988743 0.009430 
1.988855 0.009425 
1.988967 0.009420 
1.989078 0.009416 
1.989190 0.009411 
1.989301 0.009406 
1.989413 0.009402 
1.989524 0.009397 
1.989635 0.009393 
1.989746 0.009388 
1.989858 0.009383 
1.989969 0.009379 
1.990080 0.009374 
1.990191 0.009370 
1.990302 0.009365 
1.990413 0.009361 
1.990523 0.009356 
1.990634 0.009352 
1.990745 0.009347 
1.990856 0.009343 
1.990966 0.009338 
1.991077 0.009334 
1.991187 0.009330 
1.991298 0.009325 
1.991408 0.009321 
1.991519 0.009317 
1.991629 0.009312 
1.991739 0.009308 
1.991849 0.009304 
1.991960 0.009299 
1.992070 0.009295 
1.992180 0.009291 
1.992290 0.009287 
1.992400 0.009283 
1.992510 0.009278 
1.992620 0.009274 
1.992729 0.009270 
1.992839 0.009266 
1.992949 0.009262 
1.993058 0.009258 
1.993168 0.009254 
1.993278 0.009249 
1.993387 0.009245 
1.993497 0.009241 
1.993606 0.009237 
1.993715 0.009233 
1.993825 0.009229 
1.993934 0.009225 
1.994043 0.009221 
1.994153 0.009217 
1.994262 0.009213 
1.994371 0.009210 
1.994480 0.009206 
1.994589 0.009202 
1.994698 0.009198 
1.994807 0.009194 
1.994916 0.009190 
1.995024 0.009186 
1.995133 0.009183 
1.995242 0.009179 
1.995351 0.009175 
1.995459 0.009171 
1.995568 0.009168 
1.995676 0.009164 
1.995785 0.009160 
1.995893 0.009156 
1.996002 0.009153 
1.996110 0.009149 
1.996219 0.009145 
1.996327 0.009142 
1.996435 0.009138 
1.996543 0.009135 
1.996651 0.009131 
1.996760 0.009128 
1.996868 0.009124 
1.996976 0.009120 
1.997084 0.009117 
1.997192 0.009114 
1.997300 0.009110 
1.997407 0.009107 
1.997515 0.009103 
1.997623 0.009100 
1.997731 0.009096 
1.997839 0.009093 
1.997946 0.009090 
1.998054 0.009086 
1.998161 0.009083 
1.998269 0.009080 
1.998377 0.009076 
1.998484 0.009073 
1.998591 0.009070 
1.998699 0.009067 
1.998806 0.009063 
1.998914 0.009060 
1.999021 0.009057 
1.999128 0.009054 
1.999235 0.009051 
1.999342 0.009047 
1.999450 0.009044 
1.999557 0.009041 
1.999664 0.009038 
1.999771 0.009035 
1.999878 0.009032 
1.999985 0.009029 
2.000092 0.009026 
2.000199 0.009023 
2.000305 0.009020 
2.000412 0.009017 
2.000519 0.009014 
2.000626 0.009011 
2.000732 0.009008 
2.000839 0.009005 
2.000946 0.009002 
2.001052 0.009000 
2.001159 0.008997 
2.001265 0.008994 
2.001372 0.008991 
2.001478 0.008988 
2.001585 0.008986 
2.001691 0.008983 
2.001798 0.008980 
2.001904 0.008976 
2.002010 0.008972 
2.002117 0.008967 
2.002223 0.008962 
2.002329 0.008958 
2.002435 0.008953 
2.002541 0.008949 
2.002647 0.008944 
2.002753 0.008939 
2.002859 0.008935 
2.002964 0.008930 
2.003070 0.008926 
2.003176 0.008921 
2.003281 0.008917 
2.003387 0.008912 
2.003493 0.008908 
2.003598 0.008903 
2.003703 0.008899 
2.003809 0.008894 
2.003914 0.008890 
2.004019 0.008886 
2.004125 0.008881 
2.004230 0.008877 
2.004335 0.008872 
2.004440 0.008868 
2.004545 0.008864 
2.004650 0.008859 
2.004755 0.008855 
2.004860 0.008851 
2.004964 0.008847 
2.005069 0.008842 
2.005174 0.008838 
2.005279 0.008834 
2.005383 0.008830 
2.005488 0.008825 
2.005592 0.008821 
2.005697 0.008817 
2.005801 0.008813 
2.005905 0.008809 
2.006010 0.008805 
2.006114 0.008800 
2.006218 0.008796 
2.006322 0.008792 
2.006426 0.008788 
2.006531 0.008784 
2.006635 0.008780 
2.006739 0.008776 
2.006842 0.008772 
2.006946 0.008768 
2.007050 0.008764 
2.007154 0.008760 
2.007258 0.008756 
2.007361 0.008752 
2.007465 0.008748 
2.007569 0.008744 
2.007672 0.008740 
2.007776 0.008736 
2.007879 0.008733 
2.007982 0.008729 
2.008086 0.008725 
2.008189 0.008721 
2.008292 0.008717 
2.008396 0.008713 
2.008499 0.008710 
2.008602 0.008706 
2.008705 0.008702 
2.008808 0.008698 
2.008911 0.008695 
2.009014 0.008691 
2.009117 0.008687 
2.009220 0.008684 
2.009323 0.008680 
2.009425 0.008676 
2.009528 0.008673 
2.009631 0.008669 
2.009733 0.008665 
2.009836 0.008662 
2.009939 0.008658 
2.010041 0.008655 
2.010144 0.008651 
2.010246 0.008647 
2.010348 0.008644 
2.010451 0.008640 
2.010553 0.008637 
2.010655 0.008633 
2.010758 0.008630 
2.010860 0.008627 
2.010962 0.008623 
2.011064 0.008620 
2.011166 0.008616 
2.011268 0.008613 
2.011370 0.008610 
2.011472 0.008606 
2.011574 0.008603 
2.011676 0.008600 
2.011778 0.008596 
2.011880 0.008593 
2.011981 0.008590 
2.012083 0.008586 
2.012185 0.008583 
2.012286 0.008580 
2.012388 0.008577 
2.012489 0.008573 
2.012591 0.008570 
2.012692 0.008567 
2.012794 0.008564 
2.012895 0.008561 
2.012997 0.008558 
2.013098 0.008555 
2.013199 0.008551 
2.013301 0.008548 
2.013402 0.008545 
2.013503 0.008542 
2.013604 0.008539 
2.013705 0.008536 
2.013806 0.008533 
2.013907 0.008530 
2.014008 0.008527 
2.014109 0.008524 
2.014210 0.008521 
2.014311 0.008518 
2.014412 0.008516 
2.014513 0.008513 
2.014614 0.008510 
2.014715 0.008507 
2.014815 0.008504 
2.014916 0.008501 
2.015017 0.008498 
2.015117 0.008496 
2.015218 0.008493 
2.015318 0.008490 
2.015419 0.008487 
2.015520 0.008485 
2.015620 0.008482 
2.015720 0.008479 
2.015821 0.008477 
2.015921 0.008474 
2.016022 0.008471 
2.016122 0.008469 
2.016222 0.008466 
2.016322 0.008463 
2.016423 0.008461 
2.016523 0.008458 
2.016623 0.008456 
2.016723 0.008453 
2.016823 0.008451 
2.016923 0.008448 
2.017023 0.008446 
2.017123 0.008443 
2.017223 0.008441 
2.017323 0.008438 
2.017423 0.008436 
2.017523 0.008433 
2.017623 0.008431 
2.017723 0.008429 
2.017823 0.008426 
2.017922 0.008424 
2.018022 0.008419 
2.018122 0.008415 
2.018222 0.008411 
2.018321 0.008407 
2.018421 0.008402 
2.018520 0.008398 
2.018620 0.008394 
2.018719 0.008390 
2.018818 0.008386 
2.018918 0.008382 
2.019017 0.008377 
2.019116 0.008373 
2.019215 0.008369 
2.019314 0.008365 
2.019413 0.008361 
2.019512 0.008357 
2.019611 0.008353 
2.019710 0.008349 
2.019809 0.008345 
2.019908 0.008341 
2.020007 0.008337 
2.020105 0.008333 
2.020204 0.008329 
2.020303 0.008325 
2.020401 0.008321 
2.020500 0.008317 
2.020598 0.008313 
2.020697 0.008309 
2.020795 0.008305 
2.020893 0.008301 
2.020992 0.008298 
2.021090 0.008294 
2.021188 0.008290 
2.021286 0.008286 
2.021384 0.008282 
2.021482 0.008278 
2.021581 0.008275 
2.021678 0.008271 
2.021776 0.008267 
2.021874 0.008263 
2.021972 0.008260 
2.022070 0.008256 
2.022168 0.008252 
2.022265 0.008248 
2.022363 0.008245 
2.022461 0.008241 
2.022558 0.008237 
2.022656 0.008234 
2.022753 0.008230 
2.022851 0.008226 
2.022948 0.008223 
2.023046 0.008219 
2.023143 0.008216 
2.023240 0.008212 
2.023337 0.008208 
2.023435 0.008205 
2.023532 0.008201 
2.023629 0.008198 
2.023726 0.008194 
2.023823 0.008191 
2.023920 0.008187 
2.024017 0.008184 
2.024114 0.008181 
2.024211 0.008177 
2.024308 0.008174 
2.024404 0.008170 
2.024501 0.008167 
2.024598 0.008163 
2.024694 0.008160 
2.024791 0.008157 
2.024888 0.008153 
2.024984 0.008150 
2.025081 0.008147 
2.025177 0.008143 
2.025274 0.008140 
2.025370 0.008137 
2.025466 0.008134 
2.025563 0.008130 
2.025659 0.008127 
2.025755 0.008124 
2.025851 0.008121 
2.025948 0.008117 
2.026044 0.008114 
2.026140 0.008111 
2.026236 0.008108 
2.026332 0.008105 
2.026428 0.008102 
2.026524 0.008099 
2.026620 0.008095 
2.026715 0.008092 
2.026811 0.008089 
2.026907 0.008086 
2.027003 0.008083 
2.027099 0.008080 
2.027194 0.008077 
2.027290 0.008074 
2.027385 0.008071 
2.027481 0.008068 
2.027577 0.008065 
2.027672 0.008062 
2.027768 0.008059 
2.027863 0.008056 
2.027958 0.008053 
2.028054 0.008051 
2.028149 0.008048 
2.028244 0.008045 
2.028340 0.008042 
2.028435 0.008039 
2.028530 0.008036 
2.028625 0.008033 
2.028720 0.008031 
2.028815 0.008028 
2.028911 0.008025 
2.029006 0.008022 
2.029101 0.008020 
2.029196 0.008017 
2.029290 0.008014 
2.029385 0.008011 
2.029480 0.008009 
2.029575 0.008006 
2.029670 0.008003 
2.029765 0.008001 
2.029859 0.007998 
2.029954 0.007996 
2.030049 0.007993 
2.030143 0.007990 
2.030238 0.007988 
2.030333 0.007985 
2.030427 0.007983 
2.030522 0.007980 
2.030616 0.007978 
2.030711 0.007975 
2.030805 0.007973 
2.030900 0.007970 
2.030994 0.007968 
2.031088 0.007965 
2.031183 0.007963 
2.031277 0.007960 
2.031371 0.007958 
2.031465 0.007956 
2.031560 0.007953 
2.031654 0.007951 
2.031748 0.007949 
2.031842 0.007946 
2.031936 0.007944 
2.032030 0.007942 
2.032124 0.007939 
2.032218 0.007937 
2.032312 0.007935 
2.032406 0.007933 
2.032500 0.007930 
2.032594 0.007928 
2.032688 0.007926 
2.032782 0.007924 
2.032876 0.007922 
2.032970 0.007920 
2.033063 0.007917 
2.033157 0.007915 
2.033251 0.007913 
2.033345 0.007911 
2.033438 0.007909 
2.033532 0.007907 
2.033626 0.007905 
2.033719 0.007903 
2.033813 0.007901 
2.033906 0.007897 
2.034000 0.007893 
2.034093 0.007890 
2.034187 0.007886 
2.034280 0.007882 
2.034373 0.007878 
2.034467 0.007874 
2.034560 0.007870 
2.034653 0.007867 
2.034746 0.007863 
2.034839 0.007859 
2.034932 0.007855 
2.035025 0.007852 
2.035118 0.007848 
2.035211 0.007844 
2.035304 0.007841 
2.035397 0.007837 
2.035490 0.007833 
2.035583 0.007830 
2.035675 0.007826 
2.035768 0.007822 
2.035861 0.007819 
2.035953 0.007815 
2.036046 0.007811 
2.036138 0.007808 
2.036231 0.007804 
2.036323 0.007801 
2.036415 0.007797 
2.036508 0.007793 
2.036600 0.007790 
2.036692 0.007786 
2.036785 0.007783 
2.036877 0.007779 
2.036969 0.007776 
2.037061 0.007772 
2.037153 0.007769 
2.037245 0.007766 
2.037337 0.007762 
2.037429 0.007759 
2.037521 0.007755 
2.037612 0.007752 
2.037704 0.007748 
2.037796 0.007745 
2.037888 0.007742 
2.037979 0.007738 
2.038071 0.007735 
2.038163 0.007732 
2.038254 0.007728 
2.038346 0.007725 
2.038437 0.007722 
2.038529 0.007718 
2.038620 0.007715 
2.038711 0.007712 
2.038803 0.007709 
2.038894 0.007705 
2.038985 0.007702 
2.039076 0.007699 
2.039168 0.007696 
2.039259 0.007692 
2.039350 0.007689 
2.039441 0.007686 
2.039532 0.007683 
2.039623 0.007680 
2.039714 0.007677 
2.039805 0.007674 
2.039896 0.007670 
2.039986 0.007667 
2.040077 0.007664 
2.040168 0.007661 
2.040259 0.007658 
2.040349 0.007655 
2.040440 0.007652 
2.040531 0.007649 
2.040621 0.007646 
2.040712 0.007643 
2.040802 0.007640 
2.040893 0.007637 
2.040983 0.007634 
2.041073 0.007631 
2.041164 0.007628 
2.041254 0.007625 
2.041344 0.007622 
2.041435 0.007619 
2.041525 0.007617 
2.041615 0.007614 
2.041705 0.007611 
2.041795 0.007608 
2.041885 0.007605 
2.041976 0.007602 
2.042066 0.007599 
2.042156 0.007597 
2.042246 0.007594 
2.042335 0.007591 
2.042425 0.007588 
2.042515 0.007586 
2.042605 0.007583 
2.042695 0.007580 
2.042785 0.007577 
2.042874 0.007575 
2.042964 0.007572 
2.043054 0.007569 
2.043143 0.007567 
2.043233 0.007564 
2.043322 0.007561 
2.043412 0.007559 
2.043502 0.007556 
2.043591 0.007553 
2.043680 0.007551 
2.043770 0.007548 
2.043859 0.007546 
2.043949 0.007543 
2.044038 0.007541 
2.044127 0.007538 
2.044216 0.007536 
2.044306 0.007533 
2.044395 0.007531 
2.044484 0.007528 
2.044573 0.007526 
2.044662 0.007523 
2.044751 0.007521 
2.044840 0.007518 
2.044930 0.007516 
2.045019 0.007513 
2.045107 0.007511 
2.045196 0.007509 
2.045285 0.007506 
2.045374 0.007504 
2.045463 0.007502 
2.045552 0.007499 
2.045641 0.007497 
2.045730 0.007495 
2.045818 0.007492 
2.045907 0.007490 
2.045996 0.007488 
2.046084 0.007486 
2.046173 0.007483 
2.046262 0.007481 
2.046350 0.007479 
2.046439 0.007477 
2.046527 0.007475 
2.046616 0.007472 
2.046704 0.007470 
2.046793 0.007468 
2.046881 0.007466 
2.046970 0.007464 
2.047058 0.007462 
2.047146 0.007460 
2.047235 0.007458 
2.047323 0.007456 
2.047411 0.007454 
2.047500 0.007452 
2.047588 0.007449 
2.047676 0.007447 
2.047764 0.007445 
2.047852 0.007444 
2.047941 0.007442 
2.048029 0.007440 
2.048117 0.007438 
2.048205 0.007436 
2.048293 0.007434 
2.048381 0.007432 
2.048469 0.007430 
2.048557 0.007428 
2.048645 0.007426 
2.048733 0.007424 
2.048821 0.007423 
2.048909 0.007421 
2.048997 0.007419 
2.049084 0.007417 
2.049172 0.007415 
2.049260 0.007414 
2.049348 0.007412 
2.049436 0.007410 
2.049523 0.007409 
2.049611 0.007407 
2.049699 0.007403 
2.049786 0.007400 
2.049874 0.007396 
2.049962 0.007393 
2.050049 0.007389 
2.050137 0.007386 
2.050224 0.007382 
2.050312 0.007379 
2.050399 0.007375 
2.050486 0.007372 
2.050574 0.007369 
2.050661 0.007365 
2.050748 0.007362 
2.050835 0.007358 
2.050922 0.007355 
2.051009 0.007352 
2.051096 0.007348 
2.051184 0.007345 
2.051270 0.007342 
2.051357 0.007338 
2.051444 0.007335 
2.051531 0.007332 
2.051618 0.007328 
2.051705 0.007325 
2.051791 0.007322 
2.051878 0.007319 
2.051965 0.007315 
2.052051 0.007312 
2.052138 0.007309 
2.052225 0.007306 
2.052311 0.007302 
2.052398 0.007299 
2.052484 0.007296 
2.052570 0.007293 
2.052657 0.007290 
2.052743 0.007287 
2.052829 0.007283 
2.052916 0.007280 
2.053002 0.007277 
2.053088 0.007274 
2.053174 0.007271 
2.053260 0.007268 
2.053346 0.007265 
2.053432 0.007262 
2.053518 0.007259 
2.053604 0.007256 
2.053690 0.007253 
2.053776 0.007250 
2.053862 0.007247 
2.053948 0.007244 
2.054033 0.007241 
2.054119 0.007238 
2.054205 0.007235 
2.054291 0.007232 
2.054376 0.007229 
2.054462 0.007226 
2.054547 0.007223 
2.054633 0.007220 
2.054718 0.007217 
2.054804 0.007214 
2.054889 0.007211 
2.054975 0.007208 
2.055060 0.007205 
2.055145 0.007203 
2.055231 0.007200 
2.055316 0.007197 
2.055401 0.007194 
2.055486 0.007191 
2.055571 0.007188 
2.055657 0.007186 
2.055742 0.007183 
2.055827 0.007180 
2.055912 0.007177 
2.055997 0.007175 
2.056082 0.007172 
2.056167 0.007169 
2.056252 0.007166 
2.056336 0.007164 
2.056421 0.007161 
2.056506 0.007158 
2.056591 0.007156 
2.056675 0.007153 
2.056760 0.007150 
2.056845 0.007148 
2.056930 0.007145 
2.057014 0.007143 
2.057099 0.007140 
2.057183 0.007137 
2.057268 0.007135 


==> data/BUderSineA10K2048M80kstep1.dat <==
0.000000 0.000000 0.628318 
0.000488 0.000000 0.628312 
0.000977 0.000000 0.628300 
0.001465 0.000000 0.628282 
0.001953 0.000000 0.628258 
0.002441 0.000000 0.628229 
0.002930 0.000000 0.628193 
0.003418 0.000000 0.628152 
0.003906 0.000000 0.628105 
0.004395 0.000000 0.628051 
0.004883 0.000000 0.627992 
0.005371 0.000000 0.627927 
0.005859 0.000000 0.627856 
0.006348 0.000000 0.627779 
0.006836 0.000000 0.627697 
0.007324 0.000000 0.627608 
0.007812 0.000000 0.627513 
0.008301 0.000000 0.627413 
0.008789 0.000000 0.627307 
0.009277 0.000000 0.627194 
0.009766 0.000000 0.627076 
0.010254 0.000000 0.626952 
0.010742 0.000000 0.626822 
0.011230 0.000000 0.626686 
0.011719 0.000000 0.626544 
0.012207 0.000000 0.626396 
0.012695 0.000000 0.626243 
0.013184 0.000000 0.626083 
0.013672 0.000000 0.625918 
0.014160 0.000000 0.625747 
0.014648 0.000000 0.625570 
0.015137 0.000000 0.625386 
0.015625 0.000000 0.625198 
0.016113 0.000000 0.625003 
0.016602 0.000000 0.624802 
0.017090 0.000000 0.624595 
0.017578 0.000000 0.624383 
0.018066 0.000000 0.624165 
0.018555 0.000000 0.623940 
0.019043 0.000000 0.623710 
0.019531 0.000000 0.623474 
0.020020 0.000000 0.623232 
0.020508 0.000000 0.622985 
0.020996 0.000000 0.622731 
0.021484 0.000000 0.622472 
0.021973 0.000000 0.622207 
0.022461 0.000000 0.621935 
0.022949 0.000000 0.621658 
0.023438 0.000000 0.621376 
0.023926 0.000000 0.621087 
0.024414 0.000000 0.620792 
0.024902 0.000000 0.620492 
0.025391 0.000000 0.620186 
0.025879 0.000000 0.619874 
0.026367 0.000000 0.619556 
0.026855 0.000000 0.619232 
0.027344 0.000000 0.618902 
0.027832 0.000000 0.618567 
0.028320 0.000000 0.618226 
0.028809 0.000000 0.617879 
0.029297 0.000000 0.617526 
0.029785 0.000000 0.617167 
0.030273 0.000000 0.616803 
0.030762 0.000000 0.616433 
0.031250 0.000000 0.616057 
0.031738 0.000000 0.615675 
0.032227 0.000000 0.615287 
0.032715 0.000000 0.614894 
0.033203 0.000000 0.614494 
0.033691 0.000000 0.614089 
0.034180 0.000000 0.613679 
0.034668 0.000000 0.613262 
0.035156 0.000000 0.612840 
0.035645 0.000000 0.612411 
0.036133 0.000000 0.611978 
0.036621 0.000000 0.611538 
0.037109 0.000000 0.611093 
0.037598 0.000000 0.610641 
0.038086 0.000000 0.610184 
0.038574 0.000000 0.609722 
0.039062 0.000000 0.609253 
0.039551 0.000000 0.608779 
0.040039 0.000000 0.608300 
0.040527 0.000000 0.607814 
0.041016 0.000000 0.607323 
0.041504 0.000000 0.606826 
0.041992 0.000000 0.606323 
0.042480 0.000000 0.605814 
0.042969 0.000000 0.605300 
0.043457 0.000000 0.604781 
0.043945 0.000000 0.604255 
0.044434 0.000000 0.603724 
0.044922 0.000000 0.603187 
0.045410 0.000000 0.602644 
0.045898 0.000000 0.602096 
0.046387 0.000000 0.601542 
0.046875 0.000000 0.600983 
0.047363 0.000000 0.600417 
0.047852 0.000000 0.599847 
0.048340 0.000000 0.599270 
0.048828 0.000000 0.598688 
0.049316 0.000000 0.598100 
0.049805 0.000000 0.597507 
0.050293 0.000000 0.596908 
0.050781 0.000000 0.596303 
0.051270 0.000000 0.595693 
0.051758 0.000000 0.595077 
0.052246 0.000000 0.594455 
0.052734 0.000000 0.593828 
0.053223 0.000000 0.593195 
0.053711 0.000000 0.592557 
0.054199 0.000000 0.591913 
0.054688 0.000000 0.591264 
0.055176 0.000000 0.590609 
0.055664 0.000000 0.589948 
0.056152 0.000000 0.589282 
0.056641 0.000000 0.588611 
0.057129 0.000000 0.587934 
0.057617 0.000000 0.587251 
0.058105 0.000000 0.586563 
0.058594 0.000000 0.585869 
0.059082 0.000000 0.585170 
0.059570 0.000000 0.584465 
0.060059 0.000000 0.583755 
0.060547 0.000000 0.583039 
0.061035 0.000000 0.582318 
0.061523 0.000000 0.581591 
0.062012 0.000000 0.580859 
0.062500 0.000000 0.580121 
0.062988 0.000000 0.579378 
0.063477 0.000000 0.578629 
0.063965 0.000000 0.577875 
0.064453 0.000000 0.577116 
0.064941 0.000000 0.576351 
0.065430 0.000000 0.575580 
0.065918 0.000000 0.574805 
0.066406 0.000000 0.574023 
0.066895 0.000000 0.573237 
0.067383 0.000000 0.572445 
0.067871 0.000000 0.571648 
0.068359 0.000000 0.570845 
0.068848 0.000000 0.570037 
0.069336 0.000000 0.569223 
0.069824 0.000000 0.568404 
0.070312 0.000000 0.567580 
0.070801 0.000000 0.566751 
0.071289 0.000000 0.565916 
0.071777 0.000000 0.565076 
0.072266 0.000000 0.564230 
0.072754 0.000000 0.563379 
0.073242 0.000000 0.562523 
0.073730 0.000000 0.561662 
0.074219 0.000000 0.560795 
0.074707 0.000000 0.559923 
0.075195 0.000000 0.559046 
0.075684 0.000000 0.558163 
0.076172 0.000000 0.557276 
0.076660 0.000000 0.556383 
0.077148 0.000000 0.555484 
0.077637 0.000000 0.554581 
0.078125 0.000000 0.553672 
0.078613 0.000000 0.552758 
0.079102 0.000000 0.551839 
0.079590 0.000000 0.550915 
0.080078 0.000000 0.549985 
0.080566 0.000000 0.549051 
0.081055 0.000000 0.548111 
0.081543 0.000000 0.547166 
0.082031 0.000000 0.546216 
0.082520 0.000000 0.545261 
0.083008 0.000000 0.544300 
0.083496 0.000000 0.543335 
0.083984 0.000000 0.542364 
0.084473 0.000000 0.541388 
0.084961 0.000000 0.540407 
0.085449 0.000000 0.539421 
0.085938 0.000000 0.538430 
0.086426 0.000000 0.537434 
0.086914 0.000000 0.536433 
0.087402 0.000000 0.535427 
0.087891 0.000000 0.534416 
0.088379 0.000000 0.533400 
0.088867 0.000000 0.532378 
0.089355 0.000000 0.531352 
0.089844 0.000000 0.530321 
0.090332 0.000000 0.529284 
0.090820 0.000000 0.528243 
0.091309 0.000000 0.527197 
0.091797 0.000000 0.526146 
0.092285 0.000000 0.525090 
0.092773 0.000000 0.524028 
0.093262 0.000000 0.522962 
0.093750 0.000000 0.521891 
0.094238 0.000000 0.520816 
0.094727 0.000000 0.519735 
0.095215 0.000000 0.518649 
0.095703 0.000000 0.517559 
0.096191 0.000000 0.516463 
0.096680 0.000000 0.515363 
0.097168 0.000000 0.514258 
0.097656 0.000000 0.513148 
0.098145 0.000000 0.512033 
0.098633 0.000000 0.510914 
0.099121 0.000000 0.509789 
0.099609 0.000000 0.508660 
0.100098 0.000000 0.507526 
0.100586 0.000000 0.506387 
0.101074 0.000000 0.505244 
0.101562 0.000000 0.504095 
0.102051 0.000000 0.502942 
0.102539 0.000000 0.501784 
0.103027 0.000000 0.500622 
0.103516 0.000000 0.499455 
0.104004 0.000000 0.498283 
0.104492 0.000000 0.497106 
0.104980 0.000000 0.495925 
0.105469 0.000000 0.494739 
0.105957 0.000000 0.493548 
0.106445 0.000000 0.492353 
0.106934 0.000000 0.491153 
0.107422 0.000000 0.489949 
0.107910 0.000000 0.488740 
0.108398 0.000000 0.487526 
0.108887 0.000000 0.486307 
0.109375 0.000000 0.485085 
0.109863 0.000000 0.483857 
0.110352 0.000000 0.482625 
0.110840 0.000000 0.481389 
0.111328 0.000000 0.480147 
0.111816 0.000000 0.478902 
0.112305 0.000000 0.477652 
0.112793 0.000000 0.476397 
0.113281 0.000000 0.475138 
0.113770 0.000000 0.473874 
0.114258 0.000000 0.472606 
0.114746 0.000000 0.471334 
0.115234 0.000000 0.470057 
0.115723 0.000000 0.468776 
0.116211 0.000000 0.467490 
0.116699 0.000000 0.466200 
0.117188 0.000000 0.464905 
0.117676 0.000000 0.463606 
0.118164 0.000000 0.462303 
0.118652 0.000000 0.460996 
0.119141 0.000000 0.459684 
0.119629 0.000000 0.458367 
0.120117 0.000000 0.457047 
0.120605 0.000000 0.455722 
0.121094 0.000000 0.454393 
0.121582 0.000000 0.453059 
0.122070 0.000000 0.451721 
0.122559 0.000000 0.450379 
0.123047 0.000000 0.449033 
0.123535 0.000000 0.447683 
0.124023 0.000000 0.446328 
0.124512 0.000000 0.444969 
0.125000 0.000000 0.443606 
0.125488 0.000000 0.442239 
0.125977 0.000000 0.440867 
0.126465 0.000000 0.439492 
0.126953 0.000000 0.438112 
0.127441 0.000000 0.436728 
0.127930 0.000000 0.435340 
0.128418 0.000000 0.433948 
0.128906 0.000000 0.432552 
0.129395 0.000000 0.431152 
0.129883 0.000000 0.429748 
0.130371 0.000000 0.428340 
0.130859 0.000000 0.426927 
0.131348 0.000000 0.425511 
0.131836 0.000000 0.424091 
0.132324 0.000000 0.422666 
0.132812 0.000000 0.421238 
0.133301 0.000000 0.419806 
0.133789 0.000000 0.418370 
0.134277 0.000000 0.416929 
0.134766 0.000000 0.415485 
0.135254 0.000000 0.414037 
0.135742 0.000000 0.412586 
0.136230 0.000000 0.411130 
0.136719 0.000000 0.409670 
0.137207 0.000000 0.408207 
0.137695 0.000000 0.406739 
0.138184 0.000000 0.405268 
0.138672 0.000000 0.403793 
0.139160 0.000000 0.402314 
0.139648 0.000000 0.400832 
0.140137 0.000000 0.399345 
0.140625 0.000000 0.397855 
0.141113 0.000000 0.396362 
0.141602 0.000000 0.394864 
0.142090 0.000000 0.393363 
0.142578 0.000000 0.391858 
0.143066 0.000000 0.390349 
0.143555 0.000000 0.388837 
0.144043 0.000000 0.387321 
0.144531 0.000000 0.385801 
0.145020 0.000000 0.384278 
0.145508 0.000000 0.382751 
0.145996 0.000000 0.381220 
0.146484 0.000000 0.379686 
0.146973 0.000000 0.378148 
0.147461 0.000000 0.376607 
0.147949 0.000000 0.375062 
0.148438 0.000000 0.373514 
0.148926 0.000000 0.371962 
0.149414 0.000000 0.370407 
0.149902 0.000000 0.368848 
0.150391 0.000000 0.367286 
0.150879 0.000000 0.365720 
0.151367 0.000000 0.364151 
0.151855 0.000000 0.362578 
0.152344 0.000000 0.361002 
0.152832 0.000000 0.359423 
0.153320 0.000000 0.357840 
0.153809 0.000000 0.356254 
0.154297 0.000000 0.354664 
0.154785 0.000000 0.353072 
0.155273 0.000000 0.351475 
0.155762 0.000000 0.349876 
0.156250 0.000000 0.348273 
0.156738 0.000000 0.346667 
0.157227 0.000000 0.345058 
0.157715 0.000000 0.343445 
0.158203 0.000000 0.341829 
0.158691 0.000000 0.340210 
0.159180 0.000000 0.338588 
0.159668 0.000000 0.336963 
0.160156 0.000000 0.335334 
0.160645 0.000000 0.333702 
0.161133 0.000000 0.332067 
0.161621 0.000000 0.330429 
0.162109 0.000000 0.328788 
0.162598 0.000000 0.327144 
0.163086 0.000000 0.325497 
0.163574 0.000000 0.323846 
0.164062 0.000000 0.322193 
0.164551 0.000000 0.320537 
0.165039 0.000000 0.318877 
0.165527 0.000000 0.317215 
0.166016 0.000000 0.315549 
0.166504 0.000000 0.313881 
0.166992 0.000000 0.312210 
0.167480 0.000000 0.310535 
0.167969 0.000000 0.308858 
0.168457 0.000000 0.307178 
0.168945 0.000000 0.305495 
0.169434 0.000000 0.303809 
0.169922 0.000000 0.302120 
0.170410 0.000000 0.300429 
0.170898 0.000000 0.298734 
0.171387 0.000000 0.297037 
0.171875 0.000000 0.295337 
0.172363 0.000000 0.293634 
0.172852 0.000000 0.291928 
0.173340 0.000000 0.290220 
0.173828 0.000000 0.288509 
0.174316 0.000000 0.286795 
0.174805 0.000000 0.285079 
0.175293 0.000000 0.283360 
0.175781 0.000000 0.281638 
0.176270 0.000000 0.279913 
0.176758 0.000000 0.278186 
0.177246 0.000000 0.276456 
0.177734 0.000000 0.274724 
0.178223 0.000000 0.272989 
0.178711 0.000000 0.271252 
0.179199 0.000000 0.269512 
0.179688 0.000000 0.267769 
0.180176 0.000000 0.266024 
0.180664 0.000000 0.264276 
0.181152 0.000000 0.262526 
0.181641 0.000000 0.260774 
0.182129 0.000000 0.259019 
0.182617 0.000000 0.257261 
0.183105 0.000000 0.255501 
0.183594 0.000000 0.253739 
0.184082 0.000000 0.251974 
0.184570 0.000000 0.250207 
0.185059 0.000000 0.248438 
0.185547 0.000000 0.246666 
0.186035 0.000000 0.244892 
0.186523 0.000000 0.243116 
0.187012 0.000000 0.241337 
0.187500 0.000000 0.239556 
0.187988 0.000000 0.237773 
0.188477 0.000000 0.235988 
0.188965 0.000000 0.234200 
0.189453 0.000000 0.232410 
0.189941 0.000000 0.230618 
0.190430 0.000000 0.228824 
0.190918 0.000000 0.227028 
0.191406 0.000000 0.225229 
0.191895 0.000000 0.223429 
0.192383 0.000000 0.221626 
0.192871 0.000000 0.219821 
0.193359 0.000000 0.218014 
0.193848 0.000000 0.216205 
0.194336 0.000000 0.214394 
0.194824 0.000000 0.212581 
0.195312 0.000000 0.210766 
0.195801 0.000000 0.208949 
0.196289 0.000000 0.207130 
0.196777 0.000000 0.205310 
0.197266 0.000000 0.203487 
0.197754 0.000000 0.201662 
0.198242 0.000000 0.199835 
0.198730 0.000000 0.198007 
0.199219 0.000000 0.196177 
0.199707 0.000000 0.194344 
0.200195 0.000000 0.192510 
0.200684 0.000000 0.190674 
0.201172 0.000000 0.188837 
0.201660 0.000000 0.186997 
0.202148 0.000000 0.185156 
0.202637 0.000000 0.183313 
0.203125 0.000000 0.181469 
0.203613 0.000000 0.179622 
0.204102 0.000000 0.177774 
0.204590 0.000000 0.175924 
0.205078 0.000000 0.174073 
0.205566 0.000000 0.172220 
0.206055 0.000000 0.170365 
0.206543 0.000000 0.168509 
0.207031 0.000000 0.166651 
0.207520 0.000000 0.164792 
0.208008 0.000000 0.162931 
0.208496 0.000000 0.161069 
0.208984 0.000000 0.159205 
0.209473 0.000000 0.157339 
0.209961 0.000000 0.155472 
0.210449 0.000000 0.153604 
0.210938 0.000000 0.151734 
0.211426 0.000000 0.149862 
0.211914 0.000000 0.147990 
0.212402 0.000000 0.146116 
0.212891 0.000000 0.144240 
0.213379 0.000000 0.142363 
0.213867 0.000000 0.140485 
0.214355 0.000000 0.138606 
0.214844 0.000000 0.136725 
0.215332 0.000000 0.134843 
0.215820 0.000000 0.132959 
0.216309 0.000000 0.131075 
0.216797 0.000000 0.129189 
0.217285 0.000000 0.127302 
0.217773 0.000000 0.125413 
0.218262 0.000000 0.123524 
0.218750 0.000000 0.121633 
0.219238 0.000000 0.119742 
0.219727 0.000000 0.117849 
0.220215 0.000000 0.115955 
0.220703 0.000000 0.114060 
0.221191 0.000000 0.112163 
0.221680 0.000000 0.110266 
0.222168 0.000000 0.108368 
0.222656 0.000000 0.106469 
0.223145 0.000000 0.104568 
0.223633 0.000000 0.102667 
0.224121 0.000000 0.100765 
0.224609 0.000000 0.098862 
0.225098 0.000000 0.096958 
0.225586 0.000000 0.095053 
0.226074 0.000000 0.093147 
0.226562 0.000000 0.091240 
0.227051 0.000000 0.089332 
0.227539 0.000000 0.087424 
0.228027 0.000000 0.085514 
0.228516 0.000000 0.083604 
0.229004 0.000000 0.081693 
0.229492 0.000000 0.079782 
0.229980 0.000000 0.077869 
0.230469 0.000000 0.075956 
0.230957 0.000000 0.074042 
0.231445 0.000000 0.072128 
0.231934 0.000000 0.070213 
0.232422 0.000000 0.068297 
0.232910 0.000000 0.066380 
0.233398 0.000000 0.064463 
0.233887 0.000000 0.062545 
0.234375 0.000000 0.060627 
0.234863 0.000000 0.058708 
0.235352 0.000000 0.056788 
0.235840 0.000000 0.054868 
0.236328 0.000000 0.052948 
0.236816 0.000000 0.051027 
0.237305 0.000000 0.049105 
0.237793 0.000000 0.047183 
0.238281 0.000000 0.045261 
0.238770 0.000000 0.043338 
0.239258 0.000000 0.041415 
0.239746 0.000000 0.039491 
0.240234 0.000000 0.037567 
0.240723 0.000000 0.035642 
0.241211 0.000000 0.033718 
0.241699 0.000000 0.031793 
0.242188 0.000000 0.029867 
0.242676 0.000000 0.027942 
0.243164 0.000000 0.026016 
0.243652 0.000000 0.024090 
0.244141 0.000000 0.022163 
0.244629 0.000000 0.020237 
0.245117 0.000000 0.018310 
0.245605 0.000000 0.016383 
0.246094 0.000000 0.014456 
0.246582 0.000000 0.012529 
0.247070 0.000000 0.010602 
0.247559 0.000000 0.008674 
0.248047 0.000000 0.006747 
0.248535 0.000000 0.004819 
0.249023 0.000000 0.002891 
0.249512 0.000000 0.000964 
0.250000 0.000000 -0.000964 
0.250488 0.000000 -0.002891 
0.250977 0.000000 -0.004819 
0.251465 0.000000 -0.006747 
0.251953 0.000000 -0.008674 
0.252441 0.000000 -0.010602 
0.252930 0.000000 -0.012529 
0.253418 0.000000 -0.014456 
0.253906 0.000000 -0.016383 
0.254395 0.000000 -0.018310 
0.254883 0.000000 -0.020237 
0.255371 0.000000 -0.022163 
0.255859 0.000000 -0.024090 
0.256348 0.000000 -0.026016 
0.256836 0.000000 -0.027942 
0.257324 0.000000 -0.029867 
0.257812 0.000000 -0.031793 
0.258301 0.000000 -0.033718 
0.258789 0.000000 -0.035642 
0.259277 0.000000 -0.037567 
0.259766 0.000000 -0.039491 
0.260254 0.000000 -0.041415 
0.260742 0.000000 -0.043338 
0.261230 0.000000 -0.045261 
0.261719 0.000000 -0.047183 
0.262207 0.000000 -0.049105 
0.262695 0.000000 -0.051027 
0.263184 0.000000 -0.052948 
0.263672 0.000000 -0.054868 
0.264160 0.000000 -0.056788 
0.264648 0.000000 -0.058708 
0.265137 0.000000 -0.060627 
0.265625 0.000000 -0.062545 
0.266113 0.000000 -0.064463 
0.266602 0.000000 -0.066380 
0.267090 0.000000 -0.068297 
0.267578 0.000000 -0.070213 
0.268066 0.000000 -0.072128 
0.268555 0.000000 -0.074042 
0.269043 0.000000 -0.075956 
0.269531 0.000000 -0.077869 
0.270020 0.000000 -0.079782 
0.270508 0.000000 -0.081693 
0.270996 0.000000 -0.083604 
0.271484 0.000000 -0.085514 
0.271973 0.000000 -0.087424 
0.272461 0.000000 -0.089332 
0.272949 0.000000 -0.091240 
0.273438 0.000000 -0.093147 
0.273926 0.000000 -0.095053 
0.274414 0.000000 -0.096958 
0.274902 0.000000 -0.098862 
0.275391 0.000000 -0.100765 
0.275879 0.000000 -0.102667 
0.276367 0.000000 -0.104568 
0.276855 0.000000 -0.106469 
0.277344 0.000000 -0.108368 
0.277832 0.000000 -0.110266 
0.278320 0.000000 -0.112163 
0.278809 0.000000 -0.114060 
0.279297 0.000000 -0.115955 
0.279785 0.000000 -0.117849 
0.280273 0.000000 -0.119742 
0.280762 0.000000 -0.121633 
0.281250 0.000000 -0.123524 
0.281738 0.000000 -0.125413 
0.282227 0.000000 -0.127302 
0.282715 0.000000 -0.129189 
0.283203 0.000000 -0.131075 
0.283691 0.000000 -0.132959 
0.284180 0.000000 -0.134843 
0.284668 0.000000 -0.136725 
0.285156 0.000000 -0.138606 
0.285645 0.000000 -0.140485 
0.286133 0.000000 -0.142363 
0.286621 0.000000 -0.144240 
0.287109 0.000000 -0.146116 
0.287598 0.000000 -0.147990 
0.288086 0.000000 -0.149862 
0.288574 0.000000 -0.151734 
0.289062 0.000000 -0.153604 
0.289551 0.000000 -0.155472 
0.290039 0.000000 -0.157339 
0.290527 0.000000 -0.159205 
0.291016 0.000000 -0.161069 
0.291504 0.000000 -0.162931 
0.291992 0.000000 -0.164792 
0.292480 0.000000 -0.166651 
0.292969 0.000000 -0.168509 
0.293457 0.000000 -0.170365 
0.293945 0.000000 -0.172220 
0.294434 0.000000 -0.174073 
0.294922 0.000000 -0.175924 
0.295410 0.000000 -0.177774 
0.295898 0.000000 -0.179622 
0.296387 0.000000 -0.181469 
0.296875 0.000000 -0.183313 
0.297363 0.000000 -0.185156 
0.297852 0.000000 -0.186997 
0.298340 0.000000 -0.188837 
0.298828 0.000000 -0.190674 
0.299316 0.000000 -0.192510 
0.299805 0.000000 -0.194344 
0.300293 0.000000 -0.196177 
0.300781 0.000000 -0.198007 
0.301270 0.000000 -0.199835 
0.301758 0.000000 -0.201662 
0.302246 0.000000 -0.203487 
0.302734 0.000000 -0.205310 
0.303223 0.000000 -0.207130 
0.303711 0.000000 -0.208949 
0.304199 0.000000 -0.210766 
0.304688 0.000000 -0.212581 
0.305176 0.000000 -0.214394 
0.305664 0.000000 -0.216205 
0.306152 0.000000 -0.218014 
0.306641 0.000000 -0.219821 
0.307129 0.000000 -0.221626 
0.307617 0.000000 -0.223429 
0.308105 0.000000 -0.225229 
0.308594 0.000000 -0.227028 
0.309082 0.000000 -0.228824 
0.309570 0.000000 -0.230618 
0.310059 0.000000 -0.232410 
0.310547 0.000000 -0.234200 
0.311035 0.000000 -0.235988 
0.311523 0.000000 -0.237773 
0.312012 0.000000 -0.239556 
0.312500 0.000000 -0.241337 
0.312988 0.000000 -0.243116 
0.313477 0.000000 -0.244892 
0.313965 0.000000 -0.246666 
0.314453 0.000000 -0.248438 
0.314941 0.000000 -0.250207 
0.315430 0.000000 -0.251974 
0.315918 0.000000 -0.253739 
0.316406 0.000000 -0.255501 
0.316895 0.000000 -0.257261 
0.317383 0.000000 -0.259019 
0.317871 0.000000 -0.260774 
0.318359 0.000000 -0.262526 
0.318848 0.000000 -0.264276 
0.319336 0.000000 -0.266024 
0.319824 0.000000 -0.267769 
0.320312 0.000000 -0.269512 
0.320801 0.000000 -0.271252 
0.321289 0.000000 -0.272989 
0.321777 0.000000 -0.274724 
0.322266 0.000000 -0.276456 
0.322754 0.000000 -0.278186 
0.323242 0.000000 -0.279913 
0.323730 0.000000 -0.281638 
0.324219 0.000000 -0.283360 
0.324707 0.000000 -0.285079 
0.325195 0.000000 -0.286795 
0.325684 0.000000 -0.288509 
0.326172 0.000000 -0.290220 
0.326660 0.000000 -0.291928 
0.327148 0.000000 -0.293634 
0.327637 0.000000 -0.295337 
0.328125 0.000000 -0.297037 
0.328613 0.000000 -0.298734 
0.329102 0.000000 -0.300429 
0.329590 0.000000 -0.302120 
0.330078 0.000000 -0.303809 
0.330566 0.000000 -0.305495 
0.331055 0.000000 -0.307178 
0.331543 0.000000 -0.308858 
0.332031 0.000000 -0.310535 
0.332520 0.000000 -0.312210 
0.333008 0.000000 -0.313881 
0.333496 0.000000 -0.315549 
0.333984 0.000000 -0.317215 
0.334473 0.000000 -0.318877 
0.334961 0.000000 -0.320537 
0.335449 0.000000 -0.322193 
0.335938 0.000000 -0.323846 
0.336426 0.000000 -0.325497 
0.336914 0.000000 -0.327144 
0.337402 0.000000 -0.328788 
0.337891 0.000000 -0.330429 
0.338379 0.000000 -0.332067 
0.338867 0.000000 -0.333702 
0.339355 0.000000 -0.335334 
0.339844 0.000000 -0.336963 
0.340332 0.000000 -0.338588 
0.340820 0.000000 -0.340210 
0.341309 0.000000 -0.341829 
0.341797 0.000000 -0.343445 
0.342285 0.000000 -0.345058 
0.342773 0.000000 -0.346667 
0.343262 0.000000 -0.348273 
0.343750 0.000000 -0.349876 
0.344238 0.000000 -0.351475 
0.344727 0.000000 -0.353072 
0.345215 0.000000 -0.354664 
0.345703 0.000000 -0.356254 
0.346191 0.000000 -0.357840 
0.346680 0.000000 -0.359423 
0.347168 0.000000 -0.361002 
0.347656 0.000000 -0.362578 
0.348145 0.000000 -0.364151 
0.348633 0.000000 -0.365720 
0.349121 0.000000 -0.367286 
0.349609 0.000000 -0.368848 
0.350098 0.000000 -0.370407 
0.350586 0.000000 -0.371962 
0.351074 0.000000 -0.373514 
0.351562 0.000000 -0.375062 
0.352051 0.000000 -0.376607 
0.352539 0.000000 -0.378148 
0.353027 0.000000 -0.379686 
0.353516 0.000000 -0.381220 
0.354004 0.000000 -0.382751 
0.354492 0.000000 -0.384278 
0.354980 0.000000 -0.385801 
0.355469 0.000000 -0.387321 
0.355957 0.000000 -0.388837 
0.356445 0.000000 -0.390349 
0.356934 0.000000 -0.391858 
0.357422 0.000000 -0.393363 
0.357910 0.000000 -0.394864 
0.358398 0.000000 -0.396362 
0.358887 0.000000 -0.397855 
0.359375 0.000000 -0.399345 
0.359863 0.000000 -0.400832 
0.360352 0.000000 -0.402314 
0.360840 0.000000 -0.403793 
0.361328 0.000000 -0.405268 
0.361816 0.000000 -0.406739 
0.362305 0.000000 -0.408207 
0.362793 0.000000 -0.409670 
0.363281 0.000000 -0.411130 
0.363770 0.000000 -0.412586 
0.364258 0.000000 -0.414037 
0.364746 0.000000 -0.415485 
0.365234 0.000000 -0.416929 
0.365723 0.000000 -0.418370 
0.366211 0.000000 -0.419806 
0.366699 0.000000 -0.421238 
0.367188 0.000000 -0.422666 
0.367676 0.000000 -0.424091 
0.368164 0.000000 -0.425511 
0.368652 0.000000 -0.426927 
0.369141 0.000000 -0.428340 
0.369629 0.000000 -0.429748 
0.370117 0.000000 -0.431152 
0.370605 0.000000 -0.432552 
0.371094 0.000000 -0.433948 
0.371582 0.000000 -0.435340 
0.372070 0.000000 -0.436728 
0.372559 0.000000 -0.438112 
0.373047 0.000000 -0.439492 
0.373535 0.000000 -0.440867 
0.374023 0.000000 -0.442239 
0.374512 0.000000 -0.443606 
0.375000 0.000000 -0.444969 
0.375488 0.000000 -0.446328 
0.375977 0.000000 -0.447683 
0.376465 0.000000 -0.449033 
0.376953 0.000000 -0.450379 
0.377441 0.000000 -0.451721 
0.377930 0.000000 -0.453059 
0.378418 0.000000 -0.454393 
0.378906 0.000000 -0.455722 
0.379395 0.000000 -0.457047 
0.379883 0.000000 -0.458367 
0.380371 0.000000 -0.459684 
0.380859 0.000000 -0.460996 
0.381348 0.000000 -0.462303 
0.381836 0.000000 -0.463606 
0.382324 0.000000 -0.464905 
0.382812 0.000000 -0.466200 
0.383301 0.000000 -0.467490 
0.383789 0.000000 -0.468776 
0.384277 0.000000 -0.470057 
0.384766 0.000000 -0.471334 
0.385254 0.000000 -0.472606 
0.385742 0.000000 -0.473874 
0.386230 0.000000 -0.475138 
0.386719 0.000000 -0.476397 
0.387207 0.000000 -0.477652 
0.387695 0.000000 -0.478902 
0.388184 0.000000 -0.480147 
0.388672 0.000000 -0.481389 
0.389160 0.000000 -0.482625 
0.389648 0.000000 -0.483857 
0.390137 0.000000 -0.485085 
0.390625 0.000000 -0.486307 
0.391113 0.000000 -0.487526 
0.391602 0.000000 -0.488740 
0.392090 0.000000 -0.489949 
0.392578 0.000000 -0.491153 
0.393066 0.000000 -0.492353 
0.393555 0.000000 -0.493548 
0.394043 0.000000 -0.494739 
0.394531 0.000000 -0.495925 
0.395020 0.000000 -0.497106 
0.395508 0.000000 -0.498283 
0.395996 0.000000 -0.499455 
0.396484 0.000000 -0.500622 
0.396973 0.000000 -0.501784 
0.397461 0.000000 -0.502942 
0.397949 0.000000 -0.504095 
0.398438 0.000000 -0.505244 
0.398926 0.000000 -0.506387 
0.399414 0.000000 -0.507526 
0.399902 0.000000 -0.508660 
0.400391 0.000000 -0.509789 
0.400879 0.000000 -0.510914 
0.401367 0.000000 -0.512033 
0.401855 0.000000 -0.513148 
0.402344 0.000000 -0.514258 
0.402832 0.000000 -0.515363 
0.403320 0.000000 -0.516463 
0.403809 0.000000 -0.517559 
0.404297 0.000000 -0.518649 
0.404785 0.000000 -0.519735 
0.405273 0.000000 -0.520816 
0.405762 0.000000 -0.521891 
0.406250 0.000000 -0.522962 
0.406738 0.000000 -0.524028 
0.407227 0.000000 -0.525090 
0.407715 0.000000 -0.526146 
0.408203 0.000000 -0.527197 
0.408691 0.000000 -0.528243 
0.409180 0.000000 -0.529284 
0.409668 0.000000 -0.530321 
0.410156 0.000000 -0.531352 
0.410645 0.000000 -0.532378 
0.411133 0.000000 -0.533400 
0.411621 0.000000 -0.534416 
0.412109 0.000000 -0.535427 
0.412598 0.000000 -0.536433 
0.413086 0.000000 -0.537434 
0.413574 0.000000 -0.538430 
0.414062 0.000000 -0.539421 
0.414551 0.000000 -0.540407 
0.415039 0.000000 -0.541388 
0.415527 0.000000 -0.542364 
0.416016 0.000000 -0.543335 
0.416504 0.000000 -0.544300 
0.416992 0.000000 -0.545261 
0.417480 0.000000 -0.546216 
0.417969 0.000000 -0.547166 
0.418457 0.000000 -0.548111 
0.418945 0.000000 -0.549051 
0.419434 0.000000 -0.549985 
0.419922 0.000000 -0.550915 
0.420410 0.000000 -0.551839 
0.420898 0.000000 -0.552758 
0.421387 0.000000 -0.553672 
0.421875 0.000000 -0.554581 
0.422363 0.000000 -0.555484 
0.422852 0.000000 -0.556383 
0.423340 0.000000 -0.557276 
0.423828 0.000000 -0.558163 
0.424316 0.000000 -0.559046 
0.424805 0.000000 -0.559923 
0.425293 0.000000 -0.560795 
0.425781 0.000000 -0.561662 
0.426270 0.000000 -0.562523 
0.426758 0.000000 -0.563379 
0.427246 0.000000 -0.564230 
0.427734 0.000000 -0.565076 
0.428223 0.000000 -0.565916 
0.428711 0.000000 -0.566751 
0.429199 0.000000 -0.567580 
0.429688 0.000000 -0.568404 
0.430176 0.000000 -0.569223 
0.430664 0.000000 -0.570037 
0.431152 0.000000 -0.570845 
0.431641 0.000000 -0.571648 
0.432129 0.000000 -0.572445 
0.432617 0.000000 -0.573237 
0.433105 0.000000 -0.574023 
0.433594 0.000000 -0.574805 
0.434082 0.000000 -0.575580 
0.434570 0.000000 -0.576351 
0.435059 0.000000 -0.577116 
0.435547 0.000000 -0.577875 
0.436035 0.000000 -0.578629 
0.436523 0.000000 -0.579378 
0.437012 0.000000 -0.580121 
0.437500 0.000000 -0.580859 
0.437988 0.000000 -0.581591 
0.438477 0.000000 -0.582318 
0.438965 0.000000 -0.583039 
0.439453 0.000000 -0.583755 
0.439941 0.000000 -0.584465 
0.440430 0.000000 -0.585170 
0.440918 0.000000 -0.585869 
0.441406 0.000000 -0.586563 
0.441895 0.000000 -0.587251 
0.442383 0.000000 -0.587934 
0.442871 0.000000 -0.588611 
0.443359 0.000000 -0.589282 
0.443848 0.000000 -0.589948 
0.444336 0.000000 -0.590609 
0.444824 0.000000 -0.591264 
0.445312 0.000000 -0.591913 
0.445801 0.000000 -0.592557 
0.446289 0.000000 -0.593195 
0.446777 0.000000 -0.593828 
0.447266 0.000000 -0.594455 
0.447754 0.000000 -0.595077 
0.448242 0.000000 -0.595693 
0.448730 0.000000 -0.596303 
0.449219 0.000000 -0.596908 
0.449707 0.000000 -0.597507 
0.450195 0.000000 -0.598100 
0.450684 0.000000 -0.598688 
0.451172 0.000000 -0.599270 
0.451660 0.000000 -0.599847 
0.452148 0.000000 -0.600417 
0.452637 0.000000 -0.600983 
0.453125 0.000000 -0.601542 
0.453613 0.000000 -0.602096 
0.454102 0.000000 -0.602644 
0.454590 0.000000 -0.603187 
0.455078 0.000000 -0.603724 
0.455566 0.000000 -0.604255 
0.456055 0.000000 -0.604781 
0.456543 0.000000 -0.605300 
0.457031 0.000000 -0.605814 
0.457520 0.000000 -0.606323 
0.458008 0.000000 -0.606826 
0.458496 0.000000 -0.607323 
0.458984 0.000000 -0.607814 
0.459473 0.000000 -0.608300 
0.459961 0.000000 -0.608779 
0.460449 0.000000 -0.609253 
0.460938 0.000000 -0.609722 
0.461426 0.000000 -0.610184 
0.461914 0.000000 -0.610641 
0.462402 0.000000 -0.611093 
0.462891 0.000000 -0.611538 
0.463379 0.000000 -0.611978 
0.463867 0.000000 -0.612411 
0.464355 0.000000 -0.612840 
0.464844 0.000000 -0.613262 
0.465332 0.000000 -0.613679 
0.465820 0.000000 -0.614089 
0.466309 0.000000 -0.614494 
0.466797 0.000000 -0.614894 
0.467285 0.000000 -0.615287 
0.467773 0.000000 -0.615675 
0.468262 0.000000 -0.616057 
0.468750 0.000000 -0.616433 
0.469238 0.000000 -0.616803 
0.469727 0.000000 -0.617167 
0.470215 0.000000 -0.617526 
0.470703 0.000000 -0.617879 
0.471191 0.000000 -0.618226 
0.471680 0.000000 -0.618567 
0.472168 0.000000 -0.618902 
0.472656 0.000000 -0.619232 
0.473145 0.000000 -0.619556 
0.473633 0.000000 -0.619874 
0.474121 0.000000 -0.620186 
0.474609 0.000000 -0.620492 
0.475098 0.000000 -0.620792 
0.475586 0.000000 -0.621087 
0.476074 0.000000 -0.621376 
0.476562 0.000000 -0.621658 
0.477051 0.000000 -0.621935 
0.477539 0.000000 -0.622207 
0.478027 0.000000 -0.622472 
0.478516 0.000000 -0.622731 
0.479004 0.000000 -0.622985 
0.479492 0.000000 -0.623232 
0.479980 0.000000 -0.623474 
0.480469 0.000000 -0.623710 
0.480957 0.000000 -0.623940 
0.481445 0.000000 -0.624165 
0.481934 0.000000 -0.624383 
0.482422 0.000000 -0.624595 
0.482910 0.000000 -0.624802 
0.483398 0.000000 -0.625003 
0.483887 0.000000 -0.625198 
0.484375 0.000000 -0.625386 
0.484863 0.000000 -0.625570 
0.485352 0.000000 -0.625747 
0.485840 0.000000 -0.625918 
0.486328 0.000000 -0.626083 
0.486816 0.000000 -0.626243 
0.487305 0.000000 -0.626396 
0.487793 0.000000 -0.626544 
0.488281 0.000000 -0.626686 
0.488770 0.000000 -0.626822 
0.489258 0.000000 -0.626952 
0.489746 0.000000 -0.627076 
0.490234 0.000000 -0.627194 
0.490723 0.000000 -0.627307 
0.491211 0.000000 -0.627413 
0.491699 0.000000 -0.627513 
0.492188 0.000000 -0.627608 
0.492676 0.000000 -0.627697 
0.493164 0.000000 -0.627779 
0.493652 0.000000 -0.627856 
0.494141 0.000000 -0.627927 
0.494629 0.000000 -0.627992 
0.495117 0.000000 -0.628051 
0.495605 0.000000 -0.628105 
0.496094 0.000000 -0.628152 
0.496582 0.000000 -0.628193 
0.497070 0.000000 -0.628229 
0.497559 0.000000 -0.628258 
0.498047 0.000000 -0.628282 
0.498535 0.000000 -0.628300 
0.499023 0.000000 -0.628312 
0.499512 0.000000 -0.628318 
0.500000 0.000000 -0.628318 
0.500488 0.000000 -0.628312 
0.500977 0.000000 -0.628300 
0.501465 0.000000 -0.628282 
0.501953 0.000000 -0.628258 
0.502441 0.000000 -0.628229 
0.502930 0.000000 -0.628193 
0.503418 0.000000 -0.628152 
0.503906 0.000000 -0.628105 
0.504395 0.000000 -0.628051 
0.504883 0.000000 -0.627992 
0.505371 0.000000 -0.627927 
0.505859 0.000000 -0.627856 
0.506348 0.000000 -0.627779 
0.506836 0.000000 -0.627697 
0.507324 0.000000 -0.627608 
0.507812 0.000000 -0.627513 
0.508301 0.000000 -0.627413 
0.508789 0.000000 -0.627307 
0.509277 0.000000 -0.627194 
0.509766 0.000000 -0.627076 
0.510254 0.000000 -0.626952 
0.510742 0.000000 -0.626822 
0.511230 0.000000 -0.626686 
0.511719 0.000000 -0.626544 
0.512207 0.000000 -0.626396 
0.512695 0.000000 -0.626243 
0.513184 0.000000 -0.626083 
0.513672 0.000000 -0.625918 
0.514160 0.000000 -0.625747 
0.514648 0.000000 -0.625570 
0.515137 0.000000 -0.625386 
0.515625 0.000000 -0.625198 
0.516113 0.000000 -0.625003 
0.516602 0.000000 -0.624802 
0.517090 0.000000 -0.624595 
0.517578 0.000000 -0.624383 
0.518066 0.000000 -0.624165 
0.518555 0.000000 -0.623940 
0.519043 0.000000 -0.623710 
0.519531 0.000000 -0.623474 
0.520020 0.000000 -0.623232 
0.520508 0.000000 -0.622985 
0.520996 0.000000 -0.622731 
0.521484 0.000000 -0.622472 
0.521973 0.000000 -0.622207 
0.522461 0.000000 -0.621935 
0.522949 0.000000 -0.621658 
0.523438 0.000000 -0.621376 
0.523926 0.000000 -0.621087 
0.524414 0.000000 -0.620792 
0.524902 0.000000 -0.620492 
0.525391 0.000000 -0.620186 
0.525879 0.000000 -0.619874 
0.526367 0.000000 -0.619556 
0.526855 0.000000 -0.619232 
0.527344 0.000000 -0.618902 
0.527832 0.000000 -0.618567 
0.528320 0.000000 -0.618226 
0.528809 0.000000 -0.617879 
0.529297 0.000000 -0.617526 
0.529785 0.000000 -0.617167 
0.530273 0.000000 -0.616803 
0.530762 0.000000 -0.616433 
0.531250 0.000000 -0.616057 
0.531738 0.000000 -0.615675 
0.532227 0.000000 -0.615287 
0.532715 0.000000 -0.614894 
0.533203 0.000000 -0.614494 
0.533691 0.000000 -0.614089 
0.534180 0.000000 -0.613679 
0.534668 0.000000 -0.613262 
0.535156 0.000000 -0.612840 
0.535645 0.000000 -0.612411 
0.536133 0.000000 -0.611978 
0.536621 0.000000 -0.611538 
0.537109 0.000000 -0.611093 
0.537598 0.000000 -0.610641 
0.538086 0.000000 -0.610184 
0.538574 0.000000 -0.609722 
0.539062 0.000000 -0.609253 
0.539551 0.000000 -0.608779 
0.540039 0.000000 -0.608300 
0.540527 0.000000 -0.607814 
0.541016 0.000000 -0.607323 
0.541504 0.000000 -0.606826 
0.541992 0.000000 -0.606323 
0.542480 0.000000 -0.605814 
0.542969 0.000000 -0.605300 
0.543457 0.000000 -0.604781 
0.543945 0.000000 -0.604255 
0.544434 0.000000 -0.603724 
0.544922 0.000000 -0.603187 
0.545410 0.000000 -0.602644 
0.545898 0.000000 -0.602096 
0.546387 0.000000 -0.601542 
0.546875 0.000000 -0.600983 
0.547363 0.000000 -0.600417 
0.547852 0.000000 -0.599847 
0.548340 0.000000 -0.599270 
0.548828 0.000000 -0.598688 
0.549316 0.000000 -0.598100 
0.549805 0.000000 -0.597507 
0.550293 0.000000 -0.596908 
0.550781 0.000000 -0.596303 
0.551270 0.000000 -0.595693 
0.551758 0.000000 -0.595077 
0.552246 0.000000 -0.594455 
0.552734 0.000000 -0.593828 
0.553223 0.000000 -0.593195 
0.553711 0.000000 -0.592557 
0.554199 0.000000 -0.591913 
0.554688 0.000000 -0.591264 
0.555176 0.000000 -0.590609 
0.555664 0.000000 -0.589948 
0.556152 0.000000 -0.589282 
0.556641 0.000000 -0.588611 
0.557129 0.000000 -0.587934 
0.557617 0.000000 -0.587251 
0.558105 0.000000 -0.586563 
0.558594 0.000000 -0.585869 
0.559082 0.000000 -0.585170 
0.559570 0.000000 -0.584465 
0.560059 0.000000 -0.583755 
0.560547 0.000000 -0.583039 
0.561035 0.000000 -0.582318 
0.561523 0.000000 -0.581591 
0.562012 0.000000 -0.580859 
0.562500 0.000000 -0.580121 
0.562988 0.000000 -0.579378 
0.563477 0.000000 -0.578629 
0.563965 0.000000 -0.577875 
0.564453 0.000000 -0.577116 
0.564941 0.000000 -0.576351 
0.565430 0.000000 -0.575580 
0.565918 0.000000 -0.574805 
0.566406 0.000000 -0.574023 
0.566895 0.000000 -0.573237 
0.567383 0.000000 -0.572445 
0.567871 0.000000 -0.571648 
0.568359 0.000000 -0.570845 
0.568848 0.000000 -0.570037 
0.569336 0.000000 -0.569223 
0.569824 0.000000 -0.568404 
0.570312 0.000000 -0.567580 
0.570801 0.000000 -0.566751 
0.571289 0.000000 -0.565916 
0.571777 0.000000 -0.565076 
0.572266 0.000000 -0.564230 
0.572754 0.000000 -0.563379 
0.573242 0.000000 -0.562523 
0.573730 0.000000 -0.561662 
0.574219 0.000000 -0.560795 
0.574707 0.000000 -0.559923 
0.575195 0.000000 -0.559046 
0.575684 0.000000 -0.558163 
0.576172 0.000000 -0.557276 
0.576660 0.000000 -0.556383 
0.577148 0.000000 -0.555484 
0.577637 0.000000 -0.554581 
0.578125 0.000000 -0.553672 
0.578613 0.000000 -0.552758 
0.579102 0.000000 -0.551839 
0.579590 0.000000 -0.550915 
0.580078 0.000000 -0.549985 
0.580566 0.000000 -0.549051 
0.581055 0.000000 -0.548111 
0.581543 0.000000 -0.547166 
0.582031 0.000000 -0.546216 
0.582520 0.000000 -0.545261 
0.583008 0.000000 -0.544300 
0.583496 0.000000 -0.543335 
0.583984 0.000000 -0.542364 
0.584473 0.000000 -0.541388 
0.584961 0.000000 -0.540407 
0.585449 0.000000 -0.539421 
0.585938 0.000000 -0.538430 
0.586426 0.000000 -0.537434 
0.586914 0.000000 -0.536433 
0.587402 0.000000 -0.535427 
0.587891 0.000000 -0.534416 
0.588379 0.000000 -0.533400 
0.588867 0.000000 -0.532378 
0.589355 0.000000 -0.531352 
0.589844 0.000000 -0.530321 
0.590332 0.000000 -0.529284 
0.590820 0.000000 -0.528243 
0.591309 0.000000 -0.527197 
0.591797 0.000000 -0.526146 
0.592285 0.000000 -0.525090 
0.592773 0.000000 -0.524028 
0.593262 0.000000 -0.522962 
0.593750 0.000000 -0.521891 
0.594238 0.000000 -0.520816 
0.594727 0.000000 -0.519735 
0.595215 0.000000 -0.518649 
0.595703 0.000000 -0.517559 
0.596191 0.000000 -0.516463 
0.596680 0.000000 -0.515363 
0.597168 0.000000 -0.514258 
0.597656 0.000000 -0.513148 
0.598145 0.000000 -0.512033 
0.598633 0.000000 -0.510914 
0.599121 0.000000 -0.509789 
0.599609 0.000000 -0.508660 
0.600098 0.000000 -0.507526 
0.600586 0.000000 -0.506387 
0.601074 0.000000 -0.505244 
0.601562 0.000000 -0.504095 
0.602051 0.000000 -0.502942 
0.602539 0.000000 -0.501784 
0.603027 0.000000 -0.500622 
0.603516 0.000000 -0.499455 
0.604004 0.000000 -0.498283 
0.604492 0.000000 -0.497106 
0.604980 0.000000 -0.495925 
0.605469 0.000000 -0.494739 
0.605957 0.000000 -0.493548 
0.606445 0.000000 -0.492353 
0.606934 0.000000 -0.491153 
0.607422 0.000000 -0.489949 
0.607910 0.000000 -0.488740 
0.608398 0.000000 -0.487526 
0.608887 0.000000 -0.486307 
0.609375 0.000000 -0.485085 
0.609863 0.000000 -0.483857 
0.610352 0.000000 -0.482625 
0.610840 0.000000 -0.481389 
0.611328 0.000000 -0.480147 
0.611816 0.000000 -0.478902 
0.612305 0.000000 -0.477652 
0.612793 0.000000 -0.476397 
0.613281 0.000000 -0.475138 
0.613770 0.000000 -0.473874 
0.614258 0.000000 -0.472606 
0.614746 0.000000 -0.471334 
0.615234 0.000000 -0.470057 
0.615723 0.000000 -0.468776 
0.616211 0.000000 -0.467490 
0.616699 0.000000 -0.466200 
0.617188 0.000000 -0.464905 
0.617676 0.000000 -0.463606 
0.618164 0.000000 -0.462303 
0.618652 0.000000 -0.460996 
0.619141 0.000000 -0.459684 
0.619629 0.000000 -0.458367 
0.620117 0.000000 -0.457047 
0.620605 0.000000 -0.455722 
0.621094 0.000000 -0.454393 
0.621582 0.000000 -0.453059 
0.622070 0.000000 -0.451721 
0.622559 0.000000 -0.450379 
0.623047 0.000000 -0.449033 
0.623535 0.000000 -0.447683 
0.624023 0.000000 -0.446328 
0.624512 0.000000 -0.444969 
0.625000 0.000000 -0.443606 
0.625488 0.000000 -0.442239 
0.625977 0.000000 -0.440867 
0.626465 0.000000 -0.439492 
0.626953 0.000000 -0.438112 
0.627441 0.000000 -0.436728 
0.627930 0.000000 -0.435340 
0.628418 0.000000 -0.433948 
0.628906 0.000000 -0.432552 
0.629395 0.000000 -0.431152 
0.629883 0.000000 -0.429748 
0.630371 0.000000 -0.428340 
0.630859 0.000000 -0.426927 
0.631348 0.000000 -0.425511 
0.631836 0.000000 -0.424091 
0.632324 0.000000 -0.422666 
0.632812 0.000000 -0.421238 
0.633301 0.000000 -0.419806 
0.633789 0.000000 -0.418370 
0.634277 0.000000 -0.416929 
0.634766 0.000000 -0.415485 
0.635254 0.000000 -0.414037 
0.635742 0.000000 -0.412586 
0.636230 0.000000 -0.411130 
0.636719 0.000000 -0.409670 
0.637207 0.000000 -0.408207 
0.637695 0.000000 -0.406739 
0.638184 0.000000 -0.405268 
0.638672 0.000000 -0.403793 
0.639160 0.000000 -0.402314 
0.639648 0.000000 -0.400832 
0.640137 0.000000 -0.399345 
0.640625 0.000000 -0.397855 
0.641113 0.000000 -0.396362 
0.641602 0.000000 -0.394864 
0.642090 0.000000 -0.393363 
0.642578 0.000000 -0.391858 
0.643066 0.000000 -0.390349 
0.643555 0.000000 -0.388837 
0.644043 0.000000 -0.387321 
0.644531 0.000000 -0.385801 
0.645020 0.000000 -0.384278 
0.645508 0.000000 -0.382751 
0.645996 0.000000 -0.381220 
0.646484 0.000000 -0.379686 
0.646973 0.000000 -0.378148 
0.647461 0.000000 -0.376607 
0.647949 0.000000 -0.375062 
0.648438 0.000000 -0.373514 
0.648926 0.000000 -0.371962 
0.649414 0.000000 -0.370407 
0.649902 0.000000 -0.368848 
0.650391 0.000000 -0.367286 
0.650879 0.000000 -0.365720 
0.651367 0.000000 -0.364151 
0.651855 0.000000 -0.362578 
0.652344 0.000000 -0.361002 
0.652832 0.000000 -0.359423 
0.653320 0.000000 -0.357840 
0.653809 0.000000 -0.356254 
0.654297 0.000000 -0.354664 
0.654785 0.000000 -0.353072 
0.655273 0.000000 -0.351475 
0.655762 0.000000 -0.349876 
0.656250 0.000000 -0.348273 
0.656738 0.000000 -0.346667 
0.657227 0.000000 -0.345058 
0.657715 0.000000 -0.343445 
0.658203 0.000000 -0.341829 
0.658691 0.000000 -0.340210 
0.659180 0.000000 -0.338588 
0.659668 0.000000 -0.336963 
0.660156 0.000000 -0.335334 
0.660645 0.000000 -0.333702 
0.661133 0.000000 -0.332067 
0.661621 0.000000 -0.330429 
0.662109 0.000000 -0.328788 
0.662598 0.000000 -0.327144 
0.663086 0.000000 -0.325497 
0.663574 0.000000 -0.323846 
0.664062 0.000000 -0.322193 
0.664551 0.000000 -0.320537 
0.665039 0.000000 -0.318877 
0.665527 0.000000 -0.317215 
0.666016 0.000000 -0.315549 
0.666504 0.000000 -0.313881 
0.666992 0.000000 -0.312210 
0.667480 0.000000 -0.310535 
0.667969 0.000000 -0.308858 
0.668457 0.000000 -0.307178 
0.668945 0.000000 -0.305495 
0.669434 0.000000 -0.303809 
0.669922 0.000000 -0.302120 
0.670410 0.000000 -0.300429 
0.670898 0.000000 -0.298734 
0.671387 0.000000 -0.297037 
0.671875 0.000000 -0.295337 
0.672363 0.000000 -0.293634 
0.672852 0.000000 -0.291928 
0.673340 0.000000 -0.290220 
0.673828 0.000000 -0.288509 
0.674316 0.000000 -0.286795 
0.674805 0.000000 -0.285079 
0.675293 0.000000 -0.283360 
0.675781 0.000000 -0.281638 
0.676270 0.000000 -0.279913 
0.676758 0.000000 -0.278186 
0.677246 0.000000 -0.276456 
0.677734 0.000000 -0.274724 
0.678223 0.000000 -0.272989 
0.678711 0.000000 -0.271252 
0.679199 0.000000 -0.269512 
0.679688 0.000000 -0.267769 
0.680176 0.000000 -0.266024 
0.680664 0.000000 -0.264276 
0.681152 0.000000 -0.262526 
0.681641 0.000000 -0.260774 
0.682129 0.000000 -0.259019 
0.682617 0.000000 -0.257261 
0.683105 0.000000 -0.255501 
0.683594 0.000000 -0.253739 
0.684082 0.000000 -0.251974 
0.684570 0.000000 -0.250207 
0.685059 0.000000 -0.248438 
0.685547 0.000000 -0.246666 
0.686035 0.000000 -0.244892 
0.686523 0.000000 -0.243116 
0.687012 0.000000 -0.241337 
0.687500 0.000000 -0.239556 
0.687988 0.000000 -0.237773 
0.688477 0.000000 -0.235988 
0.688965 0.000000 -0.234200 
0.689453 0.000000 -0.232410 
0.689941 0.000000 -0.230618 
0.690430 0.000000 -0.228824 
0.690918 0.000000 -0.227028 
0.691406 0.000000 -0.225229 
0.691895 0.000000 -0.223429 
0.692383 0.000000 -0.221626 
0.692871 0.000000 -0.219821 
0.693359 0.000000 -0.218014 
0.693848 0.000000 -0.216205 
0.694336 0.000000 -0.214394 
0.694824 0.000000 -0.212581 
0.695312 0.000000 -0.210766 
0.695801 0.000000 -0.208949 
0.696289 0.000000 -0.207130 
0.696777 0.000000 -0.205310 
0.697266 0.000000 -0.203487 
0.697754 0.000000 -0.201662 
0.698242 0.000000 -0.199835 
0.698730 0.000000 -0.198007 
0.699219 0.000000 -0.196177 
0.699707 0.000000 -0.194344 
0.700195 0.000000 -0.192510 
0.700684 0.000000 -0.190674 
0.701172 0.000000 -0.188837 
0.701660 0.000000 -0.186997 
0.702148 0.000000 -0.185156 
0.702637 0.000000 -0.183313 
0.703125 0.000000 -0.181469 
0.703613 0.000000 -0.179622 
0.704102 0.000000 -0.177774 
0.704590 0.000000 -0.175924 
0.705078 0.000000 -0.174073 
0.705566 0.000000 -0.172220 
0.706055 0.000000 -0.170365 
0.706543 0.000000 -0.168509 
0.707031 0.000000 -0.166651 
0.707520 0.000000 -0.164792 
0.708008 0.000000 -0.162931 
0.708496 0.000000 -0.161069 
0.708984 0.000000 -0.159205 
0.709473 0.000000 -0.157339 
0.709961 0.000000 -0.155472 
0.710449 0.000000 -0.153604 
0.710938 0.000000 -0.151734 
0.711426 0.000000 -0.149862 
0.711914 0.000000 -0.147990 
0.712402 0.000000 -0.146116 
0.712891 0.000000 -0.144240 
0.713379 0.000000 -0.142363 
0.713867 0.000000 -0.140485 
0.714355 0.000000 -0.138606 
0.714844 0.000000 -0.136725 
0.715332 0.000000 -0.134843 
0.715820 0.000000 -0.132959 
0.716309 0.000000 -0.131075 
0.716797 0.000000 -0.129189 
0.717285 0.000000 -0.127302 
0.717773 0.000000 -0.125413 
0.718262 0.000000 -0.123524 
0.718750 0.000000 -0.121633 
0.719238 0.000000 -0.119742 
0.719727 0.000000 -0.117849 
0.720215 0.000000 -0.115955 
0.720703 0.000000 -0.114060 
0.721191 0.000000 -0.112163 
0.721680 0.000000 -0.110266 
0.722168 0.000000 -0.108368 
0.722656 0.000000 -0.106469 
0.723145 0.000000 -0.104568 
0.723633 0.000000 -0.102667 
0.724121 0.000000 -0.100765 
0.724609 0.000000 -0.098862 
0.725098 0.000000 -0.096958 
0.725586 0.000000 -0.095053 
0.726074 0.000000 -0.093147 
0.726562 0.000000 -0.091240 
0.727051 0.000000 -0.089332 
0.727539 0.000000 -0.087424 
0.728027 0.000000 -0.085514 
0.728516 0.000000 -0.083604 
0.729004 0.000000 -0.081693 
0.729492 0.000000 -0.079782 
0.729980 0.000000 -0.077869 
0.730469 0.000000 -0.075956 
0.730957 0.000000 -0.074042 
0.731445 0.000000 -0.072128 
0.731934 0.000000 -0.070213 
0.732422 0.000000 -0.068297 
0.732910 0.000000 -0.066380 
0.733398 0.000000 -0.064463 
0.733887 0.000000 -0.062545 
0.734375 0.000000 -0.060627 
0.734863 0.000000 -0.058708 
0.735352 0.000000 -0.056788 
0.735840 0.000000 -0.054868 
0.736328 0.000000 -0.052948 
0.736816 0.000000 -0.051027 
0.737305 0.000000 -0.049105 
0.737793 0.000000 -0.047183 
0.738281 0.000000 -0.045261 
0.738770 0.000000 -0.043338 
0.739258 0.000000 -0.041415 
0.739746 0.000000 -0.039491 
0.740234 0.000000 -0.037567 
0.740723 0.000000 -0.035642 
0.741211 0.000000 -0.033718 
0.741699 0.000000 -0.031793 
0.742188 0.000000 -0.029867 
0.742676 0.000000 -0.027942 
0.743164 0.000000 -0.026016 
0.743652 0.000000 -0.024090 
0.744141 0.000000 -0.022163 
0.744629 0.000000 -0.020237 
0.745117 0.000000 -0.018310 
0.745605 0.000000 -0.016383 
0.746094 0.000000 -0.014456 
0.746582 0.000000 -0.012529 
0.747070 0.000000 -0.010602 
0.747559 0.000000 -0.008674 
0.748047 0.000000 -0.006747 
0.748535 0.000000 -0.004819 
0.749023 0.000000 -0.002891 
0.749512 0.000000 -0.000964 
0.750000 0.000000 0.000964 
0.750488 0.000000 0.002891 
0.750977 0.000000 0.004819 
0.751465 0.000000 0.006747 
0.751953 0.000000 0.008674 
0.752441 0.000000 0.010602 
0.752930 0.000000 0.012529 
0.753418 0.000000 0.014456 
0.753906 0.000000 0.016383 
0.754395 0.000000 0.018310 
0.754883 0.000000 0.020237 
0.755371 0.000000 0.022163 
0.755859 0.000000 0.024090 
0.756348 0.000000 0.026016 
0.756836 0.000000 0.027942 
0.757324 0.000000 0.029867 
0.757812 0.000000 0.031793 
0.758301 0.000000 0.033718 
0.758789 0.000000 0.035642 
0.759277 0.000000 0.037567 
0.759766 0.000000 0.039491 
0.760254 0.000000 0.041415 
0.760742 0.000000 0.043338 
0.761230 0.000000 0.045261 
0.761719 0.000000 0.047183 
0.762207 0.000000 0.049105 
0.762695 0.000000 0.051027 
0.763184 0.000000 0.052948 
0.763672 0.000000 0.054868 
0.764160 0.000000 0.056788 
0.764648 0.000000 0.058708 
0.765137 0.000000 0.060627 
0.765625 0.000000 0.062545 
0.766113 0.000000 0.064463 
0.766602 0.000000 0.066380 
0.767090 0.000000 0.068297 
0.767578 0.000000 0.070213 
0.768066 0.000000 0.072128 
0.768555 0.000000 0.074042 
0.769043 0.000000 0.075956 
0.769531 0.000000 0.077869 
0.770020 0.000000 0.079782 
0.770508 0.000000 0.081693 
0.770996 0.000000 0.083604 
0.771484 0.000000 0.085514 
0.771973 0.000000 0.087424 
0.772461 0.000000 0.089332 
0.772949 0.000000 0.091240 
0.773438 0.000000 0.093147 
0.773926 0.000000 0.095053 
0.774414 0.000000 0.096958 
0.774902 0.000000 0.098862 
0.775391 0.000000 0.100765 
0.775879 0.000000 0.102667 
0.776367 0.000000 0.104568 
0.776855 0.000000 0.106469 
0.777344 0.000000 0.108368 
0.777832 0.000000 0.110266 
0.778320 0.000000 0.112163 
0.778809 0.000000 0.114060 
0.779297 0.000000 0.115955 
0.779785 0.000000 0.117849 
0.780273 0.000000 0.119742 
0.780762 0.000000 0.121633 
0.781250 0.000000 0.123524 
0.781738 0.000000 0.125413 
0.782227 0.000000 0.127302 
0.782715 0.000000 0.129189 
0.783203 0.000000 0.131075 
0.783691 0.000000 0.132959 
0.784180 0.000000 0.134843 
0.784668 0.000000 0.136725 
0.785156 0.000000 0.138606 
0.785645 0.000000 0.140485 
0.786133 0.000000 0.142363 
0.786621 0.000000 0.144240 
0.787109 0.000000 0.146116 
0.787598 0.000000 0.147990 
0.788086 0.000000 0.149862 
0.788574 0.000000 0.151734 
0.789062 0.000000 0.153604 
0.789551 0.000000 0.155472 
0.790039 0.000000 0.157339 
0.790527 0.000000 0.159205 
0.791016 0.000000 0.161069 
0.791504 0.000000 0.162931 
0.791992 0.000000 0.164792 
0.792480 0.000000 0.166651 
0.792969 0.000000 0.168509 
0.793457 0.000000 0.170365 
0.793945 0.000000 0.172220 
0.794434 0.000000 0.174073 
0.794922 0.000000 0.175924 
0.795410 0.000000 0.177774 
0.795898 0.000000 0.179622 
0.796387 0.000000 0.181469 
0.796875 0.000000 0.183313 
0.797363 0.000000 0.185156 
0.797852 0.000000 0.186997 
0.798340 0.000000 0.188837 
0.798828 0.000000 0.190674 
0.799316 0.000000 0.192510 
0.799805 0.000000 0.194344 
0.800293 0.000000 0.196177 
0.800781 0.000000 0.198007 
0.801270 0.000000 0.199835 
0.801758 0.000000 0.201662 
0.802246 0.000000 0.203487 
0.802734 0.000000 0.205310 
0.803223 0.000000 0.207130 
0.803711 0.000000 0.208949 
0.804199 0.000000 0.210766 
0.804688 0.000000 0.212581 
0.805176 0.000000 0.214394 
0.805664 0.000000 0.216205 
0.806152 0.000000 0.218014 
0.806641 0.000000 0.219821 
0.807129 0.000000 0.221626 
0.807617 0.000000 0.223429 
0.808105 0.000000 0.225229 
0.808594 0.000000 0.227028 
0.809082 0.000000 0.228824 
0.809570 0.000000 0.230618 
0.810059 0.000000 0.232410 
0.810547 0.000000 0.234200 
0.811035 0.000000 0.235988 
0.811523 0.000000 0.237773 
0.812012 0.000000 0.239556 
0.812500 0.000000 0.241337 
0.812988 0.000000 0.243116 
0.813477 0.000000 0.244892 
0.813965 0.000000 0.246666 
0.814453 0.000000 0.248438 
0.814941 0.000000 0.250207 
0.815430 0.000000 0.251974 
0.815918 0.000000 0.253739 
0.816406 0.000000 0.255501 
0.816895 0.000000 0.257261 
0.817383 0.000000 0.259019 
0.817871 0.000000 0.260774 
0.818359 0.000000 0.262526 
0.818848 0.000000 0.264276 
0.819336 0.000000 0.266024 
0.819824 0.000000 0.267769 
0.820312 0.000000 0.269512 
0.820801 0.000000 0.271252 
0.821289 0.000000 0.272989 
0.821777 0.000000 0.274724 
0.822266 0.000000 0.276456 
0.822754 0.000000 0.278186 
0.823242 0.000000 0.279913 
0.823730 0.000000 0.281638 
0.824219 0.000000 0.283360 
0.824707 0.000000 0.285079 
0.825195 0.000000 0.286795 
0.825684 0.000000 0.288509 
0.826172 0.000000 0.290220 
0.826660 0.000000 0.291928 
0.827148 0.000000 0.293634 
0.827637 0.000000 0.295337 
0.828125 0.000000 0.297037 
0.828613 0.000000 0.298734 
0.829102 0.000000 0.300429 
0.829590 0.000000 0.302120 
0.830078 0.000000 0.303809 
0.830566 0.000000 0.305495 
0.831055 0.000000 0.307178 
0.831543 0.000000 0.308858 
0.832031 0.000000 0.310535 
0.832520 0.000000 0.312210 
0.833008 0.000000 0.313881 
0.833496 0.000000 0.315549 
0.833984 0.000000 0.317215 
0.834473 0.000000 0.318877 
0.834961 0.000000 0.320537 
0.835449 0.000000 0.322193 
0.835938 0.000000 0.323846 
0.836426 0.000000 0.325497 
0.836914 0.000000 0.327144 
0.837402 0.000000 0.328788 
0.837891 0.000000 0.330429 
0.838379 0.000000 0.332067 
0.838867 0.000000 0.333702 
0.839355 0.000000 0.335334 
0.839844 0.000000 0.336963 
0.840332 0.000000 0.338588 
0.840820 0.000000 0.340210 
0.841309 0.000000 0.341829 
0.841797 0.000000 0.343445 
0.842285 0.000000 0.345058 
0.842773 0.000000 0.346667 
0.843262 0.000000 0.348273 
0.843750 0.000000 0.349876 
0.844238 0.000000 0.351475 
0.844727 0.000000 0.353072 
0.845215 0.000000 0.354664 
0.845703 0.000000 0.356254 
0.846191 0.000000 0.357840 
0.846680 0.000000 0.359423 
0.847168 0.000000 0.361002 
0.847656 0.000000 0.362578 
0.848145 0.000000 0.364151 
0.848633 0.000000 0.365720 
0.849121 0.000000 0.367286 
0.849609 0.000000 0.368848 
0.850098 0.000000 0.370407 
0.850586 0.000000 0.371962 
0.851074 0.000000 0.373514 
0.851562 0.000000 0.375062 
0.852051 0.000000 0.376607 
0.852539 0.000000 0.378148 
0.853027 0.000000 0.379686 
0.853516 0.000000 0.381220 
0.854004 0.000000 0.382751 
0.854492 0.000000 0.384278 
0.854980 0.000000 0.385801 
0.855469 0.000000 0.387321 
0.855957 0.000000 0.388837 
0.856445 0.000000 0.390349 
0.856934 0.000000 0.391858 
0.857422 0.000000 0.393363 
0.857910 0.000000 0.394864 
0.858398 0.000000 0.396362 
0.858887 0.000000 0.397855 
0.859375 0.000000 0.399345 
0.859863 0.000000 0.400832 
0.860352 0.000000 0.402314 
0.860840 0.000000 0.403793 
0.861328 0.000000 0.405268 
0.861816 0.000000 0.406739 
0.862305 0.000000 0.408207 
0.862793 0.000000 0.409670 
0.863281 0.000000 0.411130 
0.863770 0.000000 0.412586 
0.864258 0.000000 0.414037 
0.864746 0.000000 0.415485 
0.865234 0.000000 0.416929 
0.865723 0.000000 0.418370 
0.866211 0.000000 0.419806 
0.866699 0.000000 0.421238 
0.867188 0.000000 0.422666 
0.867676 0.000000 0.424091 
0.868164 0.000000 0.425511 
0.868652 0.000000 0.426927 
0.869141 0.000000 0.428340 
0.869629 0.000000 0.429748 
0.870117 0.000000 0.431152 
0.870605 0.000000 0.432552 
0.871094 0.000000 0.433948 
0.871582 0.000000 0.435340 
0.872070 0.000000 0.436728 
0.872559 0.000000 0.438112 
0.873047 0.000000 0.439492 
0.873535 0.000000 0.440867 
0.874023 0.000000 0.442239 
0.874512 0.000000 0.443606 
0.875000 0.000000 0.444969 
0.875488 0.000000 0.446328 
0.875977 0.000000 0.447683 
0.876465 0.000000 0.449033 
0.876953 0.000000 0.450379 
0.877441 0.000000 0.451721 
0.877930 0.000000 0.453059 
0.878418 0.000000 0.454393 
0.878906 0.000000 0.455722 
0.879395 0.000000 0.457047 
0.879883 0.000000 0.458367 
0.880371 0.000000 0.459684 
0.880859 0.000000 0.460996 
0.881348 0.000000 0.462303 
0.881836 0.000000 0.463606 
0.882324 0.000000 0.464905 
0.882812 0.000000 0.466200 
0.883301 0.000000 0.467490 
0.883789 0.000000 0.468776 
0.884277 0.000000 0.470057 
0.884766 0.000000 0.471334 
0.885254 0.000000 0.472606 
0.885742 0.000000 0.473874 
0.886230 0.000000 0.475138 
0.886719 0.000000 0.476397 
0.887207 0.000000 0.477652 
0.887695 0.000000 0.478902 
0.888184 0.000000 0.480147 
0.888672 0.000000 0.481389 
0.889160 0.000000 0.482625 
0.889648 0.000000 0.483857 
0.890137 0.000000 0.485085 
0.890625 0.000000 0.486307 
0.891113 0.000000 0.487526 
0.891602 0.000000 0.488740 
0.892090 0.000000 0.489949 
0.892578 0.000000 0.491153 
0.893066 0.000000 0.492353 
0.893555 0.000000 0.493548 
0.894043 0.000000 0.494739 
0.894531 0.000000 0.495925 
0.895020 0.000000 0.497106 
0.895508 0.000000 0.498283 
0.895996 0.000000 0.499455 
0.896484 0.000000 0.500622 
0.896973 0.000000 0.501784 
0.897461 0.000000 0.502942 
0.897949 0.000000 0.504095 
0.898438 0.000000 0.505244 
0.898926 0.000000 0.506387 
0.899414 0.000000 0.507526 
0.899902 0.000000 0.508660 
0.900391 0.000000 0.509789 
0.900879 0.000000 0.510914 
0.901367 0.000000 0.512033 
0.901855 0.000000 0.513148 
0.902344 0.000000 0.514258 
0.902832 0.000000 0.515363 
0.903320 0.000000 0.516463 
0.903809 0.000000 0.517559 
0.904297 0.000000 0.518649 
0.904785 0.000000 0.519735 
0.905273 0.000000 0.520816 
0.905762 0.000000 0.521891 
0.906250 0.000000 0.522962 
0.906738 0.000000 0.524028 
0.907227 0.000000 0.525090 
0.907715 0.000000 0.526146 
0.908203 0.000000 0.527197 
0.908691 0.000000 0.528243 
0.909180 0.000000 0.529284 
0.909668 0.000000 0.530321 
0.910156 0.000000 0.531352 
0.910645 0.000000 0.532378 
0.911133 0.000000 0.533400 
0.911621 0.000000 0.534416 
0.912109 0.000000 0.535427 
0.912598 0.000000 0.536433 
0.913086 0.000000 0.537434 
0.913574 0.000000 0.538430 
0.914062 0.000000 0.539421 
0.914551 0.000000 0.540407 
0.915039 0.000000 0.541388 
0.915527 0.000000 0.542364 
0.916016 0.000000 0.543335 
0.916504 0.000000 0.544300 
0.916992 0.000000 0.545261 
0.917480 0.000000 0.546216 
0.917969 0.000000 0.547166 
0.918457 0.000000 0.548111 
0.918945 0.000000 0.549051 
0.919434 0.000000 0.549985 
0.919922 0.000000 0.550915 
0.920410 0.000000 0.551839 
0.920898 0.000000 0.552758 
0.921387 0.000000 0.553672 
0.921875 0.000000 0.554581 
0.922363 0.000000 0.555484 
0.922852 0.000000 0.556383 
0.923340 0.000000 0.557276 
0.923828 0.000000 0.558163 
0.924316 0.000000 0.559046 
0.924805 0.000000 0.559923 
0.925293 0.000000 0.560795 
0.925781 0.000000 0.561662 
0.926270 0.000000 0.562523 
0.926758 0.000000 0.563379 
0.927246 0.000000 0.564230 
0.927734 0.000000 0.565076 
0.928223 0.000000 0.565916 
0.928711 0.000000 0.566751 
0.929199 0.000000 0.567580 
0.929688 0.000000 0.568404 
0.930176 0.000000 0.569223 
0.930664 0.000000 0.570037 
0.931152 0.000000 0.570845 
0.931641 0.000000 0.571648 
0.932129 0.000000 0.572445 
0.932617 0.000000 0.573237 
0.933105 0.000000 0.574023 
0.933594 0.000000 0.574805 
0.934082 0.000000 0.575580 
0.934570 0.000000 0.576351 
0.935059 0.000000 0.577116 
0.935547 0.000000 0.577875 
0.936035 0.000000 0.578629 
0.936523 0.000000 0.579378 
0.937012 0.000000 0.580121 
0.937500 0.000000 0.580859 
0.937988 0.000000 0.581591 
0.938477 0.000000 0.582318 
0.938965 0.000000 0.583039 
0.939453 0.000000 0.583755 
0.939941 0.000000 0.584465 
0.940430 0.000000 0.585170 
0.940918 0.000000 0.585869 
0.941406 0.000000 0.586563 
0.941895 0.000000 0.587251 
0.942383 0.000000 0.587934 
0.942871 0.000000 0.588611 
0.943359 0.000000 0.589282 
0.943848 0.000000 0.589948 
0.944336 0.000000 0.590609 
0.944824 0.000000 0.591264 
0.945312 0.000000 0.591913 
0.945801 0.000000 0.592557 
0.946289 0.000000 0.593195 
0.946777 0.000000 0.593828 
0.947266 0.000000 0.594455 
0.947754 0.000000 0.595077 
0.948242 0.000000 0.595693 
0.948730 0.000000 0.596303 
0.949219 0.000000 0.596908 
0.949707 0.000000 0.597507 
0.950195 0.000000 0.598100 
0.950684 0.000000 0.598688 
0.951172 0.000000 0.599270 
0.951660 0.000000 0.599847 
0.952148 0.000000 0.600417 
0.952637 0.000000 0.600983 
0.953125 0.000000 0.601542 
0.953613 0.000000 0.602096 
0.954102 0.000000 0.602644 
0.954590 0.000000 0.603187 
0.955078 0.000000 0.603724 
0.955566 0.000000 0.604255 
0.956055 0.000000 0.604781 
0.956543 0.000000 0.605300 
0.957031 0.000000 0.605814 
0.957520 0.000000 0.606323 
0.958008 0.000000 0.606826 
0.958496 0.000000 0.607323 
0.958984 0.000000 0.607814 
0.959473 0.000000 0.608300 
0.959961 0.000000 0.608779 
0.960449 0.000000 0.609253 
0.960938 0.000000 0.609722 
0.961426 0.000000 0.610184 
0.961914 0.000000 0.610641 
0.962402 0.000000 0.611093 
0.962891 0.000000 0.611538 
0.963379 0.000000 0.611978 
0.963867 0.000000 0.612411 
0.964355 0.000000 0.612840 
0.964844 0.000000 0.613262 
0.965332 0.000000 0.613679 
0.965820 0.000000 0.614089 
0.966309 0.000000 0.614494 
0.966797 0.000000 0.614894 
0.967285 0.000000 0.615287 
0.967773 0.000000 0.615675 
0.968262 0.000000 0.616057 
0.968750 0.000000 0.616433 
0.969238 0.000000 0.616803 
0.969727 0.000000 0.617167 
0.970215 0.000000 0.617526 
0.970703 0.000000 0.617879 
0.971191 0.000000 0.618226 
0.971680 0.000000 0.618567 
0.972168 0.000000 0.618902 
0.972656 0.000000 0.619232 
0.973145 0.000000 0.619556 
0.973633 0.000000 0.619874 
0.974121 0.000000 0.620186 
0.974609 0.000000 0.620492 
0.975098 0.000000 0.620792 
0.975586 0.000000 0.621087 
0.976074 0.000000 0.621376 
0.976562 0.000000 0.621658 
0.977051 0.000000 0.621935 
0.977539 0.000000 0.622207 
0.978027 0.000000 0.622472 
0.978516 0.000000 0.622731 
0.979004 0.000000 0.622985 
0.979492 0.000000 0.623232 
0.979980 0.000000 0.623474 
0.980469 0.000000 0.623710 
0.980957 0.000000 0.623940 
0.981445 0.000000 0.624165 
0.981934 0.000000 0.624383 
0.982422 0.000000 0.624595 
0.982910 0.000000 0.624802 
0.983398 0.000000 0.625003 
0.983887 0.000000 0.625198 
0.984375 0.000000 0.625386 
0.984863 0.000000 0.625570 
0.985352 0.000000 0.625747 
0.985840 0.000000 0.625918 
0.986328 0.000000 0.626083 
0.986816 0.000000 0.626243 
0.987305 0.000000 0.626396 
0.987793 0.000000 0.626544 
0.988281 0.000000 0.626686 
0.988770 0.000000 0.626822 
0.989258 0.000000 0.626952 
0.989746 0.000000 0.627076 
0.990234 0.000000 0.627194 
0.990723 0.000000 0.627307 
0.991211 0.000000 0.627413 
0.991699 0.000000 0.627513 
0.992188 0.000000 0.627608 
0.992676 0.000000 0.627697 
0.993164 0.000000 0.627779 
0.993652 0.000000 0.627856 
0.994141 0.000000 0.627927 
0.994629 0.000000 0.627992 
0.995117 0.000000 0.628051 
0.995605 0.000000 0.628105 
0.996094 0.000000 0.628152 
0.996582 0.000000 0.628193 
0.997070 0.000000 0.628229 
0.997559 0.000000 0.628258 
0.998047 0.000000 0.628282 
0.998535 0.000000 0.628300 
0.999023 0.000000 0.628312 
0.999512 0.000000 0.628318 


==> data/BUderSineA10K2048M80kstep10.dat <==
0.000000 2.018510 0.259100 
0.000488 2.018510 0.259032 
0.000977 2.018510 0.258964 
0.001465 2.018510 0.258894 
0.001953 2.018510 0.258824 
0.002441 2.018510 0.258753 
0.002930 2.018510 0.258681 
0.003418 2.018510 0.258609 
0.003906 2.018510 0.258535 
0.004395 2.018510 0.258461 
0.004883 2.018510 0.258386 
0.005371 2.018510 0.258310 
0.005859 2.018510 0.258233 
0.006348 2.018510 0.258155 
0.006836 2.018510 0.258076 
0.007324 2.018510 0.257997 
0.007812 2.018510 0.257916 
0.008301 2.018510 0.257835 
0.008789 2.018510 0.257753 
0.009277 2.018510 0.257669 
0.009766 2.018510 0.257586 
0.010254 2.018510 0.257501 
0.010742 2.018510 0.257415 
0.011230 2.018510 0.257328 
0.011719 2.018510 0.257241 
0.012207 2.018510 0.257152 
0.012695 2.018510 0.257063 
0.013184 2.018510 0.256973 
0.013672 2.018510 0.256881 
0.014160 2.018510 0.256789 
0.014648 2.018510 0.256696 
0.015137 2.018510 0.256602 
0.015625 2.018510 0.256508 
0.016113 2.018510 0.256412 
0.016602 2.018510 0.256315 
0.017090 2.018510 0.256218 
0.017578 2.018510 0.256119 
0.018066 2.018510 0.256020 
0.018555 2.018510 0.255919 
0.019043 2.018510 0.255818 
0.019531 2.018510 0.255715 
0.020020 2.018510 0.255612 
0.020508 2.018510 0.255508 
0.020996 2.018510 0.255403 
0.021484 2.018510 0.255297 
0.021973 2.018510 0.255190 
0.022461 2.018510 0.255081 
0.022949 2.018510 0.254972 
0.023438 2.018510 0.254862 
0.023926 2.018510 0.254751 
0.024414 2.018510 0.254639 
0.024902 2.018510 0.254527 
0.025391 2.018510 0.254413 
0.025879 2.018510 0.254298 
0.026367 2.018510 0.254182 
0.026855 2.018510 0.254065 
0.027344 2.018510 0.253947 
0.027832 2.018510 0.253828 
0.028320 2.018510 0.253708 
0.028809 2.018510 0.253587 
0.029297 2.018510 0.253465 
0.029785 2.018510 0.253342 
0.030273 2.018510 0.253218 
0.030762 2.018510 0.253093 
0.031250 2.018510 0.252967 
0.031738 2.018510 0.252840 
0.032227 2.018510 0.252712 
0.032715 2.018510 0.252583 
0.033203 2.018510 0.252453 
0.033691 2.018510 0.252322 
0.034180 2.018510 0.252190 
0.034668 2.018510 0.252056 
0.035156 2.018510 0.251922 
0.035645 2.018510 0.251786 
0.036133 2.018510 0.251650 
0.036621 2.018510 0.251512 
0.037109 2.018510 0.251374 
0.037598 2.018510 0.251234 
0.038086 2.018510 0.251093 
0.038574 2.018510 0.250951 
0.039062 2.018510 0.250808 
0.039551 2.018510 0.250664 
0.040039 2.018510 0.250519 
0.040527 2.018510 0.250373 
0.041016 2.018510 0.250226 
0.041504 2.018510 0.250077 
0.041992 2.018510 0.249928 
0.042480 2.018510 0.249777 
0.042969 2.018510 0.249625 
0.043457 2.018510 0.249472 
0.043945 2.018510 0.249318 
0.044434 2.018510 0.249163 
0.044922 2.018510 0.249006 
0.045410 2.018510 0.248849 
0.045898 2.018510 0.248690 
0.046387 2.018510 0.248531 
0.046875 2.018510 0.248370 
0.047363 2.018510 0.248207 
0.047852 2.018510 0.248044 
0.048340 2.018510 0.247880 
0.048828 2.018510 0.247714 
0.049316 2.018510 0.247547 
0.049805 2.018510 0.247379 
0.050293 2.018510 0.247210 
0.050781 2.018510 0.247040 
0.051270 2.018510 0.246868 
0.051758 2.018510 0.246696 
0.052246 2.018510 0.246522 
0.052734 2.018510 0.246346 
0.053223 2.018510 0.246170 
0.053711 2.018510 0.245992 
0.054199 2.018510 0.245814 
0.054688 2.018510 0.245634 
0.055176 2.018510 0.245452 
0.055664 2.018510 0.245270 
0.056152 2.018510 0.245086 
0.056641 2.018510 0.244901 
0.057129 2.018510 0.244715 
0.057617 2.018510 0.244527 
0.058105 2.018510 0.244338 
0.058594 2.018510 0.244148 
0.059082 2.018510 0.243957 
0.059570 2.018510 0.243764 
0.060059 2.018510 0.243570 
0.060547 2.018510 0.243375 
0.061035 2.018510 0.243179 
0.061523 2.018510 0.242981 
0.062012 2.018510 0.242782 
0.062500 2.018510 0.242581 
0.062988 2.018510 0.242379 
0.063477 2.018510 0.242176 
0.063965 2.018510 0.241972 
0.064453 2.018510 0.241766 
0.064941 2.018510 0.241559 
0.065430 2.018510 0.241351 
0.065918 2.018510 0.241141 
0.066406 2.018510 0.240930 
0.066895 2.018510 0.240717 
0.067383 2.018510 0.240503 
0.067871 2.018510 0.240288 
0.068359 2.018510 0.240071 
0.068848 2.018510 0.239853 
0.069336 2.018510 0.239634 
0.069824 2.018510 0.239413 
0.070312 2.018510 0.239191 
0.070801 2.018510 0.238967 
0.071289 2.018510 0.238742 
0.071777 2.018510 0.238516 
0.072266 2.018510 0.238288 
0.072754 2.018510 0.238059 
0.073242 2.018510 0.237828 
0.073730 2.018510 0.237596 
0.074219 2.018510 0.237362 
0.074707 2.018510 0.237127 
0.075195 2.018510 0.236890 
0.075684 2.018510 0.236652 
0.076172 2.018510 0.236412 
0.076660 2.018510 0.236171 
0.077148 2.018510 0.235929 
0.077637 2.018510 0.235685 
0.078125 2.018510 0.235439 
0.078613 2.018510 0.235192 
0.079102 2.018510 0.234944 
0.079590 2.018510 0.234693 
0.080078 2.018510 0.234442 
0.080566 2.018510 0.234189 
0.081055 2.018510 0.233934 
0.081543 2.018510 0.233678 
0.082031 2.018510 0.233420 
0.082520 2.018510 0.233160 
0.083008 2.018510 0.232899 
0.083496 2.018510 0.232637 
0.083984 2.018510 0.232373 
0.084473 2.018510 0.232107 
0.084961 2.018510 0.231839 
0.085449 2.018510 0.231570 
0.085938 2.018510 0.231300 
0.086426 2.018510 0.231027 
0.086914 2.018510 0.230754 
0.087402 2.018510 0.230478 
0.087891 2.018510 0.230201 
0.088379 2.018510 0.229922 
0.088867 2.018510 0.229641 
0.089355 2.018510 0.229359 
0.089844 2.018510 0.229075 
0.090332 2.018510 0.228790 
0.090820 2.018510 0.228503 
0.091309 2.018510 0.228214 
0.091797 2.018510 0.227923 
0.092285 2.018510 0.227630 
0.092773 2.018510 0.227336 
0.093262 2.018510 0.227040 
0.093750 2.018510 0.226743 
0.094238 2.018510 0.226443 
0.094727 2.018510 0.226142 
0.095215 2.018510 0.225839 
0.095703 2.018510 0.225534 
0.096191 2.018510 0.225228 
0.096680 2.018510 0.224920 
0.097168 2.018510 0.224609 
0.097656 2.018510 0.224297 
0.098145 2.018510 0.223984 
0.098633 2.018510 0.223668 
0.099121 2.018510 0.223351 
0.099609 2.018510 0.223031 
0.100098 2.018510 0.222710 
0.100586 2.018510 0.222387 
0.101074 2.018510 0.222062 
0.101562 2.018510 0.221735 
0.102051 2.018510 0.221406 
0.102539 2.018510 0.221076 
0.103027 2.018510 0.220743 
0.103516 2.018510 0.220409 
0.104004 2.018510 0.220072 
0.104492 2.018510 0.219734 
0.104980 2.018510 0.219393 
0.105469 2.018510 0.219051 
0.105957 2.018510 0.218707 
0.106445 2.018510 0.218360 
0.106934 2.018510 0.218012 
0.107422 2.018510 0.217662 
0.107910 2.018510 0.217309 
0.108398 2.018510 0.216955 
0.108887 2.018510 0.216598 
0.109375 2.018510 0.216240 
0.109863 2.018510 0.215879 
0.110352 2.018510 0.215516 
0.110840 2.018510 0.215152 
0.111328 2.018510 0.214785 
0.111816 2.018510 0.214416 
0.112305 2.018510 0.214045 
0.112793 2.018510 0.213672 
0.113281 2.018510 0.213296 
0.113770 2.018510 0.212919 
0.114258 2.018510 0.212539 
0.114746 2.018510 0.212157 
0.115234 2.018510 0.211773 
0.115723 2.018510 0.211387 
0.116211 2.018510 0.210998 
0.116699 2.018510 0.210607 
0.117188 2.018510 0.210214 
0.117676 2.018510 0.209819 
0.118164 2.018510 0.209422 
0.118652 2.018510 0.209022 
0.119141 2.018510 0.208620 
0.119629 2.018510 0.208215 
0.120117 2.018510 0.207809 
0.120605 2.018510 0.207400 
0.121094 2.018510 0.206988 
0.121582 2.018510 0.206575 
0.122070 2.018510 0.206158 
0.122559 2.018510 0.205740 
0.123047 2.018510 0.205319 
0.123535 2.018510 0.204896 
0.124023 2.018510 0.204470 
0.124512 2.018510 0.204042 
0.125000 2.018510 0.203611 
0.125488 2.018510 0.203178 
0.125977 2.018510 0.202743 
0.126465 2.018510 0.202305 
0.126953 2.018510 0.201864 
0.127441 2.018510 0.201421 
0.127930 2.018510 0.200975 
0.128418 2.018510 0.200527 
0.128906 2.018510 0.200076 
0.129395 2.018510 0.199623 
0.129883 2.018510 0.199167 
0.130371 2.018510 0.198709 
0.130859 2.018510 0.198247 
0.131348 2.018510 0.197784 
0.131836 2.018510 0.197317 
0.132324 2.018510 0.196848 
0.132812 2.018510 0.196376 
0.133301 2.018510 0.195901 
0.133789 2.018510 0.195424 
0.134277 2.018510 0.194944 
0.134766 2.018510 0.194461 
0.135254 2.018510 0.193976 
0.135742 2.018510 0.193487 
0.136230 2.018510 0.192996 
0.136719 2.018510 0.192502 
0.137207 2.018510 0.192005 
0.137695 2.018510 0.191506 
0.138184 2.018510 0.191003 
0.138672 2.018510 0.190498 
0.139160 2.018510 0.189989 
0.139648 2.018510 0.189478 
0.140137 2.018510 0.188963 
0.140625 2.018510 0.188446 
0.141113 2.018510 0.187926 
0.141602 2.018510 0.187403 
0.142090 2.018510 0.186876 
0.142578 2.018510 0.186347 
0.143066 2.018510 0.185815 
0.143555 2.018510 0.185279 
0.144043 2.018510 0.184741 
0.144531 2.018510 0.184199 
0.145020 2.018510 0.183654 
0.145508 2.018510 0.183106 
0.145996 2.018510 0.182555 
0.146484 2.018510 0.182000 
0.146973 2.018510 0.181443 
0.147461 2.018510 0.180882 
0.147949 2.018510 0.180318 
0.148438 2.018510 0.179750 
0.148926 2.018510 0.179179 
0.149414 2.018510 0.178605 
0.149902 2.018510 0.178028 
0.150391 2.018510 0.177447 
0.150879 2.018510 0.176863 
0.151367 2.018510 0.176275 
0.151855 2.018510 0.175684 
0.152344 2.018510 0.175089 
0.152832 2.018510 0.174491 
0.153320 2.018510 0.173890 
0.153809 2.018510 0.173284 
0.154297 2.018510 0.172676 
0.154785 2.018510 0.172063 
0.155273 2.018510 0.171448 
0.155762 2.018510 0.170828 
0.156250 2.018510 0.170205 
0.156738 2.018510 0.169578 
0.157227 2.018510 0.168947 
0.157715 2.018510 0.168313 
0.158203 2.018510 0.167675 
0.158691 2.018510 0.167033 
0.159180 2.018510 0.166387 
0.159668 2.018510 0.165738 
0.160156 2.018510 0.165084 
0.160645 2.018510 0.164427 
0.161133 2.018510 0.163765 
0.161621 2.018510 0.163100 
0.162109 2.018510 0.162431 
0.162598 2.018510 0.161758 
0.163086 2.018510 0.161080 
0.163574 2.018510 0.160399 
0.164062 2.018510 0.159713 
0.164551 2.018510 0.159024 
0.165039 2.018510 0.158330 
0.165527 2.018510 0.157632 
0.166016 2.018510 0.156930 
0.166504 2.018510 0.156223 
0.166992 2.018510 0.155513 
0.167480 2.018510 0.154798 
0.167969 2.018510 0.154078 
0.168457 2.018510 0.153355 
0.168945 2.018510 0.152626 
0.169434 2.018510 0.151894 
0.169922 2.018510 0.151157 
0.170410 2.018510 0.150415 
0.170898 2.018510 0.149669 
0.171387 2.018510 0.148918 
0.171875 2.018510 0.148163 
0.172363 2.018510 0.147403 
0.172852 2.018510 0.146638 
0.173340 2.018510 0.145868 
0.173828 2.018510 0.145094 
0.174316 2.018510 0.144315 
0.174805 2.018510 0.143531 
0.175293 2.018510 0.142743 
0.175781 2.018510 0.141949 
0.176270 2.018510 0.141150 
0.176758 2.018510 0.140347 
0.177246 2.018510 0.139538 
0.177734 2.018510 0.138725 
0.178223 2.018510 0.137906 
0.178711 2.018510 0.137082 
0.179199 2.018510 0.136253 
0.179688 2.018510 0.135418 
0.180176 2.018510 0.134579 
0.180664 2.018510 0.133734 
0.181152 2.018510 0.132883 
0.181641 2.018510 0.132028 
0.182129 2.018510 0.131166 
0.182617 2.018510 0.130300 
0.183105 2.018510 0.129428 
0.183594 2.018510 0.128550 
0.184082 2.018510 0.127666 
0.184570 2.018510 0.126777 
0.185059 2.018510 0.125882 
0.185547 2.018510 0.124982 
0.186035 2.018510 0.124075 
0.186523 2.018510 0.123163 
0.187012 2.018510 0.122245 
0.187500 2.018510 0.121321 
0.187988 2.018510 0.120390 
0.188477 2.018510 0.119454 
0.188965 2.018510 0.118512 
0.189453 2.018510 0.117563 
0.189941 2.018510 0.116608 
0.190430 2.018510 0.115647 
0.190918 2.018510 0.114680 
0.191406 2.018510 0.113706 
0.191895 2.018510 0.112726 
0.192383 2.018510 0.111739 
0.192871 2.018510 0.110745 
0.193359 2.018510 0.109745 
0.193848 2.018510 0.108739 
0.194336 2.018510 0.107725 
0.194824 2.018510 0.106705 
0.195312 2.018510 0.105678 
0.195801 2.018510 0.104644 
0.196289 2.018510 0.103603 
0.196777 2.018510 0.102555 
0.197266 2.018510 0.101499 
0.197754 2.018510 0.100437 
0.198242 2.018510 0.099367 
0.198730 2.018510 0.098290 
0.199219 2.018510 0.097206 
0.199707 2.018510 0.096114 
0.200195 2.018510 0.095015 
0.200684 2.018510 0.093908 
0.201172 2.018510 0.092793 
0.201660 2.018510 0.091671 
0.202148 2.018510 0.090540 
0.202637 2.018510 0.089402 
0.203125 2.018510 0.088256 
0.203613 2.018510 0.087102 
0.204102 2.018510 0.085940 
0.204590 2.018510 0.084769 
0.205078 2.018510 0.083591 
0.205566 2.018510 0.082404 
0.206055 2.018510 0.081208 
0.206543 2.018510 0.080004 
0.207031 2.018510 0.078791 
0.207520 2.018510 0.077570 
0.208008 2.018510 0.076340 
0.208496 2.018510 0.075101 
0.208984 2.018510 0.073853 
0.209473 2.018510 0.072596 
0.209961 2.018510 0.071330 
0.210449 2.018510 0.070054 
0.210938 2.018510 0.068769 
0.211426 2.018510 0.067475 
0.211914 2.018510 0.066171 
0.212402 2.018510 0.064858 
0.212891 2.018510 0.063535 
0.213379 2.018510 0.062202 
0.213867 2.018510 0.060859 
0.214355 2.018510 0.059506 
0.214844 2.018510 0.058143 
0.215332 2.018510 0.056770 
0.215820 2.018510 0.055386 
0.216309 2.018510 0.053992 
0.216797 2.018510 0.052587 
0.217285 2.018510 0.051172 
0.217773 2.018510 0.049746 
0.218262 2.018510 0.048308 
0.218750 2.018510 0.046860 
0.219238 2.018510 0.045401 
0.219727 2.018510 0.043930 
0.220215 2.018510 0.042448 
0.220703 2.018510 0.040954 
0.221191 2.018510 0.039449 
0.221680 2.018510 0.037931 
0.222168 2.018510 0.036402 
0.222656 2.018510 0.034861 
0.223145 2.018510 0.033307 
0.223633 2.018510 0.031741 
0.224121 2.018510 0.030163 
0.224609 2.018510 0.028572 
0.225098 2.018510 0.026968 
0.225586 2.018510 0.025351 
0.226074 2.018510 0.023721 
0.226562 2.018510 0.022078 
0.227051 2.018510 0.020421 
0.227539 2.018510 0.018751 
0.228027 2.018510 0.017067 
0.228516 2.018510 0.015369 
0.229004 2.018510 0.013657 
0.229492 2.018510 0.011931 
0.229980 2.018510 0.010190 
0.230469 2.018510 0.008435 
0.230957 2.018510 0.006665 
0.231445 2.018510 0.004880 
0.231934 2.018510 0.003080 
0.232422 2.018510 0.001264 
0.232910 2.018510 -0.000567 
0.233398 2.018510 -0.002414 
0.233887 2.018510 -0.004277 
0.234375 2.018510 -0.006156 
0.234863 2.018510 -0.008051 
0.235352 2.018510 -0.009963 
0.235840 2.018510 -0.011892 
0.236328 2.018510 -0.013837 
0.236816 2.018510 -0.015800 
0.237305 2.018510 -0.017781 
0.237793 2.018510 -0.019779 
0.238281 2.018510 -0.021795 
0.238770 2.018510 -0.023829 
0.239258 2.018510 -0.025882 
0.239746 2.018510 -0.027953 
0.240234 2.018510 -0.030043 
0.240723 2.018510 -0.032152 
0.241211 2.018510 -0.034281 
0.241699 2.018510 -0.036430 
0.242188 2.018510 -0.038598 
0.242676 2.018510 -0.040787 
0.243164 2.018510 -0.042997 
0.243652 2.018510 -0.045227 
0.244141 2.018510 -0.047478 
0.244629 2.018510 -0.049751 
0.245117 2.018510 -0.052046 
0.245605 2.018510 -0.054363 
0.246094 2.018510 -0.056702 
0.246582 2.018510 -0.059064 
0.247070 2.018510 -0.061449 
0.247559 2.018510 -0.063857 
0.248047 2.018510 -0.066289 
0.248535 2.018510 -0.068746 
0.249023 2.018510 -0.071227 
0.249512 2.018510 -0.073732 
0.250000 2.018510 -0.076263 
0.250488 2.018510 -0.078820 
0.250977 2.018510 -0.081403 
0.251465 2.018510 -0.084012 
0.251953 2.018510 -0.086648 
0.252441 2.018510 -0.089311 
0.252930 2.018510 -0.092002 
0.253418 2.018510 -0.094722 
0.253906 2.018510 -0.097470 
0.254395 2.018510 -0.100247 
0.254883 2.018510 -0.103053 
0.255371 2.018510 -0.105890 
0.255859 2.018510 -0.108757 
0.256348 2.018510 -0.111656 
0.256836 2.018510 -0.114586 
0.257324 2.018510 -0.117548 
0.257812 2.018510 -0.120543 
0.258301 2.018510 -0.123571 
0.258789 2.018510 -0.126633 
0.259277 2.018510 -0.129729 
0.259766 2.018510 -0.132860 
0.260254 2.018510 -0.136027 
0.260742 2.018510 -0.139230 
0.261230 2.018510 -0.142470 
0.261719 2.018510 -0.145748 
0.262207 2.018510 -0.149064 
0.262695 2.018510 -0.152419 
0.263184 2.018510 -0.155814 
0.263672 2.018510 -0.159249 
0.264160 2.018510 -0.162725 
0.264648 2.018510 -0.166243 
0.265137 2.018510 -0.169804 
0.265625 2.018510 -0.173409 
0.266113 2.018510 -0.177057 
0.266602 2.018510 -0.180751 
0.267090 2.018510 -0.184492 
0.267578 2.018510 -0.188279 
0.268066 2.018510 -0.192114 
0.268555 2.018510 -0.195999 
0.269043 2.018510 -0.199933 
0.269531 2.018510 -0.203918 
0.270020 2.018510 -0.207955 
0.270508 2.018510 -0.212045 
0.270996 2.018510 -0.216189 
0.271484 2.018510 -0.220389 
0.271973 2.018510 -0.224645 
0.272461 2.018510 -0.228958 
0.272949 2.018510 -0.233331 
0.273438 2.018510 -0.237764 
0.273926 2.018510 -0.242258 
0.274414 2.018510 -0.246815 
0.274902 2.018510 -0.251436 
0.275391 2.018510 -0.256123 
0.275879 2.018510 -0.260878 
0.276367 2.018510 -0.265701 
0.276855 2.018510 -0.270594 
0.277344 2.018510 -0.275559 
0.277832 2.018510 -0.280598 
0.278320 2.018510 -0.285712 
0.278809 2.018510 -0.290903 
0.279297 2.018510 -0.296173 
0.279785 2.018510 -0.301524 
0.280273 2.018510 -0.306958 
0.280762 2.018510 -0.312477 
0.281250 2.018510 -0.318083 
0.281738 2.018510 -0.323778 
0.282227 2.018510 -0.329565 
0.282715 2.018510 -0.335446 
0.283203 2.018510 -0.341423 
0.283691 2.018510 -0.347498 
0.284180 2.018510 -0.353676 
0.284668 2.018510 -0.359957 
0.285156 2.018510 -0.366346 
0.285645 2.018510 -0.372844 
0.286133 2.018510 -0.379455 
0.286621 2.018510 -0.386183 
0.287109 2.018510 -0.393030 
0.287598 2.018510 -0.399999 
0.288086 2.018510 -0.407095 
0.288574 2.018510 -0.414321 
0.289062 2.018510 -0.421681 
0.289551 2.018510 -0.429178 
0.290039 2.018510 -0.436817 
0.290527 2.018510 -0.444603 
0.291016 2.018510 -0.452539 
0.291504 2.018510 -0.460631 
0.291992 2.018510 -0.468882 
0.292480 2.018510 -0.477299 
0.292969 2.018510 -0.485887 
0.293457 2.018510 -0.494651 
0.293945 2.018510 -0.503597 
0.294434 2.018510 -0.512731 
0.294922 2.018510 -0.522059 
0.295410 2.018510 -0.531589 
0.295898 2.018510 -0.541326 
0.296387 2.018510 -0.551279 
0.296875 2.018510 -0.561454 
0.297363 2.018510 -0.571860 
0.297852 2.018510 -0.582505 
0.298340 2.018510 -0.593398 
0.298828 2.018510 -0.604549 
0.299316 2.018510 -0.615966 
0.299805 2.018510 -0.627660 
0.300293 2.018510 -0.639642 
0.300781 2.018510 -0.651923 
0.301270 2.018510 -0.664515 
0.301758 2.018510 -0.677430 
0.302246 2.018510 -0.690682 
0.302734 2.018510 -0.704284 
0.303223 2.018510 -0.718252 
0.303711 2.018510 -0.732599 
0.304199 2.018510 -0.747344 
0.304688 2.018510 -0.762503 
0.305176 2.018510 -0.778094 
0.305664 2.018510 -0.794138 
0.306152 2.018510 -0.810653 
0.306641 2.018510 -0.827662 
0.307129 2.018510 -0.845188 
0.307617 2.018510 -0.863256 
0.308105 2.018510 -0.881890 
0.308594 2.018510 -0.901119 
0.309082 2.018510 -0.920972 
0.309570 2.018510 -0.941479 
0.310059 2.018510 -0.962673 
0.310547 2.018510 -0.984589 
0.311035 2.018510 -1.007263 
0.311523 2.018510 -1.030736 
0.312012 2.018510 -1.055048 
0.312500 2.018510 -1.080243 
0.312988 2.018510 -1.106368 
0.313477 2.018510 -1.133473 
0.313965 2.018510 -1.161608 
0.314453 2.018510 -1.190830 
0.314941 2.018510 -1.221195 
0.315430 2.018510 -1.252764 
0.315918 2.018510 -1.285600 
0.316406 2.018510 -1.319767 
0.316895 2.018510 -1.355332 
0.317383 2.018510 -1.392362 
0.317871 2.018510 -1.430927 
0.318359 2.018510 -1.471092 
0.318848 2.018510 -1.512923 
0.319336 2.018510 -1.556478 
0.319824 2.018510 -1.601808 
0.320312 2.018510 -1.648953 
0.320801 2.018510 -1.697935 
0.321289 2.018510 -1.748755 
0.321777 2.018510 -1.801381 
0.322266 2.018510 -1.855745 
0.322754 2.018510 -1.911723 
0.323242 2.018510 -1.969133 
0.323730 2.018510 -2.027710 
0.324219 2.018510 -2.087100 
0.324707 2.018510 -2.146835 
0.325195 2.018510 -2.206329 
0.325684 2.018510 -2.264860 
0.326172 2.018510 -2.321572 
0.326660 2.018510 -2.375480 
0.327148 2.018510 -2.425493 
0.327637 2.018510 -2.470453 
0.328125 2.018510 -2.509189 
0.328613 2.018510 -2.540592 
0.329102 2.018510 -2.563697 
0.329590 2.018510 -2.577767 
0.330078 2.018510 -2.582366 
0.330566 2.018510 -2.577408 
0.331055 2.018510 -2.563169 
0.331543 2.018510 -2.540269 
0.332031 2.018510 -2.509608 
0.332520 2.018510 -2.472285 
0.333008 2.018510 -2.429499 
0.333496 2.018510 -2.382464 
0.333984 2.018510 -2.332328 
0.334473 2.018510 -2.280127 
0.334961 2.018510 -2.226751 
0.335449 2.018510 -2.172940 
0.335938 2.018510 -2.119289 
0.336426 2.018510 -2.066258 
0.336914 2.018510 -2.014196 
0.337402 2.018510 -1.963359 
0.337891 2.018510 -1.913922 
0.338379 2.018510 -1.866001 
0.338867 2.018510 -1.819665 
0.339355 2.018510 -1.774944 
0.339844 2.018510 -1.731843 
0.340332 2.018510 -1.690342 
0.340820 2.018510 -1.650411 
0.341309 2.018510 -1.612006 
0.341797 2.018510 -1.575076 
0.342285 2.018510 -1.539567 
0.342773 2.018510 -1.505422 
0.343262 2.018510 -1.472582 
0.343750 2.018510 -1.440989 
0.344238 2.018510 -1.410585 
0.344727 2.018510 -1.381314 
0.345215 2.018510 -1.353122 
0.345703 2.018510 -1.325956 
0.346191 2.018510 -1.299766 
0.346680 2.018510 -1.274505 
0.347168 2.018510 -1.250127 
0.347656 2.018510 -1.226589 
0.348145 2.018510 -1.203850 
0.348633 2.018510 -1.181871 
0.349121 2.018510 -1.160616 
0.349609 2.018510 -1.140050 
0.350098 2.018510 -1.120140 
0.350586 2.018510 -1.100857 
0.351074 2.018510 -1.082170 
0.351562 2.018510 -1.064052 
0.352051 2.018510 -1.046477 
0.352539 2.018510 -1.029422 
0.353027 2.018510 -1.012862 
0.353516 2.018510 -0.996776 
0.354004 2.018510 -0.981143 
0.354492 2.018510 -0.965944 
0.354980 2.018510 -0.951161 
0.355469 2.018510 -0.936775 
0.355957 2.018510 -0.922771 
0.356445 2.018510 -0.909134 
0.356934 2.018510 -0.895847 
0.357422 2.018510 -0.882897 
0.357910 2.018510 -0.870271 
0.358398 2.018510 -0.857957 
0.358887 2.018510 -0.845942 
0.359375 2.018510 -0.834214 
0.359863 2.018510 -0.822764 
0.360352 2.018510 -0.811580 
0.360840 2.018510 -0.800654 
0.361328 2.018510 -0.789975 
0.361816 2.018510 -0.779535 
0.362305 2.018510 -0.769326 
0.362793 2.018510 -0.759339 
0.363281 2.018510 -0.749567 
0.363770 2.018510 -0.740002 
0.364258 2.018510 -0.730637 
0.364746 2.018510 -0.721466 
0.365234 2.018510 -0.712483 
0.365723 2.018510 -0.703681 
0.366211 2.018510 -0.695054 
0.366699 2.018510 -0.686597 
0.367188 2.018510 -0.678304 
0.367676 2.018510 -0.670171 
0.368164 2.018510 -0.662192 
0.368652 2.018510 -0.654363 
0.369141 2.018510 -0.646680 
0.369629 2.018510 -0.639137 
0.370117 2.018510 -0.631730 
0.370605 2.018510 -0.624457 
0.371094 2.018510 -0.617313 
0.371582 2.018510 -0.610293 
0.372070 2.018510 -0.603396 
0.372559 2.018510 -0.596616 
0.373047 2.018510 -0.589952 
0.373535 2.018510 -0.583400 
0.374023 2.018510 -0.576956 
0.374512 2.018510 -0.570618 
0.375000 2.018510 -0.564383 
0.375488 2.018510 -0.558249 
0.375977 2.018510 -0.552212 
0.376465 2.018510 -0.546270 
0.376953 2.018510 -0.540421 
0.377441 2.018510 -0.534663 
0.377930 2.018510 -0.528993 
0.378418 2.018510 -0.523408 
0.378906 2.018510 -0.517907 
0.379395 2.018510 -0.512489 
0.379883 2.018510 -0.507149 
0.380371 2.018510 -0.501888 
0.380859 2.018510 -0.496703 
0.381348 2.018510 -0.491591 
0.381836 2.018510 -0.486553 
0.382324 2.018510 -0.481585 
0.382812 2.018510 -0.476686 
0.383301 2.018510 -0.471855 
0.383789 2.018510 -0.467089 
0.384277 2.018510 -0.462389 
0.384766 2.018510 -0.457751 
0.385254 2.018510 -0.453175 
0.385742 2.018510 -0.448660 
0.386230 2.018510 -0.444203 
0.386719 2.018510 -0.439805 
0.387207 2.018510 -0.435463 
0.387695 2.018510 -0.431176 
0.388184 2.018510 -0.426943 
0.388672 2.018510 -0.422764 
0.389160 2.018510 -0.418637 
0.389648 2.018510 -0.414560 
0.390137 2.018510 -0.410533 
0.390625 2.018510 -0.406555 
0.391113 2.018510 -0.402626 
0.391602 2.018510 -0.398743 
0.392090 2.018510 -0.394906 
0.392578 2.018510 -0.391114 
0.393066 2.018510 -0.387366 
0.393555 2.018510 -0.383662 
0.394043 2.018510 -0.380000 
0.394531 2.018510 -0.376380 
0.395020 2.018510 -0.372801 
0.395508 2.018510 -0.369262 
0.395996 2.018510 -0.365762 
0.396484 2.018510 -0.362302 
0.396973 2.018510 -0.358879 
0.397461 2.018510 -0.355493 
0.397949 2.018510 -0.352144 
0.398438 2.018510 -0.348832 
0.398926 2.018510 -0.345554 
0.399414 2.018510 -0.342311 
0.399902 2.018510 -0.339102 
0.400391 2.018510 -0.335927 
0.400879 2.018510 -0.332784 
0.401367 2.018510 -0.329674 
0.401855 2.018510 -0.326596 
0.402344 2.018510 -0.323549 
0.402832 2.018510 -0.320532 
0.403320 2.018510 -0.317546 
0.403809 2.018510 -0.314590 
0.404297 2.018510 -0.311662 
0.404785 2.018510 -0.308764 
0.405273 2.018510 -0.305893 
0.405762 2.018510 -0.303051 
0.406250 2.018510 -0.300235 
0.406738 2.018510 -0.297447 
0.407227 2.018510 -0.294685 
0.407715 2.018510 -0.291949 
0.408203 2.018510 -0.289239 
0.408691 2.018510 -0.286554 
0.409180 2.018510 -0.283894 
0.409668 2.018510 -0.281258 
0.410156 2.018510 -0.278647 
0.410645 2.018510 -0.276059 
0.411133 2.018510 -0.273494 
0.411621 2.018510 -0.270953 
0.412109 2.018510 -0.268434 
0.412598 2.018510 -0.265937 
0.413086 2.018510 -0.263462 
0.413574 2.018510 -0.261009 
0.414062 2.018510 -0.258578 
0.414551 2.018510 -0.256167 
0.415039 2.018510 -0.253777 
0.415527 2.018510 -0.251407 
0.416016 2.018510 -0.249058 
0.416504 2.018510 -0.246728 
0.416992 2.018510 -0.244418 
0.417480 2.018510 -0.242127 
0.417969 2.018510 -0.239856 
0.418457 2.018510 -0.237603 
0.418945 2.018510 -0.235368 
0.419434 2.018510 -0.233152 
0.419922 2.018510 -0.230953 
0.420410 2.018510 -0.228773 
0.420898 2.018510 -0.226609 
0.421387 2.018510 -0.224463 
0.421875 2.018510 -0.222335 
0.422363 2.018510 -0.220222 
0.422852 2.018510 -0.218127 
0.423340 2.018510 -0.216048 
0.423828 2.018510 -0.213984 
0.424316 2.018510 -0.211937 
0.424805 2.018510 -0.209906 
0.425293 2.018510 -0.207890 
0.425781 2.018510 -0.205889 
0.426270 2.018510 -0.203903 
0.426758 2.018510 -0.201933 
0.427246 2.018510 -0.199977 
0.427734 2.018510 -0.198035 
0.428223 2.018510 -0.196108 
0.428711 2.018510 -0.194195 
0.429199 2.018510 -0.192296 
0.429688 2.018510 -0.190411 
0.430176 2.018510 -0.188540 
0.430664 2.018510 -0.186682 
0.431152 2.018510 -0.184837 
0.431641 2.018510 -0.183006 
0.432129 2.018510 -0.181187 
0.432617 2.018510 -0.179382 
0.433105 2.018510 -0.177589 
0.433594 2.018510 -0.175808 
0.434082 2.018510 -0.174040 
0.434570 2.018510 -0.172284 
0.435059 2.018510 -0.170541 
0.435547 2.018510 -0.168809 
0.436035 2.018510 -0.167089 
0.436523 2.018510 -0.165380 
0.437012 2.018510 -0.163684 
0.437500 2.018510 -0.161998 
0.437988 2.018510 -0.160324 
0.438477 2.018510 -0.158661 
0.438965 2.018510 -0.157009 
0.439453 2.018510 -0.155368 
0.439941 2.018510 -0.153738 
0.440430 2.018510 -0.152118 
0.440918 2.018510 -0.150509 
0.441406 2.018510 -0.148911 
0.441895 2.018510 -0.147322 
0.442383 2.018510 -0.145744 
0.442871 2.018510 -0.144176 
0.443359 2.018510 -0.142618 
0.443848 2.018510 -0.141070 
0.444336 2.018510 -0.139531 
0.444824 2.018510 -0.138002 
0.445312 2.018510 -0.136483 
0.445801 2.018510 -0.134973 
0.446289 2.018510 -0.133472 
0.446777 2.018510 -0.131981 
0.447266 2.018510 -0.130499 
0.447754 2.018510 -0.129026 
0.448242 2.018510 -0.127562 
0.448730 2.018510 -0.126106 
0.449219 2.018510 -0.124660 
0.449707 2.018510 -0.123222 
0.450195 2.018510 -0.121792 
0.450684 2.018510 -0.120372 
0.451172 2.018510 -0.118959 
0.451660 2.018510 -0.117555 
0.452148 2.018510 -0.116159 
0.452637 2.018510 -0.114772 
0.453125 2.018510 -0.113392 
0.453613 2.018510 -0.112021 
0.454102 2.018510 -0.110657 
0.454590 2.018510 -0.109301 
0.455078 2.018510 -0.107953 
0.455566 2.018510 -0.106612 
0.456055 2.018510 -0.105280 
0.456543 2.018510 -0.103954 
0.457031 2.018510 -0.102637 
0.457520 2.018510 -0.101326 
0.458008 2.018510 -0.100023 
0.458496 2.018510 -0.098727 
0.458984 2.018510 -0.097439 
0.459473 2.018510 -0.096157 
0.459961 2.018510 -0.094882 
0.460449 2.018510 -0.093615 
0.460938 2.018510 -0.092354 
0.461426 2.018510 -0.091100 
0.461914 2.018510 -0.089853 
0.462402 2.018510 -0.088613 
0.462891 2.018510 -0.087379 
0.463379 2.018510 -0.086152 
0.463867 2.018510 -0.084932 
0.464355 2.018510 -0.083718 
0.464844 2.018510 -0.082510 
0.465332 2.018510 -0.081309 
0.465820 2.018510 -0.080114 
0.466309 2.018510 -0.078925 
0.466797 2.018510 -0.077742 
0.467285 2.018510 -0.076566 
0.467773 2.018510 -0.075396 
0.468262 2.018510 -0.074231 
0.468750 2.018510 -0.073073 
0.469238 2.018510 -0.071920 
0.469727 2.018510 -0.070774 
0.470215 2.018510 -0.069633 
0.470703 2.018510 -0.068498 
0.471191 2.018510 -0.067369 
0.471680 2.018510 -0.066245 
0.472168 2.018510 -0.065127 
0.472656 2.018510 -0.064014 
0.473145 2.018510 -0.062907 
0.473633 2.018510 -0.061806 
0.474121 2.018510 -0.060709 
0.474609 2.018510 -0.059619 
0.475098 2.018510 -0.058533 
0.475586 2.018510 -0.057453 
0.476074 2.018510 -0.056378 
0.476562 2.018510 -0.055308 
0.477051 2.018510 -0.054244 
0.477539 2.018510 -0.053184 
0.478027 2.018510 -0.052130 
0.478516 2.018510 -0.051081 
0.479004 2.018510 -0.050036 
0.479492 2.018510 -0.048997 
0.479980 2.018510 -0.047962 
0.480469 2.018510 -0.046932 
0.480957 2.018510 -0.045907 
0.481445 2.018510 -0.044887 
0.481934 2.018510 -0.043872 
0.482422 2.018510 -0.042861 
0.482910 2.018510 -0.041855 
0.483398 2.018510 -0.040854 
0.483887 2.018510 -0.039857 
0.484375 2.018510 -0.038865 
0.484863 2.018510 -0.037877 
0.485352 2.018510 -0.036894 
0.485840 2.018510 -0.035915 
0.486328 2.018510 -0.034941 
0.486816 2.018510 -0.033971 
0.487305 2.018510 -0.033005 
0.487793 2.018510 -0.032044 
0.488281 2.018510 -0.031087 
0.488770 2.018510 -0.030134 
0.489258 2.018510 -0.029185 
0.489746 2.018510 -0.028241 
0.490234 2.018510 -0.027300 
0.490723 2.018510 -0.026364 
0.491211 2.018510 -0.025432 
0.491699 2.018510 -0.024504 
0.492188 2.018510 -0.023580 
0.492676 2.018510 -0.022660 
0.493164 2.018510 -0.021744 
0.493652 2.018510 -0.020832 
0.494141 2.018510 -0.019923 
0.494629 2.018510 -0.019019 
0.495117 2.018510 -0.018119 
0.495605 2.018510 -0.017222 
0.496094 2.018510 -0.016329 
0.496582 2.018510 -0.015440 
0.497070 2.018510 -0.014554 
0.497559 2.018510 -0.013673 
0.498047 2.018510 -0.012795 
0.498535 2.018510 -0.011920 
0.499023 2.018510 -0.011049 
0.499512 2.018510 -0.010182 
0.500000 2.018510 -0.009319 
0.500488 2.018510 -0.008459 
0.500977 2.018510 -0.007602 
0.501465 2.018510 -0.006749 
0.501953 2.018510 -0.005899 
0.502441 2.018510 -0.005053 
0.502930 2.018510 -0.004211 
0.503418 2.018510 -0.003371 
0.503906 2.018510 -0.002535 
0.504395 2.018510 -0.001703 
0.504883 2.018510 -0.000874 
0.505371 2.018510 -0.000048 
0.505859 2.018510 0.000775 
0.506348 2.018510 0.001594 
0.506836 2.018510 0.002410 
0.507324 2.018510 0.003223 
0.507812 2.018510 0.004033 
0.508301 2.018510 0.004840 
0.508789 2.018510 0.005643 
0.509277 2.018510 0.006443 
0.509766 2.018510 0.007240 
0.510254 2.018510 0.008035 
0.510742 2.018510 0.008826 
0.511230 2.018510 0.009614 
0.511719 2.018510 0.010399 
0.512207 2.018510 0.011180 
0.512695 2.018510 0.011959 
0.513184 2.018510 0.012735 
0.513672 2.018510 0.013509 
0.514160 2.018510 0.014279 
0.514648 2.018510 0.015046 
0.515137 2.018510 0.015810 
0.515625 2.018510 0.016572 
0.516113 2.018510 0.017330 
0.516602 2.018510 0.018086 
0.517090 2.018510 0.018839 
0.517578 2.018510 0.019589 
0.518066 2.018510 0.020337 
0.518555 2.018510 0.021081 
0.519043 2.018510 0.021823 
0.519531 2.018510 0.022562 
0.520020 2.018510 0.023299 
0.520508 2.018510 0.024033 
0.520996 2.018510 0.024764 
0.521484 2.018510 0.025492 
0.521973 2.018510 0.026218 
0.522461 2.018510 0.026941 
0.522949 2.018510 0.027662 
0.523438 2.018510 0.028380 
0.523926 2.018510 0.029095 
0.524414 2.018510 0.029808 
0.524902 2.018510 0.030518 
0.525391 2.018510 0.031226 
0.525879 2.018510 0.031931 
0.526367 2.018510 0.032634 
0.526855 2.018510 0.033335 
0.527344 2.018510 0.034032 
0.527832 2.018510 0.034728 
0.528320 2.018510 0.035421 
0.528809 2.018510 0.036111 
0.529297 2.018510 0.036799 
0.529785 2.018510 0.037485 
0.530273 2.018510 0.038169 
0.530762 2.018510 0.038850 
0.531250 2.018510 0.039528 
0.531738 2.018510 0.040205 
0.532227 2.018510 0.040879 
0.532715 2.018510 0.041550 
0.533203 2.018510 0.042220 
0.533691 2.018510 0.042887 
0.534180 2.018510 0.043552 
0.534668 2.018510 0.044214 
0.535156 2.018510 0.044875 
0.535645 2.018510 0.045533 
0.536133 2.018510 0.046189 
0.536621 2.018510 0.046842 
0.537109 2.018510 0.047494 
0.537598 2.018510 0.048143 
0.538086 2.018510 0.048791 
0.538574 2.018510 0.049436 
0.539062 2.018510 0.050078 
0.539551 2.018510 0.050719 
0.540039 2.018510 0.051358 
0.540527 2.018510 0.051994 
0.541016 2.018510 0.052629 
0.541504 2.018510 0.053261 
0.541992 2.018510 0.053892 
0.542480 2.018510 0.054520 
0.542969 2.018510 0.055146 
0.543457 2.018510 0.055770 
0.543945 2.018510 0.056393 
0.544434 2.018510 0.057013 
0.544922 2.018510 0.057631 
0.545410 2.018510 0.058247 
0.545898 2.018510 0.058861 
0.546387 2.018510 0.059474 
0.546875 2.018510 0.060084 
0.547363 2.018510 0.060692 
0.547852 2.018510 0.061299 
0.548340 2.018510 0.061903 
0.548828 2.018510 0.062506 
0.549316 2.018510 0.063106 
0.549805 2.018510 0.063705 
0.550293 2.018510 0.064302 
0.550781 2.018510 0.064897 
0.551270 2.018510 0.065490 
0.551758 2.018510 0.066082 
0.552246 2.018510 0.066671 
0.552734 2.018510 0.067259 
0.553223 2.018510 0.067844 
0.553711 2.018510 0.068428 
0.554199 2.018510 0.069011 
0.554688 2.018510 0.069591 
0.555176 2.018510 0.070170 
0.555664 2.018510 0.070746 
0.556152 2.018510 0.071322 
0.556641 2.018510 0.071895 
0.557129 2.018510 0.072466 
0.557617 2.018510 0.073036 
0.558105 2.018510 0.073604 
0.558594 2.018510 0.074171 
0.559082 2.018510 0.074735 
0.559570 2.018510 0.075298 
0.560059 2.018510 0.075860 
0.560547 2.018510 0.076419 
0.561035 2.018510 0.076977 
0.561523 2.018510 0.077533 
0.562012 2.018510 0.078088 
0.562500 2.018510 0.078641 
0.562988 2.018510 0.079192 
0.563477 2.018510 0.079742 
0.563965 2.018510 0.080290 
0.564453 2.018510 0.080836 
0.564941 2.018510 0.081381 
0.565430 2.018510 0.081924 
0.565918 2.018510 0.082466 
0.566406 2.018510 0.083006 
0.566895 2.018510 0.083544 
0.567383 2.018510 0.084081 
0.567871 2.018510 0.084616 
0.568359 2.018510 0.085150 
0.568848 2.018510 0.085682 
0.569336 2.018510 0.086213 
0.569824 2.018510 0.086742 
0.570312 2.018510 0.087269 
0.570801 2.018510 0.087795 
0.571289 2.018510 0.088320 
0.571777 2.018510 0.088843 
0.572266 2.018510 0.089365 
0.572754 2.018510 0.089885 
0.573242 2.018510 0.090403 
0.573730 2.018510 0.090920 
0.574219 2.018510 0.091436 
0.574707 2.018510 0.091950 
0.575195 2.018510 0.092463 
0.575684 2.018510 0.092974 
0.576172 2.018510 0.093484 
0.576660 2.018510 0.093992 
0.577148 2.018510 0.094499 
0.577637 2.018510 0.095004 
0.578125 2.018510 0.095509 
0.578613 2.018510 0.096011 
0.579102 2.018510 0.096513 
0.579590 2.018510 0.097012 
0.580078 2.018510 0.097511 
0.580566 2.018510 0.098008 
0.581055 2.018510 0.098504 
0.581543 2.018510 0.098998 
0.582031 2.018510 0.099491 
0.582520 2.018510 0.099983 
0.583008 2.018510 0.100473 
0.583496 2.018510 0.100962 
0.583984 2.018510 0.101450 
0.584473 2.018510 0.101936 
0.584961 2.018510 0.102421 
0.585449 2.018510 0.102904 
0.585938 2.018510 0.103387 
0.586426 2.018510 0.103868 
0.586914 2.018510 0.104347 
0.587402 2.018510 0.104826 
0.587891 2.018510 0.105303 
0.588379 2.018510 0.105779 
0.588867 2.018510 0.106253 
0.589355 2.018510 0.106726 
0.589844 2.018510 0.107198 
0.590332 2.018510 0.107669 
0.590820 2.018510 0.108139 
0.591309 2.018510 0.108607 
0.591797 2.018510 0.109074 
0.592285 2.018510 0.109539 
0.592773 2.018510 0.110004 
0.593262 2.018510 0.110467 
0.593750 2.018510 0.110929 
0.594238 2.018510 0.111390 
0.594727 2.018510 0.111849 
0.595215 2.018510 0.112308 
0.595703 2.018510 0.112765 
0.596191 2.018510 0.113221 
0.596680 2.018510 0.113676 
0.597168 2.018510 0.114129 
0.597656 2.018510 0.114581 
0.598145 2.018510 0.115033 
0.598633 2.018510 0.115483 
0.599121 2.018510 0.115931 
0.599609 2.018510 0.116379 
0.600098 2.018510 0.116826 
0.600586 2.018510 0.117271 
0.601074 2.018510 0.117715 
0.601562 2.018510 0.118158 
0.602051 2.018510 0.118600 
0.602539 2.018510 0.119041 
0.603027 2.018510 0.119480 
0.603516 2.018510 0.119919 
0.604004 2.018510 0.120356 
0.604492 2.018510 0.120793 
0.604980 2.018510 0.121228 
0.605469 2.018510 0.121662 
0.605957 2.018510 0.122095 
0.606445 2.018510 0.122526 
0.606934 2.018510 0.122957 
0.607422 2.018510 0.123387 
0.607910 2.018510 0.123815 
0.608398 2.018510 0.124243 
0.608887 2.018510 0.124669 
0.609375 2.018510 0.125094 
0.609863 2.018510 0.125518 
0.610352 2.018510 0.125942 
0.610840 2.018510 0.126364 
0.611328 2.018510 0.126785 
0.611816 2.018510 0.127205 
0.612305 2.018510 0.127623 
0.612793 2.018510 0.128041 
0.613281 2.018510 0.128458 
0.613770 2.018510 0.128874 
0.614258 2.018510 0.129289 
0.614746 2.018510 0.129702 
0.615234 2.018510 0.130115 
0.615723 2.018510 0.130526 
0.616211 2.018510 0.130937 
0.616699 2.018510 0.131347 
0.617188 2.018510 0.131755 
0.617676 2.018510 0.132163 
0.618164 2.018510 0.132569 
0.618652 2.018510 0.132975 
0.619141 2.018510 0.133379 
0.619629 2.018510 0.133783 
0.620117 2.018510 0.134186 
0.620605 2.018510 0.134587 
0.621094 2.018510 0.134988 
0.621582 2.018510 0.135387 
0.622070 2.018510 0.135786 
0.622559 2.018510 0.136184 
0.623047 2.018510 0.136580 
0.623535 2.018510 0.136976 
0.624023 2.018510 0.137371 
0.624512 2.018510 0.137765 
0.625000 2.018510 0.138158 
0.625488 2.018510 0.138550 
0.625977 2.018510 0.138940 
0.626465 2.018510 0.139330 
0.626953 2.018510 0.139720 
0.627441 2.018510 0.140108 
0.627930 2.018510 0.140495 
0.628418 2.018510 0.140881 
0.628906 2.018510 0.141266 
0.629395 2.018510 0.141651 
0.629883 2.018510 0.142034 
0.630371 2.018510 0.142417 
0.630859 2.018510 0.142799 
0.631348 2.018510 0.143179 
0.631836 2.018510 0.143559 
0.632324 2.018510 0.143938 
0.632812 2.018510 0.144316 
0.633301 2.018510 0.144693 
0.633789 2.018510 0.145069 
0.634277 2.018510 0.145445 
0.634766 2.018510 0.145819 
0.635254 2.018510 0.146193 
0.635742 2.018510 0.146565 
0.636230 2.018510 0.146937 
0.636719 2.018510 0.147308 
0.637207 2.018510 0.147678 
0.637695 2.018510 0.148047 
0.638184 2.018510 0.148415 
0.638672 2.018510 0.148783 
0.639160 2.018510 0.149149 
0.639648 2.018510 0.149515 
0.640137 2.018510 0.149880 
0.640625 2.018510 0.150244 
0.641113 2.018510 0.150607 
0.641602 2.018510 0.150969 
0.642090 2.018510 0.151331 
0.642578 2.018510 0.151691 
0.643066 2.018510 0.152051 
0.643555 2.018510 0.152410 
0.644043 2.018510 0.152768 
0.644531 2.018510 0.153125 
0.645020 2.018510 0.153481 
0.645508 2.018510 0.153837 
0.645996 2.018510 0.154192 
0.646484 2.018510 0.154545 
0.646973 2.018510 0.154898 
0.647461 2.018510 0.155251 
0.647949 2.018510 0.155602 
0.648438 2.018510 0.155953 
0.648926 2.018510 0.156303 
0.649414 2.018510 0.156652 
0.649902 2.018510 0.157000 
0.650391 2.018510 0.157347 
0.650879 2.018510 0.157694 
0.651367 2.018510 0.158040 
0.651855 2.018510 0.158385 
0.652344 2.018510 0.158729 
0.652832 2.018510 0.159072 
0.653320 2.018510 0.159415 
0.653809 2.018510 0.159757 
0.654297 2.018510 0.160098 
0.654785 2.018510 0.160438 
0.655273 2.018510 0.160777 
0.655762 2.018510 0.161116 
0.656250 2.018510 0.161454 
0.656738 2.018510 0.161791 
0.657227 2.018510 0.162128 
0.657715 2.018510 0.162463 
0.658203 2.018510 0.162798 
0.658691 2.018510 0.163132 
0.659180 2.018510 0.163465 
0.659668 2.018510 0.163798 
0.660156 2.018510 0.164130 
0.660645 2.018510 0.164461 
0.661133 2.018510 0.164791 
0.661621 2.018510 0.165121 
0.662109 2.018510 0.165449 
0.662598 2.018510 0.165777 
0.663086 2.018510 0.166105 
0.663574 2.018510 0.166431 
0.664062 2.018510 0.166757 
0.664551 2.018510 0.167082 
0.665039 2.018510 0.167407 
0.665527 2.018510 0.167730 
0.666016 2.018510 0.168053 
0.666504 2.018510 0.168375 
0.666992 2.018510 0.168697 
0.667480 2.018510 0.169017 
0.667969 2.018510 0.169337 
0.668457 2.018510 0.169657 
0.668945 2.018510 0.169975 
0.669434 2.018510 0.170293 
0.669922 2.018510 0.170610 
0.670410 2.018510 0.170926 
0.670898 2.018510 0.171242 
0.671387 2.018510 0.171557 
0.671875 2.018510 0.171871 
0.672363 2.018510 0.172185 
0.672852 2.018510 0.172498 
0.673340 2.018510 0.172810 
0.673828 2.018510 0.173121 
0.674316 2.018510 0.173432 
0.674805 2.018510 0.173742 
0.675293 2.018510 0.174051 
0.675781 2.018510 0.174360 
0.676270 2.018510 0.174668 
0.676758 2.018510 0.174975 
0.677246 2.018510 0.175282 
0.677734 2.018510 0.175588 
0.678223 2.018510 0.175893 
0.678711 2.018510 0.176197 
0.679199 2.018510 0.176501 
0.679688 2.018510 0.176804 
0.680176 2.018510 0.177107 
0.680664 2.018510 0.177409 
0.681152 2.018510 0.177710 
0.681641 2.018510 0.178010 
0.682129 2.018510 0.178310 
0.682617 2.018510 0.178609 
0.683105 2.018510 0.178908 
0.683594 2.018510 0.179205 
0.684082 2.018510 0.179502 
0.684570 2.018510 0.179799 
0.685059 2.018510 0.180095 
0.685547 2.018510 0.180390 
0.686035 2.018510 0.180684 
0.686523 2.018510 0.180978 
0.687012 2.018510 0.181271 
0.687500 2.018510 0.181564 
0.687988 2.018510 0.181856 
0.688477 2.018510 0.182147 
0.688965 2.018510 0.182437 
0.689453 2.018510 0.182727 
0.689941 2.018510 0.183017 
0.690430 2.018510 0.183305 
0.690918 2.018510 0.183593 
0.691406 2.018510 0.183880 
0.691895 2.018510 0.184167 
0.692383 2.018510 0.184453 
0.692871 2.018510 0.184739 
0.693359 2.018510 0.185023 
0.693848 2.018510 0.185308 
0.694336 2.018510 0.185591 
0.694824 2.018510 0.185874 
0.695312 2.018510 0.186156 
0.695801 2.018510 0.186438 
0.696289 2.018510 0.186719 
0.696777 2.018510 0.186999 
0.697266 2.018510 0.187279 
0.697754 2.018510 0.187558 
0.698242 2.018510 0.187837 
0.698730 2.018510 0.188114 
0.699219 2.018510 0.188392 
0.699707 2.018510 0.188668 
0.700195 2.018510 0.188944 
0.700684 2.018510 0.189220 
0.701172 2.018510 0.189495 
0.701660 2.018510 0.189769 
0.702148 2.018510 0.190042 
0.702637 2.018510 0.190315 
0.703125 2.018510 0.190588 
0.703613 2.018510 0.190859 
0.704102 2.018510 0.191130 
0.704590 2.018510 0.191401 
0.705078 2.018510 0.191671 
0.705566 2.018510 0.191940 
0.706055 2.018510 0.192209 
0.706543 2.018510 0.192477 
0.707031 2.018510 0.192745 
0.707520 2.018510 0.193012 
0.708008 2.018510 0.193278 
0.708496 2.018510 0.193544 
0.708984 2.018510 0.193809 
0.709473 2.018510 0.194073 
0.709961 2.018510 0.194337 
0.710449 2.018510 0.194601 
0.710938 2.018510 0.194863 
0.711426 2.018510 0.195126 
0.711914 2.018510 0.195387 
0.712402 2.018510 0.195648 
0.712891 2.018510 0.195909 
0.713379 2.018510 0.196169 
0.713867 2.018510 0.196428 
0.714355 2.018510 0.196687 
0.714844 2.018510 0.196945 
0.715332 2.018510 0.197202 
0.715820 2.018510 0.197459 
0.716309 2.018510 0.197715 
0.716797 2.018510 0.197971 
0.717285 2.018510 0.198226 
0.717773 2.018510 0.198481 
0.718262 2.018510 0.198735 
0.718750 2.018510 0.198989 
0.719238 2.018510 0.199242 
0.719727 2.018510 0.199494 
0.720215 2.018510 0.199746 
0.720703 2.018510 0.199997 
0.721191 2.018510 0.200248 
0.721680 2.018510 0.200498 
0.722168 2.018510 0.200747 
0.722656 2.018510 0.200996 
0.723145 2.018510 0.201245 
0.723633 2.018510 0.201492 
0.724121 2.018510 0.201740 
0.724609 2.018510 0.201986 
0.725098 2.018510 0.202233 
0.725586 2.018510 0.202478 
0.726074 2.018510 0.202723 
0.726562 2.018510 0.202968 
0.727051 2.018510 0.203212 
0.727539 2.018510 0.203455 
0.728027 2.018510 0.203698 
0.728516 2.018510 0.203940 
0.729004 2.018510 0.204182 
0.729492 2.018510 0.204423 
0.729980 2.018510 0.204664 
0.730469 2.018510 0.204904 
0.730957 2.018510 0.205143 
0.731445 2.018510 0.205382 
0.731934 2.018510 0.205621 
0.732422 2.018510 0.205858 
0.732910 2.018510 0.206096 
0.733398 2.018510 0.206333 
0.733887 2.018510 0.206569 
0.734375 2.018510 0.206805 
0.734863 2.018510 0.207040 
0.735352 2.018510 0.207274 
0.735840 2.018510 0.207508 
0.736328 2.018510 0.207742 
0.736816 2.018510 0.207975 
0.737305 2.018510 0.208207 
0.737793 2.018510 0.208439 
0.738281 2.018510 0.208671 
0.738770 2.018510 0.208902 
0.739258 2.018510 0.209132 
0.739746 2.018510 0.209362 
0.740234 2.018510 0.209591 
0.740723 2.018510 0.209820 
0.741211 2.018510 0.210048 
0.741699 2.018510 0.210276 
0.742188 2.018510 0.210503 
0.742676 2.018510 0.210729 
0.743164 2.018510 0.210955 
0.743652 2.018510 0.211181 
0.744141 2.018510 0.211406 
0.744629 2.018510 0.211630 
0.745117 2.018510 0.211854 
0.745605 2.018510 0.212078 
0.746094 2.018510 0.212301 
0.746582 2.018510 0.212523 
0.747070 2.018510 0.212745 
0.747559 2.018510 0.212966 
0.748047 2.018510 0.213187 
0.748535 2.018510 0.213407 
0.749023 2.018510 0.213627 
0.749512 2.018510 0.213847 
0.750000 2.018510 0.214065 
0.750488 2.018510 0.214283 
0.750977 2.018510 0.214501 
0.751465 2.018510 0.214718 
0.751953 2.018510 0.214935 
0.752441 2.018510 0.215151 
0.752930 2.018510 0.215367 
0.753418 2.018510 0.215582 
0.753906 2.018510 0.215797 
0.754395 2.018510 0.216011 
0.754883 2.018510 0.216224 
0.755371 2.018510 0.216437 
0.755859 2.018510 0.216650 
0.756348 2.018510 0.216862 
0.756836 2.018510 0.217074 
0.757324 2.018510 0.217285 
0.757812 2.018510 0.217495 
0.758301 2.018510 0.217705 
0.758789 2.018510 0.217915 
0.759277 2.018510 0.218124 
0.759766 2.018510 0.218332 
0.760254 2.018510 0.218540 
0.760742 2.018510 0.218748 
0.761230 2.018510 0.218955 
0.761719 2.018510 0.219161 
0.762207 2.018510 0.219367 
0.762695 2.018510 0.219572 
0.763184 2.018510 0.219777 
0.763672 2.018510 0.219982 
0.764160 2.018510 0.220186 
0.764648 2.018510 0.220389 
0.765137 2.018510 0.220592 
0.765625 2.018510 0.220795 
0.766113 2.018510 0.220997 
0.766602 2.018510 0.221198 
0.767090 2.018510 0.221399 
0.767578 2.018510 0.221599 
0.768066 2.018510 0.221799 
0.768555 2.018510 0.221999 
0.769043 2.018510 0.222198 
0.769531 2.018510 0.222396 
0.770020 2.018510 0.222594 
0.770508 2.018510 0.222792 
0.770996 2.018510 0.222989 
0.771484 2.018510 0.223185 
0.771973 2.018510 0.223381 
0.772461 2.018510 0.223576 
0.772949 2.018510 0.223771 
0.773438 2.018510 0.223966 
0.773926 2.018510 0.224160 
0.774414 2.018510 0.224353 
0.774902 2.018510 0.224546 
0.775391 2.018510 0.224739 
0.775879 2.018510 0.224931 
0.776367 2.018510 0.225123 
0.776855 2.018510 0.225314 
0.777344 2.018510 0.225504 
0.777832 2.018510 0.225694 
0.778320 2.018510 0.225884 
0.778809 2.018510 0.226073 
0.779297 2.018510 0.226261 
0.779785 2.018510 0.226449 
0.780273 2.018510 0.226637 
0.780762 2.018510 0.226824 
0.781250 2.018510 0.227011 
0.781738 2.018510 0.227197 
0.782227 2.018510 0.227383 
0.782715 2.018510 0.227568 
0.783203 2.018510 0.227752 
0.783691 2.018510 0.227937 
0.784180 2.018510 0.228120 
0.784668 2.018510 0.228304 
0.785156 2.018510 0.228486 
0.785645 2.018510 0.228669 
0.786133 2.018510 0.228850 
0.786621 2.018510 0.229032 
0.787109 2.018510 0.229212 
0.787598 2.018510 0.229393 
0.788086 2.018510 0.229573 
0.788574 2.018510 0.229752 
0.789062 2.018510 0.229931 
0.789551 2.018510 0.230109 
0.790039 2.018510 0.230287 
0.790527 2.018510 0.230464 
0.791016 2.018510 0.230641 
0.791504 2.018510 0.230818 
0.791992 2.018510 0.230994 
0.792480 2.018510 0.231169 
0.792969 2.018510 0.231344 
0.793457 2.018510 0.231519 
0.793945 2.018510 0.231693 
0.794434 2.018510 0.231866 
0.794922 2.018510 0.232039 
0.795410 2.018510 0.232212 
0.795898 2.018510 0.232384 
0.796387 2.018510 0.232556 
0.796875 2.018510 0.232727 
0.797363 2.018510 0.232898 
0.797852 2.018510 0.233068 
0.798340 2.018510 0.233237 
0.798828 2.018510 0.233407 
0.799316 2.018510 0.233575 
0.799805 2.018510 0.233744 
0.800293 2.018510 0.233912 
0.800781 2.018510 0.234079 
0.801270 2.018510 0.234246 
0.801758 2.018510 0.234412 
0.802246 2.018510 0.234578 
0.802734 2.018510 0.234743 
0.803223 2.018510 0.234908 
0.803711 2.018510 0.235073 
0.804199 2.018510 0.235237 
0.804688 2.018510 0.235400 
0.805176 2.018510 0.235563 
0.805664 2.018510 0.235726 
0.806152 2.018510 0.235888 
0.806641 2.018510 0.236049 
0.807129 2.018510 0.236210 
0.807617 2.018510 0.236371 
0.808105 2.018510 0.236531 
0.808594 2.018510 0.236691 
0.809082 2.018510 0.236850 
0.809570 2.018510 0.237009 
0.810059 2.018510 0.237167 
0.810547 2.018510 0.237325 
0.811035 2.018510 0.237482 
0.811523 2.018510 0.237639 
0.812012 2.018510 0.237795 
0.812500 2.018510 0.237951 
0.812988 2.018510 0.238107 
0.813477 2.018510 0.238261 
0.813965 2.018510 0.238416 
0.814453 2.018510 0.238570 
0.814941 2.018510 0.238723 
0.815430 2.018510 0.238876 
0.815918 2.018510 0.239029 
0.816406 2.018510 0.239181 
0.816895 2.018510 0.239332 
0.817383 2.018510 0.239484 
0.817871 2.018510 0.239634 
0.818359 2.018510 0.239784 
0.818848 2.018510 0.239934 
0.819336 2.018510 0.240083 
0.819824 2.018510 0.240232 
0.820312 2.018510 0.240380 
0.820801 2.018510 0.240528 
0.821289 2.018510 0.240675 
0.821777 2.018510 0.240822 
0.822266 2.018510 0.240968 
0.822754 2.018510 0.241114 
0.823242 2.018510 0.241260 
0.823730 2.018510 0.241405 
0.824219 2.018510 0.241549 
0.824707 2.018510 0.241693 
0.825195 2.018510 0.241837 
0.825684 2.018510 0.241980 
0.826172 2.018510 0.242122 
0.826660 2.018510 0.242264 
0.827148 2.018510 0.242406 
0.827637 2.018510 0.242547 
0.828125 2.018510 0.242687 
0.828613 2.018510 0.242828 
0.829102 2.018510 0.242967 
0.829590 2.018510 0.243106 
0.830078 2.018510 0.243245 
0.830566 2.018510 0.243383 
0.831055 2.018510 0.243521 
0.831543 2.018510 0.243658 
0.832031 2.018510 0.243795 
0.832520 2.018510 0.243932 
0.833008 2.018510 0.244068 
0.833496 2.018510 0.244203 
0.833984 2.018510 0.244338 
0.834473 2.018510 0.244472 
0.834961 2.018510 0.244606 
0.835449 2.018510 0.244740 
0.835938 2.018510 0.244873 
0.836426 2.018510 0.245005 
0.836914 2.018510 0.245137 
0.837402 2.018510 0.245269 
0.837891 2.018510 0.245400 
0.838379 2.018510 0.245530 
0.838867 2.018510 0.245661 
0.839355 2.018510 0.245790 
0.839844 2.018510 0.245919 
0.840332 2.018510 0.246048 
0.840820 2.018510 0.246176 
0.841309 2.018510 0.246304 
0.841797 2.018510 0.246431 
0.842285 2.018510 0.246558 
0.842773 2.018510 0.246684 
0.843262 2.018510 0.246810 
0.843750 2.018510 0.246935 
0.844238 2.018510 0.247060 
0.844727 2.018510 0.247185 
0.845215 2.018510 0.247308 
0.845703 2.018510 0.247432 
0.846191 2.018510 0.247555 
0.846680 2.018510 0.247677 
0.847168 2.018510 0.247799 
0.847656 2.018510 0.247921 
0.848145 2.018510 0.248042 
0.848633 2.018510 0.248162 
0.849121 2.018510 0.248282 
0.849609 2.018510 0.248402 
0.850098 2.018510 0.248521 
0.850586 2.018510 0.248639 
0.851074 2.018510 0.248757 
0.851562 2.018510 0.248875 
0.852051 2.018510 0.248992 
0.852539 2.018510 0.249109 
0.853027 2.018510 0.249225 
0.853516 2.018510 0.249340 
0.854004 2.018510 0.249456 
0.854492 2.018510 0.249570 
0.854980 2.018510 0.249684 
0.855469 2.018510 0.249798 
0.855957 2.018510 0.249911 
0.856445 2.018510 0.250024 
0.856934 2.018510 0.250136 
0.857422 2.018510 0.250248 
0.857910 2.018510 0.250359 
0.858398 2.018510 0.250470 
0.858887 2.018510 0.250580 
0.859375 2.018510 0.250690 
0.859863 2.018510 0.250799 
0.860352 2.018510 0.250908 
0.860840 2.018510 0.251017 
0.861328 2.018510 0.251124 
0.861816 2.018510 0.251232 
0.862305 2.018510 0.251339 
0.862793 2.018510 0.251445 
0.863281 2.018510 0.251551 
0.863770 2.018510 0.251656 
0.864258 2.018510 0.251761 
0.864746 2.018510 0.251865 
0.865234 2.018510 0.251969 
0.865723 2.018510 0.252073 
0.866211 2.018510 0.252176 
0.866699 2.018510 0.252278 
0.867188 2.018510 0.252380 
0.867676 2.018510 0.252481 
0.868164 2.018510 0.252582 
0.868652 2.018510 0.252683 
0.869141 2.018510 0.252783 
0.869629 2.018510 0.252882 
0.870117 2.018510 0.252981 
0.870605 2.018510 0.253079 
0.871094 2.018510 0.253177 
0.871582 2.018510 0.253275 
0.872070 2.018510 0.253372 
0.872559 2.018510 0.253468 
0.873047 2.018510 0.253564 
0.873535 2.018510 0.253660 
0.874023 2.018510 0.253754 
0.874512 2.018510 0.253849 
0.875000 2.018510 0.253943 
0.875488 2.018510 0.254036 
0.875977 2.018510 0.254129 
0.876465 2.018510 0.254222 
0.876953 2.018510 0.254313 
0.877441 2.018510 0.254405 
0.877930 2.018510 0.254496 
0.878418 2.018510 0.254586 
0.878906 2.018510 0.254676 
0.879395 2.018510 0.254765 
0.879883 2.018510 0.254854 
0.880371 2.018510 0.254943 
0.880859 2.018510 0.255030 
0.881348 2.018510 0.255118 
0.881836 2.018510 0.255205 
0.882324 2.018510 0.255291 
0.882812 2.018510 0.255377 
0.883301 2.018510 0.255462 
0.883789 2.018510 0.255547 
0.884277 2.018510 0.255631 
0.884766 2.018510 0.255715 
0.885254 2.018510 0.255798 
0.885742 2.018510 0.255881 
0.886230 2.018510 0.255963 
0.886719 2.018510 0.256045 
0.887207 2.018510 0.256126 
0.887695 2.018510 0.256207 
0.888184 2.018510 0.256287 
0.888672 2.018510 0.256366 
0.889160 2.018510 0.256445 
0.889648 2.018510 0.256524 
0.890137 2.018510 0.256602 
0.890625 2.018510 0.256680 
0.891113 2.018510 0.256757 
0.891602 2.018510 0.256833 
0.892090 2.018510 0.256909 
0.892578 2.018510 0.256985 
0.893066 2.018510 0.257060 
0.893555 2.018510 0.257134 
0.894043 2.018510 0.257208 
0.894531 2.018510 0.257281 
0.895020 2.018510 0.257354 
0.895508 2.018510 0.257426 
0.895996 2.018510 0.257498 
0.896484 2.018510 0.257569 
0.896973 2.018510 0.257640 
0.897461 2.018510 0.257710 
0.897949 2.018510 0.257780 
0.898438 2.018510 0.257849 
0.898926 2.018510 0.257918 
0.899414 2.018510 0.257986 
0.899902 2.018510 0.258053 
0.900391 2.018510 0.258120 
0.900879 2.018510 0.258187 
0.901367 2.018510 0.258253 
0.901855 2.018510 0.258318 
0.902344 2.018510 0.258383 
0.902832 2.018510 0.258447 
0.903320 2.018510 0.258511 
0.903809 2.018510 0.258574 
0.904297 2.018510 0.258637 
0.904785 2.018510 0.258699 
0.905273 2.018510 0.258761 
0.905762 2.018510 0.258822 
0.906250 2.018510 0.258882 
0.906738 2.018510 0.258942 
0.907227 2.018510 0.259002 
0.907715 2.018510 0.259061 
0.908203 2.018510 0.259119 
0.908691 2.018510 0.259177 
0.909180 2.018510 0.259234 
0.909668 2.018510 0.259291 
0.910156 2.018510 0.259347 
0.910645 2.018510 0.259403 
0.911133 2.018510 0.259458 
0.911621 2.018510 0.259512 
0.912109 2.018510 0.259566 
0.912598 2.018510 0.259619 
0.913086 2.018510 0.259672 
0.913574 2.018510 0.259724 
0.914062 2.018510 0.259776 
0.914551 2.018510 0.259827 
0.915039 2.018510 0.259878 
0.915527 2.018510 0.259928 
0.916016 2.018510 0.259977 
0.916504 2.018510 0.260026 
0.916992 2.018510 0.260075 
0.917480 2.018510 0.260123 
0.917969 2.018510 0.260170 
0.918457 2.018510 0.260216 
0.918945 2.018510 0.260263 
0.919434 2.018510 0.260308 
0.919922 2.018510 0.260353 
0.920410 2.018510 0.260397 
0.920898 2.018510 0.260441 
0.921387 2.018510 0.260485 
0.921875 2.018510 0.260527 
0.922363 2.018510 0.260569 
0.922852 2.018510 0.260611 
0.923340 2.018510 0.260652 
0.923828 2.018510 0.260692 
0.924316 2.018510 0.260732 
0.924805 2.018510 0.260771 
0.925293 2.018510 0.260810 
0.925781 2.018510 0.260848 
0.926270 2.018510 0.260885 
0.926758 2.018510 0.260922 
0.927246 2.018510 0.260959 
0.927734 2.018510 0.260994 
0.928223 2.018510 0.261030 
0.928711 2.018510 0.261064 
0.929199 2.018510 0.261098 
0.929688 2.018510 0.261131 
0.930176 2.018510 0.261164 
0.930664 2.018510 0.261196 
0.931152 2.018510 0.261228 
0.931641 2.018510 0.261259 
0.932129 2.018510 0.261290 
0.932617 2.018510 0.261319 
0.933105 2.018510 0.261349 
0.933594 2.018510 0.261377 
0.934082 2.018510 0.261405 
0.934570 2.018510 0.261433 
0.935059 2.018510 0.261460 
0.935547 2.018510 0.261486 
0.936035 2.018510 0.261511 
0.936523 2.018510 0.261536 
0.937012 2.018510 0.261561 
0.937500 2.018510 0.261585 
0.937988 2.018510 0.261608 
0.938477 2.018510 0.261631 
0.938965 2.018510 0.261653 
0.939453 2.018510 0.261674 
0.939941 2.018510 0.261695 
0.940430 2.018510 0.261715 
0.940918 2.018510 0.261734 
0.941406 2.018510 0.261753 
0.941895 2.018510 0.261772 
0.942383 2.018510 0.261789 
0.942871 2.018510 0.261806 
0.943359 2.018510 0.261823 
0.943848 2.018510 0.261839 
0.944336 2.018510 0.261854 
0.944824 2.018510 0.261868 
0.945312 2.018510 0.261882 
0.945801 2.018510 0.261896 
0.946289 2.018510 0.261908 
0.946777 2.018510 0.261920 
0.947266 2.018510 0.261932 
0.947754 2.018510 0.261943 
0.948242 2.018510 0.261953 
0.948730 2.018510 0.261962 
0.949219 2.018510 0.261971 
0.949707 2.018510 0.261979 
0.950195 2.018510 0.261987 
0.950684 2.018510 0.261994 
0.951172 2.018510 0.262000 
0.951660 2.018510 0.262006 
0.952148 2.018510 0.262011 
0.952637 2.018510 0.262015 
0.953125 2.018510 0.262019 
0.953613 2.018510 0.262022 
0.954102 2.018510 0.262024 
0.954590 2.018510 0.262026 
0.955078 2.018510 0.262027 
0.955566 2.018510 0.262028 
0.956055 2.018510 0.262028 
0.956543 2.018510 0.262027 
0.957031 2.018510 0.262025 
0.957520 2.018510 0.262023 
0.958008 2.018510 0.262020 
0.958496 2.018510 0.262017 
0.958984 2.018510 0.262012 
0.959473 2.018510 0.262008 
0.959961 2.018510 0.262002 
0.960449 2.018510 0.261996 
0.960938 2.018510 0.261989 
0.961426 2.018510 0.261981 
0.961914 2.018510 0.261973 
0.962402 2.018510 0.261964 
0.962891 2.018510 0.261955 
0.963379 2.018510 0.261944 
0.963867 2.018510 0.261934 
0.964355 2.018510 0.261922 
0.964844 2.018510 0.261910 
0.965332 2.018510 0.261897 
0.965820 2.018510 0.261883 
0.966309 2.018510 0.261868 
0.966797 2.018510 0.261853 
0.967285 2.018510 0.261838 
0.967773 2.018510 0.261821 
0.968262 2.018510 0.261804 
0.968750 2.018510 0.261786 
0.969238 2.018510 0.261768 
0.969727 2.018510 0.261748 
0.970215 2.018510 0.261728 
0.970703 2.018510 0.261708 
0.971191 2.018510 0.261686 
0.971680 2.018510 0.261664 
0.972168 2.018510 0.261641 
0.972656 2.018510 0.261618 
0.973145 2.018510 0.261594 
0.973633 2.018510 0.261569 
0.974121 2.018510 0.261543 
0.974609 2.018510 0.261517 
0.975098 2.018510 0.261489 
0.975586 2.018510 0.261462 
0.976074 2.018510 0.261433 
0.976562 2.018510 0.261404 
0.977051 2.018510 0.261374 
0.977539 2.018510 0.261343 
0.978027 2.018510 0.261311 
0.978516 2.018510 0.261279 
0.979004 2.018510 0.261246 
0.979492 2.018510 0.261212 
0.979980 2.018510 0.261178 
0.980469 2.018510 0.261143 
0.980957 2.018510 0.261107 
0.981445 2.018510 0.261070 
0.981934 2.018510 0.261033 
0.982422 2.018510 0.260994 
0.982910 2.018510 0.260955 
0.983398 2.018510 0.260916 
0.983887 2.018510 0.260875 
0.984375 2.018510 0.260834 
0.984863 2.018510 0.260792 
0.985352 2.018510 0.260749 
0.985840 2.018510 0.260706 
0.986328 2.018510 0.260661 
0.986816 2.018510 0.260616 
0.987305 2.018510 0.260570 
0.987793 2.018510 0.260524 
0.988281 2.018510 0.260476 
0.988770 2.018510 0.260428 
0.989258 2.018510 0.260379 
0.989746 2.018510 0.260330 
0.990234 2.018510 0.260279 
0.990723 2.018510 0.260228 
0.991211 2.018510 0.260176 
0.991699 2.018510 0.260123 
0.992188 2.018510 0.260069 
0.992676 2.018510 0.260014 
0.993164 2.018510 0.259959 
0.993652 2.018510 0.259903 
0.994141 2.018510 0.259846 
0.994629 2.018510 0.259788 
0.995117 2.018510 0.259730 
0.995605 2.018510 0.259671 
0.996094 2.018510 0.259610 
0.996582 2.018510 0.259549 
0.997070 2.018510 0.259488 
0.997559 2.018510 0.259425 
0.998047 2.018510 0.259362 
0.998535 2.018510 0.259297 
0.999023 2.018510 0.259232 
0.999512 2.018510 0.259166 


==> data/BUderSineA10K2048M80kstep11.dat <==
0.000000 2.054358 0.255217 
0.000488 2.054358 0.255152 
0.000977 2.054358 0.255085 
0.001465 2.054358 0.255017 
0.001953 2.054358 0.254949 
0.002441 2.054358 0.254880 
0.002930 2.054358 0.254810 
0.003418 2.054358 0.254739 
0.003906 2.054358 0.254667 
0.004395 2.054358 0.254594 
0.004883 2.054358 0.254521 
0.005371 2.054358 0.254446 
0.005859 2.054358 0.254371 
0.006348 2.054358 0.254295 
0.006836 2.054358 0.254218 
0.007324 2.054358 0.254141 
0.007812 2.054358 0.254062 
0.008301 2.054358 0.253983 
0.008789 2.054358 0.253902 
0.009277 2.054358 0.253821 
0.009766 2.054358 0.253739 
0.010254 2.054358 0.253656 
0.010742 2.054358 0.253572 
0.011230 2.054358 0.253487 
0.011719 2.054358 0.253402 
0.012207 2.054358 0.253315 
0.012695 2.054358 0.253228 
0.013184 2.054358 0.253139 
0.013672 2.054358 0.253050 
0.014160 2.054358 0.252960 
0.014648 2.054358 0.252869 
0.015137 2.054358 0.252777 
0.015625 2.054358 0.252684 
0.016113 2.054358 0.252590 
0.016602 2.054358 0.252496 
0.017090 2.054358 0.252400 
0.017578 2.054358 0.252303 
0.018066 2.054358 0.252206 
0.018555 2.054358 0.252107 
0.019043 2.054358 0.252008 
0.019531 2.054358 0.251908 
0.020020 2.054358 0.251807 
0.020508 2.054358 0.251704 
0.020996 2.054358 0.251601 
0.021484 2.054358 0.251497 
0.021973 2.054358 0.251392 
0.022461 2.054358 0.251286 
0.022949 2.054358 0.251179 
0.023438 2.054358 0.251072 
0.023926 2.054358 0.250963 
0.024414 2.054358 0.250853 
0.024902 2.054358 0.250742 
0.025391 2.054358 0.250630 
0.025879 2.054358 0.250518 
0.026367 2.054358 0.250404 
0.026855 2.054358 0.250289 
0.027344 2.054358 0.250173 
0.027832 2.054358 0.250057 
0.028320 2.054358 0.249939 
0.028809 2.054358 0.249820 
0.029297 2.054358 0.249701 
0.029785 2.054358 0.249580 
0.030273 2.054358 0.249458 
0.030762 2.054358 0.249335 
0.031250 2.054358 0.249212 
0.031738 2.054358 0.249087 
0.032227 2.054358 0.248961 
0.032715 2.054358 0.248834 
0.033203 2.054358 0.248706 
0.033691 2.054358 0.248577 
0.034180 2.054358 0.248447 
0.034668 2.054358 0.248316 
0.035156 2.054358 0.248184 
0.035645 2.054358 0.248051 
0.036133 2.054358 0.247917 
0.036621 2.054358 0.247782 
0.037109 2.054358 0.247646 
0.037598 2.054358 0.247508 
0.038086 2.054358 0.247370 
0.038574 2.054358 0.247230 
0.039062 2.054358 0.247090 
0.039551 2.054358 0.246948 
0.040039 2.054358 0.246805 
0.040527 2.054358 0.246662 
0.041016 2.054358 0.246517 
0.041504 2.054358 0.246371 
0.041992 2.054358 0.246223 
0.042480 2.054358 0.246075 
0.042969 2.054358 0.245926 
0.043457 2.054358 0.245775 
0.043945 2.054358 0.245624 
0.044434 2.054358 0.245471 
0.044922 2.054358 0.245317 
0.045410 2.054358 0.245162 
0.045898 2.054358 0.245006 
0.046387 2.054358 0.244849 
0.046875 2.054358 0.244690 
0.047363 2.054358 0.244531 
0.047852 2.054358 0.244370 
0.048340 2.054358 0.244208 
0.048828 2.054358 0.244045 
0.049316 2.054358 0.243881 
0.049805 2.054358 0.243716 
0.050293 2.054358 0.243549 
0.050781 2.054358 0.243381 
0.051270 2.054358 0.243212 
0.051758 2.054358 0.243042 
0.052246 2.054358 0.242871 
0.052734 2.054358 0.242698 
0.053223 2.054358 0.242524 
0.053711 2.054358 0.242350 
0.054199 2.054358 0.242173 
0.054688 2.054358 0.241996 
0.055176 2.054358 0.241817 
0.055664 2.054358 0.241637 
0.056152 2.054358 0.241456 
0.056641 2.054358 0.241274 
0.057129 2.054358 0.241090 
0.057617 2.054358 0.240906 
0.058105 2.054358 0.240719 
0.058594 2.054358 0.240532 
0.059082 2.054358 0.240343 
0.059570 2.054358 0.240153 
0.060059 2.054358 0.239962 
0.060547 2.054358 0.239770 
0.061035 2.054358 0.239576 
0.061523 2.054358 0.239381 
0.062012 2.054358 0.239185 
0.062500 2.054358 0.238987 
0.062988 2.054358 0.238788 
0.063477 2.054358 0.238588 
0.063965 2.054358 0.238386 
0.064453 2.054358 0.238183 
0.064941 2.054358 0.237979 
0.065430 2.054358 0.237773 
0.065918 2.054358 0.237566 
0.066406 2.054358 0.237358 
0.066895 2.054358 0.237148 
0.067383 2.054358 0.236937 
0.067871 2.054358 0.236725 
0.068359 2.054358 0.236511 
0.068848 2.054358 0.236296 
0.069336 2.054358 0.236079 
0.069824 2.054358 0.235861 
0.070312 2.054358 0.235642 
0.070801 2.054358 0.235421 
0.071289 2.054358 0.235199 
0.071777 2.054358 0.234976 
0.072266 2.054358 0.234751 
0.072754 2.054358 0.234524 
0.073242 2.054358 0.234296 
0.073730 2.054358 0.234067 
0.074219 2.054358 0.233836 
0.074707 2.054358 0.233604 
0.075195 2.054358 0.233371 
0.075684 2.054358 0.233135 
0.076172 2.054358 0.232899 
0.076660 2.054358 0.232661 
0.077148 2.054358 0.232421 
0.077637 2.054358 0.232180 
0.078125 2.054358 0.231938 
0.078613 2.054358 0.231693 
0.079102 2.054358 0.231448 
0.079590 2.054358 0.231201 
0.080078 2.054358 0.230952 
0.080566 2.054358 0.230702 
0.081055 2.054358 0.230450 
0.081543 2.054358 0.230197 
0.082031 2.054358 0.229942 
0.082520 2.054358 0.229686 
0.083008 2.054358 0.229428 
0.083496 2.054358 0.229168 
0.083984 2.054358 0.228907 
0.084473 2.054358 0.228644 
0.084961 2.054358 0.228380 
0.085449 2.054358 0.228114 
0.085938 2.054358 0.227847 
0.086426 2.054358 0.227577 
0.086914 2.054358 0.227307 
0.087402 2.054358 0.227034 
0.087891 2.054358 0.226760 
0.088379 2.054358 0.226484 
0.088867 2.054358 0.226207 
0.089355 2.054358 0.225928 
0.089844 2.054358 0.225647 
0.090332 2.054358 0.225365 
0.090820 2.054358 0.225080 
0.091309 2.054358 0.224795 
0.091797 2.054358 0.224507 
0.092285 2.054358 0.224218 
0.092773 2.054358 0.223927 
0.093262 2.054358 0.223634 
0.093750 2.054358 0.223339 
0.094238 2.054358 0.223043 
0.094727 2.054358 0.222745 
0.095215 2.054358 0.222445 
0.095703 2.054358 0.222144 
0.096191 2.054358 0.221840 
0.096680 2.054358 0.221535 
0.097168 2.054358 0.221228 
0.097656 2.054358 0.220919 
0.098145 2.054358 0.220609 
0.098633 2.054358 0.220296 
0.099121 2.054358 0.219982 
0.099609 2.054358 0.219666 
0.100098 2.054358 0.219348 
0.100586 2.054358 0.219028 
0.101074 2.054358 0.218706 
0.101562 2.054358 0.218383 
0.102051 2.054358 0.218057 
0.102539 2.054358 0.217730 
0.103027 2.054358 0.217400 
0.103516 2.054358 0.217069 
0.104004 2.054358 0.216736 
0.104492 2.054358 0.216400 
0.104980 2.054358 0.216063 
0.105469 2.054358 0.215724 
0.105957 2.054358 0.215383 
0.106445 2.054358 0.215040 
0.106934 2.054358 0.214695 
0.107422 2.054358 0.214347 
0.107910 2.054358 0.213998 
0.108398 2.054358 0.213647 
0.108887 2.054358 0.213294 
0.109375 2.054358 0.212938 
0.109863 2.054358 0.212581 
0.110352 2.054358 0.212222 
0.110840 2.054358 0.211860 
0.111328 2.054358 0.211496 
0.111816 2.054358 0.211131 
0.112305 2.054358 0.210763 
0.112793 2.054358 0.210393 
0.113281 2.054358 0.210021 
0.113770 2.054358 0.209646 
0.114258 2.054358 0.209270 
0.114746 2.054358 0.208891 
0.115234 2.054358 0.208510 
0.115723 2.054358 0.208127 
0.116211 2.054358 0.207742 
0.116699 2.054358 0.207354 
0.117188 2.054358 0.206964 
0.117676 2.054358 0.206572 
0.118164 2.054358 0.206178 
0.118652 2.054358 0.205781 
0.119141 2.054358 0.205383 
0.119629 2.054358 0.204981 
0.120117 2.054358 0.204578 
0.120605 2.054358 0.204172 
0.121094 2.054358 0.203764 
0.121582 2.054358 0.203353 
0.122070 2.054358 0.202940 
0.122559 2.054358 0.202525 
0.123047 2.054358 0.202107 
0.123535 2.054358 0.201687 
0.124023 2.054358 0.201265 
0.124512 2.054358 0.200840 
0.125000 2.054358 0.200412 
0.125488 2.054358 0.199982 
0.125977 2.054358 0.199550 
0.126465 2.054358 0.199115 
0.126953 2.054358 0.198677 
0.127441 2.054358 0.198237 
0.127930 2.054358 0.197795 
0.128418 2.054358 0.197350 
0.128906 2.054358 0.196902 
0.129395 2.054358 0.196452 
0.129883 2.054358 0.195999 
0.130371 2.054358 0.195543 
0.130859 2.054358 0.195085 
0.131348 2.054358 0.194624 
0.131836 2.054358 0.194161 
0.132324 2.054358 0.193695 
0.132812 2.054358 0.193226 
0.133301 2.054358 0.192754 
0.133789 2.054358 0.192280 
0.134277 2.054358 0.191803 
0.134766 2.054358 0.191323 
0.135254 2.054358 0.190841 
0.135742 2.054358 0.190355 
0.136230 2.054358 0.189867 
0.136719 2.054358 0.189376 
0.137207 2.054358 0.188882 
0.137695 2.054358 0.188385 
0.138184 2.054358 0.187885 
0.138672 2.054358 0.187383 
0.139160 2.054358 0.186877 
0.139648 2.054358 0.186369 
0.140137 2.054358 0.185857 
0.140625 2.054358 0.185343 
0.141113 2.054358 0.184826 
0.141602 2.054358 0.184305 
0.142090 2.054358 0.183782 
0.142578 2.054358 0.183255 
0.143066 2.054358 0.182725 
0.143555 2.054358 0.182193 
0.144043 2.054358 0.181657 
0.144531 2.054358 0.181118 
0.145020 2.054358 0.180576 
0.145508 2.054358 0.180030 
0.145996 2.054358 0.179482 
0.146484 2.054358 0.178930 
0.146973 2.054358 0.178375 
0.147461 2.054358 0.177816 
0.147949 2.054358 0.177255 
0.148438 2.054358 0.176690 
0.148926 2.054358 0.176122 
0.149414 2.054358 0.175550 
0.149902 2.054358 0.174975 
0.150391 2.054358 0.174397 
0.150879 2.054358 0.173815 
0.151367 2.054358 0.173230 
0.151855 2.054358 0.172641 
0.152344 2.054358 0.172049 
0.152832 2.054358 0.171453 
0.153320 2.054358 0.170854 
0.153809 2.054358 0.170251 
0.154297 2.054358 0.169644 
0.154785 2.054358 0.169034 
0.155273 2.054358 0.168421 
0.155762 2.054358 0.167803 
0.156250 2.054358 0.167182 
0.156738 2.054358 0.166557 
0.157227 2.054358 0.165929 
0.157715 2.054358 0.165296 
0.158203 2.054358 0.164660 
0.158691 2.054358 0.164020 
0.159180 2.054358 0.163377 
0.159668 2.054358 0.162729 
0.160156 2.054358 0.162077 
0.160645 2.054358 0.161422 
0.161133 2.054358 0.160762 
0.161621 2.054358 0.160099 
0.162109 2.054358 0.159431 
0.162598 2.054358 0.158760 
0.163086 2.054358 0.158084 
0.163574 2.054358 0.157404 
0.164062 2.054358 0.156721 
0.164551 2.054358 0.156033 
0.165039 2.054358 0.155340 
0.165527 2.054358 0.154644 
0.166016 2.054358 0.153943 
0.166504 2.054358 0.153238 
0.166992 2.054358 0.152529 
0.167480 2.054358 0.151815 
0.167969 2.054358 0.151097 
0.168457 2.054358 0.150374 
0.168945 2.054358 0.149647 
0.169434 2.054358 0.148915 
0.169922 2.054358 0.148179 
0.170410 2.054358 0.147439 
0.170898 2.054358 0.146693 
0.171387 2.054358 0.145944 
0.171875 2.054358 0.145189 
0.172363 2.054358 0.144430 
0.172852 2.054358 0.143666 
0.173340 2.054358 0.142897 
0.173828 2.054358 0.142123 
0.174316 2.054358 0.141345 
0.174805 2.054358 0.140562 
0.175293 2.054358 0.139773 
0.175781 2.054358 0.138980 
0.176270 2.054358 0.138182 
0.176758 2.054358 0.137378 
0.177246 2.054358 0.136570 
0.177734 2.054358 0.135756 
0.178223 2.054358 0.134938 
0.178711 2.054358 0.134114 
0.179199 2.054358 0.133284 
0.179688 2.054358 0.132450 
0.180176 2.054358 0.131610 
0.180664 2.054358 0.130765 
0.181152 2.054358 0.129914 
0.181641 2.054358 0.129058 
0.182129 2.054358 0.128196 
0.182617 2.054358 0.127328 
0.183105 2.054358 0.126456 
0.183594 2.054358 0.125577 
0.184082 2.054358 0.124693 
0.184570 2.054358 0.123802 
0.185059 2.054358 0.122907 
0.185547 2.054358 0.122005 
0.186035 2.054358 0.121097 
0.186523 2.054358 0.120183 
0.187012 2.054358 0.119264 
0.187500 2.054358 0.118338 
0.187988 2.054358 0.117406 
0.188477 2.054358 0.116468 
0.188965 2.054358 0.115524 
0.189453 2.054358 0.114573 
0.189941 2.054358 0.113616 
0.190430 2.054358 0.112653 
0.190918 2.054358 0.111683 
0.191406 2.054358 0.110707 
0.191895 2.054358 0.109724 
0.192383 2.054358 0.108735 
0.192871 2.054358 0.107738 
0.193359 2.054358 0.106735 
0.193848 2.054358 0.105726 
0.194336 2.054358 0.104709 
0.194824 2.054358 0.103686 
0.195312 2.054358 0.102655 
0.195801 2.054358 0.101617 
0.196289 2.054358 0.100573 
0.196777 2.054358 0.099521 
0.197266 2.054358 0.098461 
0.197754 2.054358 0.097395 
0.198242 2.054358 0.096321 
0.198730 2.054358 0.095240 
0.199219 2.054358 0.094151 
0.199707 2.054358 0.093054 
0.200195 2.054358 0.091950 
0.200684 2.054358 0.090838 
0.201172 2.054358 0.089718 
0.201660 2.054358 0.088590 
0.202148 2.054358 0.087454 
0.202637 2.054358 0.086311 
0.203125 2.054358 0.085159 
0.203613 2.054358 0.083998 
0.204102 2.054358 0.082830 
0.204590 2.054358 0.081653 
0.205078 2.054358 0.080468 
0.205566 2.054358 0.079274 
0.206055 2.054358 0.078071 
0.206543 2.054358 0.076860 
0.207031 2.054358 0.075640 
0.207520 2.054358 0.074410 
0.208008 2.054358 0.073172 
0.208496 2.054358 0.071925 
0.208984 2.054358 0.070669 
0.209473 2.054358 0.069403 
0.209961 2.054358 0.068128 
0.210449 2.054358 0.066844 
0.210938 2.054358 0.065550 
0.211426 2.054358 0.064246 
0.211914 2.054358 0.062932 
0.212402 2.054358 0.061609 
0.212891 2.054358 0.060275 
0.213379 2.054358 0.058932 
0.213867 2.054358 0.057578 
0.214355 2.054358 0.056214 
0.214844 2.054358 0.054840 
0.215332 2.054358 0.053455 
0.215820 2.054358 0.052059 
0.216309 2.054358 0.050653 
0.216797 2.054358 0.049235 
0.217285 2.054358 0.047807 
0.217773 2.054358 0.046367 
0.218262 2.054358 0.044916 
0.218750 2.054358 0.043454 
0.219238 2.054358 0.041981 
0.219727 2.054358 0.040495 
0.220215 2.054358 0.038998 
0.220703 2.054358 0.037489 
0.221191 2.054358 0.035968 
0.221680 2.054358 0.034434 
0.222168 2.054358 0.032889 
0.222656 2.054358 0.031331 
0.223145 2.054358 0.029760 
0.223633 2.054358 0.028176 
0.224121 2.054358 0.026580 
0.224609 2.054358 0.024970 
0.225098 2.054358 0.023347 
0.225586 2.054358 0.021711 
0.226074 2.054358 0.020061 
0.226562 2.054358 0.018397 
0.227051 2.054358 0.016720 
0.227539 2.054358 0.015028 
0.228027 2.054358 0.013323 
0.228516 2.054358 0.011602 
0.229004 2.054358 0.009867 
0.229492 2.054358 0.008118 
0.229980 2.054358 0.006353 
0.230469 2.054358 0.004573 
0.230957 2.054358 0.002778 
0.231445 2.054358 0.000968 
0.231934 2.054358 -0.000859 
0.232422 2.054358 -0.002701 
0.232910 2.054358 -0.004560 
0.233398 2.054358 -0.006435 
0.233887 2.054358 -0.008326 
0.234375 2.054358 -0.010235 
0.234863 2.054358 -0.012160 
0.235352 2.054358 -0.014103 
0.235840 2.054358 -0.016063 
0.236328 2.054358 -0.018041 
0.236816 2.054358 -0.020037 
0.237305 2.054358 -0.022051 
0.237793 2.054358 -0.024084 
0.238281 2.054358 -0.026135 
0.238770 2.054358 -0.028205 
0.239258 2.054358 -0.030295 
0.239746 2.054358 -0.032404 
0.240234 2.054358 -0.034533 
0.240723 2.054358 -0.036682 
0.241211 2.054358 -0.038851 
0.241699 2.054358 -0.041041 
0.242188 2.054358 -0.043252 
0.242676 2.054358 -0.045484 
0.243164 2.054358 -0.047738 
0.243652 2.054358 -0.050014 
0.244141 2.054358 -0.052312 
0.244629 2.054358 -0.054632 
0.245117 2.054358 -0.056975 
0.245605 2.054358 -0.059342 
0.246094 2.054358 -0.061732 
0.246582 2.054358 -0.064146 
0.247070 2.054358 -0.066585 
0.247559 2.054358 -0.069048 
0.248047 2.054358 -0.071536 
0.248535 2.054358 -0.074050 
0.249023 2.054358 -0.076589 
0.249512 2.054358 -0.079155 
0.250000 2.054358 -0.081748 
0.250488 2.054358 -0.084367 
0.250977 2.054358 -0.087015 
0.251465 2.054358 -0.089690 
0.251953 2.054358 -0.092393 
0.252441 2.054358 -0.095126 
0.252930 2.054358 -0.097888 
0.253418 2.054358 -0.100680 
0.253906 2.054358 -0.103502 
0.254395 2.054358 -0.106356 
0.254883 2.054358 -0.109240 
0.255371 2.054358 -0.112157 
0.255859 2.054358 -0.115106 
0.256348 2.054358 -0.118089 
0.256836 2.054358 -0.121105 
0.257324 2.054358 -0.124155 
0.257812 2.054358 -0.127241 
0.258301 2.054358 -0.130361 
0.258789 2.054358 -0.133518 
0.259277 2.054358 -0.136712 
0.259766 2.054358 -0.139943 
0.260254 2.054358 -0.143213 
0.260742 2.054358 -0.146521 
0.261230 2.054358 -0.149869 
0.261719 2.054358 -0.153257 
0.262207 2.054358 -0.156687 
0.262695 2.054358 -0.160158 
0.263184 2.054358 -0.163672 
0.263672 2.054358 -0.167230 
0.264160 2.054358 -0.170832 
0.264648 2.054358 -0.174479 
0.265137 2.054358 -0.178172 
0.265625 2.054358 -0.181913 
0.266113 2.054358 -0.185701 
0.266602 2.054358 -0.189539 
0.267090 2.054358 -0.193426 
0.267578 2.054358 -0.197365 
0.268066 2.054358 -0.201356 
0.268555 2.054358 -0.205400 
0.269043 2.054358 -0.209498 
0.269531 2.054358 -0.213652 
0.270020 2.054358 -0.217862 
0.270508 2.054358 -0.222130 
0.270996 2.054358 -0.226458 
0.271484 2.054358 -0.230846 
0.271973 2.054358 -0.235296 
0.272461 2.054358 -0.239809 
0.272949 2.054358 -0.244387 
0.273438 2.054358 -0.249030 
0.273926 2.054358 -0.253742 
0.274414 2.054358 -0.258523 
0.274902 2.054358 -0.263374 
0.275391 2.054358 -0.268299 
0.275879 2.054358 -0.273297 
0.276367 2.054358 -0.278372 
0.276855 2.054358 -0.283524 
0.277344 2.054358 -0.288757 
0.277832 2.054358 -0.294071 
0.278320 2.054358 -0.299469 
0.278809 2.054358 -0.304953 
0.279297 2.054358 -0.310525 
0.279785 2.054358 -0.316188 
0.280273 2.054358 -0.321943 
0.280762 2.054358 -0.327794 
0.281250 2.054358 -0.333743 
0.281738 2.054358 -0.339792 
0.282227 2.054358 -0.345944 
0.282715 2.054358 -0.352203 
0.283203 2.054358 -0.358570 
0.283691 2.054358 -0.365049 
0.284180 2.054358 -0.371644 
0.284668 2.054358 -0.378357 
0.285156 2.054358 -0.385192 
0.285645 2.054358 -0.392152 
0.286133 2.054358 -0.399242 
0.286621 2.054358 -0.406465 
0.287109 2.054358 -0.413824 
0.287598 2.054358 -0.421325 
0.288086 2.054358 -0.428972 
0.288574 2.054358 -0.436769 
0.289062 2.054358 -0.444721 
0.289551 2.054358 -0.452833 
0.290039 2.054358 -0.461111 
0.290527 2.054358 -0.469558 
0.291016 2.054358 -0.478183 
0.291504 2.054358 -0.486989 
0.291992 2.054358 -0.495984 
0.292480 2.054358 -0.505173 
0.292969 2.054358 -0.514565 
0.293457 2.054358 -0.524165 
0.293945 2.054358 -0.533982 
0.294434 2.054358 -0.544023 
0.294922 2.054358 -0.554297 
0.295410 2.054358 -0.564812 
0.295898 2.054358 -0.575578 
0.296387 2.054358 -0.586603 
0.296875 2.054358 -0.597898 
0.297363 2.054358 -0.609475 
0.297852 2.054358 -0.621343 
0.298340 2.054358 -0.633515 
0.298828 2.054358 -0.646003 
0.299316 2.054358 -0.658821 
0.299805 2.054358 -0.671983 
0.300293 2.054358 -0.685502 
0.300781 2.054358 -0.699396 
0.301270 2.054358 -0.713679 
0.301758 2.054358 -0.728371 
0.302246 2.054358 -0.743490 
0.302734 2.054358 -0.759054 
0.303223 2.054358 -0.775086 
0.303711 2.054358 -0.791607 
0.304199 2.054358 -0.808642 
0.304688 2.054358 -0.826214 
0.305176 2.054358 -0.844352 
0.305664 2.054358 -0.863084 
0.306152 2.054358 -0.882441 
0.306641 2.054358 -0.902454 
0.307129 2.054358 -0.923160 
0.307617 2.054358 -0.944594 
0.308105 2.054358 -0.966797 
0.308594 2.054358 -0.989811 
0.309082 2.054358 -1.013682 
0.309570 2.054358 -1.038459 
0.310059 2.054358 -1.064193 
0.310547 2.054358 -1.090939 
0.311035 2.054358 -1.118759 
0.311523 2.054358 -1.147714 
0.312012 2.054358 -1.177874 
0.312500 2.054358 -1.209310 
0.312988 2.054358 -1.242099 
0.313477 2.054358 -1.276324 
0.313965 2.054358 -1.312069 
0.314453 2.054358 -1.349427 
0.314941 2.054358 -1.388491 
0.315430 2.054358 -1.429360 
0.315918 2.054358 -1.472135 
0.316406 2.054358 -1.516917 
0.316895 2.054358 -1.563806 
0.317383 2.054358 -1.612898 
0.317871 2.054358 -1.664279 
0.318359 2.054358 -1.718021 
0.318848 2.054358 -1.774172 
0.319336 2.054358 -1.832750 
0.319824 2.054358 -1.893723 
0.320312 2.054358 -1.957000 
0.320801 2.054358 -2.022407 
0.321289 2.054358 -2.089661 
0.321777 2.054358 -2.158349 
0.322266 2.054358 -2.227895 
0.322754 2.054358 -2.297531 
0.323242 2.054358 -2.366278 
0.323730 2.054358 -2.432935 
0.324219 2.054358 -2.496082 
0.324707 2.054358 -2.554118 
0.325195 2.054358 -2.605328 
0.325684 2.054358 -2.647989 
0.326172 2.054358 -2.680505 
0.326660 2.054358 -2.701562 
0.327148 2.054358 -2.710284 
0.327637 2.054358 -2.706342 
0.328125 2.054358 -2.690016 
0.328613 2.054358 -2.662176 
0.329102 2.054358 -2.624178 
0.329590 2.054358 -2.577710 
0.330078 2.054358 -2.524610 
0.330566 2.054358 -2.466694 
0.331055 2.054358 -2.405624 
0.331543 2.054358 -2.342824 
0.332031 2.054358 -2.279451 
0.332520 2.054358 -2.216403 
0.333008 2.054358 -2.154347 
0.333496 2.054358 -2.093761 
0.333984 2.054358 -2.034968 
0.334473 2.054358 -1.978174 
0.334961 2.054358 -1.923496 
0.335449 2.054358 -1.870982 
0.335938 2.054358 -1.820636 
0.336426 2.054358 -1.772424 
0.336914 2.054358 -1.726290 
0.337402 2.054358 -1.682163 
0.337891 2.054358 -1.639959 
0.338379 2.054358 -1.599594 
0.338867 2.054358 -1.560978 
0.339355 2.054358 -1.524022 
0.339844 2.054358 -1.488639 
0.340332 2.054358 -1.454744 
0.340820 2.054358 -1.422256 
0.341309 2.054358 -1.391097 
0.341797 2.054358 -1.361193 
0.342285 2.054358 -1.332475 
0.342773 2.054358 -1.304878 
0.343262 2.054358 -1.278338 
0.343750 2.054358 -1.252800 
0.344238 2.054358 -1.228208 
0.344727 2.054358 -1.204510 
0.345215 2.054358 -1.181661 
0.345703 2.054358 -1.159614 
0.346191 2.054358 -1.138328 
0.346680 2.054358 -1.117764 
0.347168 2.054358 -1.097886 
0.347656 2.054358 -1.078657 
0.348145 2.054358 -1.060048 
0.348633 2.054358 -1.042027 
0.349121 2.054358 -1.024565 
0.349609 2.054358 -1.007637 
0.350098 2.054358 -0.991217 
0.350586 2.054358 -0.975282 
0.351074 2.054358 -0.959810 
0.351562 2.054358 -0.944780 
0.352051 2.054358 -0.930172 
0.352539 2.054358 -0.915967 
0.353027 2.054358 -0.902150 
0.353516 2.054358 -0.888702 
0.354004 2.054358 -0.875609 
0.354492 2.054358 -0.862855 
0.354980 2.054358 -0.850427 
0.355469 2.054358 -0.838313 
0.355957 2.054358 -0.826498 
0.356445 2.054358 -0.814973 
0.356934 2.054358 -0.803724 
0.357422 2.054358 -0.792743 
0.357910 2.054358 -0.782019 
0.358398 2.054358 -0.771541 
0.358887 2.054358 -0.761302 
0.359375 2.054358 -0.751293 
0.359863 2.054358 -0.741505 
0.360352 2.054358 -0.731930 
0.360840 2.054358 -0.722562 
0.361328 2.054358 -0.713392 
0.361816 2.054358 -0.704415 
0.362305 2.054358 -0.695624 
0.362793 2.054358 -0.687012 
0.363281 2.054358 -0.678573 
0.363770 2.054358 -0.670303 
0.364258 2.054358 -0.662196 
0.364746 2.054358 -0.654246 
0.365234 2.054358 -0.646448 
0.365723 2.054358 -0.638798 
0.366211 2.054358 -0.631292 
0.366699 2.054358 -0.623924 
0.367188 2.054358 -0.616692 
0.367676 2.054358 -0.609590 
0.368164 2.054358 -0.602615 
0.368652 2.054358 -0.595763 
0.369141 2.054358 -0.589031 
0.369629 2.054358 -0.582416 
0.370117 2.054358 -0.575913 
0.370605 2.054358 -0.569521 
0.371094 2.054358 -0.563235 
0.371582 2.054358 -0.557053 
0.372070 2.054358 -0.550973 
0.372559 2.054358 -0.544991 
0.373047 2.054358 -0.539104 
0.373535 2.054358 -0.533311 
0.374023 2.054358 -0.527610 
0.374512 2.054358 -0.521996 
0.375000 2.054358 -0.516469 
0.375488 2.054358 -0.511026 
0.375977 2.054358 -0.505666 
0.376465 2.054358 -0.500385 
0.376953 2.054358 -0.495182 
0.377441 2.054358 -0.490056 
0.377930 2.054358 -0.485004 
0.378418 2.054358 -0.480024 
0.378906 2.054358 -0.475116 
0.379395 2.054358 -0.470276 
0.379883 2.054358 -0.465504 
0.380371 2.054358 -0.460799 
0.380859 2.054358 -0.456158 
0.381348 2.054358 -0.451579 
0.381836 2.054358 -0.447063 
0.382324 2.054358 -0.442607 
0.382812 2.054358 -0.438210 
0.383301 2.054358 -0.433870 
0.383789 2.054358 -0.429587 
0.384277 2.054358 -0.425359 
0.384766 2.054358 -0.421185 
0.385254 2.054358 -0.417064 
0.385742 2.054358 -0.412995 
0.386230 2.054358 -0.408977 
0.386719 2.054358 -0.405008 
0.387207 2.054358 -0.401088 
0.387695 2.054358 -0.397216 
0.388184 2.054358 -0.393390 
0.388672 2.054358 -0.389610 
0.389160 2.054358 -0.385875 
0.389648 2.054358 -0.382184 
0.390137 2.054358 -0.378535 
0.390625 2.054358 -0.374930 
0.391113 2.054358 -0.371365 
0.391602 2.054358 -0.367842 
0.392090 2.054358 -0.364358 
0.392578 2.054358 -0.360913 
0.393066 2.054358 -0.357507 
0.393555 2.054358 -0.354139 
0.394043 2.054358 -0.350807 
0.394531 2.054358 -0.347512 
0.395020 2.054358 -0.344252 
0.395508 2.054358 -0.341028 
0.395996 2.054358 -0.337838 
0.396484 2.054358 -0.334681 
0.396973 2.054358 -0.331558 
0.397461 2.054358 -0.328468 
0.397949 2.054358 -0.325409 
0.398438 2.054358 -0.322382 
0.398926 2.054358 -0.319386 
0.399414 2.054358 -0.316420 
0.399902 2.054358 -0.313484 
0.400391 2.054358 -0.310578 
0.400879 2.054358 -0.307700 
0.401367 2.054358 -0.304851 
0.401855 2.054358 -0.302030 
0.402344 2.054358 -0.299236 
0.402832 2.054358 -0.296469 
0.403320 2.054358 -0.293729 
0.403809 2.054358 -0.291015 
0.404297 2.054358 -0.288327 
0.404785 2.054358 -0.285664 
0.405273 2.054358 -0.283026 
0.405762 2.054358 -0.280413 
0.406250 2.054358 -0.277824 
0.406738 2.054358 -0.275258 
0.407227 2.054358 -0.272716 
0.407715 2.054358 -0.270197 
0.408203 2.054358 -0.267701 
0.408691 2.054358 -0.265227 
0.409180 2.054358 -0.262775 
0.409668 2.054358 -0.260344 
0.410156 2.054358 -0.257935 
0.410645 2.054358 -0.255547 
0.411133 2.054358 -0.253180 
0.411621 2.054358 -0.250834 
0.412109 2.054358 -0.248507 
0.412598 2.054358 -0.246200 
0.413086 2.054358 -0.243913 
0.413574 2.054358 -0.241645 
0.414062 2.054358 -0.239396 
0.414551 2.054358 -0.237166 
0.415039 2.054358 -0.234954 
0.415527 2.054358 -0.232761 
0.416016 2.054358 -0.230585 
0.416504 2.054358 -0.228427 
0.416992 2.054358 -0.226287 
0.417480 2.054358 -0.224164 
0.417969 2.054358 -0.222058 
0.418457 2.054358 -0.219968 
0.418945 2.054358 -0.217895 
0.419434 2.054358 -0.215839 
0.419922 2.054358 -0.213798 
0.420410 2.054358 -0.211773 
0.420898 2.054358 -0.209765 
0.421387 2.054358 -0.207771 
0.421875 2.054358 -0.205793 
0.422363 2.054358 -0.203830 
0.422852 2.054358 -0.201881 
0.423340 2.054358 -0.199948 
0.423828 2.054358 -0.198028 
0.424316 2.054358 -0.196124 
0.424805 2.054358 -0.194233 
0.425293 2.054358 -0.192356 
0.425781 2.054358 -0.190493 
0.426270 2.054358 -0.188644 
0.426758 2.054358 -0.186808 
0.427246 2.054358 -0.184985 
0.427734 2.054358 -0.183175 
0.428223 2.054358 -0.181379 
0.428711 2.054358 -0.179595 
0.429199 2.054358 -0.177823 
0.429688 2.054358 -0.176064 
0.430176 2.054358 -0.174318 
0.430664 2.054358 -0.172584 
0.431152 2.054358 -0.170861 
0.431641 2.054358 -0.169151 
0.432129 2.054358 -0.167452 
0.432617 2.054358 -0.165765 
0.433105 2.054358 -0.164089 
0.433594 2.054358 -0.162425 
0.434082 2.054358 -0.160772 
0.434570 2.054358 -0.159130 
0.435059 2.054358 -0.157499 
0.435547 2.054358 -0.155879 
0.436035 2.054358 -0.154269 
0.436523 2.054358 -0.152670 
0.437012 2.054358 -0.151082 
0.437500 2.054358 -0.149504 
0.437988 2.054358 -0.147936 
0.438477 2.054358 -0.146378 
0.438965 2.054358 -0.144830 
0.439453 2.054358 -0.143292 
0.439941 2.054358 -0.141764 
0.440430 2.054358 -0.140245 
0.440918 2.054358 -0.138737 
0.441406 2.054358 -0.137237 
0.441895 2.054358 -0.135747 
0.442383 2.054358 -0.134266 
0.442871 2.054358 -0.132795 
0.443359 2.054358 -0.131332 
0.443848 2.054358 -0.129879 
0.444336 2.054358 -0.128434 
0.444824 2.054358 -0.126998 
0.445312 2.054358 -0.125571 
0.445801 2.054358 -0.124152 
0.446289 2.054358 -0.122742 
0.446777 2.054358 -0.121340 
0.447266 2.054358 -0.119947 
0.447754 2.054358 -0.118562 
0.448242 2.054358 -0.117185 
0.448730 2.054358 -0.115816 
0.449219 2.054358 -0.114455 
0.449707 2.054358 -0.113102 
0.450195 2.054358 -0.111757 
0.450684 2.054358 -0.110420 
0.451172 2.054358 -0.109090 
0.451660 2.054358 -0.107768 
0.452148 2.054358 -0.106454 
0.452637 2.054358 -0.105147 
0.453125 2.054358 -0.103847 
0.453613 2.054358 -0.102555 
0.454102 2.054358 -0.101270 
0.454590 2.054358 -0.099992 
0.455078 2.054358 -0.098721 
0.455566 2.054358 -0.097457 
0.456055 2.054358 -0.096200 
0.456543 2.054358 -0.094951 
0.457031 2.054358 -0.093708 
0.457520 2.054358 -0.092471 
0.458008 2.054358 -0.091242 
0.458496 2.054358 -0.090019 
0.458984 2.054358 -0.088802 
0.459473 2.054358 -0.087593 
0.459961 2.054358 -0.086389 
0.460449 2.054358 -0.085192 
0.460938 2.054358 -0.084002 
0.461426 2.054358 -0.082817 
0.461914 2.054358 -0.081639 
0.462402 2.054358 -0.080467 
0.462891 2.054358 -0.079301 
0.463379 2.054358 -0.078142 
0.463867 2.054358 -0.076988 
0.464355 2.054358 -0.075840 
0.464844 2.054358 -0.074698 
0.465332 2.054358 -0.073562 
0.465820 2.054358 -0.072432 
0.466309 2.054358 -0.071307 
0.466797 2.054358 -0.070188 
0.467285 2.054358 -0.069075 
0.467773 2.054358 -0.067967 
0.468262 2.054358 -0.066865 
0.468750 2.054358 -0.065769 
0.469238 2.054358 -0.064678 
0.469727 2.054358 -0.063592 
0.470215 2.054358 -0.062511 
0.470703 2.054358 -0.061436 
0.471191 2.054358 -0.060366 
0.471680 2.054358 -0.059302 
0.472168 2.054358 -0.058242 
0.472656 2.054358 -0.057188 
0.473145 2.054358 -0.056139 
0.473633 2.054358 -0.055095 
0.474121 2.054358 -0.054055 
0.474609 2.054358 -0.053021 
0.475098 2.054358 -0.051992 
0.475586 2.054358 -0.050967 
0.476074 2.054358 -0.049948 
0.476562 2.054358 -0.048933 
0.477051 2.054358 -0.047923 
0.477539 2.054358 -0.046917 
0.478027 2.054358 -0.045917 
0.478516 2.054358 -0.044921 
0.479004 2.054358 -0.043929 
0.479492 2.054358 -0.042942 
0.479980 2.054358 -0.041960 
0.480469 2.054358 -0.040982 
0.480957 2.054358 -0.040009 
0.481445 2.054358 -0.039040 
0.481934 2.054358 -0.038075 
0.482422 2.054358 -0.037115 
0.482910 2.054358 -0.036159 
0.483398 2.054358 -0.035208 
0.483887 2.054358 -0.034260 
0.484375 2.054358 -0.033317 
0.484863 2.054358 -0.032378 
0.485352 2.054358 -0.031443 
0.485840 2.054358 -0.030513 
0.486328 2.054358 -0.029586 
0.486816 2.054358 -0.028664 
0.487305 2.054358 -0.027745 
0.487793 2.054358 -0.026831 
0.488281 2.054358 -0.025920 
0.488770 2.054358 -0.025013 
0.489258 2.054358 -0.024111 
0.489746 2.054358 -0.023212 
0.490234 2.054358 -0.022317 
0.490723 2.054358 -0.021426 
0.491211 2.054358 -0.020538 
0.491699 2.054358 -0.019655 
0.492188 2.054358 -0.018775 
0.492676 2.054358 -0.017899 
0.493164 2.054358 -0.017026 
0.493652 2.054358 -0.016157 
0.494141 2.054358 -0.015292 
0.494629 2.054358 -0.014430 
0.495117 2.054358 -0.013572 
0.495605 2.054358 -0.012718 
0.496094 2.054358 -0.011867 
0.496582 2.054358 -0.011019 
0.497070 2.054358 -0.010175 
0.497559 2.054358 -0.009335 
0.498047 2.054358 -0.008498 
0.498535 2.054358 -0.007664 
0.499023 2.054358 -0.006833 
0.499512 2.054358 -0.006006 
0.500000 2.054358 -0.005183 
0.500488 2.054358 -0.004362 
0.500977 2.054358 -0.003545 
0.501465 2.054358 -0.002731 
0.501953 2.054358 -0.001921 
0.502441 2.054358 -0.001113 
0.502930 2.054358 -0.000309 
0.503418 2.054358 0.000492 
0.503906 2.054358 0.001290 
0.504395 2.054358 0.002085 
0.504883 2.054358 0.002877 
0.505371 2.054358 0.003665 
0.505859 2.054358 0.004451 
0.506348 2.054358 0.005233 
0.506836 2.054358 0.006013 
0.507324 2.054358 0.006789 
0.507812 2.054358 0.007563 
0.508301 2.054358 0.008334 
0.508789 2.054358 0.009101 
0.509277 2.054358 0.009866 
0.509766 2.054358 0.010628 
0.510254 2.054358 0.011387 
0.510742 2.054358 0.012143 
0.511230 2.054358 0.012896 
0.511719 2.054358 0.013647 
0.512207 2.054358 0.014394 
0.512695 2.054358 0.015139 
0.513184 2.054358 0.015881 
0.513672 2.054358 0.016620 
0.514160 2.054358 0.017357 
0.514648 2.054358 0.018091 
0.515137 2.054358 0.018822 
0.515625 2.054358 0.019551 
0.516113 2.054358 0.020276 
0.516602 2.054358 0.021000 
0.517090 2.054358 0.021720 
0.517578 2.054358 0.022438 
0.518066 2.054358 0.023153 
0.518555 2.054358 0.023866 
0.519043 2.054358 0.024576 
0.519531 2.054358 0.025284 
0.520020 2.054358 0.025989 
0.520508 2.054358 0.026692 
0.520996 2.054358 0.027392 
0.521484 2.054358 0.028090 
0.521973 2.054358 0.028785 
0.522461 2.054358 0.029477 
0.522949 2.054358 0.030168 
0.523438 2.054358 0.030856 
0.523926 2.054358 0.031541 
0.524414 2.054358 0.032224 
0.524902 2.054358 0.032905 
0.525391 2.054358 0.033583 
0.525879 2.054358 0.034259 
0.526367 2.054358 0.034933 
0.526855 2.054358 0.035604 
0.527344 2.054358 0.036273 
0.527832 2.054358 0.036940 
0.528320 2.054358 0.037604 
0.528809 2.054358 0.038266 
0.529297 2.054358 0.038926 
0.529785 2.054358 0.039584 
0.530273 2.054358 0.040239 
0.530762 2.054358 0.040892 
0.531250 2.054358 0.041543 
0.531738 2.054358 0.042192 
0.532227 2.054358 0.042839 
0.532715 2.054358 0.043483 
0.533203 2.054358 0.044125 
0.533691 2.054358 0.044766 
0.534180 2.054358 0.045404 
0.534668 2.054358 0.046040 
0.535156 2.054358 0.046674 
0.535645 2.054358 0.047305 
0.536133 2.054358 0.047935 
0.536621 2.054358 0.048563 
0.537109 2.054358 0.049188 
0.537598 2.054358 0.049812 
0.538086 2.054358 0.050433 
0.538574 2.054358 0.051053 
0.539062 2.054358 0.051670 
0.539551 2.054358 0.052286 
0.540039 2.054358 0.052899 
0.540527 2.054358 0.053510 
0.541016 2.054358 0.054120 
0.541504 2.054358 0.054728 
0.541992 2.054358 0.055333 
0.542480 2.054358 0.055937 
0.542969 2.054358 0.056539 
0.543457 2.054358 0.057139 
0.543945 2.054358 0.057737 
0.544434 2.054358 0.058333 
0.544922 2.054358 0.058927 
0.545410 2.054358 0.059519 
0.545898 2.054358 0.060110 
0.546387 2.054358 0.060698 
0.546875 2.054358 0.061285 
0.547363 2.054358 0.061870 
0.547852 2.054358 0.062453 
0.548340 2.054358 0.063035 
0.548828 2.054358 0.063614 
0.549316 2.054358 0.064192 
0.549805 2.054358 0.064768 
0.550293 2.054358 0.065342 
0.550781 2.054358 0.065915 
0.551270 2.054358 0.066485 
0.551758 2.054358 0.067054 
0.552246 2.054358 0.067622 
0.552734 2.054358 0.068187 
0.553223 2.054358 0.068751 
0.553711 2.054358 0.069313 
0.554199 2.054358 0.069873 
0.554688 2.054358 0.070432 
0.555176 2.054358 0.070989 
0.555664 2.054358 0.071544 
0.556152 2.054358 0.072098 
0.556641 2.054358 0.072650 
0.557129 2.054358 0.073200 
0.557617 2.054358 0.073749 
0.558105 2.054358 0.074296 
0.558594 2.054358 0.074842 
0.559082 2.054358 0.075385 
0.559570 2.054358 0.075928 
0.560059 2.054358 0.076468 
0.560547 2.054358 0.077007 
0.561035 2.054358 0.077545 
0.561523 2.054358 0.078081 
0.562012 2.054358 0.078615 
0.562500 2.054358 0.079148 
0.562988 2.054358 0.079679 
0.563477 2.054358 0.080209 
0.563965 2.054358 0.080737 
0.564453 2.054358 0.081264 
0.564941 2.054358 0.081789 
0.565430 2.054358 0.082312 
0.565918 2.054358 0.082834 
0.566406 2.054358 0.083355 
0.566895 2.054358 0.083874 
0.567383 2.054358 0.084392 
0.567871 2.054358 0.084908 
0.568359 2.054358 0.085422 
0.568848 2.054358 0.085936 
0.569336 2.054358 0.086447 
0.569824 2.054358 0.086958 
0.570312 2.054358 0.087467 
0.570801 2.054358 0.087974 
0.571289 2.054358 0.088480 
0.571777 2.054358 0.088985 
0.572266 2.054358 0.089488 
0.572754 2.054358 0.089989 
0.573242 2.054358 0.090490 
0.573730 2.054358 0.090989 
0.574219 2.054358 0.091486 
0.574707 2.054358 0.091983 
0.575195 2.054358 0.092477 
0.575684 2.054358 0.092971 
0.576172 2.054358 0.093463 
0.576660 2.054358 0.093954 
0.577148 2.054358 0.094443 
0.577637 2.054358 0.094931 
0.578125 2.054358 0.095418 
0.578613 2.054358 0.095903 
0.579102 2.054358 0.096387 
0.579590 2.054358 0.096870 
0.580078 2.054358 0.097351 
0.580566 2.054358 0.097831 
0.581055 2.054358 0.098310 
0.581543 2.054358 0.098787 
0.582031 2.054358 0.099264 
0.582520 2.054358 0.099739 
0.583008 2.054358 0.100212 
0.583496 2.054358 0.100685 
0.583984 2.054358 0.101156 
0.584473 2.054358 0.101625 
0.584961 2.054358 0.102094 
0.585449 2.054358 0.102561 
0.585938 2.054358 0.103027 
0.586426 2.054358 0.103492 
0.586914 2.054358 0.103956 
0.587402 2.054358 0.104418 
0.587891 2.054358 0.104879 
0.588379 2.054358 0.105339 
0.588867 2.054358 0.105798 
0.589355 2.054358 0.106255 
0.589844 2.054358 0.106712 
0.590332 2.054358 0.107167 
0.590820 2.054358 0.107621 
0.591309 2.054358 0.108073 
0.591797 2.054358 0.108525 
0.592285 2.054358 0.108975 
0.592773 2.054358 0.109424 
0.593262 2.054358 0.109872 
0.593750 2.054358 0.110319 
0.594238 2.054358 0.110765 
0.594727 2.054358 0.111209 
0.595215 2.054358 0.111653 
0.595703 2.054358 0.112095 
0.596191 2.054358 0.112536 
0.596680 2.054358 0.112976 
0.597168 2.054358 0.113415 
0.597656 2.054358 0.113853 
0.598145 2.054358 0.114289 
0.598633 2.054358 0.114725 
0.599121 2.054358 0.115159 
0.599609 2.054358 0.115592 
0.600098 2.054358 0.116024 
0.600586 2.054358 0.116456 
0.601074 2.054358 0.116885 
0.601562 2.054358 0.117314 
0.602051 2.054358 0.117742 
0.602539 2.054358 0.118169 
0.603027 2.054358 0.118594 
0.603516 2.054358 0.119019 
0.604004 2.054358 0.119442 
0.604492 2.054358 0.119865 
0.604980 2.054358 0.120286 
0.605469 2.054358 0.120707 
0.605957 2.054358 0.121126 
0.606445 2.054358 0.121544 
0.606934 2.054358 0.121961 
0.607422 2.054358 0.122377 
0.607910 2.054358 0.122792 
0.608398 2.054358 0.123206 
0.608887 2.054358 0.123619 
0.609375 2.054358 0.124031 
0.609863 2.054358 0.124442 
0.610352 2.054358 0.124852 
0.610840 2.054358 0.125261 
0.611328 2.054358 0.125669 
0.611816 2.054358 0.126076 
0.612305 2.054358 0.126482 
0.612793 2.054358 0.126887 
0.613281 2.054358 0.127291 
0.613770 2.054358 0.127694 
0.614258 2.054358 0.128096 
0.614746 2.054358 0.128497 
0.615234 2.054358 0.128897 
0.615723 2.054358 0.129296 
0.616211 2.054358 0.129694 
0.616699 2.054358 0.130091 
0.617188 2.054358 0.130487 
0.617676 2.054358 0.130882 
0.618164 2.054358 0.131277 
0.618652 2.054358 0.131670 
0.619141 2.054358 0.132062 
0.619629 2.054358 0.132454 
0.620117 2.054358 0.132844 
0.620605 2.054358 0.133234 
0.621094 2.054358 0.133622 
0.621582 2.054358 0.134010 
0.622070 2.054358 0.134396 
0.622559 2.054358 0.134782 
0.623047 2.054358 0.135167 
0.623535 2.054358 0.135551 
0.624023 2.054358 0.135934 
0.624512 2.054358 0.136316 
0.625000 2.054358 0.136697 
0.625488 2.054358 0.137078 
0.625977 2.054358 0.137457 
0.626465 2.054358 0.137835 
0.626953 2.054358 0.138213 
0.627441 2.054358 0.138590 
0.627930 2.054358 0.138966 
0.628418 2.054358 0.139340 
0.628906 2.054358 0.139714 
0.629395 2.054358 0.140088 
0.629883 2.054358 0.140460 
0.630371 2.054358 0.140831 
0.630859 2.054358 0.141202 
0.631348 2.054358 0.141571 
0.631836 2.054358 0.141940 
0.632324 2.054358 0.142308 
0.632812 2.054358 0.142675 
0.633301 2.054358 0.143041 
0.633789 2.054358 0.143407 
0.634277 2.054358 0.143771 
0.634766 2.054358 0.144135 
0.635254 2.054358 0.144498 
0.635742 2.054358 0.144860 
0.636230 2.054358 0.145221 
0.636719 2.054358 0.145581 
0.637207 2.054358 0.145940 
0.637695 2.054358 0.146299 
0.638184 2.054358 0.146657 
0.638672 2.054358 0.147014 
0.639160 2.054358 0.147370 
0.639648 2.054358 0.147725 
0.640137 2.054358 0.148080 
0.640625 2.054358 0.148433 
0.641113 2.054358 0.148786 
0.641602 2.054358 0.149138 
0.642090 2.054358 0.149489 
0.642578 2.054358 0.149840 
0.643066 2.054358 0.150189 
0.643555 2.054358 0.150538 
0.644043 2.054358 0.150886 
0.644531 2.054358 0.151233 
0.645020 2.054358 0.151580 
0.645508 2.054358 0.151925 
0.645996 2.054358 0.152270 
0.646484 2.054358 0.152614 
0.646973 2.054358 0.152958 
0.647461 2.054358 0.153300 
0.647949 2.054358 0.153642 
0.648438 2.054358 0.153983 
0.648926 2.054358 0.154323 
0.649414 2.054358 0.154662 
0.649902 2.054358 0.155001 
0.650391 2.054358 0.155339 
0.650879 2.054358 0.155676 
0.651367 2.054358 0.156012 
0.651855 2.054358 0.156348 
0.652344 2.054358 0.156683 
0.652832 2.054358 0.157017 
0.653320 2.054358 0.157350 
0.653809 2.054358 0.157682 
0.654297 2.054358 0.158014 
0.654785 2.054358 0.158345 
0.655273 2.054358 0.158676 
0.655762 2.054358 0.159005 
0.656250 2.054358 0.159334 
0.656738 2.054358 0.159662 
0.657227 2.054358 0.159989 
0.657715 2.054358 0.160316 
0.658203 2.054358 0.160642 
0.658691 2.054358 0.160967 
0.659180 2.054358 0.161291 
0.659668 2.054358 0.161615 
0.660156 2.054358 0.161938 
0.660645 2.054358 0.162260 
0.661133 2.054358 0.162582 
0.661621 2.054358 0.162903 
0.662109 2.054358 0.163223 
0.662598 2.054358 0.163542 
0.663086 2.054358 0.163861 
0.663574 2.054358 0.164179 
0.664062 2.054358 0.164496 
0.664551 2.054358 0.164813 
0.665039 2.054358 0.165128 
0.665527 2.054358 0.165443 
0.666016 2.054358 0.165758 
0.666504 2.054358 0.166072 
0.666992 2.054358 0.166385 
0.667480 2.054358 0.166697 
0.667969 2.054358 0.167009 
0.668457 2.054358 0.167320 
0.668945 2.054358 0.167630 
0.669434 2.054358 0.167940 
0.669922 2.054358 0.168248 
0.670410 2.054358 0.168557 
0.670898 2.054358 0.168864 
0.671387 2.054358 0.169171 
0.671875 2.054358 0.169477 
0.672363 2.054358 0.169783 
0.672852 2.054358 0.170088 
0.673340 2.054358 0.170392 
0.673828 2.054358 0.170695 
0.674316 2.054358 0.170998 
0.674805 2.054358 0.171300 
0.675293 2.054358 0.171602 
0.675781 2.054358 0.171902 
0.676270 2.054358 0.172203 
0.676758 2.054358 0.172502 
0.677246 2.054358 0.172801 
0.677734 2.054358 0.173099 
0.678223 2.054358 0.173397 
0.678711 2.054358 0.173693 
0.679199 2.054358 0.173990 
0.679688 2.054358 0.174285 
0.680176 2.054358 0.174580 
0.680664 2.054358 0.174874 
0.681152 2.054358 0.175168 
0.681641 2.054358 0.175461 
0.682129 2.054358 0.175753 
0.682617 2.054358 0.176045 
0.683105 2.054358 0.176336 
0.683594 2.054358 0.176626 
0.684082 2.054358 0.176916 
0.684570 2.054358 0.177205 
0.685059 2.054358 0.177494 
0.685547 2.054358 0.177782 
0.686035 2.054358 0.178069 
0.686523 2.054358 0.178355 
0.687012 2.054358 0.178641 
0.687500 2.054358 0.178927 
0.687988 2.054358 0.179211 
0.688477 2.054358 0.179496 
0.688965 2.054358 0.179779 
0.689453 2.054358 0.180062 
0.689941 2.054358 0.180344 
0.690430 2.054358 0.180626 
0.690918 2.054358 0.180907 
0.691406 2.054358 0.181187 
0.691895 2.054358 0.181467 
0.692383 2.054358 0.181746 
0.692871 2.054358 0.182025 
0.693359 2.054358 0.182303 
0.693848 2.054358 0.182580 
0.694336 2.054358 0.182857 
0.694824 2.054358 0.183133 
0.695312 2.054358 0.183408 
0.695801 2.054358 0.183683 
0.696289 2.054358 0.183957 
0.696777 2.054358 0.184231 
0.697266 2.054358 0.184504 
0.697754 2.054358 0.184777 
0.698242 2.054358 0.185049 
0.698730 2.054358 0.185320 
0.699219 2.054358 0.185591 
0.699707 2.054358 0.185861 
0.700195 2.054358 0.186130 
0.700684 2.054358 0.186399 
0.701172 2.054358 0.186668 
0.701660 2.054358 0.186935 
0.702148 2.054358 0.187203 
0.702637 2.054358 0.187469 
0.703125 2.054358 0.187735 
0.703613 2.054358 0.188001 
0.704102 2.054358 0.188265 
0.704590 2.054358 0.188530 
0.705078 2.054358 0.188793 
0.705566 2.054358 0.189056 
0.706055 2.054358 0.189319 
0.706543 2.054358 0.189581 
0.707031 2.054358 0.189842 
0.707520 2.054358 0.190103 
0.708008 2.054358 0.190363 
0.708496 2.054358 0.190623 
0.708984 2.054358 0.190882 
0.709473 2.054358 0.191141 
0.709961 2.054358 0.191399 
0.710449 2.054358 0.191656 
0.710938 2.054358 0.191913 
0.711426 2.054358 0.192169 
0.711914 2.054358 0.192425 
0.712402 2.054358 0.192680 
0.712891 2.054358 0.192934 
0.713379 2.054358 0.193188 
0.713867 2.054358 0.193442 
0.714355 2.054358 0.193695 
0.714844 2.054358 0.193947 
0.715332 2.054358 0.194199 
0.715820 2.054358 0.194450 
0.716309 2.054358 0.194701 
0.716797 2.054358 0.194951 
0.717285 2.054358 0.195200 
0.717773 2.054358 0.195449 
0.718262 2.054358 0.195698 
0.718750 2.054358 0.195945 
0.719238 2.054358 0.196193 
0.719727 2.054358 0.196440 
0.720215 2.054358 0.196686 
0.720703 2.054358 0.196931 
0.721191 2.054358 0.197177 
0.721680 2.054358 0.197421 
0.722168 2.054358 0.197665 
0.722656 2.054358 0.197909 
0.723145 2.054358 0.198152 
0.723633 2.054358 0.198394 
0.724121 2.054358 0.198636 
0.724609 2.054358 0.198877 
0.725098 2.054358 0.199118 
0.725586 2.054358 0.199359 
0.726074 2.054358 0.199598 
0.726562 2.054358 0.199837 
0.727051 2.054358 0.200076 
0.727539 2.054358 0.200314 
0.728027 2.054358 0.200552 
0.728516 2.054358 0.200789 
0.729004 2.054358 0.201025 
0.729492 2.054358 0.201261 
0.729980 2.054358 0.201497 
0.730469 2.054358 0.201732 
0.730957 2.054358 0.201966 
0.731445 2.054358 0.202200 
0.731934 2.054358 0.202434 
0.732422 2.054358 0.202666 
0.732910 2.054358 0.202899 
0.733398 2.054358 0.203130 
0.733887 2.054358 0.203362 
0.734375 2.054358 0.203592 
0.734863 2.054358 0.203823 
0.735352 2.054358 0.204052 
0.735840 2.054358 0.204282 
0.736328 2.054358 0.204510 
0.736816 2.054358 0.204738 
0.737305 2.054358 0.204966 
0.737793 2.054358 0.205193 
0.738281 2.054358 0.205420 
0.738770 2.054358 0.205646 
0.739258 2.054358 0.205871 
0.739746 2.054358 0.206096 
0.740234 2.054358 0.206321 
0.740723 2.054358 0.206545 
0.741211 2.054358 0.206768 
0.741699 2.054358 0.206991 
0.742188 2.054358 0.207214 
0.742676 2.054358 0.207436 
0.743164 2.054358 0.207657 
0.743652 2.054358 0.207878 
0.744141 2.054358 0.208099 
0.744629 2.054358 0.208319 
0.745117 2.054358 0.208538 
0.745605 2.054358 0.208757 
0.746094 2.054358 0.208975 
0.746582 2.054358 0.209193 
0.747070 2.054358 0.209411 
0.747559 2.054358 0.209627 
0.748047 2.054358 0.209844 
0.748535 2.054358 0.210060 
0.749023 2.054358 0.210275 
0.749512 2.054358 0.210490 
0.750000 2.054358 0.210704 
0.750488 2.054358 0.210918 
0.750977 2.054358 0.211132 
0.751465 2.054358 0.211345 
0.751953 2.054358 0.211557 
0.752441 2.054358 0.211769 
0.752930 2.054358 0.211980 
0.753418 2.054358 0.212191 
0.753906 2.054358 0.212401 
0.754395 2.054358 0.212611 
0.754883 2.054358 0.212821 
0.755371 2.054358 0.213030 
0.755859 2.054358 0.213238 
0.756348 2.054358 0.213446 
0.756836 2.054358 0.213653 
0.757324 2.054358 0.213860 
0.757812 2.054358 0.214067 
0.758301 2.054358 0.214273 
0.758789 2.054358 0.214478 
0.759277 2.054358 0.214683 
0.759766 2.054358 0.214888 
0.760254 2.054358 0.215092 
0.760742 2.054358 0.215295 
0.761230 2.054358 0.215498 
0.761719 2.054358 0.215701 
0.762207 2.054358 0.215903 
0.762695 2.054358 0.216104 
0.763184 2.054358 0.216305 
0.763672 2.054358 0.216506 
0.764160 2.054358 0.216706 
0.764648 2.054358 0.216905 
0.765137 2.054358 0.217105 
0.765625 2.054358 0.217303 
0.766113 2.054358 0.217501 
0.766602 2.054358 0.217699 
0.767090 2.054358 0.217896 
0.767578 2.054358 0.218093 
0.768066 2.054358 0.218289 
0.768555 2.054358 0.218485 
0.769043 2.054358 0.218680 
0.769531 2.054358 0.218875 
0.770020 2.054358 0.219069 
0.770508 2.054358 0.219263 
0.770996 2.054358 0.219456 
0.771484 2.054358 0.219649 
0.771973 2.054358 0.219841 
0.772461 2.054358 0.220033 
0.772949 2.054358 0.220225 
0.773438 2.054358 0.220416 
0.773926 2.054358 0.220606 
0.774414 2.054358 0.220796 
0.774902 2.054358 0.220986 
0.775391 2.054358 0.221175 
0.775879 2.054358 0.221363 
0.776367 2.054358 0.221551 
0.776855 2.054358 0.221739 
0.777344 2.054358 0.221926 
0.777832 2.054358 0.222112 
0.778320 2.054358 0.222299 
0.778809 2.054358 0.222484 
0.779297 2.054358 0.222670 
0.779785 2.054358 0.222854 
0.780273 2.054358 0.223039 
0.780762 2.054358 0.223222 
0.781250 2.054358 0.223406 
0.781738 2.054358 0.223588 
0.782227 2.054358 0.223771 
0.782715 2.054358 0.223953 
0.783203 2.054358 0.224134 
0.783691 2.054358 0.224315 
0.784180 2.054358 0.224496 
0.784668 2.054358 0.224676 
0.785156 2.054358 0.224855 
0.785645 2.054358 0.225034 
0.786133 2.054358 0.225213 
0.786621 2.054358 0.225391 
0.787109 2.054358 0.225569 
0.787598 2.054358 0.225746 
0.788086 2.054358 0.225922 
0.788574 2.054358 0.226099 
0.789062 2.054358 0.226275 
0.789551 2.054358 0.226450 
0.790039 2.054358 0.226625 
0.790527 2.054358 0.226799 
0.791016 2.054358 0.226973 
0.791504 2.054358 0.227146 
0.791992 2.054358 0.227319 
0.792480 2.054358 0.227492 
0.792969 2.054358 0.227664 
0.793457 2.054358 0.227835 
0.793945 2.054358 0.228007 
0.794434 2.054358 0.228177 
0.794922 2.054358 0.228347 
0.795410 2.054358 0.228517 
0.795898 2.054358 0.228686 
0.796387 2.054358 0.228855 
0.796875 2.054358 0.229023 
0.797363 2.054358 0.229191 
0.797852 2.054358 0.229359 
0.798340 2.054358 0.229526 
0.798828 2.054358 0.229692 
0.799316 2.054358 0.229858 
0.799805 2.054358 0.230023 
0.800293 2.054358 0.230188 
0.800781 2.054358 0.230353 
0.801270 2.054358 0.230517 
0.801758 2.054358 0.230681 
0.802246 2.054358 0.230844 
0.802734 2.054358 0.231007 
0.803223 2.054358 0.231169 
0.803711 2.054358 0.231331 
0.804199 2.054358 0.231492 
0.804688 2.054358 0.231653 
0.805176 2.054358 0.231813 
0.805664 2.054358 0.231973 
0.806152 2.054358 0.232133 
0.806641 2.054358 0.232292 
0.807129 2.054358 0.232450 
0.807617 2.054358 0.232608 
0.808105 2.054358 0.232766 
0.808594 2.054358 0.232923 
0.809082 2.054358 0.233080 
0.809570 2.054358 0.233236 
0.810059 2.054358 0.233392 
0.810547 2.054358 0.233547 
0.811035 2.054358 0.233702 
0.811523 2.054358 0.233856 
0.812012 2.054358 0.234010 
0.812500 2.054358 0.234164 
0.812988 2.054358 0.234317 
0.813477 2.054358 0.234469 
0.813965 2.054358 0.234621 
0.814453 2.054358 0.234773 
0.814941 2.054358 0.234924 
0.815430 2.054358 0.235075 
0.815918 2.054358 0.235225 
0.816406 2.054358 0.235375 
0.816895 2.054358 0.235524 
0.817383 2.054358 0.235673 
0.817871 2.054358 0.235821 
0.818359 2.054358 0.235969 
0.818848 2.054358 0.236117 
0.819336 2.054358 0.236264 
0.819824 2.054358 0.236410 
0.820312 2.054358 0.236556 
0.820801 2.054358 0.236702 
0.821289 2.054358 0.236847 
0.821777 2.054358 0.236992 
0.822266 2.054358 0.237136 
0.822754 2.054358 0.237279 
0.823242 2.054358 0.237423 
0.823730 2.054358 0.237566 
0.824219 2.054358 0.237708 
0.824707 2.054358 0.237850 
0.825195 2.054358 0.237991 
0.825684 2.054358 0.238132 
0.826172 2.054358 0.238273 
0.826660 2.054358 0.238413 
0.827148 2.054358 0.238552 
0.827637 2.054358 0.238691 
0.828125 2.054358 0.238830 
0.828613 2.054358 0.238968 
0.829102 2.054358 0.239106 
0.829590 2.054358 0.239243 
0.830078 2.054358 0.239380 
0.830566 2.054358 0.239516 
0.831055 2.054358 0.239652 
0.831543 2.054358 0.239787 
0.832031 2.054358 0.239922 
0.832520 2.054358 0.240057 
0.833008 2.054358 0.240191 
0.833496 2.054358 0.240324 
0.833984 2.054358 0.240457 
0.834473 2.054358 0.240590 
0.834961 2.054358 0.240722 
0.835449 2.054358 0.240854 
0.835938 2.054358 0.240985 
0.836426 2.054358 0.241116 
0.836914 2.054358 0.241246 
0.837402 2.054358 0.241376 
0.837891 2.054358 0.241505 
0.838379 2.054358 0.241634 
0.838867 2.054358 0.241762 
0.839355 2.054358 0.241890 
0.839844 2.054358 0.242018 
0.840332 2.054358 0.242145 
0.840820 2.054358 0.242271 
0.841309 2.054358 0.242397 
0.841797 2.054358 0.242523 
0.842285 2.054358 0.242648 
0.842773 2.054358 0.242772 
0.843262 2.054358 0.242897 
0.843750 2.054358 0.243020 
0.844238 2.054358 0.243144 
0.844727 2.054358 0.243266 
0.845215 2.054358 0.243389 
0.845703 2.054358 0.243511 
0.846191 2.054358 0.243632 
0.846680 2.054358 0.243753 
0.847168 2.054358 0.243873 
0.847656 2.054358 0.243993 
0.848145 2.054358 0.244113 
0.848633 2.054358 0.244232 
0.849121 2.054358 0.244350 
0.849609 2.054358 0.244468 
0.850098 2.054358 0.244586 
0.850586 2.054358 0.244703 
0.851074 2.054358 0.244820 
0.851562 2.054358 0.244936 
0.852051 2.054358 0.245051 
0.852539 2.054358 0.245167 
0.853027 2.054358 0.245281 
0.853516 2.054358 0.245396 
0.854004 2.054358 0.245510 
0.854492 2.054358 0.245623 
0.854980 2.054358 0.245736 
0.855469 2.054358 0.245848 
0.855957 2.054358 0.245960 
0.856445 2.054358 0.246071 
0.856934 2.054358 0.246182 
0.857422 2.054358 0.246293 
0.857910 2.054358 0.246403 
0.858398 2.054358 0.246512 
0.858887 2.054358 0.246621 
0.859375 2.054358 0.246730 
0.859863 2.054358 0.246838 
0.860352 2.054358 0.246946 
0.860840 2.054358 0.247053 
0.861328 2.054358 0.247159 
0.861816 2.054358 0.247266 
0.862305 2.054358 0.247371 
0.862793 2.054358 0.247476 
0.863281 2.054358 0.247581 
0.863770 2.054358 0.247685 
0.864258 2.054358 0.247789 
0.864746 2.054358 0.247892 
0.865234 2.054358 0.247995 
0.865723 2.054358 0.248098 
0.866211 2.054358 0.248199 
0.866699 2.054358 0.248301 
0.867188 2.054358 0.248402 
0.867676 2.054358 0.248502 
0.868164 2.054358 0.248602 
0.868652 2.054358 0.248701 
0.869141 2.054358 0.248800 
0.869629 2.054358 0.248899 
0.870117 2.054358 0.248996 
0.870605 2.054358 0.249094 
0.871094 2.054358 0.249191 
0.871582 2.054358 0.249287 
0.872070 2.054358 0.249383 
0.872559 2.054358 0.249479 
0.873047 2.054358 0.249574 
0.873535 2.054358 0.249668 
0.874023 2.054358 0.249762 
0.874512 2.054358 0.249856 
0.875000 2.054358 0.249949 
0.875488 2.054358 0.250042 
0.875977 2.054358 0.250134 
0.876465 2.054358 0.250225 
0.876953 2.054358 0.250316 
0.877441 2.054358 0.250407 
0.877930 2.054358 0.250497 
0.878418 2.054358 0.250586 
0.878906 2.054358 0.250676 
0.879395 2.054358 0.250764 
0.879883 2.054358 0.250852 
0.880371 2.054358 0.250940 
0.880859 2.054358 0.251027 
0.881348 2.054358 0.251114 
0.881836 2.054358 0.251200 
0.882324 2.054358 0.251285 
0.882812 2.054358 0.251370 
0.883301 2.054358 0.251455 
0.883789 2.054358 0.251539 
0.884277 2.054358 0.251623 
0.884766 2.054358 0.251706 
0.885254 2.054358 0.251788 
0.885742 2.054358 0.251870 
0.886230 2.054358 0.251952 
0.886719 2.054358 0.252033 
0.887207 2.054358 0.252114 
0.887695 2.054358 0.252194 
0.888184 2.054358 0.252273 
0.888672 2.054358 0.252352 
0.889160 2.054358 0.252431 
0.889648 2.054358 0.252509 
0.890137 2.054358 0.252586 
0.890625 2.054358 0.252663 
0.891113 2.054358 0.252740 
0.891602 2.054358 0.252816 
0.892090 2.054358 0.252891 
0.892578 2.054358 0.252966 
0.893066 2.054358 0.253041 
0.893555 2.054358 0.253115 
0.894043 2.054358 0.253188 
0.894531 2.054358 0.253261 
0.895020 2.054358 0.253334 
0.895508 2.054358 0.253405 
0.895996 2.054358 0.253477 
0.896484 2.054358 0.253548 
0.896973 2.054358 0.253618 
0.897461 2.054358 0.253688 
0.897949 2.054358 0.253757 
0.898438 2.054358 0.253826 
0.898926 2.054358 0.253894 
0.899414 2.054358 0.253962 
0.899902 2.054358 0.254029 
0.900391 2.054358 0.254096 
0.900879 2.054358 0.254162 
0.901367 2.054358 0.254227 
0.901855 2.054358 0.254293 
0.902344 2.054358 0.254357 
0.902832 2.054358 0.254421 
0.903320 2.054358 0.254485 
0.903809 2.054358 0.254548 
0.904297 2.054358 0.254610 
0.904785 2.054358 0.254672 
0.905273 2.054358 0.254733 
0.905762 2.054358 0.254794 
0.906250 2.054358 0.254855 
0.906738 2.054358 0.254914 
0.907227 2.054358 0.254974 
0.907715 2.054358 0.255032 
0.908203 2.054358 0.255091 
0.908691 2.054358 0.255148 
0.909180 2.054358 0.255205 
0.909668 2.054358 0.255262 
0.910156 2.054358 0.255318 
0.910645 2.054358 0.255373 
0.911133 2.054358 0.255428 
0.911621 2.054358 0.255483 
0.912109 2.054358 0.255537 
0.912598 2.054358 0.255590 
0.913086 2.054358 0.255643 
0.913574 2.054358 0.255695 
0.914062 2.054358 0.255747 
0.914551 2.054358 0.255798 
0.915039 2.054358 0.255848 
0.915527 2.054358 0.255898 
0.916016 2.054358 0.255948 
0.916504 2.054358 0.255997 
0.916992 2.054358 0.256045 
0.917480 2.054358 0.256093 
0.917969 2.054358 0.256140 
0.918457 2.054358 0.256187 
0.918945 2.054358 0.256233 
0.919434 2.054358 0.256279 
0.919922 2.054358 0.256324 
0.920410 2.054358 0.256368 
0.920898 2.054358 0.256412 
0.921387 2.054358 0.256456 
0.921875 2.054358 0.256498 
0.922363 2.054358 0.256541 
0.922852 2.054358 0.256582 
0.923340 2.054358 0.256624 
0.923828 2.054358 0.256664 
0.924316 2.054358 0.256704 
0.924805 2.054358 0.256743 
0.925293 2.054358 0.256782 
0.925781 2.054358 0.256821 
0.926270 2.054358 0.256858 
0.926758 2.054358 0.256895 
0.927246 2.054358 0.256932 
0.927734 2.054358 0.256968 
0.928223 2.054358 0.257003 
0.928711 2.054358 0.257038 
0.929199 2.054358 0.257072 
0.929688 2.054358 0.257106 
0.930176 2.054358 0.257139 
0.930664 2.054358 0.257172 
0.931152 2.054358 0.257204 
0.931641 2.054358 0.257235 
0.932129 2.054358 0.257266 
0.932617 2.054358 0.257296 
0.933105 2.054358 0.257326 
0.933594 2.054358 0.257355 
0.934082 2.054358 0.257383 
0.934570 2.054358 0.257411 
0.935059 2.054358 0.257438 
0.935547 2.054358 0.257465 
0.936035 2.054358 0.257491 
0.936523 2.054358 0.257516 
0.937012 2.054358 0.257541 
0.937500 2.054358 0.257565 
0.937988 2.054358 0.257589 
0.938477 2.054358 0.257612 
0.938965 2.054358 0.257635 
0.939453 2.054358 0.257656 
0.939941 2.054358 0.257678 
0.940430 2.054358 0.257698 
0.940918 2.054358 0.257718 
0.941406 2.054358 0.257738 
0.941895 2.054358 0.257757 
0.942383 2.054358 0.257775 
0.942871 2.054358 0.257793 
0.943359 2.054358 0.257810 
0.943848 2.054358 0.257826 
0.944336 2.054358 0.257842 
0.944824 2.054358 0.257857 
0.945312 2.054358 0.257871 
0.945801 2.054358 0.257885 
0.946289 2.054358 0.257899 
0.946777 2.054358 0.257911 
0.947266 2.054358 0.257923 
0.947754 2.054358 0.257935 
0.948242 2.054358 0.257946 
0.948730 2.054358 0.257956 
0.949219 2.054358 0.257965 
0.949707 2.054358 0.257974 
0.950195 2.054358 0.257983 
0.950684 2.054358 0.257990 
0.951172 2.054358 0.257997 
0.951660 2.054358 0.258004 
0.952148 2.054358 0.258009 
0.952637 2.054358 0.258015 
0.953125 2.054358 0.258019 
0.953613 2.054358 0.258023 
0.954102 2.054358 0.258026 
0.954590 2.054358 0.258029 
0.955078 2.054358 0.258031 
0.955566 2.054358 0.258032 
0.956055 2.054358 0.258032 
0.956543 2.054358 0.258032 
0.957031 2.054358 0.258032 
0.957520 2.054358 0.258030 
0.958008 2.054358 0.258028 
0.958496 2.054358 0.258026 
0.958984 2.054358 0.258022 
0.959473 2.054358 0.258018 
0.959961 2.054358 0.258014 
0.960449 2.054358 0.258009 
0.960938 2.054358 0.258003 
0.961426 2.054358 0.257996 
0.961914 2.054358 0.257989 
0.962402 2.054358 0.257981 
0.962891 2.054358 0.257972 
0.963379 2.054358 0.257963 
0.963867 2.054358 0.257953 
0.964355 2.054358 0.257942 
0.964844 2.054358 0.257931 
0.965332 2.054358 0.257919 
0.965820 2.054358 0.257906 
0.966309 2.054358 0.257893 
0.966797 2.054358 0.257879 
0.967285 2.054358 0.257864 
0.967773 2.054358 0.257849 
0.968262 2.054358 0.257832 
0.968750 2.054358 0.257816 
0.969238 2.054358 0.257798 
0.969727 2.054358 0.257780 
0.970215 2.054358 0.257761 
0.970703 2.054358 0.257742 
0.971191 2.054358 0.257721 
0.971680 2.054358 0.257700 
0.972168 2.054358 0.257679 
0.972656 2.054358 0.257656 
0.973145 2.054358 0.257633 
0.973633 2.054358 0.257609 
0.974121 2.054358 0.257585 
0.974609 2.054358 0.257560 
0.975098 2.054358 0.257534 
0.975586 2.054358 0.257507 
0.976074 2.054358 0.257480 
0.976562 2.054358 0.257452 
0.977051 2.054358 0.257423 
0.977539 2.054358 0.257393 
0.978027 2.054358 0.257363 
0.978516 2.054358 0.257332 
0.979004 2.054358 0.257300 
0.979492 2.054358 0.257268 
0.979980 2.054358 0.257235 
0.980469 2.054358 0.257201 
0.980957 2.054358 0.257166 
0.981445 2.054358 0.257131 
0.981934 2.054358 0.257095 
0.982422 2.054358 0.257058 
0.982910 2.054358 0.257020 
0.983398 2.054358 0.256982 
0.983887 2.054358 0.256943 
0.984375 2.054358 0.256903 
0.984863 2.054358 0.256862 
0.985352 2.054358 0.256821 
0.985840 2.054358 0.256779 
0.986328 2.054358 0.256736 
0.986816 2.054358 0.256692 
0.987305 2.054358 0.256648 
0.987793 2.054358 0.256603 
0.988281 2.054358 0.256557 
0.988770 2.054358 0.256510 
0.989258 2.054358 0.256462 
0.989746 2.054358 0.256414 
0.990234 2.054358 0.256365 
0.990723 2.054358 0.256315 
0.991211 2.054358 0.256265 
0.991699 2.054358 0.256213 
0.992188 2.054358 0.256161 
0.992676 2.054358 0.256108 
0.993164 2.054358 0.256054 
0.993652 2.054358 0.256000 
0.994141 2.054358 0.255944 
0.994629 2.054358 0.255888 
0.995117 2.054358 0.255831 
0.995605 2.054358 0.255774 
0.996094 2.054358 0.255715 
0.996582 2.054358 0.255656 
0.997070 2.054358 0.255596 
0.997559 2.054358 0.255535 
0.998047 2.054358 0.255473 
0.998535 2.054358 0.255410 
0.999023 2.054358 0.255347 
0.999512 2.054358 0.255283 


==> data/BUderSineA10K2048M80kstep2.dat <==
0.000000 0.791961 0.433282 
0.000488 0.791961 0.433123 
0.000977 0.791961 0.432962 
0.001465 0.791961 0.432800 
0.001953 0.791961 0.432635 
0.002441 0.791961 0.432469 
0.002930 0.791961 0.432300 
0.003418 0.791961 0.432130 
0.003906 0.791961 0.431958 
0.004395 0.791961 0.431784 
0.004883 0.791961 0.431608 
0.005371 0.791961 0.431431 
0.005859 0.791961 0.431251 
0.006348 0.791961 0.431070 
0.006836 0.791961 0.430886 
0.007324 0.791961 0.430701 
0.007812 0.791961 0.430514 
0.008301 0.791961 0.430325 
0.008789 0.791961 0.430134 
0.009277 0.791961 0.429942 
0.009766 0.791961 0.429747 
0.010254 0.791961 0.429551 
0.010742 0.791961 0.429352 
0.011230 0.791961 0.429152 
0.011719 0.791961 0.428950 
0.012207 0.791961 0.428746 
0.012695 0.791961 0.428540 
0.013184 0.791961 0.428332 
0.013672 0.791961 0.428122 
0.014160 0.791961 0.427910 
0.014648 0.791961 0.427696 
0.015137 0.791961 0.427481 
0.015625 0.791961 0.427263 
0.016113 0.791961 0.427044 
0.016602 0.791961 0.426822 
0.017090 0.791961 0.426599 
0.017578 0.791961 0.426374 
0.018066 0.791961 0.426147 
0.018555 0.791961 0.425918 
0.019043 0.791961 0.425687 
0.019531 0.791961 0.425454 
0.020020 0.791961 0.425219 
0.020508 0.791961 0.424982 
0.020996 0.791961 0.424743 
0.021484 0.791961 0.424502 
0.021973 0.791961 0.424259 
0.022461 0.791961 0.424015 
0.022949 0.791961 0.423768 
0.023438 0.791961 0.423519 
0.023926 0.791961 0.423269 
0.024414 0.791961 0.423016 
0.024902 0.791961 0.422762 
0.025391 0.791961 0.422505 
0.025879 0.791961 0.422247 
0.026367 0.791961 0.421986 
0.026855 0.791961 0.421724 
0.027344 0.791961 0.421459 
0.027832 0.791961 0.421193 
0.028320 0.791961 0.420924 
0.028809 0.791961 0.420654 
0.029297 0.791961 0.420381 
0.029785 0.791961 0.420107 
0.030273 0.791961 0.419831 
0.030762 0.791961 0.419552 
0.031250 0.791961 0.419272 
0.031738 0.791961 0.418989 
0.032227 0.791961 0.418704 
0.032715 0.791961 0.418418 
0.033203 0.791961 0.418129 
0.033691 0.791961 0.417839 
0.034180 0.791961 0.417546 
0.034668 0.791961 0.417251 
0.035156 0.791961 0.416955 
0.035645 0.791961 0.416656 
0.036133 0.791961 0.416355 
0.036621 0.791961 0.416052 
0.037109 0.791961 0.415747 
0.037598 0.791961 0.415440 
0.038086 0.791961 0.415131 
0.038574 0.791961 0.414820 
0.039062 0.791961 0.414507 
0.039551 0.791961 0.414192 
0.040039 0.791961 0.413874 
0.040527 0.791961 0.413555 
0.041016 0.791961 0.413233 
0.041504 0.791961 0.412910 
0.041992 0.791961 0.412584 
0.042480 0.791961 0.412256 
0.042969 0.791961 0.411927 
0.043457 0.791961 0.411595 
0.043945 0.791961 0.411261 
0.044434 0.791961 0.410924 
0.044922 0.791961 0.410586 
0.045410 0.791961 0.410246 
0.045898 0.791961 0.409903 
0.046387 0.791961 0.409559 
0.046875 0.791961 0.409212 
0.047363 0.791961 0.408863 
0.047852 0.791961 0.408512 
0.048340 0.791961 0.408159 
0.048828 0.791961 0.407803 
0.049316 0.791961 0.407446 
0.049805 0.791961 0.407086 
0.050293 0.791961 0.406725 
0.050781 0.791961 0.406361 
0.051270 0.791961 0.405995 
0.051758 0.791961 0.405626 
0.052246 0.791961 0.405256 
0.052734 0.791961 0.404884 
0.053223 0.791961 0.404509 
0.053711 0.791961 0.404132 
0.054199 0.791961 0.403753 
0.054688 0.791961 0.403371 
0.055176 0.791961 0.402988 
0.055664 0.791961 0.402602 
0.056152 0.791961 0.402214 
0.056641 0.791961 0.401824 
0.057129 0.791961 0.401432 
0.057617 0.791961 0.401037 
0.058105 0.791961 0.400641 
0.058594 0.791961 0.400242 
0.059082 0.791961 0.399841 
0.059570 0.791961 0.399437 
0.060059 0.791961 0.399031 
0.060547 0.791961 0.398624 
0.061035 0.791961 0.398213 
0.061523 0.791961 0.397801 
0.062012 0.791961 0.397386 
0.062500 0.791961 0.396969 
0.062988 0.791961 0.396550 
0.063477 0.791961 0.396129 
0.063965 0.791961 0.395705 
0.064453 0.791961 0.395279 
0.064941 0.791961 0.394851 
0.065430 0.791961 0.394420 
0.065918 0.791961 0.393988 
0.066406 0.791961 0.393552 
0.066895 0.791961 0.393115 
0.067383 0.791961 0.392675 
0.067871 0.791961 0.392233 
0.068359 0.791961 0.391789 
0.068848 0.791961 0.391342 
0.069336 0.791961 0.390893 
0.069824 0.791961 0.390442 
0.070312 0.791961 0.389988 
0.070801 0.791961 0.389532 
0.071289 0.791961 0.389074 
0.071777 0.791961 0.388613 
0.072266 0.791961 0.388150 
0.072754 0.791961 0.387685 
0.073242 0.791961 0.387217 
0.073730 0.791961 0.386747 
0.074219 0.791961 0.386274 
0.074707 0.791961 0.385800 
0.075195 0.791961 0.385322 
0.075684 0.791961 0.384843 
0.076172 0.791961 0.384361 
0.076660 0.791961 0.383876 
0.077148 0.791961 0.383389 
0.077637 0.791961 0.382900 
0.078125 0.791961 0.382409 
0.078613 0.791961 0.381915 
0.079102 0.791961 0.381418 
0.079590 0.791961 0.380919 
0.080078 0.791961 0.380418 
0.080566 0.791961 0.379914 
0.081055 0.791961 0.379408 
0.081543 0.791961 0.378899 
0.082031 0.791961 0.378388 
0.082520 0.791961 0.377874 
0.083008 0.791961 0.377358 
0.083496 0.791961 0.376840 
0.083984 0.791961 0.376319 
0.084473 0.791961 0.375795 
0.084961 0.791961 0.375269 
0.085449 0.791961 0.374741 
0.085938 0.791961 0.374210 
0.086426 0.791961 0.373676 
0.086914 0.791961 0.373140 
0.087402 0.791961 0.372602 
0.087891 0.791961 0.372061 
0.088379 0.791961 0.371517 
0.088867 0.791961 0.370971 
0.089355 0.791961 0.370423 
0.089844 0.791961 0.369871 
0.090332 0.791961 0.369318 
0.090820 0.791961 0.368761 
0.091309 0.791961 0.368202 
0.091797 0.791961 0.367641 
0.092285 0.791961 0.367077 
0.092773 0.791961 0.366510 
0.093262 0.791961 0.365941 
0.093750 0.791961 0.365370 
0.094238 0.791961 0.364795 
0.094727 0.791961 0.364218 
0.095215 0.791961 0.363639 
0.095703 0.791961 0.363056 
0.096191 0.791961 0.362472 
0.096680 0.791961 0.361884 
0.097168 0.791961 0.361294 
0.097656 0.791961 0.360701 
0.098145 0.791961 0.360106 
0.098633 0.791961 0.359508 
0.099121 0.791961 0.358907 
0.099609 0.791961 0.358304 
0.100098 0.791961 0.357698 
0.100586 0.791961 0.357089 
0.101074 0.791961 0.356478 
0.101562 0.791961 0.355864 
0.102051 0.791961 0.355247 
0.102539 0.791961 0.354627 
0.103027 0.791961 0.354005 
0.103516 0.791961 0.353380 
0.104004 0.791961 0.352752 
0.104492 0.791961 0.352122 
0.104980 0.791961 0.351489 
0.105469 0.791961 0.350853 
0.105957 0.791961 0.350214 
0.106445 0.791961 0.349573 
0.106934 0.791961 0.348929 
0.107422 0.791961 0.348282 
0.107910 0.791961 0.347632 
0.108398 0.791961 0.346980 
0.108887 0.791961 0.346324 
0.109375 0.791961 0.345666 
0.109863 0.791961 0.345005 
0.110352 0.791961 0.344341 
0.110840 0.791961 0.343675 
0.111328 0.791961 0.343005 
0.111816 0.791961 0.342333 
0.112305 0.791961 0.341658 
0.112793 0.791961 0.340980 
0.113281 0.791961 0.340299 
0.113770 0.791961 0.339615 
0.114258 0.791961 0.338929 
0.114746 0.791961 0.338239 
0.115234 0.791961 0.337547 
0.115723 0.791961 0.336852 
0.116211 0.791961 0.336154 
0.116699 0.791961 0.335453 
0.117188 0.791961 0.334749 
0.117676 0.791961 0.334042 
0.118164 0.791961 0.333332 
0.118652 0.791961 0.332619 
0.119141 0.791961 0.331903 
0.119629 0.791961 0.331185 
0.120117 0.791961 0.330463 
0.120605 0.791961 0.329738 
0.121094 0.791961 0.329011 
0.121582 0.791961 0.328280 
0.122070 0.791961 0.327547 
0.122559 0.791961 0.326810 
0.123047 0.791961 0.326070 
0.123535 0.791961 0.325328 
0.124023 0.791961 0.324582 
0.124512 0.791961 0.323833 
0.125000 0.791961 0.323081 
0.125488 0.791961 0.322327 
0.125977 0.791961 0.321569 
0.126465 0.791961 0.320808 
0.126953 0.791961 0.320044 
0.127441 0.791961 0.319277 
0.127930 0.791961 0.318506 
0.128418 0.791961 0.317733 
0.128906 0.791961 0.316957 
0.129395 0.791961 0.316177 
0.129883 0.791961 0.315394 
0.130371 0.791961 0.314608 
0.130859 0.791961 0.313819 
0.131348 0.791961 0.313027 
0.131836 0.791961 0.312232 
0.132324 0.791961 0.311434 
0.132812 0.791961 0.310632 
0.133301 0.791961 0.309827 
0.133789 0.791961 0.309019 
0.134277 0.791961 0.308208 
0.134766 0.791961 0.307393 
0.135254 0.791961 0.306575 
0.135742 0.791961 0.305754 
0.136230 0.791961 0.304930 
0.136719 0.791961 0.304103 
0.137207 0.791961 0.303272 
0.137695 0.791961 0.302438 
0.138184 0.791961 0.301601 
0.138672 0.791961 0.300760 
0.139160 0.791961 0.299916 
0.139648 0.791961 0.299069 
0.140137 0.791961 0.298219 
0.140625 0.791961 0.297365 
0.141113 0.791961 0.296508 
0.141602 0.791961 0.295647 
0.142090 0.791961 0.294783 
0.142578 0.791961 0.293916 
0.143066 0.791961 0.293046 
0.143555 0.791961 0.292172 
0.144043 0.791961 0.291294 
0.144531 0.791961 0.290414 
0.145020 0.791961 0.289529 
0.145508 0.791961 0.288642 
0.145996 0.791961 0.287751 
0.146484 0.791961 0.286856 
0.146973 0.791961 0.285958 
0.147461 0.791961 0.285057 
0.147949 0.791961 0.284152 
0.148438 0.791961 0.283243 
0.148926 0.791961 0.282332 
0.149414 0.791961 0.281416 
0.149902 0.791961 0.280497 
0.150391 0.791961 0.279575 
0.150879 0.791961 0.278649 
0.151367 0.791961 0.277719 
0.151855 0.791961 0.276786 
0.152344 0.791961 0.275850 
0.152832 0.791961 0.274910 
0.153320 0.791961 0.273966 
0.153809 0.791961 0.273018 
0.154297 0.791961 0.272067 
0.154785 0.791961 0.271113 
0.155273 0.791961 0.270155 
0.155762 0.791961 0.269193 
0.156250 0.791961 0.268227 
0.156738 0.791961 0.267258 
0.157227 0.791961 0.266285 
0.157715 0.791961 0.265309 
0.158203 0.791961 0.264328 
0.158691 0.791961 0.263344 
0.159180 0.791961 0.262357 
0.159668 0.791961 0.261365 
0.160156 0.791961 0.260370 
0.160645 0.791961 0.259371 
0.161133 0.791961 0.258369 
0.161621 0.791961 0.257362 
0.162109 0.791961 0.256352 
0.162598 0.791961 0.255338 
0.163086 0.791961 0.254320 
0.163574 0.791961 0.253298 
0.164062 0.791961 0.252273 
0.164551 0.791961 0.251244 
0.165039 0.791961 0.250211 
0.165527 0.791961 0.249173 
0.166016 0.791961 0.248133 
0.166504 0.791961 0.247088 
0.166992 0.791961 0.246039 
0.167480 0.791961 0.244986 
0.167969 0.791961 0.243930 
0.168457 0.791961 0.242869 
0.168945 0.791961 0.241805 
0.169434 0.791961 0.240737 
0.169922 0.791961 0.239664 
0.170410 0.791961 0.238588 
0.170898 0.791961 0.237508 
0.171387 0.791961 0.236423 
0.171875 0.791961 0.235335 
0.172363 0.791961 0.234243 
0.172852 0.791961 0.233146 
0.173340 0.791961 0.232046 
0.173828 0.791961 0.230941 
0.174316 0.791961 0.229832 
0.174805 0.791961 0.228720 
0.175293 0.791961 0.227603 
0.175781 0.791961 0.226482 
0.176270 0.791961 0.225357 
0.176758 0.791961 0.224227 
0.177246 0.791961 0.223094 
0.177734 0.791961 0.221956 
0.178223 0.791961 0.220815 
0.178711 0.791961 0.219669 
0.179199 0.791961 0.218518 
0.179688 0.791961 0.217364 
0.180176 0.791961 0.216205 
0.180664 0.791961 0.215042 
0.181152 0.791961 0.213875 
0.181641 0.791961 0.212704 
0.182129 0.791961 0.211528 
0.182617 0.791961 0.210348 
0.183105 0.791961 0.209163 
0.183594 0.791961 0.207975 
0.184082 0.791961 0.206782 
0.184570 0.791961 0.205584 
0.185059 0.791961 0.204382 
0.185547 0.791961 0.203176 
0.186035 0.791961 0.201966 
0.186523 0.791961 0.200751 
0.187012 0.791961 0.199531 
0.187500 0.791961 0.198307 
0.187988 0.791961 0.197079 
0.188477 0.791961 0.195846 
0.188965 0.791961 0.194609 
0.189453 0.791961 0.193367 
0.189941 0.791961 0.192121 
0.190430 0.791961 0.190870 
0.190918 0.791961 0.189615 
0.191406 0.791961 0.188355 
0.191895 0.791961 0.187090 
0.192383 0.791961 0.185821 
0.192871 0.791961 0.184547 
0.193359 0.791961 0.183269 
0.193848 0.791961 0.181986 
0.194336 0.791961 0.180698 
0.194824 0.791961 0.179406 
0.195312 0.791961 0.178109 
0.195801 0.791961 0.176808 
0.196289 0.791961 0.175501 
0.196777 0.791961 0.174190 
0.197266 0.791961 0.172875 
0.197754 0.791961 0.171554 
0.198242 0.791961 0.170229 
0.198730 0.791961 0.168899 
0.199219 0.791961 0.167564 
0.199707 0.791961 0.166224 
0.200195 0.791961 0.164880 
0.200684 0.791961 0.163530 
0.201172 0.791961 0.162176 
0.201660 0.791961 0.160817 
0.202148 0.791961 0.159453 
0.202637 0.791961 0.158084 
0.203125 0.791961 0.156710 
0.203613 0.791961 0.155332 
0.204102 0.791961 0.153948 
0.204590 0.791961 0.152560 
0.205078 0.791961 0.151166 
0.205566 0.791961 0.149767 
0.206055 0.791961 0.148364 
0.206543 0.791961 0.146955 
0.207031 0.791961 0.145541 
0.207520 0.791961 0.144123 
0.208008 0.791961 0.142699 
0.208496 0.791961 0.141270 
0.208984 0.791961 0.139836 
0.209473 0.791961 0.138397 
0.209961 0.791961 0.136952 
0.210449 0.791961 0.135503 
0.210938 0.791961 0.134048 
0.211426 0.791961 0.132588 
0.211914 0.791961 0.131123 
0.212402 0.791961 0.129653 
0.212891 0.791961 0.128178 
0.213379 0.791961 0.126697 
0.213867 0.791961 0.125211 
0.214355 0.791961 0.123719 
0.214844 0.791961 0.122223 
0.215332 0.791961 0.120721 
0.215820 0.791961 0.119213 
0.216309 0.791961 0.117701 
0.216797 0.791961 0.116183 
0.217285 0.791961 0.114659 
0.217773 0.791961 0.113130 
0.218262 0.791961 0.111596 
0.218750 0.791961 0.110056 
0.219238 0.791961 0.108511 
0.219727 0.791961 0.106960 
0.220215 0.791961 0.105404 
0.220703 0.791961 0.103842 
0.221191 0.791961 0.102275 
0.221680 0.791961 0.100702 
0.222168 0.791961 0.099124 
0.222656 0.791961 0.097540 
0.223145 0.791961 0.095950 
0.223633 0.791961 0.094355 
0.224121 0.791961 0.092754 
0.224609 0.791961 0.091148 
0.225098 0.791961 0.089536 
0.225586 0.791961 0.087918 
0.226074 0.791961 0.086294 
0.226562 0.791961 0.084665 
0.227051 0.791961 0.083030 
0.227539 0.791961 0.081389 
0.228027 0.791961 0.079743 
0.228516 0.791961 0.078090 
0.229004 0.791961 0.076432 
0.229492 0.791961 0.074768 
0.229980 0.791961 0.073098 
0.230469 0.791961 0.071423 
0.230957 0.791961 0.069741 
0.231445 0.791961 0.068053 
0.231934 0.791961 0.066360 
0.232422 0.791961 0.064660 
0.232910 0.791961 0.062955 
0.233398 0.791961 0.061244 
0.233887 0.791961 0.059526 
0.234375 0.791961 0.057803 
0.234863 0.791961 0.056073 
0.235352 0.791961 0.054338 
0.235840 0.791961 0.052596 
0.236328 0.791961 0.050849 
0.236816 0.791961 0.049095 
0.237305 0.791961 0.047335 
0.237793 0.791961 0.045569 
0.238281 0.791961 0.043797 
0.238770 0.791961 0.042018 
0.239258 0.791961 0.040234 
0.239746 0.791961 0.038443 
0.240234 0.791961 0.036646 
0.240723 0.791961 0.034843 
0.241211 0.791961 0.033033 
0.241699 0.791961 0.031217 
0.242188 0.791961 0.029395 
0.242676 0.791961 0.027566 
0.243164 0.791961 0.025731 
0.243652 0.791961 0.023890 
0.244141 0.791961 0.022042 
0.244629 0.791961 0.020188 
0.245117 0.791961 0.018328 
0.245605 0.791961 0.016461 
0.246094 0.791961 0.014588 
0.246582 0.791961 0.012708 
0.247070 0.791961 0.010821 
0.247559 0.791961 0.008928 
0.248047 0.791961 0.007029 
0.248535 0.791961 0.005123 
0.249023 0.791961 0.003210 
0.249512 0.791961 0.001291 
0.250000 0.791961 -0.000635 
0.250488 0.791961 -0.002567 
0.250977 0.791961 -0.004506 
0.251465 0.791961 -0.006452 
0.251953 0.791961 -0.008405 
0.252441 0.791961 -0.010364 
0.252930 0.791961 -0.012330 
0.253418 0.791961 -0.014302 
0.253906 0.791961 -0.016282 
0.254395 0.791961 -0.018268 
0.254883 0.791961 -0.020261 
0.255371 0.791961 -0.022261 
0.255859 0.791961 -0.024267 
0.256348 0.791961 -0.026281 
0.256836 0.791961 -0.028301 
0.257324 0.791961 -0.030328 
0.257812 0.791961 -0.032362 
0.258301 0.791961 -0.034403 
0.258789 0.791961 -0.036451 
0.259277 0.791961 -0.038506 
0.259766 0.791961 -0.040568 
0.260254 0.791961 -0.042637 
0.260742 0.791961 -0.044713 
0.261230 0.791961 -0.046796 
0.261719 0.791961 -0.048886 
0.262207 0.791961 -0.050983 
0.262695 0.791961 -0.053088 
0.263184 0.791961 -0.055199 
0.263672 0.791961 -0.057317 
0.264160 0.791961 -0.059443 
0.264648 0.791961 -0.061576 
0.265137 0.791961 -0.063715 
0.265625 0.791961 -0.065862 
0.266113 0.791961 -0.068017 
0.266602 0.791961 -0.070178 
0.267090 0.791961 -0.072347 
0.267578 0.791961 -0.074523 
0.268066 0.791961 -0.076706 
0.268555 0.791961 -0.078897 
0.269043 0.791961 -0.081094 
0.269531 0.791961 -0.083300 
0.270020 0.791961 -0.085512 
0.270508 0.791961 -0.087732 
0.270996 0.791961 -0.089959 
0.271484 0.791961 -0.092194 
0.271973 0.791961 -0.094436 
0.272461 0.791961 -0.096685 
0.272949 0.791961 -0.098942 
0.273438 0.791961 -0.101206 
0.273926 0.791961 -0.103478 
0.274414 0.791961 -0.105757 
0.274902 0.791961 -0.108043 
0.275391 0.791961 -0.110338 
0.275879 0.791961 -0.112639 
0.276367 0.791961 -0.114948 
0.276855 0.791961 -0.117265 
0.277344 0.791961 -0.119589 
0.277832 0.791961 -0.121921 
0.278320 0.791961 -0.124260 
0.278809 0.791961 -0.126607 
0.279297 0.791961 -0.128962 
0.279785 0.791961 -0.131324 
0.280273 0.791961 -0.133694 
0.280762 0.791961 -0.136072 
0.281250 0.791961 -0.138457 
0.281738 0.791961 -0.140849 
0.282227 0.791961 -0.143250 
0.282715 0.791961 -0.145658 
0.283203 0.791961 -0.148074 
0.283691 0.791961 -0.150497 
0.284180 0.791961 -0.152929 
0.284668 0.791961 -0.155367 
0.285156 0.791961 -0.157814 
0.285645 0.791961 -0.160269 
0.286133 0.791961 -0.162731 
0.286621 0.791961 -0.165201 
0.287109 0.791961 -0.167678 
0.287598 0.791961 -0.170164 
0.288086 0.791961 -0.172657 
0.288574 0.791961 -0.175158 
0.289062 0.791961 -0.177667 
0.289551 0.791961 -0.180184 
0.290039 0.791961 -0.182708 
0.290527 0.791961 -0.185240 
0.291016 0.791961 -0.187781 
0.291504 0.791961 -0.190328 
0.291992 0.791961 -0.192884 
0.292480 0.791961 -0.195448 
0.292969 0.791961 -0.198019 
0.293457 0.791961 -0.200598 
0.293945 0.791961 -0.203186 
0.294434 0.791961 -0.205780 
0.294922 0.791961 -0.208383 
0.295410 0.791961 -0.210994 
0.295898 0.791961 -0.213612 
0.296387 0.791961 -0.216239 
0.296875 0.791961 -0.218873 
0.297363 0.791961 -0.221515 
0.297852 0.791961 -0.224165 
0.298340 0.791961 -0.226823 
0.298828 0.791961 -0.229488 
0.299316 0.791961 -0.232162 
0.299805 0.791961 -0.234843 
0.300293 0.791961 -0.237532 
0.300781 0.791961 -0.240229 
0.301270 0.791961 -0.242934 
0.301758 0.791961 -0.245646 
0.302246 0.791961 -0.248367 
0.302734 0.791961 -0.251095 
0.303223 0.791961 -0.253831 
0.303711 0.791961 -0.256575 
0.304199 0.791961 -0.259326 
0.304688 0.791961 -0.262086 
0.305176 0.791961 -0.264853 
0.305664 0.791961 -0.267628 
0.306152 0.791961 -0.270410 
0.306641 0.791961 -0.273201 
0.307129 0.791961 -0.275999 
0.307617 0.791961 -0.278805 
0.308105 0.791961 -0.281618 
0.308594 0.791961 -0.284439 
0.309082 0.791961 -0.287268 
0.309570 0.791961 -0.290105 
0.310059 0.791961 -0.292949 
0.310547 0.791961 -0.295801 
0.311035 0.791961 -0.298660 
0.311523 0.791961 -0.301527 
0.312012 0.791961 -0.304402 
0.312500 0.791961 -0.307284 
0.312988 0.791961 -0.310173 
0.313477 0.791961 -0.313070 
0.313965 0.791961 -0.315975 
0.314453 0.791961 -0.318886 
0.314941 0.791961 -0.321806 
0.315430 0.791961 -0.324733 
0.315918 0.791961 -0.327667 
0.316406 0.791961 -0.330608 
0.316895 0.791961 -0.333557 
0.317383 0.791961 -0.336513 
0.317871 0.791961 -0.339476 
0.318359 0.791961 -0.342446 
0.318848 0.791961 -0.345424 
0.319336 0.791961 -0.348409 
0.319824 0.791961 -0.351401 
0.320312 0.791961 -0.354399 
0.320801 0.791961 -0.357405 
0.321289 0.791961 -0.360418 
0.321777 0.791961 -0.363438 
0.322266 0.791961 -0.366465 
0.322754 0.791961 -0.369498 
0.323242 0.791961 -0.372539 
0.323730 0.791961 -0.375586 
0.324219 0.791961 -0.378640 
0.324707 0.791961 -0.381701 
0.325195 0.791961 -0.384768 
0.325684 0.791961 -0.387842 
0.326172 0.791961 -0.390922 
0.326660 0.791961 -0.394009 
0.327148 0.791961 -0.397102 
0.327637 0.791961 -0.400201 
0.328125 0.791961 -0.403307 
0.328613 0.791961 -0.406419 
0.329102 0.791961 -0.409538 
0.329590 0.791961 -0.412662 
0.330078 0.791961 -0.415792 
0.330566 0.791961 -0.418929 
0.331055 0.791961 -0.422071 
0.331543 0.791961 -0.425219 
0.332031 0.791961 -0.428373 
0.332520 0.791961 -0.431533 
0.333008 0.791961 -0.434698 
0.333496 0.791961 -0.437869 
0.333984 0.791961 -0.441045 
0.334473 0.791961 -0.444227 
0.334961 0.791961 -0.447414 
0.335449 0.791961 -0.450607 
0.335938 0.791961 -0.453804 
0.336426 0.791961 -0.457007 
0.336914 0.791961 -0.460214 
0.337402 0.791961 -0.463427 
0.337891 0.791961 -0.466644 
0.338379 0.791961 -0.469866 
0.338867 0.791961 -0.473093 
0.339355 0.791961 -0.476324 
0.339844 0.791961 -0.479560 
0.340332 0.791961 -0.482800 
0.340820 0.791961 -0.486044 
0.341309 0.791961 -0.489292 
0.341797 0.791961 -0.492545 
0.342285 0.791961 -0.495801 
0.342773 0.791961 -0.499061 
0.343262 0.791961 -0.502325 
0.343750 0.791961 -0.505592 
0.344238 0.791961 -0.508863 
0.344727 0.791961 -0.512137 
0.345215 0.791961 -0.515414 
0.345703 0.791961 -0.518695 
0.346191 0.791961 -0.521978 
0.346680 0.791961 -0.525265 
0.347168 0.791961 -0.528554 
0.347656 0.791961 -0.531845 
0.348145 0.791961 -0.535140 
0.348633 0.791961 -0.538436 
0.349121 0.791961 -0.541735 
0.349609 0.791961 -0.545035 
0.350098 0.791961 -0.548338 
0.350586 0.791961 -0.551642 
0.351074 0.791961 -0.554948 
0.351562 0.791961 -0.558256 
0.352051 0.791961 -0.561564 
0.352539 0.791961 -0.564874 
0.353027 0.791961 -0.568185 
0.353516 0.791961 -0.571497 
0.354004 0.791961 -0.574809 
0.354492 0.791961 -0.578122 
0.354980 0.791961 -0.581435 
0.355469 0.791961 -0.584749 
0.355957 0.791961 -0.588062 
0.356445 0.791961 -0.591375 
0.356934 0.791961 -0.594688 
0.357422 0.791961 -0.598001 
0.357910 0.791961 -0.601312 
0.358398 0.791961 -0.604623 
0.358887 0.791961 -0.607933 
0.359375 0.791961 -0.611241 
0.359863 0.791961 -0.614548 
0.360352 0.791961 -0.617853 
0.360840 0.791961 -0.621157 
0.361328 0.791961 -0.624458 
0.361816 0.791961 -0.627758 
0.362305 0.791961 -0.631054 
0.362793 0.791961 -0.634348 
0.363281 0.791961 -0.637639 
0.363770 0.791961 -0.640928 
0.364258 0.791961 -0.644212 
0.364746 0.791961 -0.647494 
0.365234 0.791961 -0.650771 
0.365723 0.791961 -0.654045 
0.366211 0.791961 -0.657314 
0.366699 0.791961 -0.660579 
0.367188 0.791961 -0.663839 
0.367676 0.791961 -0.667095 
0.368164 0.791961 -0.670345 
0.368652 0.791961 -0.673590 
0.369141 0.791961 -0.676829 
0.369629 0.791961 -0.680063 
0.370117 0.791961 -0.683290 
0.370605 0.791961 -0.686511 
0.371094 0.791961 -0.689726 
0.371582 0.791961 -0.692933 
0.372070 0.791961 -0.696134 
0.372559 0.791961 -0.699327 
0.373047 0.791961 -0.702512 
0.373535 0.791961 -0.705690 
0.374023 0.791961 -0.708859 
0.374512 0.791961 -0.712021 
0.375000 0.791961 -0.715173 
0.375488 0.791961 -0.718316 
0.375977 0.791961 -0.721451 
0.376465 0.791961 -0.724575 
0.376953 0.791961 -0.727690 
0.377441 0.791961 -0.730795 
0.377930 0.791961 -0.733889 
0.378418 0.791961 -0.736973 
0.378906 0.791961 -0.740046 
0.379395 0.791961 -0.743108 
0.379883 0.791961 -0.746158 
0.380371 0.791961 -0.749196 
0.380859 0.791961 -0.752222 
0.381348 0.791961 -0.755236 
0.381836 0.791961 -0.758237 
0.382324 0.791961 -0.761226 
0.382812 0.791961 -0.764200 
0.383301 0.791961 -0.767162 
0.383789 0.791961 -0.770109 
0.384277 0.791961 -0.773042 
0.384766 0.791961 -0.775961 
0.385254 0.791961 -0.778864 
0.385742 0.791961 -0.781753 
0.386230 0.791961 -0.784626 
0.386719 0.791961 -0.787484 
0.387207 0.791961 -0.790325 
0.387695 0.791961 -0.793150 
0.388184 0.791961 -0.795958 
0.388672 0.791961 -0.798749 
0.389160 0.791961 -0.801523 
0.389648 0.791961 -0.804279 
0.390137 0.791961 -0.807017 
0.390625 0.791961 -0.809737 
0.391113 0.791961 -0.812438 
0.391602 0.791961 -0.815121 
0.392090 0.791961 -0.817784 
0.392578 0.791961 -0.820427 
0.393066 0.791961 -0.823050 
0.393555 0.791961 -0.825654 
0.394043 0.791961 -0.828236 
0.394531 0.791961 -0.830798 
0.395020 0.791961 -0.833339 
0.395508 0.791961 -0.835858 
0.395996 0.791961 -0.838355 
0.396484 0.791961 -0.840830 
0.396973 0.791961 -0.843283 
0.397461 0.791961 -0.845713 
0.397949 0.791961 -0.848119 
0.398438 0.791961 -0.850503 
0.398926 0.791961 -0.852862 
0.399414 0.791961 -0.855198 
0.399902 0.791961 -0.857509 
0.400391 0.791961 -0.859795 
0.400879 0.791961 -0.862057 
0.401367 0.791961 -0.864293 
0.401855 0.791961 -0.866503 
0.402344 0.791961 -0.868688 
0.402832 0.791961 -0.870847 
0.403320 0.791961 -0.872978 
0.403809 0.791961 -0.875084 
0.404297 0.791961 -0.877162 
0.404785 0.791961 -0.879212 
0.405273 0.791961 -0.881235 
0.405762 0.791961 -0.883230 
0.406250 0.791961 -0.885197 
0.406738 0.791961 -0.887135 
0.407227 0.791961 -0.889044 
0.407715 0.791961 -0.890925 
0.408203 0.791961 -0.892775 
0.408691 0.791961 -0.894597 
0.409180 0.791961 -0.896388 
0.409668 0.791961 -0.898149 
0.410156 0.791961 -0.899880 
0.410645 0.791961 -0.901580 
0.411133 0.791961 -0.903249 
0.411621 0.791961 -0.904887 
0.412109 0.791961 -0.906493 
0.412598 0.791961 -0.908068 
0.413086 0.791961 -0.909611 
0.413574 0.791961 -0.911122 
0.414062 0.791961 -0.912600 
0.414551 0.791961 -0.914046 
0.415039 0.791961 -0.915459 
0.415527 0.791961 -0.916839 
0.416016 0.791961 -0.918186 
0.416504 0.791961 -0.919499 
0.416992 0.791961 -0.920779 
0.417480 0.791961 -0.922025 
0.417969 0.791961 -0.923237 
0.418457 0.791961 -0.924415 
0.418945 0.791961 -0.925558 
0.419434 0.791961 -0.926667 
0.419922 0.791961 -0.927742 
0.420410 0.791961 -0.928781 
0.420898 0.791961 -0.929785 
0.421387 0.791961 -0.930755 
0.421875 0.791961 -0.931689 
0.422363 0.791961 -0.932587 
0.422852 0.791961 -0.933450 
0.423340 0.791961 -0.934278 
0.423828 0.791961 -0.935069 
0.424316 0.791961 -0.935825 
0.424805 0.791961 -0.936545 
0.425293 0.791961 -0.937228 
0.425781 0.791961 -0.937876 
0.426270 0.791961 -0.938487 
0.426758 0.791961 -0.939061 
0.427246 0.791961 -0.939600 
0.427734 0.791961 -0.940102 
0.428223 0.791961 -0.940567 
0.428711 0.791961 -0.940996 
0.429199 0.791961 -0.941388 
0.429688 0.791961 -0.941743 
0.430176 0.791961 -0.942062 
0.430664 0.791961 -0.942344 
0.431152 0.791961 -0.942589 
0.431641 0.791961 -0.942797 
0.432129 0.791961 -0.942969 
0.432617 0.791961 -0.943103 
0.433105 0.791961 -0.943201 
0.433594 0.791961 -0.943263 
0.434082 0.791961 -0.943287 
0.434570 0.791961 -0.943275 
0.435059 0.791961 -0.943226 
0.435547 0.791961 -0.943141 
0.436035 0.791961 -0.943019 
0.436523 0.791961 -0.942860 
0.437012 0.791961 -0.942665 
0.437500 0.791961 -0.942433 
0.437988 0.791961 -0.942166 
0.438477 0.791961 -0.941862 
0.438965 0.791961 -0.941521 
0.439453 0.791961 -0.941145 
0.439941 0.791961 -0.940733 
0.440430 0.791961 -0.940284 
0.440918 0.791961 -0.939800 
0.441406 0.791961 -0.939281 
0.441895 0.791961 -0.938726 
0.442383 0.791961 -0.938135 
0.442871 0.791961 -0.937509 
0.443359 0.791961 -0.936849 
0.443848 0.791961 -0.936153 
0.444336 0.791961 -0.935422 
0.444824 0.791961 -0.934657 
0.445312 0.791961 -0.933857 
0.445801 0.791961 -0.933023 
0.446289 0.791961 -0.932154 
0.446777 0.791961 -0.931252 
0.447266 0.791961 -0.930316 
0.447754 0.791961 -0.929346 
0.448242 0.791961 -0.928343 
0.448730 0.791961 -0.927307 
0.449219 0.791961 -0.926238 
0.449707 0.791961 -0.925135 
0.450195 0.791961 -0.924001 
0.450684 0.791961 -0.922834 
0.451172 0.791961 -0.921635 
0.451660 0.791961 -0.920403 
0.452148 0.791961 -0.919141 
0.452637 0.791961 -0.917846 
0.453125 0.791961 -0.916521 
0.453613 0.791961 -0.915164 
0.454102 0.791961 -0.913777 
0.454590 0.791961 -0.912360 
0.455078 0.791961 -0.910912 
0.455566 0.791961 -0.909434 
0.456055 0.791961 -0.907926 
0.456543 0.791961 -0.906389 
0.457031 0.791961 -0.904823 
0.457520 0.791961 -0.903228 
0.458008 0.791961 -0.901605 
0.458496 0.791961 -0.899953 
0.458984 0.791961 -0.898273 
0.459473 0.791961 -0.896565 
0.459961 0.791961 -0.894829 
0.460449 0.791961 -0.893067 
0.460938 0.791961 -0.891277 
0.461426 0.791961 -0.889461 
0.461914 0.791961 -0.887618 
0.462402 0.791961 -0.885750 
0.462891 0.791961 -0.883855 
0.463379 0.791961 -0.881935 
0.463867 0.791961 -0.879990 
0.464355 0.791961 -0.878020 
0.464844 0.791961 -0.876026 
0.465332 0.791961 -0.874007 
0.465820 0.791961 -0.871964 
0.466309 0.791961 -0.869897 
0.466797 0.791961 -0.867808 
0.467285 0.791961 -0.865695 
0.467773 0.791961 -0.863559 
0.468262 0.791961 -0.861401 
0.468750 0.791961 -0.859221 
0.469238 0.791961 -0.857019 
0.469727 0.791961 -0.854795 
0.470215 0.791961 -0.852550 
0.470703 0.791961 -0.850285 
0.471191 0.791961 -0.847998 
0.471680 0.791961 -0.845692 
0.472168 0.791961 -0.843365 
0.472656 0.791961 -0.841019 
0.473145 0.791961 -0.838653 
0.473633 0.791961 -0.836269 
0.474121 0.791961 -0.833865 
0.474609 0.791961 -0.831444 
0.475098 0.791961 -0.829004 
0.475586 0.791961 -0.826546 
0.476074 0.791961 -0.824071 
0.476562 0.791961 -0.821578 
0.477051 0.791961 -0.819069 
0.477539 0.791961 -0.816543 
0.478027 0.791961 -0.814000 
0.478516 0.791961 -0.811442 
0.479004 0.791961 -0.808868 
0.479492 0.791961 -0.806278 
0.479980 0.791961 -0.803674 
0.480469 0.791961 -0.801054 
0.480957 0.791961 -0.798420 
0.481445 0.791961 -0.795772 
0.481934 0.791961 -0.793110 
0.482422 0.791961 -0.790434 
0.482910 0.791961 -0.787745 
0.483398 0.791961 -0.785043 
0.483887 0.791961 -0.782328 
0.484375 0.791961 -0.779600 
0.484863 0.791961 -0.776860 
0.485352 0.791961 -0.774108 
0.485840 0.791961 -0.771345 
0.486328 0.791961 -0.768570 
0.486816 0.791961 -0.765784 
0.487305 0.791961 -0.762987 
0.487793 0.791961 -0.760179 
0.488281 0.791961 -0.757362 
0.488770 0.791961 -0.754534 
0.489258 0.791961 -0.751696 
0.489746 0.791961 -0.748849 
0.490234 0.791961 -0.745992 
0.490723 0.791961 -0.743127 
0.491211 0.791961 -0.740252 
0.491699 0.791961 -0.737369 
0.492188 0.791961 -0.734478 
0.492676 0.791961 -0.731579 
0.493164 0.791961 -0.728672 
0.493652 0.791961 -0.725757 
0.494141 0.791961 -0.722836 
0.494629 0.791961 -0.719907 
0.495117 0.791961 -0.716971 
0.495605 0.791961 -0.714029 
0.496094 0.791961 -0.711080 
0.496582 0.791961 -0.708125 
0.497070 0.791961 -0.705164 
0.497559 0.791961 -0.702198 
0.498047 0.791961 -0.699226 
0.498535 0.791961 -0.696249 
0.499023 0.791961 -0.693266 
0.499512 0.791961 -0.690279 
0.500000 0.791961 -0.687288 
0.500488 0.791961 -0.684292 
0.500977 0.791961 -0.681291 
0.501465 0.791961 -0.678287 
0.501953 0.791961 -0.675279 
0.502441 0.791961 -0.672267 
0.502930 0.791961 -0.669252 
0.503418 0.791961 -0.666234 
0.503906 0.791961 -0.663212 
0.504395 0.791961 -0.660188 
0.504883 0.791961 -0.657161 
0.505371 0.791961 -0.654132 
0.505859 0.791961 -0.651101 
0.506348 0.791961 -0.648067 
0.506836 0.791961 -0.645031 
0.507324 0.791961 -0.641994 
0.507812 0.791961 -0.638955 
0.508301 0.791961 -0.635915 
0.508789 0.791961 -0.632873 
0.509277 0.791961 -0.629831 
0.509766 0.791961 -0.626787 
0.510254 0.791961 -0.623743 
0.510742 0.791961 -0.620698 
0.511230 0.791961 -0.617652 
0.511719 0.791961 -0.614607 
0.512207 0.791961 -0.611561 
0.512695 0.791961 -0.608515 
0.513184 0.791961 -0.605470 
0.513672 0.791961 -0.602424 
0.514160 0.791961 -0.599379 
0.514648 0.791961 -0.596335 
0.515137 0.791961 -0.593291 
0.515625 0.791961 -0.590249 
0.516113 0.791961 -0.587207 
0.516602 0.791961 -0.584166 
0.517090 0.791961 -0.581127 
0.517578 0.791961 -0.578089 
0.518066 0.791961 -0.575053 
0.518555 0.791961 -0.572018 
0.519043 0.791961 -0.568985 
0.519531 0.791961 -0.565953 
0.520020 0.791961 -0.562924 
0.520508 0.791961 -0.559897 
0.520996 0.791961 -0.556872 
0.521484 0.791961 -0.553849 
0.521973 0.791961 -0.550829 
0.522461 0.791961 -0.547811 
0.522949 0.791961 -0.544796 
0.523438 0.791961 -0.541784 
0.523926 0.791961 -0.538774 
0.524414 0.791961 -0.535768 
0.524902 0.791961 -0.532764 
0.525391 0.791961 -0.529764 
0.525879 0.791961 -0.526767 
0.526367 0.791961 -0.523773 
0.526855 0.791961 -0.520783 
0.527344 0.791961 -0.517796 
0.527832 0.791961 -0.514812 
0.528320 0.791961 -0.511833 
0.528809 0.791961 -0.508857 
0.529297 0.791961 -0.505885 
0.529785 0.791961 -0.502917 
0.530273 0.791961 -0.499952 
0.530762 0.791961 -0.496992 
0.531250 0.791961 -0.494036 
0.531738 0.791961 -0.491085 
0.532227 0.791961 -0.488137 
0.532715 0.791961 -0.485194 
0.533203 0.791961 -0.482256 
0.533691 0.791961 -0.479322 
0.534180 0.791961 -0.476392 
0.534668 0.791961 -0.473467 
0.535156 0.791961 -0.470547 
0.535645 0.791961 -0.467632 
0.536133 0.791961 -0.464721 
0.536621 0.791961 -0.461815 
0.537109 0.791961 -0.458915 
0.537598 0.791961 -0.456019 
0.538086 0.791961 -0.453128 
0.538574 0.791961 -0.450243 
0.539062 0.791961 -0.447362 
0.539551 0.791961 -0.444487 
0.540039 0.791961 -0.441617 
0.540527 0.791961 -0.438753 
0.541016 0.791961 -0.435893 
0.541504 0.791961 -0.433040 
0.541992 0.791961 -0.430191 
0.542480 0.791961 -0.427348 
0.542969 0.791961 -0.424511 
0.543457 0.791961 -0.421679 
0.543945 0.791961 -0.418853 
0.544434 0.791961 -0.416033 
0.544922 0.791961 -0.413218 
0.545410 0.791961 -0.410409 
0.545898 0.791961 -0.407606 
0.546387 0.791961 -0.404808 
0.546875 0.791961 -0.402017 
0.547363 0.791961 -0.399231 
0.547852 0.791961 -0.396452 
0.548340 0.791961 -0.393678 
0.548828 0.791961 -0.390910 
0.549316 0.791961 -0.388148 
0.549805 0.791961 -0.385393 
0.550293 0.791961 -0.382643 
0.550781 0.791961 -0.379900 
0.551270 0.791961 -0.377162 
0.551758 0.791961 -0.374431 
0.552246 0.791961 -0.371706 
0.552734 0.791961 -0.368987 
0.553223 0.791961 -0.366275 
0.553711 0.791961 -0.363568 
0.554199 0.791961 -0.360868 
0.554688 0.791961 -0.358174 
0.555176 0.791961 -0.355487 
0.555664 0.791961 -0.352806 
0.556152 0.791961 -0.350131 
0.556641 0.791961 -0.347463 
0.557129 0.791961 -0.344801 
0.557617 0.791961 -0.342145 
0.558105 0.791961 -0.339496 
0.558594 0.791961 -0.336853 
0.559082 0.791961 -0.334217 
0.559570 0.791961 -0.331587 
0.560059 0.791961 -0.328963 
0.560547 0.791961 -0.326346 
0.561035 0.791961 -0.323736 
0.561523 0.791961 -0.321132 
0.562012 0.791961 -0.318535 
0.562500 0.791961 -0.315944 
0.562988 0.791961 -0.313360 
0.563477 0.791961 -0.310782 
0.563965 0.791961 -0.308211 
0.564453 0.791961 -0.305646 
0.564941 0.791961 -0.303088 
0.565430 0.791961 -0.300537 
0.565918 0.791961 -0.297992 
0.566406 0.791961 -0.295454 
0.566895 0.791961 -0.292922 
0.567383 0.791961 -0.290397 
0.567871 0.791961 -0.287879 
0.568359 0.791961 -0.285367 
0.568848 0.791961 -0.282862 
0.569336 0.791961 -0.280363 
0.569824 0.791961 -0.277871 
0.570312 0.791961 -0.275386 
0.570801 0.791961 -0.272907 
0.571289 0.791961 -0.270435 
0.571777 0.791961 -0.267970 
0.572266 0.791961 -0.265511 
0.572754 0.791961 -0.263058 
0.573242 0.791961 -0.260613 
0.573730 0.791961 -0.258174 
0.574219 0.791961 -0.255742 
0.574707 0.791961 -0.253316 
0.575195 0.791961 -0.250897 
0.575684 0.791961 -0.248484 
0.576172 0.791961 -0.246079 
0.576660 0.791961 -0.243679 
0.577148 0.791961 -0.241287 
0.577637 0.791961 -0.238901 
0.578125 0.791961 -0.236521 
0.578613 0.791961 -0.234148 
0.579102 0.791961 -0.231782 
0.579590 0.791961 -0.229423 
0.580078 0.791961 -0.227070 
0.580566 0.791961 -0.224723 
0.581055 0.791961 -0.222383 
0.581543 0.791961 -0.220050 
0.582031 0.791961 -0.217723 
0.582520 0.791961 -0.215403 
0.583008 0.791961 -0.213089 
0.583496 0.791961 -0.210782 
0.583984 0.791961 -0.208481 
0.584473 0.791961 -0.206187 
0.584961 0.791961 -0.203900 
0.585449 0.791961 -0.201619 
0.585938 0.791961 -0.199344 
0.586426 0.791961 -0.197076 
0.586914 0.791961 -0.194815 
0.587402 0.791961 -0.192559 
0.587891 0.791961 -0.190311 
0.588379 0.791961 -0.188069 
0.588867 0.791961 -0.185833 
0.589355 0.791961 -0.183604 
0.589844 0.791961 -0.181381 
0.590332 0.791961 -0.179164 
0.590820 0.791961 -0.176954 
0.591309 0.791961 -0.174750 
0.591797 0.791961 -0.172553 
0.592285 0.791961 -0.170362 
0.592773 0.791961 -0.168178 
0.593262 0.791961 -0.166000 
0.593750 0.791961 -0.163828 
0.594238 0.791961 -0.161662 
0.594727 0.791961 -0.159503 
0.595215 0.791961 -0.157350 
0.595703 0.791961 -0.155203 
0.596191 0.791961 -0.153063 
0.596680 0.791961 -0.150929 
0.597168 0.791961 -0.148801 
0.597656 0.791961 -0.146680 
0.598145 0.791961 -0.144564 
0.598633 0.791961 -0.142455 
0.599121 0.791961 -0.140352 
0.599609 0.791961 -0.138256 
0.600098 0.791961 -0.136165 
0.600586 0.791961 -0.134081 
0.601074 0.791961 -0.132003 
0.601562 0.791961 -0.129931 
0.602051 0.791961 -0.127865 
0.602539 0.791961 -0.125805 
0.603027 0.791961 -0.123751 
0.603516 0.791961 -0.121704 
0.604004 0.791961 -0.119662 
0.604492 0.791961 -0.117627 
0.604980 0.791961 -0.115597 
0.605469 0.791961 -0.113574 
0.605957 0.791961 -0.111557 
0.606445 0.791961 -0.109545 
0.606934 0.791961 -0.107540 
0.607422 0.791961 -0.105540 
0.607910 0.791961 -0.103547 
0.608398 0.791961 -0.101560 
0.608887 0.791961 -0.099578 
0.609375 0.791961 -0.097602 
0.609863 0.791961 -0.095633 
0.610352 0.791961 -0.093669 
0.610840 0.791961 -0.091711 
0.611328 0.791961 -0.089759 
0.611816 0.791961 -0.087813 
0.612305 0.791961 -0.085872 
0.612793 0.791961 -0.083938 
0.613281 0.791961 -0.082009 
0.613770 0.791961 -0.080086 
0.614258 0.791961 -0.078169 
0.614746 0.791961 -0.076257 
0.615234 0.791961 -0.074352 
0.615723 0.791961 -0.072452 
0.616211 0.791961 -0.070557 
0.616699 0.791961 -0.068669 
0.617188 0.791961 -0.066786 
0.617676 0.791961 -0.064909 
0.618164 0.791961 -0.063037 
0.618652 0.791961 -0.061171 
0.619141 0.791961 -0.059311 
0.619629 0.791961 -0.057456 
0.620117 0.791961 -0.055607 
0.620605 0.791961 -0.053764 
0.621094 0.791961 -0.051926 
0.621582 0.791961 -0.050093 
0.622070 0.791961 -0.048266 
0.622559 0.791961 -0.046445 
0.623047 0.791961 -0.044629 
0.623535 0.791961 -0.042819 
0.624023 0.791961 -0.041014 
0.624512 0.791961 -0.039215 
0.625000 0.791961 -0.037421 
0.625488 0.791961 -0.035632 
0.625977 0.791961 -0.033849 
0.626465 0.791961 -0.032071 
0.626953 0.791961 -0.030299 
0.627441 0.791961 -0.028532 
0.627930 0.791961 -0.026770 
0.628418 0.791961 -0.025014 
0.628906 0.791961 -0.023263 
0.629395 0.791961 -0.021517 
0.629883 0.791961 -0.019777 
0.630371 0.791961 -0.018042 
0.630859 0.791961 -0.016312 
0.631348 0.791961 -0.014587 
0.631836 0.791961 -0.012868 
0.632324 0.791961 -0.011154 
0.632812 0.791961 -0.009445 
0.633301 0.791961 -0.007741 
0.633789 0.791961 -0.006042 
0.634277 0.791961 -0.004349 
0.634766 0.791961 -0.002661 
0.635254 0.791961 -0.000977 
0.635742 0.791961 0.000701 
0.636230 0.791961 0.002374 
0.636719 0.791961 0.004042 
0.637207 0.791961 0.005704 
0.637695 0.791961 0.007362 
0.638184 0.791961 0.009015 
0.638672 0.791961 0.010663 
0.639160 0.791961 0.012306 
0.639648 0.791961 0.013943 
0.640137 0.791961 0.015576 
0.640625 0.791961 0.017204 
0.641113 0.791961 0.018827 
0.641602 0.791961 0.020445 
0.642090 0.791961 0.022058 
0.642578 0.791961 0.023666 
0.643066 0.791961 0.025269 
0.643555 0.791961 0.026867 
0.644043 0.791961 0.028461 
0.644531 0.791961 0.030050 
0.645020 0.791961 0.031633 
0.645508 0.791961 0.033212 
0.645996 0.791961 0.034787 
0.646484 0.791961 0.036356 
0.646973 0.791961 0.037921 
0.647461 0.791961 0.039481 
0.647949 0.791961 0.041036 
0.648438 0.791961 0.042586 
0.648926 0.791961 0.044132 
0.649414 0.791961 0.045673 
0.649902 0.791961 0.047209 
0.650391 0.791961 0.048741 
0.650879 0.791961 0.050268 
0.651367 0.791961 0.051790 
0.651855 0.791961 0.053308 
0.652344 0.791961 0.054821 
0.652832 0.791961 0.056329 
0.653320 0.791961 0.057833 
0.653809 0.791961 0.059333 
0.654297 0.791961 0.060827 
0.654785 0.791961 0.062318 
0.655273 0.791961 0.063803 
0.655762 0.791961 0.065285 
0.656250 0.791961 0.066761 
0.656738 0.791961 0.068233 
0.657227 0.791961 0.069701 
0.657715 0.791961 0.071164 
0.658203 0.791961 0.072623 
0.658691 0.791961 0.074077 
0.659180 0.791961 0.075527 
0.659668 0.791961 0.076973 
0.660156 0.791961 0.078414 
0.660645 0.791961 0.079851 
0.661133 0.791961 0.081283 
0.661621 0.791961 0.082711 
0.662109 0.791961 0.084135 
0.662598 0.791961 0.085554 
0.663086 0.791961 0.086969 
0.663574 0.791961 0.088380 
0.664062 0.791961 0.089786 
0.664551 0.791961 0.091188 
0.665039 0.791961 0.092586 
0.665527 0.791961 0.093980 
0.666016 0.791961 0.095369 
0.666504 0.791961 0.096755 
0.666992 0.791961 0.098135 
0.667480 0.791961 0.099512 
0.667969 0.791961 0.100885 
0.668457 0.791961 0.102253 
0.668945 0.791961 0.103617 
0.669434 0.791961 0.104977 
0.669922 0.791961 0.106333 
0.670410 0.791961 0.107685 
0.670898 0.791961 0.109033 
0.671387 0.791961 0.110376 
0.671875 0.791961 0.111716 
0.672363 0.791961 0.113051 
0.672852 0.791961 0.114383 
0.673340 0.791961 0.115710 
0.673828 0.791961 0.117033 
0.674316 0.791961 0.118353 
0.674805 0.791961 0.119668 
0.675293 0.791961 0.120979 
0.675781 0.791961 0.122286 
0.676270 0.791961 0.123590 
0.676758 0.791961 0.124889 
0.677246 0.791961 0.126184 
0.677734 0.791961 0.127476 
0.678223 0.791961 0.128763 
0.678711 0.791961 0.130047 
0.679199 0.791961 0.131326 
0.679688 0.791961 0.132602 
0.680176 0.791961 0.133874 
0.680664 0.791961 0.135142 
0.681152 0.791961 0.136406 
0.681641 0.791961 0.137666 
0.682129 0.791961 0.138923 
0.682617 0.791961 0.140175 
0.683105 0.791961 0.141424 
0.683594 0.791961 0.142669 
0.684082 0.791961 0.143910 
0.684570 0.791961 0.145148 
0.685059 0.791961 0.146381 
0.685547 0.791961 0.147611 
0.686035 0.791961 0.148837 
0.686523 0.791961 0.150060 
0.687012 0.791961 0.151278 
0.687500 0.791961 0.152493 
0.687988 0.791961 0.153705 
0.688477 0.791961 0.154912 
0.688965 0.791961 0.156116 
0.689453 0.791961 0.157316 
0.689941 0.791961 0.158513 
0.690430 0.791961 0.159706 
0.690918 0.791961 0.160895 
0.691406 0.791961 0.162081 
0.691895 0.791961 0.163263 
0.692383 0.791961 0.164441 
0.692871 0.791961 0.165616 
0.693359 0.791961 0.166787 
0.693848 0.791961 0.167955 
0.694336 0.791961 0.169119 
0.694824 0.791961 0.170279 
0.695312 0.791961 0.171436 
0.695801 0.791961 0.172590 
0.696289 0.791961 0.173740 
0.696777 0.791961 0.174886 
0.697266 0.791961 0.176029 
0.697754 0.791961 0.177168 
0.698242 0.791961 0.178304 
0.698730 0.791961 0.179437 
0.699219 0.791961 0.180566 
0.699707 0.791961 0.181691 
0.700195 0.791961 0.182813 
0.700684 0.791961 0.183932 
0.701172 0.791961 0.185047 
0.701660 0.791961 0.186159 
0.702148 0.791961 0.187268 
0.702637 0.791961 0.188373 
0.703125 0.791961 0.189474 
0.703613 0.791961 0.190573 
0.704102 0.791961 0.191668 
0.704590 0.791961 0.192759 
0.705078 0.791961 0.193847 
0.705566 0.791961 0.194932 
0.706055 0.791961 0.196014 
0.706543 0.791961 0.197092 
0.707031 0.791961 0.198167 
0.707520 0.791961 0.199238 
0.708008 0.791961 0.200307 
0.708496 0.791961 0.201372 
0.708984 0.791961 0.202434 
0.709473 0.791961 0.203492 
0.709961 0.791961 0.204547 
0.710449 0.791961 0.205599 
0.710938 0.791961 0.206648 
0.711426 0.791961 0.207694 
0.711914 0.791961 0.208736 
0.712402 0.791961 0.209775 
0.712891 0.791961 0.210811 
0.713379 0.791961 0.211844 
0.713867 0.791961 0.212873 
0.714355 0.791961 0.213900 
0.714844 0.791961 0.214923 
0.715332 0.791961 0.215943 
0.715820 0.791961 0.216960 
0.716309 0.791961 0.217974 
0.716797 0.791961 0.218984 
0.717285 0.791961 0.219992 
0.717773 0.791961 0.220996 
0.718262 0.791961 0.221998 
0.718750 0.791961 0.222996 
0.719238 0.791961 0.223991 
0.719727 0.791961 0.224983 
0.720215 0.791961 0.225972 
0.720703 0.791961 0.226958 
0.721191 0.791961 0.227941 
0.721680 0.791961 0.228921 
0.722168 0.791961 0.229897 
0.722656 0.791961 0.230871 
0.723145 0.791961 0.231842 
0.723633 0.791961 0.232810 
0.724121 0.791961 0.233774 
0.724609 0.791961 0.234736 
0.725098 0.791961 0.235695 
0.725586 0.791961 0.236650 
0.726074 0.791961 0.237603 
0.726562 0.791961 0.238553 
0.727051 0.791961 0.239500 
0.727539 0.791961 0.240444 
0.728027 0.791961 0.241385 
0.728516 0.791961 0.242323 
0.729004 0.791961 0.243258 
0.729492 0.791961 0.244190 
0.729980 0.791961 0.245119 
0.730469 0.791961 0.246046 
0.730957 0.791961 0.246969 
0.731445 0.791961 0.247890 
0.731934 0.791961 0.248807 
0.732422 0.791961 0.249722 
0.732910 0.791961 0.250634 
0.733398 0.791961 0.251543 
0.733887 0.791961 0.252450 
0.734375 0.791961 0.253353 
0.734863 0.791961 0.254253 
0.735352 0.791961 0.255151 
0.735840 0.791961 0.256046 
0.736328 0.791961 0.256938 
0.736816 0.791961 0.257828 
0.737305 0.791961 0.258714 
0.737793 0.791961 0.259598 
0.738281 0.791961 0.260479 
0.738770 0.791961 0.261357 
0.739258 0.791961 0.262232 
0.739746 0.791961 0.263105 
0.740234 0.791961 0.263975 
0.740723 0.791961 0.264842 
0.741211 0.791961 0.265706 
0.741699 0.791961 0.266568 
0.742188 0.791961 0.267426 
0.742676 0.791961 0.268283 
0.743164 0.791961 0.269136 
0.743652 0.791961 0.269987 
0.744141 0.791961 0.270835 
0.744629 0.791961 0.271680 
0.745117 0.791961 0.272523 
0.745605 0.791961 0.273363 
0.746094 0.791961 0.274200 
0.746582 0.791961 0.275035 
0.747070 0.791961 0.275866 
0.747559 0.791961 0.276696 
0.748047 0.791961 0.277522 
0.748535 0.791961 0.278346 
0.749023 0.791961 0.279168 
0.749512 0.791961 0.279986 
0.750000 0.791961 0.280802 
0.750488 0.791961 0.281616 
0.750977 0.791961 0.282427 
0.751465 0.791961 0.283235 
0.751953 0.791961 0.284041 
0.752441 0.791961 0.284844 
0.752930 0.791961 0.285644 
0.753418 0.791961 0.286442 
0.753906 0.791961 0.287237 
0.754395 0.791961 0.288030 
0.754883 0.791961 0.288820 
0.755371 0.791961 0.289608 
0.755859 0.791961 0.290393 
0.756348 0.791961 0.291175 
0.756836 0.791961 0.291955 
0.757324 0.791961 0.292733 
0.757812 0.791961 0.293508 
0.758301 0.791961 0.294280 
0.758789 0.791961 0.295050 
0.759277 0.791961 0.295817 
0.759766 0.791961 0.296582 
0.760254 0.791961 0.297344 
0.760742 0.791961 0.298104 
0.761230 0.791961 0.298861 
0.761719 0.791961 0.299616 
0.762207 0.791961 0.300369 
0.762695 0.791961 0.301119 
0.763184 0.791961 0.301866 
0.763672 0.791961 0.302611 
0.764160 0.791961 0.303354 
0.764648 0.791961 0.304094 
0.765137 0.791961 0.304831 
0.765625 0.791961 0.305567 
0.766113 0.791961 0.306299 
0.766602 0.791961 0.307030 
0.767090 0.791961 0.307758 
0.767578 0.791961 0.308483 
0.768066 0.791961 0.309206 
0.768555 0.791961 0.309927 
0.769043 0.791961 0.310645 
0.769531 0.791961 0.311361 
0.770020 0.791961 0.312075 
0.770508 0.791961 0.312786 
0.770996 0.791961 0.313494 
0.771484 0.791961 0.314201 
0.771973 0.791961 0.314905 
0.772461 0.791961 0.315606 
0.772949 0.791961 0.316306 
0.773438 0.791961 0.317003 
0.773926 0.791961 0.317697 
0.774414 0.791961 0.318389 
0.774902 0.791961 0.319079 
0.775391 0.791961 0.319767 
0.775879 0.791961 0.320452 
0.776367 0.791961 0.321135 
0.776855 0.791961 0.321815 
0.777344 0.791961 0.322494 
0.777832 0.791961 0.323170 
0.778320 0.791961 0.323843 
0.778809 0.791961 0.324514 
0.779297 0.791961 0.325183 
0.779785 0.791961 0.325850 
0.780273 0.791961 0.326515 
0.780762 0.791961 0.327177 
0.781250 0.791961 0.327837 
0.781738 0.791961 0.328494 
0.782227 0.791961 0.329150 
0.782715 0.791961 0.329803 
0.783203 0.791961 0.330454 
0.783691 0.791961 0.331102 
0.784180 0.791961 0.331748 
0.784668 0.791961 0.332392 
0.785156 0.791961 0.333034 
0.785645 0.791961 0.333674 
0.786133 0.791961 0.334311 
0.786621 0.791961 0.334946 
0.787109 0.791961 0.335579 
0.787598 0.791961 0.336210 
0.788086 0.791961 0.336838 
0.788574 0.791961 0.337465 
0.789062 0.791961 0.338089 
0.789551 0.791961 0.338711 
0.790039 0.791961 0.339330 
0.790527 0.791961 0.339948 
0.791016 0.791961 0.340563 
0.791504 0.791961 0.341176 
0.791992 0.791961 0.341787 
0.792480 0.791961 0.342396 
0.792969 0.791961 0.343002 
0.793457 0.791961 0.343606 
0.793945 0.791961 0.344209 
0.794434 0.791961 0.344809 
0.794922 0.791961 0.345407 
0.795410 0.791961 0.346002 
0.795898 0.791961 0.346596 
0.796387 0.791961 0.347187 
0.796875 0.791961 0.347777 
0.797363 0.791961 0.348364 
0.797852 0.791961 0.348949 
0.798340 0.791961 0.349532 
0.798828 0.791961 0.350112 
0.799316 0.791961 0.350691 
0.799805 0.791961 0.351268 
0.800293 0.791961 0.351842 
0.800781 0.791961 0.352414 
0.801270 0.791961 0.352985 
0.801758 0.791961 0.353553 
0.802246 0.791961 0.354119 
0.802734 0.791961 0.354683 
0.803223 0.791961 0.355244 
0.803711 0.791961 0.355804 
0.804199 0.791961 0.356362 
0.804688 0.791961 0.356917 
0.805176 0.791961 0.357471 
0.805664 0.791961 0.358022 
0.806152 0.791961 0.358571 
0.806641 0.791961 0.359119 
0.807129 0.791961 0.359664 
0.807617 0.791961 0.360207 
0.808105 0.791961 0.360748 
0.808594 0.791961 0.361287 
0.809082 0.791961 0.361824 
0.809570 0.791961 0.362359 
0.810059 0.791961 0.362892 
0.810547 0.791961 0.363423 
0.811035 0.791961 0.363951 
0.811523 0.791961 0.364478 
0.812012 0.791961 0.365003 
0.812500 0.791961 0.365526 
0.812988 0.791961 0.366046 
0.813477 0.791961 0.366565 
0.813965 0.791961 0.367082 
0.814453 0.791961 0.367596 
0.814941 0.791961 0.368109 
0.815430 0.791961 0.368620 
0.815918 0.791961 0.369128 
0.816406 0.791961 0.369635 
0.816895 0.791961 0.370139 
0.817383 0.791961 0.370642 
0.817871 0.791961 0.371143 
0.818359 0.791961 0.371641 
0.818848 0.791961 0.372138 
0.819336 0.791961 0.372633 
0.819824 0.791961 0.373125 
0.820312 0.791961 0.373616 
0.820801 0.791961 0.374105 
0.821289 0.791961 0.374592 
0.821777 0.791961 0.375076 
0.822266 0.791961 0.375559 
0.822754 0.791961 0.376040 
0.823242 0.791961 0.376519 
0.823730 0.791961 0.376996 
0.824219 0.791961 0.377471 
0.824707 0.791961 0.377944 
0.825195 0.791961 0.378415 
0.825684 0.791961 0.378884 
0.826172 0.791961 0.379352 
0.826660 0.791961 0.379817 
0.827148 0.791961 0.380280 
0.827637 0.791961 0.380742 
0.828125 0.791961 0.381201 
0.828613 0.791961 0.381659 
0.829102 0.791961 0.382114 
0.829590 0.791961 0.382568 
0.830078 0.791961 0.383020 
0.830566 0.791961 0.383470 
0.831055 0.791961 0.383918 
0.831543 0.791961 0.384364 
0.832031 0.791961 0.384808 
0.832520 0.791961 0.385250 
0.833008 0.791961 0.385690 
0.833496 0.791961 0.386129 
0.833984 0.791961 0.386565 
0.834473 0.791961 0.387000 
0.834961 0.791961 0.387433 
0.835449 0.791961 0.387863 
0.835938 0.791961 0.388292 
0.836426 0.791961 0.388719 
0.836914 0.791961 0.389145 
0.837402 0.791961 0.389568 
0.837891 0.791961 0.389989 
0.838379 0.791961 0.390409 
0.838867 0.791961 0.390826 
0.839355 0.791961 0.391242 
0.839844 0.791961 0.391656 
0.840332 0.791961 0.392068 
0.840820 0.791961 0.392478 
0.841309 0.791961 0.392887 
0.841797 0.791961 0.393293 
0.842285 0.791961 0.393698 
0.842773 0.791961 0.394100 
0.843262 0.791961 0.394501 
0.843750 0.791961 0.394900 
0.844238 0.791961 0.395297 
0.844727 0.791961 0.395693 
0.845215 0.791961 0.396086 
0.845703 0.791961 0.396478 
0.846191 0.791961 0.396868 
0.846680 0.791961 0.397256 
0.847168 0.791961 0.397642 
0.847656 0.791961 0.398026 
0.848145 0.791961 0.398409 
0.848633 0.791961 0.398789 
0.849121 0.791961 0.399168 
0.849609 0.791961 0.399545 
0.850098 0.791961 0.399920 
0.850586 0.791961 0.400293 
0.851074 0.791961 0.400665 
0.851562 0.791961 0.401034 
0.852051 0.791961 0.401402 
0.852539 0.791961 0.401768 
0.853027 0.791961 0.402133 
0.853516 0.791961 0.402495 
0.854004 0.791961 0.402856 
0.854492 0.791961 0.403214 
0.854980 0.791961 0.403571 
0.855469 0.791961 0.403927 
0.855957 0.791961 0.404280 
0.856445 0.791961 0.404631 
0.856934 0.791961 0.404981 
0.857422 0.791961 0.405329 
0.857910 0.791961 0.405675 
0.858398 0.791961 0.406020 
0.858887 0.791961 0.406362 
0.859375 0.791961 0.406703 
0.859863 0.791961 0.407042 
0.860352 0.791961 0.407379 
0.860840 0.791961 0.407715 
0.861328 0.791961 0.408048 
0.861816 0.791961 0.408380 
0.862305 0.791961 0.408710 
0.862793 0.791961 0.409039 
0.863281 0.791961 0.409365 
0.863770 0.791961 0.409690 
0.864258 0.791961 0.410013 
0.864746 0.791961 0.410334 
0.865234 0.791961 0.410654 
0.865723 0.791961 0.410971 
0.866211 0.791961 0.411287 
0.866699 0.791961 0.411601 
0.867188 0.791961 0.411914 
0.867676 0.791961 0.412224 
0.868164 0.791961 0.412533 
0.868652 0.791961 0.412840 
0.869141 0.791961 0.413146 
0.869629 0.791961 0.413449 
0.870117 0.791961 0.413751 
0.870605 0.791961 0.414051 
0.871094 0.791961 0.414349 
0.871582 0.791961 0.414646 
0.872070 0.791961 0.414941 
0.872559 0.791961 0.415234 
0.873047 0.791961 0.415525 
0.873535 0.791961 0.415814 
0.874023 0.791961 0.416102 
0.874512 0.791961 0.416388 
0.875000 0.791961 0.416673 
0.875488 0.791961 0.416955 
0.875977 0.791961 0.417236 
0.876465 0.791961 0.417515 
0.876953 0.791961 0.417792 
0.877441 0.791961 0.418068 
0.877930 0.791961 0.418342 
0.878418 0.791961 0.418614 
0.878906 0.791961 0.418885 
0.879395 0.791961 0.419153 
0.879883 0.791961 0.419420 
0.880371 0.791961 0.419685 
0.880859 0.791961 0.419949 
0.881348 0.791961 0.420211 
0.881836 0.791961 0.420471 
0.882324 0.791961 0.420729 
0.882812 0.791961 0.420985 
0.883301 0.791961 0.421240 
0.883789 0.791961 0.421493 
0.884277 0.791961 0.421745 
0.884766 0.791961 0.421995 
0.885254 0.791961 0.422242 
0.885742 0.791961 0.422489 
0.886230 0.791961 0.422733 
0.886719 0.791961 0.422976 
0.887207 0.791961 0.423217 
0.887695 0.791961 0.423457 
0.888184 0.791961 0.423694 
0.888672 0.791961 0.423930 
0.889160 0.791961 0.424164 
0.889648 0.791961 0.424397 
0.890137 0.791961 0.424628 
0.890625 0.791961 0.424857 
0.891113 0.791961 0.425084 
0.891602 0.791961 0.425310 
0.892090 0.791961 0.425534 
0.892578 0.791961 0.425756 
0.893066 0.791961 0.425977 
0.893555 0.791961 0.426195 
0.894043 0.791961 0.426413 
0.894531 0.791961 0.426628 
0.895020 0.791961 0.426842 
0.895508 0.791961 0.427054 
0.895996 0.791961 0.427264 
0.896484 0.791961 0.427473 
0.896973 0.791961 0.427680 
0.897461 0.791961 0.427885 
0.897949 0.791961 0.428089 
0.898438 0.791961 0.428290 
0.898926 0.791961 0.428491 
0.899414 0.791961 0.428689 
0.899902 0.791961 0.428886 
0.900391 0.791961 0.429081 
0.900879 0.791961 0.429274 
0.901367 0.791961 0.429466 
0.901855 0.791961 0.429656 
0.902344 0.791961 0.429844 
0.902832 0.791961 0.430031 
0.903320 0.791961 0.430215 
0.903809 0.791961 0.430399 
0.904297 0.791961 0.430580 
0.904785 0.791961 0.430760 
0.905273 0.791961 0.430938 
0.905762 0.791961 0.431114 
0.906250 0.791961 0.431289 
0.906738 0.791961 0.431462 
0.907227 0.791961 0.431634 
0.907715 0.791961 0.431803 
0.908203 0.791961 0.431971 
0.908691 0.791961 0.432137 
0.909180 0.791961 0.432302 
0.909668 0.791961 0.432465 
0.910156 0.791961 0.432626 
0.910645 0.791961 0.432786 
0.911133 0.791961 0.432944 
0.911621 0.791961 0.433100 
0.912109 0.791961 0.433254 
0.912598 0.791961 0.433407 
0.913086 0.791961 0.433558 
0.913574 0.791961 0.433707 
0.914062 0.791961 0.433855 
0.914551 0.791961 0.434001 
0.915039 0.791961 0.434146 
0.915527 0.791961 0.434288 
0.916016 0.791961 0.434429 
0.916504 0.791961 0.434568 
0.916992 0.791961 0.434706 
0.917480 0.791961 0.434842 
0.917969 0.791961 0.434976 
0.918457 0.791961 0.435109 
0.918945 0.791961 0.435240 
0.919434 0.791961 0.435369 
0.919922 0.791961 0.435496 
0.920410 0.791961 0.435622 
0.920898 0.791961 0.435746 
0.921387 0.791961 0.435869 
0.921875 0.791961 0.435990 
0.922363 0.791961 0.436109 
0.922852 0.791961 0.436226 
0.923340 0.791961 0.436342 
0.923828 0.791961 0.436456 
0.924316 0.791961 0.436568 
0.924805 0.791961 0.436679 
0.925293 0.791961 0.436788 
0.925781 0.791961 0.436895 
0.926270 0.791961 0.437001 
0.926758 0.791961 0.437105 
0.927246 0.791961 0.437207 
0.927734 0.791961 0.437308 
0.928223 0.791961 0.437406 
0.928711 0.791961 0.437504 
0.929199 0.791961 0.437599 
0.929688 0.791961 0.437693 
0.930176 0.791961 0.437785 
0.930664 0.791961 0.437876 
0.931152 0.791961 0.437964 
0.931641 0.791961 0.438051 
0.932129 0.791961 0.438137 
0.932617 0.791961 0.438221 
0.933105 0.791961 0.438303 
0.933594 0.791961 0.438383 
0.934082 0.791961 0.438462 
0.934570 0.791961 0.438539 
0.935059 0.791961 0.438614 
0.935547 0.791961 0.438687 
0.936035 0.791961 0.438759 
0.936523 0.791961 0.438830 
0.937012 0.791961 0.438898 
0.937500 0.791961 0.438965 
0.937988 0.791961 0.439030 
0.938477 0.791961 0.439093 
0.938965 0.791961 0.439155 
0.939453 0.791961 0.439215 
0.939941 0.791961 0.439274 
0.940430 0.791961 0.439330 
0.940918 0.791961 0.439385 
0.941406 0.791961 0.439439 
0.941895 0.791961 0.439490 
0.942383 0.791961 0.439540 
0.942871 0.791961 0.439588 
0.943359 0.791961 0.439635 
0.943848 0.791961 0.439680 
0.944336 0.791961 0.439723 
0.944824 0.791961 0.439764 
0.945312 0.791961 0.439804 
0.945801 0.791961 0.439842 
0.946289 0.791961 0.439878 
0.946777 0.791961 0.439913 
0.947266 0.791961 0.439946 
0.947754 0.791961 0.439977 
0.948242 0.791961 0.440007 
0.948730 0.791961 0.440035 
0.949219 0.791961 0.440061 
0.949707 0.791961 0.440085 
0.950195 0.791961 0.440108 
0.950684 0.791961 0.440129 
0.951172 0.791961 0.440148 
0.951660 0.791961 0.440166 
0.952148 0.791961 0.440182 
0.952637 0.791961 0.440196 
0.953125 0.791961 0.440208 
0.953613 0.791961 0.440219 
0.954102 0.791961 0.440228 
0.954590 0.791961 0.440236 
0.955078 0.791961 0.440241 
0.955566 0.791961 0.440245 
0.956055 0.791961 0.440247 
0.956543 0.791961 0.440248 
0.957031 0.791961 0.440247 
0.957520 0.791961 0.440244 
0.958008 0.791961 0.440239 
0.958496 0.791961 0.440233 
0.958984 0.791961 0.440225 
0.959473 0.791961 0.440215 
0.959961 0.791961 0.440203 
0.960449 0.791961 0.440190 
0.960938 0.791961 0.440175 
0.961426 0.791961 0.440158 
0.961914 0.791961 0.440140 
0.962402 0.791961 0.440120 
0.962891 0.791961 0.440098 
0.963379 0.791961 0.440074 
0.963867 0.791961 0.440049 
0.964355 0.791961 0.440022 
0.964844 0.791961 0.439993 
0.965332 0.791961 0.439963 
0.965820 0.791961 0.439930 
0.966309 0.791961 0.439896 
0.966797 0.791961 0.439861 
0.967285 0.791961 0.439823 
0.967773 0.791961 0.439784 
0.968262 0.791961 0.439743 
0.968750 0.791961 0.439700 
0.969238 0.791961 0.439656 
0.969727 0.791961 0.439610 
0.970215 0.791961 0.439562 
0.970703 0.791961 0.439512 
0.971191 0.791961 0.439461 
0.971680 0.791961 0.439408 
0.972168 0.791961 0.439353 
0.972656 0.791961 0.439296 
0.973145 0.791961 0.439238 
0.973633 0.791961 0.439177 
0.974121 0.791961 0.439115 
0.974609 0.791961 0.439052 
0.975098 0.791961 0.438986 
0.975586 0.791961 0.438919 
0.976074 0.791961 0.438850 
0.976562 0.791961 0.438780 
0.977051 0.791961 0.438707 
0.977539 0.791961 0.438633 
0.978027 0.791961 0.438557 
0.978516 0.791961 0.438479 
0.979004 0.791961 0.438400 
0.979492 0.791961 0.438318 
0.979980 0.791961 0.438235 
0.980469 0.791961 0.438150 
0.980957 0.791961 0.438064 
0.981445 0.791961 0.437975 
0.981934 0.791961 0.437885 
0.982422 0.791961 0.437793 
0.982910 0.791961 0.437699 
0.983398 0.791961 0.437604 
0.983887 0.791961 0.437507 
0.984375 0.791961 0.437407 
0.984863 0.791961 0.437307 
0.985352 0.791961 0.437204 
0.985840 0.791961 0.437099 
0.986328 0.791961 0.436993 
0.986816 0.791961 0.436885 
0.987305 0.791961 0.436775 
0.987793 0.791961 0.436664 
0.988281 0.791961 0.436550 
0.988770 0.791961 0.436435 
0.989258 0.791961 0.436318 
0.989746 0.791961 0.436199 
0.990234 0.791961 0.436078 
0.990723 0.791961 0.435956 
0.991211 0.791961 0.435831 
0.991699 0.791961 0.435705 
0.992188 0.791961 0.435577 
0.992676 0.791961 0.435448 
0.993164 0.791961 0.435316 
0.993652 0.791961 0.435183 
0.994141 0.791961 0.435048 
0.994629 0.791961 0.434911 
0.995117 0.791961 0.434772 
0.995605 0.791961 0.434631 
0.996094 0.791961 0.434489 
0.996582 0.791961 0.434344 
0.997070 0.791961 0.434198 
0.997559 0.791961 0.434050 
0.998047 0.791961 0.433900 
0.998535 0.791961 0.433749 
0.999023 0.791961 0.433595 
0.999512 0.791961 0.433440 


==> data/BUderSineA10K2048M80kstep3.dat <==
0.000000 1.271187 0.352776 
0.000488 1.271187 0.352657 
0.000977 1.271187 0.352537 
0.001465 1.271187 0.352415 
0.001953 1.271187 0.352293 
0.002441 1.271187 0.352169 
0.002930 1.271187 0.352043 
0.003418 1.271187 0.351917 
0.003906 1.271187 0.351789 
0.004395 1.271187 0.351661 
0.004883 1.271187 0.351531 
0.005371 1.271187 0.351399 
0.005859 1.271187 0.351267 
0.006348 1.271187 0.351133 
0.006836 1.271187 0.350998 
0.007324 1.271187 0.350861 
0.007812 1.271187 0.350724 
0.008301 1.271187 0.350585 
0.008789 1.271187 0.350445 
0.009277 1.271187 0.350303 
0.009766 1.271187 0.350161 
0.010254 1.271187 0.350017 
0.010742 1.271187 0.349871 
0.011230 1.271187 0.349725 
0.011719 1.271187 0.349577 
0.012207 1.271187 0.349428 
0.012695 1.271187 0.349278 
0.013184 1.271187 0.349126 
0.013672 1.271187 0.348973 
0.014160 1.271187 0.348819 
0.014648 1.271187 0.348664 
0.015137 1.271187 0.348507 
0.015625 1.271187 0.348349 
0.016113 1.271187 0.348189 
0.016602 1.271187 0.348028 
0.017090 1.271187 0.347866 
0.017578 1.271187 0.347703 
0.018066 1.271187 0.347538 
0.018555 1.271187 0.347372 
0.019043 1.271187 0.347205 
0.019531 1.271187 0.347036 
0.020020 1.271187 0.346867 
0.020508 1.271187 0.346695 
0.020996 1.271187 0.346523 
0.021484 1.271187 0.346349 
0.021973 1.271187 0.346173 
0.022461 1.271187 0.345997 
0.022949 1.271187 0.345819 
0.023438 1.271187 0.345639 
0.023926 1.271187 0.345458 
0.024414 1.271187 0.345276 
0.024902 1.271187 0.345093 
0.025391 1.271187 0.344908 
0.025879 1.271187 0.344722 
0.026367 1.271187 0.344534 
0.026855 1.271187 0.344345 
0.027344 1.271187 0.344155 
0.027832 1.271187 0.343963 
0.028320 1.271187 0.343770 
0.028809 1.271187 0.343576 
0.029297 1.271187 0.343380 
0.029785 1.271187 0.343183 
0.030273 1.271187 0.342984 
0.030762 1.271187 0.342784 
0.031250 1.271187 0.342583 
0.031738 1.271187 0.342380 
0.032227 1.271187 0.342175 
0.032715 1.271187 0.341970 
0.033203 1.271187 0.341763 
0.033691 1.271187 0.341554 
0.034180 1.271187 0.341344 
0.034668 1.271187 0.341133 
0.035156 1.271187 0.340920 
0.035645 1.271187 0.340706 
0.036133 1.271187 0.340490 
0.036621 1.271187 0.340273 
0.037109 1.271187 0.340054 
0.037598 1.271187 0.339834 
0.038086 1.271187 0.339612 
0.038574 1.271187 0.339389 
0.039062 1.271187 0.339165 
0.039551 1.271187 0.338939 
0.040039 1.271187 0.338712 
0.040527 1.271187 0.338483 
0.041016 1.271187 0.338252 
0.041504 1.271187 0.338020 
0.041992 1.271187 0.337787 
0.042480 1.271187 0.337552 
0.042969 1.271187 0.337316 
0.043457 1.271187 0.337078 
0.043945 1.271187 0.336839 
0.044434 1.271187 0.336598 
0.044922 1.271187 0.336356 
0.045410 1.271187 0.336112 
0.045898 1.271187 0.335866 
0.046387 1.271187 0.335619 
0.046875 1.271187 0.335371 
0.047363 1.271187 0.335121 
0.047852 1.271187 0.334869 
0.048340 1.271187 0.334616 
0.048828 1.271187 0.334362 
0.049316 1.271187 0.334105 
0.049805 1.271187 0.333848 
0.050293 1.271187 0.333588 
0.050781 1.271187 0.333327 
0.051270 1.271187 0.333065 
0.051758 1.271187 0.332801 
0.052246 1.271187 0.332535 
0.052734 1.271187 0.332268 
0.053223 1.271187 0.331999 
0.053711 1.271187 0.331729 
0.054199 1.271187 0.331457 
0.054688 1.271187 0.331184 
0.055176 1.271187 0.330908 
0.055664 1.271187 0.330632 
0.056152 1.271187 0.330353 
0.056641 1.271187 0.330073 
0.057129 1.271187 0.329792 
0.057617 1.271187 0.329508 
0.058105 1.271187 0.329223 
0.058594 1.271187 0.328937 
0.059082 1.271187 0.328649 
0.059570 1.271187 0.328359 
0.060059 1.271187 0.328067 
0.060547 1.271187 0.327774 
0.061035 1.271187 0.327479 
0.061523 1.271187 0.327183 
0.062012 1.271187 0.326885 
0.062500 1.271187 0.326585 
0.062988 1.271187 0.326283 
0.063477 1.271187 0.325980 
0.063965 1.271187 0.325675 
0.064453 1.271187 0.325368 
0.064941 1.271187 0.325060 
0.065430 1.271187 0.324750 
0.065918 1.271187 0.324438 
0.066406 1.271187 0.324125 
0.066895 1.271187 0.323810 
0.067383 1.271187 0.323493 
0.067871 1.271187 0.323174 
0.068359 1.271187 0.322854 
0.068848 1.271187 0.322531 
0.069336 1.271187 0.322207 
0.069824 1.271187 0.321882 
0.070312 1.271187 0.321554 
0.070801 1.271187 0.321225 
0.071289 1.271187 0.320894 
0.071777 1.271187 0.320561 
0.072266 1.271187 0.320227 
0.072754 1.271187 0.319890 
0.073242 1.271187 0.319552 
0.073730 1.271187 0.319212 
0.074219 1.271187 0.318871 
0.074707 1.271187 0.318527 
0.075195 1.271187 0.318182 
0.075684 1.271187 0.317834 
0.076172 1.271187 0.317485 
0.076660 1.271187 0.317134 
0.077148 1.271187 0.316782 
0.077637 1.271187 0.316427 
0.078125 1.271187 0.316070 
0.078613 1.271187 0.315712 
0.079102 1.271187 0.315352 
0.079590 1.271187 0.314990 
0.080078 1.271187 0.314626 
0.080566 1.271187 0.314260 
0.081055 1.271187 0.313892 
0.081543 1.271187 0.313522 
0.082031 1.271187 0.313151 
0.082520 1.271187 0.312777 
0.083008 1.271187 0.312402 
0.083496 1.271187 0.312025 
0.083984 1.271187 0.311645 
0.084473 1.271187 0.311264 
0.084961 1.271187 0.310881 
0.085449 1.271187 0.310496 
0.085938 1.271187 0.310109 
0.086426 1.271187 0.309720 
0.086914 1.271187 0.309329 
0.087402 1.271187 0.308936 
0.087891 1.271187 0.308541 
0.088379 1.271187 0.308144 
0.088867 1.271187 0.307745 
0.089355 1.271187 0.307344 
0.089844 1.271187 0.306941 
0.090332 1.271187 0.306536 
0.090820 1.271187 0.306129 
0.091309 1.271187 0.305719 
0.091797 1.271187 0.305308 
0.092285 1.271187 0.304895 
0.092773 1.271187 0.304480 
0.093262 1.271187 0.304062 
0.093750 1.271187 0.303643 
0.094238 1.271187 0.303222 
0.094727 1.271187 0.302798 
0.095215 1.271187 0.302372 
0.095703 1.271187 0.301945 
0.096191 1.271187 0.301515 
0.096680 1.271187 0.301083 
0.097168 1.271187 0.300648 
0.097656 1.271187 0.300212 
0.098145 1.271187 0.299774 
0.098633 1.271187 0.299333 
0.099121 1.271187 0.298891 
0.099609 1.271187 0.298446 
0.100098 1.271187 0.297999 
0.100586 1.271187 0.297549 
0.101074 1.271187 0.297098 
0.101562 1.271187 0.296644 
0.102051 1.271187 0.296188 
0.102539 1.271187 0.295730 
0.103027 1.271187 0.295270 
0.103516 1.271187 0.294808 
0.104004 1.271187 0.294343 
0.104492 1.271187 0.293876 
0.104980 1.271187 0.293407 
0.105469 1.271187 0.292935 
0.105957 1.271187 0.292461 
0.106445 1.271187 0.291985 
0.106934 1.271187 0.291507 
0.107422 1.271187 0.291026 
0.107910 1.271187 0.290543 
0.108398 1.271187 0.290058 
0.108887 1.271187 0.289570 
0.109375 1.271187 0.289080 
0.109863 1.271187 0.288588 
0.110352 1.271187 0.288093 
0.110840 1.271187 0.287596 
0.111328 1.271187 0.287097 
0.111816 1.271187 0.286595 
0.112305 1.271187 0.286091 
0.112793 1.271187 0.285584 
0.113281 1.271187 0.285075 
0.113770 1.271187 0.284564 
0.114258 1.271187 0.284050 
0.114746 1.271187 0.283534 
0.115234 1.271187 0.283015 
0.115723 1.271187 0.282494 
0.116211 1.271187 0.281971 
0.116699 1.271187 0.281445 
0.117188 1.271187 0.280916 
0.117676 1.271187 0.280385 
0.118164 1.271187 0.279851 
0.118652 1.271187 0.279315 
0.119141 1.271187 0.278777 
0.119629 1.271187 0.278236 
0.120117 1.271187 0.277692 
0.120605 1.271187 0.277146 
0.121094 1.271187 0.276597 
0.121582 1.271187 0.276045 
0.122070 1.271187 0.275491 
0.122559 1.271187 0.274935 
0.123047 1.271187 0.274376 
0.123535 1.271187 0.273814 
0.124023 1.271187 0.273249 
0.124512 1.271187 0.272682 
0.125000 1.271187 0.272113 
0.125488 1.271187 0.271540 
0.125977 1.271187 0.270965 
0.126465 1.271187 0.270387 
0.126953 1.271187 0.269807 
0.127441 1.271187 0.269224 
0.127930 1.271187 0.268638 
0.128418 1.271187 0.268049 
0.128906 1.271187 0.267458 
0.129395 1.271187 0.266864 
0.129883 1.271187 0.266267 
0.130371 1.271187 0.265667 
0.130859 1.271187 0.265065 
0.131348 1.271187 0.264460 
0.131836 1.271187 0.263852 
0.132324 1.271187 0.263241 
0.132812 1.271187 0.262627 
0.133301 1.271187 0.262011 
0.133789 1.271187 0.261391 
0.134277 1.271187 0.260769 
0.134766 1.271187 0.260144 
0.135254 1.271187 0.259516 
0.135742 1.271187 0.258885 
0.136230 1.271187 0.258251 
0.136719 1.271187 0.257614 
0.137207 1.271187 0.256974 
0.137695 1.271187 0.256331 
0.138184 1.271187 0.255686 
0.138672 1.271187 0.255037 
0.139160 1.271187 0.254385 
0.139648 1.271187 0.253731 
0.140137 1.271187 0.253073 
0.140625 1.271187 0.252412 
0.141113 1.271187 0.251748 
0.141602 1.271187 0.251081 
0.142090 1.271187 0.250411 
0.142578 1.271187 0.249738 
0.143066 1.271187 0.249062 
0.143555 1.271187 0.248383 
0.144043 1.271187 0.247700 
0.144531 1.271187 0.247015 
0.145020 1.271187 0.246326 
0.145508 1.271187 0.245634 
0.145996 1.271187 0.244939 
0.146484 1.271187 0.244240 
0.146973 1.271187 0.243539 
0.147461 1.271187 0.242834 
0.147949 1.271187 0.242126 
0.148438 1.271187 0.241414 
0.148926 1.271187 0.240700 
0.149414 1.271187 0.239982 
0.149902 1.271187 0.239261 
0.150391 1.271187 0.238536 
0.150879 1.271187 0.237808 
0.151367 1.271187 0.237077 
0.151855 1.271187 0.236342 
0.152344 1.271187 0.235604 
0.152832 1.271187 0.234863 
0.153320 1.271187 0.234118 
0.153809 1.271187 0.233370 
0.154297 1.271187 0.232618 
0.154785 1.271187 0.231863 
0.155273 1.271187 0.231104 
0.155762 1.271187 0.230342 
0.156250 1.271187 0.229576 
0.156738 1.271187 0.228806 
0.157227 1.271187 0.228034 
0.157715 1.271187 0.227257 
0.158203 1.271187 0.226477 
0.158691 1.271187 0.225694 
0.159180 1.271187 0.224906 
0.159668 1.271187 0.224115 
0.160156 1.271187 0.223321 
0.160645 1.271187 0.222523 
0.161133 1.271187 0.221721 
0.161621 1.271187 0.220915 
0.162109 1.271187 0.220106 
0.162598 1.271187 0.219292 
0.163086 1.271187 0.218476 
0.163574 1.271187 0.217655 
0.164062 1.271187 0.216830 
0.164551 1.271187 0.216002 
0.165039 1.271187 0.215170 
0.165527 1.271187 0.214334 
0.166016 1.271187 0.213494 
0.166504 1.271187 0.212650 
0.166992 1.271187 0.211802 
0.167480 1.271187 0.210951 
0.167969 1.271187 0.210095 
0.168457 1.271187 0.209236 
0.168945 1.271187 0.208372 
0.169434 1.271187 0.207504 
0.169922 1.271187 0.206633 
0.170410 1.271187 0.205757 
0.170898 1.271187 0.204877 
0.171387 1.271187 0.203993 
0.171875 1.271187 0.203105 
0.172363 1.271187 0.202213 
0.172852 1.271187 0.201317 
0.173340 1.271187 0.200416 
0.173828 1.271187 0.199511 
0.174316 1.271187 0.198602 
0.174805 1.271187 0.197689 
0.175293 1.271187 0.196772 
0.175781 1.271187 0.195850 
0.176270 1.271187 0.194924 
0.176758 1.271187 0.193993 
0.177246 1.271187 0.193058 
0.177734 1.271187 0.192119 
0.178223 1.271187 0.191176 
0.178711 1.271187 0.190227 
0.179199 1.271187 0.189275 
0.179688 1.271187 0.188318 
0.180176 1.271187 0.187356 
0.180664 1.271187 0.186390 
0.181152 1.271187 0.185420 
0.181641 1.271187 0.184445 
0.182129 1.271187 0.183465 
0.182617 1.271187 0.182480 
0.183105 1.271187 0.181491 
0.183594 1.271187 0.180498 
0.184082 1.271187 0.179499 
0.184570 1.271187 0.178496 
0.185059 1.271187 0.177488 
0.185547 1.271187 0.176475 
0.186035 1.271187 0.175458 
0.186523 1.271187 0.174436 
0.187012 1.271187 0.173408 
0.187500 1.271187 0.172376 
0.187988 1.271187 0.171339 
0.188477 1.271187 0.170297 
0.188965 1.271187 0.169251 
0.189453 1.271187 0.168199 
0.189941 1.271187 0.167142 
0.190430 1.271187 0.166080 
0.190918 1.271187 0.165013 
0.191406 1.271187 0.163941 
0.191895 1.271187 0.162863 
0.192383 1.271187 0.161781 
0.192871 1.271187 0.160693 
0.193359 1.271187 0.159601 
0.193848 1.271187 0.158502 
0.194336 1.271187 0.157399 
0.194824 1.271187 0.156290 
0.195312 1.271187 0.155176 
0.195801 1.271187 0.154057 
0.196289 1.271187 0.152932 
0.196777 1.271187 0.151802 
0.197266 1.271187 0.150666 
0.197754 1.271187 0.149525 
0.198242 1.271187 0.148378 
0.198730 1.271187 0.147226 
0.199219 1.271187 0.146068 
0.199707 1.271187 0.144905 
0.200195 1.271187 0.143736 
0.200684 1.271187 0.142561 
0.201172 1.271187 0.141380 
0.201660 1.271187 0.140194 
0.202148 1.271187 0.139002 
0.202637 1.271187 0.137804 
0.203125 1.271187 0.136600 
0.203613 1.271187 0.135390 
0.204102 1.271187 0.134175 
0.204590 1.271187 0.132953 
0.205078 1.271187 0.131726 
0.205566 1.271187 0.130492 
0.206055 1.271187 0.129252 
0.206543 1.271187 0.128007 
0.207031 1.271187 0.126755 
0.207520 1.271187 0.125497 
0.208008 1.271187 0.124232 
0.208496 1.271187 0.122962 
0.208984 1.271187 0.121685 
0.209473 1.271187 0.120402 
0.209961 1.271187 0.119112 
0.210449 1.271187 0.117816 
0.210938 1.271187 0.116514 
0.211426 1.271187 0.115205 
0.211914 1.271187 0.113889 
0.212402 1.271187 0.112567 
0.212891 1.271187 0.111239 
0.213379 1.271187 0.109903 
0.213867 1.271187 0.108562 
0.214355 1.271187 0.107213 
0.214844 1.271187 0.105857 
0.215332 1.271187 0.104495 
0.215820 1.271187 0.103126 
0.216309 1.271187 0.101750 
0.216797 1.271187 0.100367 
0.217285 1.271187 0.098977 
0.217773 1.271187 0.097580 
0.218262 1.271187 0.096176 
0.218750 1.271187 0.094765 
0.219238 1.271187 0.093347 
0.219727 1.271187 0.091921 
0.220215 1.271187 0.090488 
0.220703 1.271187 0.089048 
0.221191 1.271187 0.087601 
0.221680 1.271187 0.086146 
0.222168 1.271187 0.084684 
0.222656 1.271187 0.083214 
0.223145 1.271187 0.081737 
0.223633 1.271187 0.080252 
0.224121 1.271187 0.078759 
0.224609 1.271187 0.077259 
0.225098 1.271187 0.075751 
0.225586 1.271187 0.074235 
0.226074 1.271187 0.072711 
0.226562 1.271187 0.071180 
0.227051 1.271187 0.069641 
0.227539 1.271187 0.068093 
0.228027 1.271187 0.066538 
0.228516 1.271187 0.064974 
0.229004 1.271187 0.063402 
0.229492 1.271187 0.061822 
0.229980 1.271187 0.060234 
0.230469 1.271187 0.058638 
0.230957 1.271187 0.057033 
0.231445 1.271187 0.055419 
0.231934 1.271187 0.053798 
0.232422 1.271187 0.052167 
0.232910 1.271187 0.050528 
0.233398 1.271187 0.048881 
0.233887 1.271187 0.047224 
0.234375 1.271187 0.045559 
0.234863 1.271187 0.043885 
0.235352 1.271187 0.042202 
0.235840 1.271187 0.040510 
0.236328 1.271187 0.038810 
0.236816 1.271187 0.037100 
0.237305 1.271187 0.035381 
0.237793 1.271187 0.033652 
0.238281 1.271187 0.031915 
0.238770 1.271187 0.030168 
0.239258 1.271187 0.028412 
0.239746 1.271187 0.026646 
0.240234 1.271187 0.024871 
0.240723 1.271187 0.023086 
0.241211 1.271187 0.021291 
0.241699 1.271187 0.019487 
0.242188 1.271187 0.017673 
0.242676 1.271187 0.015849 
0.243164 1.271187 0.014015 
0.243652 1.271187 0.012171 
0.244141 1.271187 0.010317 
0.244629 1.271187 0.008453 
0.245117 1.271187 0.006579 
0.245605 1.271187 0.004694 
0.246094 1.271187 0.002799 
0.246582 1.271187 0.000893 
0.247070 1.271187 -0.001023 
0.247559 1.271187 -0.002949 
0.248047 1.271187 -0.004886 
0.248535 1.271187 -0.006834 
0.249023 1.271187 -0.008793 
0.249512 1.271187 -0.010763 
0.250000 1.271187 -0.012744 
0.250488 1.271187 -0.014736 
0.250977 1.271187 -0.016739 
0.251465 1.271187 -0.018753 
0.251953 1.271187 -0.020778 
0.252441 1.271187 -0.022815 
0.252930 1.271187 -0.024864 
0.253418 1.271187 -0.026923 
0.253906 1.271187 -0.028995 
0.254395 1.271187 -0.031078 
0.254883 1.271187 -0.033173 
0.255371 1.271187 -0.035280 
0.255859 1.271187 -0.037399 
0.256348 1.271187 -0.039531 
0.256836 1.271187 -0.041674 
0.257324 1.271187 -0.043829 
0.257812 1.271187 -0.045997 
0.258301 1.271187 -0.048178 
0.258789 1.271187 -0.050371 
0.259277 1.271187 -0.052576 
0.259766 1.271187 -0.054794 
0.260254 1.271187 -0.057026 
0.260742 1.271187 -0.059270 
0.261230 1.271187 -0.061527 
0.261719 1.271187 -0.063797 
0.262207 1.271187 -0.066080 
0.262695 1.271187 -0.068377 
0.263184 1.271187 -0.070687 
0.263672 1.271187 -0.073011 
0.264160 1.271187 -0.075348 
0.264648 1.271187 -0.077699 
0.265137 1.271187 -0.080064 
0.265625 1.271187 -0.082443 
0.266113 1.271187 -0.084836 
0.266602 1.271187 -0.087243 
0.267090 1.271187 -0.089665 
0.267578 1.271187 -0.092101 
0.268066 1.271187 -0.094551 
0.268555 1.271187 -0.097016 
0.269043 1.271187 -0.099495 
0.269531 1.271187 -0.101990 
0.270020 1.271187 -0.104499 
0.270508 1.271187 -0.107024 
0.270996 1.271187 -0.109564 
0.271484 1.271187 -0.112119 
0.271973 1.271187 -0.114689 
0.272461 1.271187 -0.117275 
0.272949 1.271187 -0.119877 
0.273438 1.271187 -0.122494 
0.273926 1.271187 -0.125128 
0.274414 1.271187 -0.127777 
0.274902 1.271187 -0.130443 
0.275391 1.271187 -0.133125 
0.275879 1.271187 -0.135823 
0.276367 1.271187 -0.138538 
0.276855 1.271187 -0.141270 
0.277344 1.271187 -0.144018 
0.277832 1.271187 -0.146784 
0.278320 1.271187 -0.149567 
0.278809 1.271187 -0.152366 
0.279297 1.271187 -0.155184 
0.279785 1.271187 -0.158018 
0.280273 1.271187 -0.160871 
0.280762 1.271187 -0.163741 
0.281250 1.271187 -0.166629 
0.281738 1.271187 -0.169536 
0.282227 1.271187 -0.172460 
0.282715 1.271187 -0.175403 
0.283203 1.271187 -0.178364 
0.283691 1.271187 -0.181344 
0.284180 1.271187 -0.184343 
0.284668 1.271187 -0.187361 
0.285156 1.271187 -0.190398 
0.285645 1.271187 -0.193455 
0.286133 1.271187 -0.196531 
0.286621 1.271187 -0.199626 
0.287109 1.271187 -0.202741 
0.287598 1.271187 -0.205876 
0.288086 1.271187 -0.209031 
0.288574 1.271187 -0.212207 
0.289062 1.271187 -0.215403 
0.289551 1.271187 -0.218619 
0.290039 1.271187 -0.221856 
0.290527 1.271187 -0.225114 
0.291016 1.271187 -0.228393 
0.291504 1.271187 -0.231694 
0.291992 1.271187 -0.235016 
0.292480 1.271187 -0.238359 
0.292969 1.271187 -0.241724 
0.293457 1.271187 -0.245111 
0.293945 1.271187 -0.248521 
0.294434 1.271187 -0.251952 
0.294922 1.271187 -0.255406 
0.295410 1.271187 -0.258883 
0.295898 1.271187 -0.262382 
0.296387 1.271187 -0.265905 
0.296875 1.271187 -0.269451 
0.297363 1.271187 -0.273020 
0.297852 1.271187 -0.276612 
0.298340 1.271187 -0.280229 
0.298828 1.271187 -0.283869 
0.299316 1.271187 -0.287534 
0.299805 1.271187 -0.291223 
0.300293 1.271187 -0.294936 
0.300781 1.271187 -0.298675 
0.301270 1.271187 -0.302438 
0.301758 1.271187 -0.306226 
0.302246 1.271187 -0.310040 
0.302734 1.271187 -0.313879 
0.303223 1.271187 -0.317743 
0.303711 1.271187 -0.321634 
0.304199 1.271187 -0.325551 
0.304688 1.271187 -0.329494 
0.305176 1.271187 -0.333463 
0.305664 1.271187 -0.337460 
0.306152 1.271187 -0.341483 
0.306641 1.271187 -0.345533 
0.307129 1.271187 -0.349611 
0.307617 1.271187 -0.353716 
0.308105 1.271187 -0.357849 
0.308594 1.271187 -0.362010 
0.309082 1.271187 -0.366199 
0.309570 1.271187 -0.370416 
0.310059 1.271187 -0.374662 
0.310547 1.271187 -0.378936 
0.311035 1.271187 -0.383240 
0.311523 1.271187 -0.387573 
0.312012 1.271187 -0.391935 
0.312500 1.271187 -0.396326 
0.312988 1.271187 -0.400748 
0.313477 1.271187 -0.405199 
0.313965 1.271187 -0.409681 
0.314453 1.271187 -0.414193 
0.314941 1.271187 -0.418735 
0.315430 1.271187 -0.423309 
0.315918 1.271187 -0.427913 
0.316406 1.271187 -0.432549 
0.316895 1.271187 -0.437216 
0.317383 1.271187 -0.441914 
0.317871 1.271187 -0.446644 
0.318359 1.271187 -0.451407 
0.318848 1.271187 -0.456201 
0.319336 1.271187 -0.461028 
0.319824 1.271187 -0.465887 
0.320312 1.271187 -0.470779 
0.320801 1.271187 -0.475704 
0.321289 1.271187 -0.480662 
0.321777 1.271187 -0.485653 
0.322266 1.271187 -0.490678 
0.322754 1.271187 -0.495736 
0.323242 1.271187 -0.500827 
0.323730 1.271187 -0.505953 
0.324219 1.271187 -0.511113 
0.324707 1.271187 -0.516307 
0.325195 1.271187 -0.521535 
0.325684 1.271187 -0.526798 
0.326172 1.271187 -0.532095 
0.326660 1.271187 -0.537427 
0.327148 1.271187 -0.542794 
0.327637 1.271187 -0.548196 
0.328125 1.271187 -0.553632 
0.328613 1.271187 -0.559104 
0.329102 1.271187 -0.564611 
0.329590 1.271187 -0.570154 
0.330078 1.271187 -0.575732 
0.330566 1.271187 -0.581345 
0.331055 1.271187 -0.586993 
0.331543 1.271187 -0.592678 
0.332031 1.271187 -0.598397 
0.332520 1.271187 -0.604153 
0.333008 1.271187 -0.609943 
0.333496 1.271187 -0.615770 
0.333984 1.271187 -0.621632 
0.334473 1.271187 -0.627529 
0.334961 1.271187 -0.633462 
0.335449 1.271187 -0.639430 
0.335938 1.271187 -0.645433 
0.336426 1.271187 -0.651472 
0.336914 1.271187 -0.657546 
0.337402 1.271187 -0.663655 
0.337891 1.271187 -0.669798 
0.338379 1.271187 -0.675976 
0.338867 1.271187 -0.682189 
0.339355 1.271187 -0.688435 
0.339844 1.271187 -0.694716 
0.340332 1.271187 -0.701030 
0.340820 1.271187 -0.707378 
0.341309 1.271187 -0.713759 
0.341797 1.271187 -0.720173 
0.342285 1.271187 -0.726619 
0.342773 1.271187 -0.733097 
0.343262 1.271187 -0.739607 
0.343750 1.271187 -0.746148 
0.344238 1.271187 -0.752720 
0.344727 1.271187 -0.759322 
0.345215 1.271187 -0.765954 
0.345703 1.271187 -0.772614 
0.346191 1.271187 -0.779303 
0.346680 1.271187 -0.786020 
0.347168 1.271187 -0.792764 
0.347656 1.271187 -0.799535 
0.348145 1.271187 -0.806331 
0.348633 1.271187 -0.813152 
0.349121 1.271187 -0.819997 
0.349609 1.271187 -0.826865 
0.350098 1.271187 -0.833755 
0.350586 1.271187 -0.840667 
0.351074 1.271187 -0.847598 
0.351562 1.271187 -0.854549 
0.352051 1.271187 -0.861517 
0.352539 1.271187 -0.868503 
0.353027 1.271187 -0.875504 
0.353516 1.271187 -0.882519 
0.354004 1.271187 -0.889547 
0.354492 1.271187 -0.896586 
0.354980 1.271187 -0.903635 
0.355469 1.271187 -0.910693 
0.355957 1.271187 -0.917758 
0.356445 1.271187 -0.924829 
0.356934 1.271187 -0.931902 
0.357422 1.271187 -0.938978 
0.357910 1.271187 -0.946054 
0.358398 1.271187 -0.953128 
0.358887 1.271187 -0.960198 
0.359375 1.271187 -0.967262 
0.359863 1.271187 -0.974318 
0.360352 1.271187 -0.981364 
0.360840 1.271187 -0.988398 
0.361328 1.271187 -0.995418 
0.361816 1.271187 -1.002420 
0.362305 1.271187 -1.009403 
0.362793 1.271187 -1.016365 
0.363281 1.271187 -1.023302 
0.363770 1.271187 -1.030211 
0.364258 1.271187 -1.037092 
0.364746 1.271187 -1.043939 
0.365234 1.271187 -1.050752 
0.365723 1.271187 -1.057526 
0.366211 1.271187 -1.064259 
0.366699 1.271187 -1.070949 
0.367188 1.271187 -1.077591 
0.367676 1.271187 -1.084182 
0.368164 1.271187 -1.090721 
0.368652 1.271187 -1.097202 
0.369141 1.271187 -1.103624 
0.369629 1.271187 -1.109983 
0.370117 1.271187 -1.116274 
0.370605 1.271187 -1.122496 
0.371094 1.271187 -1.128645 
0.371582 1.271187 -1.134716 
0.372070 1.271187 -1.140707 
0.372559 1.271187 -1.146614 
0.373047 1.271187 -1.152433 
0.373535 1.271187 -1.158162 
0.374023 1.271187 -1.163796 
0.374512 1.271187 -1.169332 
0.375000 1.271187 -1.174765 
0.375488 1.271187 -1.180094 
0.375977 1.271187 -1.185314 
0.376465 1.271187 -1.190421 
0.376953 1.271187 -1.195413 
0.377441 1.271187 -1.200285 
0.377930 1.271187 -1.205034 
0.378418 1.271187 -1.209658 
0.378906 1.271187 -1.214151 
0.379395 1.271187 -1.218512 
0.379883 1.271187 -1.222737 
0.380371 1.271187 -1.226823 
0.380859 1.271187 -1.230767 
0.381348 1.271187 -1.234566 
0.381836 1.271187 -1.238216 
0.382324 1.271187 -1.241716 
0.382812 1.271187 -1.245063 
0.383301 1.271187 -1.248253 
0.383789 1.271187 -1.251285 
0.384277 1.271187 -1.254157 
0.384766 1.271187 -1.256865 
0.385254 1.271187 -1.259409 
0.385742 1.271187 -1.261786 
0.386230 1.271187 -1.263994 
0.386719 1.271187 -1.266032 
0.387207 1.271187 -1.267899 
0.387695 1.271187 -1.269593 
0.388184 1.271187 -1.271112 
0.388672 1.271187 -1.272457 
0.389160 1.271187 -1.273626 
0.389648 1.271187 -1.274619 
0.390137 1.271187 -1.275435 
0.390625 1.271187 -1.276074 
0.391113 1.271187 -1.276536 
0.391602 1.271187 -1.276820 
0.392090 1.271187 -1.276928 
0.392578 1.271187 -1.276859 
0.393066 1.271187 -1.276615 
0.393555 1.271187 -1.276195 
0.394043 1.271187 -1.275601 
0.394531 1.271187 -1.274834 
0.395020 1.271187 -1.273895 
0.395508 1.271187 -1.272786 
0.395996 1.271187 -1.271508 
0.396484 1.271187 -1.270062 
0.396973 1.271187 -1.268452 
0.397461 1.271187 -1.266677 
0.397949 1.271187 -1.264742 
0.398438 1.271187 -1.262647 
0.398926 1.271187 -1.260396 
0.399414 1.271187 -1.257990 
0.399902 1.271187 -1.255432 
0.400391 1.271187 -1.252726 
0.400879 1.271187 -1.249873 
0.401367 1.271187 -1.246877 
0.401855 1.271187 -1.243741 
0.402344 1.271187 -1.240467 
0.402832 1.271187 -1.237058 
0.403320 1.271187 -1.233519 
0.403809 1.271187 -1.229851 
0.404297 1.271187 -1.226059 
0.404785 1.271187 -1.222146 
0.405273 1.271187 -1.218114 
0.405762 1.271187 -1.213967 
0.406250 1.271187 -1.209709 
0.406738 1.271187 -1.205343 
0.407227 1.271187 -1.200873 
0.407715 1.271187 -1.196301 
0.408203 1.271187 -1.191631 
0.408691 1.271187 -1.186868 
0.409180 1.271187 -1.182013 
0.409668 1.271187 -1.177070 
0.410156 1.271187 -1.172044 
0.410645 1.271187 -1.166937 
0.411133 1.271187 -1.161752 
0.411621 1.271187 -1.156492 
0.412109 1.271187 -1.151162 
0.412598 1.271187 -1.145764 
0.413086 1.271187 -1.140301 
0.413574 1.271187 -1.134777 
0.414062 1.271187 -1.129195 
0.414551 1.271187 -1.123557 
0.415039 1.271187 -1.117866 
0.415527 1.271187 -1.112126 
0.416016 1.271187 -1.106339 
0.416504 1.271187 -1.100509 
0.416992 1.271187 -1.094637 
0.417480 1.271187 -1.088727 
0.417969 1.271187 -1.082782 
0.418457 1.271187 -1.076803 
0.418945 1.271187 -1.070793 
0.419434 1.271187 -1.064755 
0.419922 1.271187 -1.058691 
0.420410 1.271187 -1.052604 
0.420898 1.271187 -1.046495 
0.421387 1.271187 -1.040367 
0.421875 1.271187 -1.034223 
0.422363 1.271187 -1.028063 
0.422852 1.271187 -1.021891 
0.423340 1.271187 -1.015707 
0.423828 1.271187 -1.009515 
0.424316 1.271187 -1.003315 
0.424805 1.271187 -0.997110 
0.425293 1.271187 -0.990901 
0.425781 1.271187 -0.984690 
0.426270 1.271187 -0.978478 
0.426758 1.271187 -0.972268 
0.427246 1.271187 -0.966059 
0.427734 1.271187 -0.959855 
0.428223 1.271187 -0.953656 
0.428711 1.271187 -0.947464 
0.429199 1.271187 -0.941279 
0.429688 1.271187 -0.935104 
0.430176 1.271187 -0.928939 
0.430664 1.271187 -0.922785 
0.431152 1.271187 -0.916644 
0.431641 1.271187 -0.910516 
0.432129 1.271187 -0.904402 
0.432617 1.271187 -0.898304 
0.433105 1.271187 -0.892222 
0.433594 1.271187 -0.886158 
0.434082 1.271187 -0.880111 
0.434570 1.271187 -0.874083 
0.435059 1.271187 -0.868074 
0.435547 1.271187 -0.862086 
0.436035 1.271187 -0.856119 
0.436523 1.271187 -0.850173 
0.437012 1.271187 -0.844249 
0.437500 1.271187 -0.838348 
0.437988 1.271187 -0.832470 
0.438477 1.271187 -0.826615 
0.438965 1.271187 -0.820785 
0.439453 1.271187 -0.814980 
0.439941 1.271187 -0.809199 
0.440430 1.271187 -0.803445 
0.440918 1.271187 -0.797715 
0.441406 1.271187 -0.792013 
0.441895 1.271187 -0.786336 
0.442383 1.271187 -0.780687 
0.442871 1.271187 -0.775064 
0.443359 1.271187 -0.769469 
0.443848 1.271187 -0.763902 
0.444336 1.271187 -0.758362 
0.444824 1.271187 -0.752851 
0.445312 1.271187 -0.747367 
0.445801 1.271187 -0.741912 
0.446289 1.271187 -0.736486 
0.446777 1.271187 -0.731088 
0.447266 1.271187 -0.725719 
0.447754 1.271187 -0.720379 
0.448242 1.271187 -0.715067 
0.448730 1.271187 -0.709785 
0.449219 1.271187 -0.704532 
0.449707 1.271187 -0.699308 
0.450195 1.271187 -0.694114 
0.450684 1.271187 -0.688948 
0.451172 1.271187 -0.683812 
0.451660 1.271187 -0.678705 
0.452148 1.271187 -0.673627 
0.452637 1.271187 -0.668579 
0.453125 1.271187 -0.663560 
0.453613 1.271187 -0.658570 
0.454102 1.271187 -0.653609 
0.454590 1.271187 -0.648677 
0.455078 1.271187 -0.643774 
0.455566 1.271187 -0.638900 
0.456055 1.271187 -0.634056 
0.456543 1.271187 -0.629240 
0.457031 1.271187 -0.624452 
0.457520 1.271187 -0.619694 
0.458008 1.271187 -0.614964 
0.458496 1.271187 -0.610262 
0.458984 1.271187 -0.605589 
0.459473 1.271187 -0.600944 
0.459961 1.271187 -0.596327 
0.460449 1.271187 -0.591738 
0.460938 1.271187 -0.587178 
0.461426 1.271187 -0.582645 
0.461914 1.271187 -0.578139 
0.462402 1.271187 -0.573661 
0.462891 1.271187 -0.569211 
0.463379 1.271187 -0.564788 
0.463867 1.271187 -0.560392 
0.464355 1.271187 -0.556023 
0.464844 1.271187 -0.551681 
0.465332 1.271187 -0.547365 
0.465820 1.271187 -0.543077 
0.466309 1.271187 -0.538814 
0.466797 1.271187 -0.534578 
0.467285 1.271187 -0.530368 
0.467773 1.271187 -0.526184 
0.468262 1.271187 -0.522025 
0.468750 1.271187 -0.517892 
0.469238 1.271187 -0.513785 
0.469727 1.271187 -0.509703 
0.470215 1.271187 -0.505646 
0.470703 1.271187 -0.501614 
0.471191 1.271187 -0.497607 
0.471680 1.271187 -0.493625 
0.472168 1.271187 -0.489667 
0.472656 1.271187 -0.485734 
0.473145 1.271187 -0.481824 
0.473633 1.271187 -0.477939 
0.474121 1.271187 -0.474078 
0.474609 1.271187 -0.470240 
0.475098 1.271187 -0.466425 
0.475586 1.271187 -0.462635 
0.476074 1.271187 -0.458867 
0.476562 1.271187 -0.455122 
0.477051 1.271187 -0.451400 
0.477539 1.271187 -0.447701 
0.478027 1.271187 -0.444025 
0.478516 1.271187 -0.440370 
0.479004 1.271187 -0.436738 
0.479492 1.271187 -0.433128 
0.479980 1.271187 -0.429540 
0.480469 1.271187 -0.425974 
0.480957 1.271187 -0.422429 
0.481445 1.271187 -0.418906 
0.481934 1.271187 -0.415404 
0.482422 1.271187 -0.411923 
0.482910 1.271187 -0.408463 
0.483398 1.271187 -0.405024 
0.483887 1.271187 -0.401605 
0.484375 1.271187 -0.398207 
0.484863 1.271187 -0.394829 
0.485352 1.271187 -0.391471 
0.485840 1.271187 -0.388133 
0.486328 1.271187 -0.384815 
0.486816 1.271187 -0.381517 
0.487305 1.271187 -0.378239 
0.487793 1.271187 -0.374979 
0.488281 1.271187 -0.371739 
0.488770 1.271187 -0.368518 
0.489258 1.271187 -0.365317 
0.489746 1.271187 -0.362133 
0.490234 1.271187 -0.358969 
0.490723 1.271187 -0.355823 
0.491211 1.271187 -0.352695 
0.491699 1.271187 -0.349586 
0.492188 1.271187 -0.346495 
0.492676 1.271187 -0.343422 
0.493164 1.271187 -0.340366 
0.493652 1.271187 -0.337328 
0.494141 1.271187 -0.334308 
0.494629 1.271187 -0.331305 
0.495117 1.271187 -0.328320 
0.495605 1.271187 -0.325351 
0.496094 1.271187 -0.322400 
0.496582 1.271187 -0.319465 
0.497070 1.271187 -0.316547 
0.497559 1.271187 -0.313646 
0.498047 1.271187 -0.310761 
0.498535 1.271187 -0.307893 
0.499023 1.271187 -0.305041 
0.499512 1.271187 -0.302205 
0.500000 1.271187 -0.299385 
0.500488 1.271187 -0.296580 
0.500977 1.271187 -0.293792 
0.501465 1.271187 -0.291019 
0.501953 1.271187 -0.288261 
0.502441 1.271187 -0.285519 
0.502930 1.271187 -0.282792 
0.503418 1.271187 -0.280081 
0.503906 1.271187 -0.277384 
0.504395 1.271187 -0.274702 
0.504883 1.271187 -0.272035 
0.505371 1.271187 -0.269383 
0.505859 1.271187 -0.266745 
0.506348 1.271187 -0.264121 
0.506836 1.271187 -0.261512 
0.507324 1.271187 -0.258918 
0.507812 1.271187 -0.256337 
0.508301 1.271187 -0.253770 
0.508789 1.271187 -0.251217 
0.509277 1.271187 -0.248678 
0.509766 1.271187 -0.246153 
0.510254 1.271187 -0.243641 
0.510742 1.271187 -0.241142 
0.511230 1.271187 -0.238658 
0.511719 1.271187 -0.236186 
0.512207 1.271187 -0.233727 
0.512695 1.271187 -0.231282 
0.513184 1.271187 -0.228849 
0.513672 1.271187 -0.226430 
0.514160 1.271187 -0.224023 
0.514648 1.271187 -0.221628 
0.515137 1.271187 -0.219247 
0.515625 1.271187 -0.216878 
0.516113 1.271187 -0.214521 
0.516602 1.271187 -0.212176 
0.517090 1.271187 -0.209844 
0.517578 1.271187 -0.207524 
0.518066 1.271187 -0.205216 
0.518555 1.271187 -0.202920 
0.519043 1.271187 -0.200635 
0.519531 1.271187 -0.198363 
0.520020 1.271187 -0.196102 
0.520508 1.271187 -0.193852 
0.520996 1.271187 -0.191615 
0.521484 1.271187 -0.189388 
0.521973 1.271187 -0.187173 
0.522461 1.271187 -0.184969 
0.522949 1.271187 -0.182776 
0.523438 1.271187 -0.180595 
0.523926 1.271187 -0.178424 
0.524414 1.271187 -0.176264 
0.524902 1.271187 -0.174115 
0.525391 1.271187 -0.171977 
0.525879 1.271187 -0.169850 
0.526367 1.271187 -0.167733 
0.526855 1.271187 -0.165627 
0.527344 1.271187 -0.163531 
0.527832 1.271187 -0.161445 
0.528320 1.271187 -0.159370 
0.528809 1.271187 -0.157305 
0.529297 1.271187 -0.155250 
0.529785 1.271187 -0.153205 
0.530273 1.271187 -0.151170 
0.530762 1.271187 -0.149145 
0.531250 1.271187 -0.147130 
0.531738 1.271187 -0.145125 
0.532227 1.271187 -0.143130 
0.532715 1.271187 -0.141144 
0.533203 1.271187 -0.139168 
0.533691 1.271187 -0.137201 
0.534180 1.271187 -0.135243 
0.534668 1.271187 -0.133295 
0.535156 1.271187 -0.131357 
0.535645 1.271187 -0.129427 
0.536133 1.271187 -0.127507 
0.536621 1.271187 -0.125596 
0.537109 1.271187 -0.123694 
0.537598 1.271187 -0.121801 
0.538086 1.271187 -0.119917 
0.538574 1.271187 -0.118042 
0.539062 1.271187 -0.116175 
0.539551 1.271187 -0.114318 
0.540039 1.271187 -0.112468 
0.540527 1.271187 -0.110628 
0.541016 1.271187 -0.108796 
0.541504 1.271187 -0.106973 
0.541992 1.271187 -0.105158 
0.542480 1.271187 -0.103352 
0.542969 1.271187 -0.101553 
0.543457 1.271187 -0.099764 
0.543945 1.271187 -0.097982 
0.544434 1.271187 -0.096208 
0.544922 1.271187 -0.094443 
0.545410 1.271187 -0.092686 
0.545898 1.271187 -0.090936 
0.546387 1.271187 -0.089195 
0.546875 1.271187 -0.087461 
0.547363 1.271187 -0.085736 
0.547852 1.271187 -0.084018 
0.548340 1.271187 -0.082308 
0.548828 1.271187 -0.080605 
0.549316 1.271187 -0.078910 
0.549805 1.271187 -0.077223 
0.550293 1.271187 -0.075543 
0.550781 1.271187 -0.073871 
0.551270 1.271187 -0.072206 
0.551758 1.271187 -0.070549 
0.552246 1.271187 -0.068899 
0.552734 1.271187 -0.067256 
0.553223 1.271187 -0.065620 
0.553711 1.271187 -0.063992 
0.554199 1.271187 -0.062371 
0.554688 1.271187 -0.060757 
0.555176 1.271187 -0.059150 
0.555664 1.271187 -0.057549 
0.556152 1.271187 -0.055956 
0.556641 1.271187 -0.054370 
0.557129 1.271187 -0.052791 
0.557617 1.271187 -0.051218 
0.558105 1.271187 -0.049653 
0.558594 1.271187 -0.048094 
0.559082 1.271187 -0.046541 
0.559570 1.271187 -0.044996 
0.560059 1.271187 -0.043457 
0.560547 1.271187 -0.041924 
0.561035 1.271187 -0.040398 
0.561523 1.271187 -0.038879 
0.562012 1.271187 -0.037366 
0.562500 1.271187 -0.035859 
0.562988 1.271187 -0.034359 
0.563477 1.271187 -0.032865 
0.563965 1.271187 -0.031378 
0.564453 1.271187 -0.029896 
0.564941 1.271187 -0.028421 
0.565430 1.271187 -0.026952 
0.565918 1.271187 -0.025489 
0.566406 1.271187 -0.024033 
0.566895 1.271187 -0.022582 
0.567383 1.271187 -0.021137 
0.567871 1.271187 -0.019699 
0.568359 1.271187 -0.018266 
0.568848 1.271187 -0.016839 
0.569336 1.271187 -0.015418 
0.569824 1.271187 -0.014003 
0.570312 1.271187 -0.012594 
0.570801 1.271187 -0.011190 
0.571289 1.271187 -0.009793 
0.571777 1.271187 -0.008400 
0.572266 1.271187 -0.007014 
0.572754 1.271187 -0.005633 
0.573242 1.271187 -0.004258 
0.573730 1.271187 -0.002888 
0.574219 1.271187 -0.001524 
0.574707 1.271187 -0.000166 
0.575195 1.271187 0.001187 
0.575684 1.271187 0.002535 
0.576172 1.271187 0.003877 
0.576660 1.271187 0.005214 
0.577148 1.271187 0.006546 
0.577637 1.271187 0.007872 
0.578125 1.271187 0.009193 
0.578613 1.271187 0.010509 
0.579102 1.271187 0.011820 
0.579590 1.271187 0.013125 
0.580078 1.271187 0.014425 
0.580566 1.271187 0.015720 
0.581055 1.271187 0.017010 
0.581543 1.271187 0.018295 
0.582031 1.271187 0.019575 
0.582520 1.271187 0.020850 
0.583008 1.271187 0.022120 
0.583496 1.271187 0.023385 
0.583984 1.271187 0.024645 
0.584473 1.271187 0.025900 
0.584961 1.271187 0.027151 
0.585449 1.271187 0.028396 
0.585938 1.271187 0.029637 
0.586426 1.271187 0.030873 
0.586914 1.271187 0.032104 
0.587402 1.271187 0.033330 
0.587891 1.271187 0.034552 
0.588379 1.271187 0.035769 
0.588867 1.271187 0.036981 
0.589355 1.271187 0.038189 
0.589844 1.271187 0.039392 
0.590332 1.271187 0.040591 
0.590820 1.271187 0.041785 
0.591309 1.271187 0.042974 
0.591797 1.271187 0.044159 
0.592285 1.271187 0.045340 
0.592773 1.271187 0.046516 
0.593262 1.271187 0.047687 
0.593750 1.271187 0.048855 
0.594238 1.271187 0.050017 
0.594727 1.271187 0.051176 
0.595215 1.271187 0.052330 
0.595703 1.271187 0.053480 
0.596191 1.271187 0.054626 
0.596680 1.271187 0.055767 
0.597168 1.271187 0.056904 
0.597656 1.271187 0.058037 
0.598145 1.271187 0.059166 
0.598633 1.271187 0.060290 
0.599121 1.271187 0.061410 
0.599609 1.271187 0.062527 
0.600098 1.271187 0.063639 
0.600586 1.271187 0.064747 
0.601074 1.271187 0.065851 
0.601562 1.271187 0.066951 
0.602051 1.271187 0.068047 
0.602539 1.271187 0.069139 
0.603027 1.271187 0.070227 
0.603516 1.271187 0.071311 
0.604004 1.271187 0.072391 
0.604492 1.271187 0.073467 
0.604980 1.271187 0.074539 
0.605469 1.271187 0.075608 
0.605957 1.271187 0.076672 
0.606445 1.271187 0.077733 
0.606934 1.271187 0.078790 
0.607422 1.271187 0.079843 
0.607910 1.271187 0.080893 
0.608398 1.271187 0.081938 
0.608887 1.271187 0.082980 
0.609375 1.271187 0.084018 
0.609863 1.271187 0.085053 
0.610352 1.271187 0.086083 
0.610840 1.271187 0.087110 
0.611328 1.271187 0.088134 
0.611816 1.271187 0.089154 
0.612305 1.271187 0.090170 
0.612793 1.271187 0.091183 
0.613281 1.271187 0.092192 
0.613770 1.271187 0.093197 
0.614258 1.271187 0.094199 
0.614746 1.271187 0.095198 
0.615234 1.271187 0.096193 
0.615723 1.271187 0.097184 
0.616211 1.271187 0.098172 
0.616699 1.271187 0.099157 
0.617188 1.271187 0.100138 
0.617676 1.271187 0.101115 
0.618164 1.271187 0.102090 
0.618652 1.271187 0.103061 
0.619141 1.271187 0.104028 
0.619629 1.271187 0.104993 
0.620117 1.271187 0.105953 
0.620605 1.271187 0.106911 
0.621094 1.271187 0.107865 
0.621582 1.271187 0.108816 
0.622070 1.271187 0.109764 
0.622559 1.271187 0.110708 
0.623047 1.271187 0.111650 
0.623535 1.271187 0.112588 
0.624023 1.271187 0.113522 
0.624512 1.271187 0.114454 
0.625000 1.271187 0.115383 
0.625488 1.271187 0.116308 
0.625977 1.271187 0.117230 
0.626465 1.271187 0.118149 
0.626953 1.271187 0.119065 
0.627441 1.271187 0.119978 
0.627930 1.271187 0.120887 
0.628418 1.271187 0.121794 
0.628906 1.271187 0.122697 
0.629395 1.271187 0.123598 
0.629883 1.271187 0.124495 
0.630371 1.271187 0.125390 
0.630859 1.271187 0.126281 
0.631348 1.271187 0.127170 
0.631836 1.271187 0.128055 
0.632324 1.271187 0.128938 
0.632812 1.271187 0.129817 
0.633301 1.271187 0.130694 
0.633789 1.271187 0.131568 
0.634277 1.271187 0.132438 
0.634766 1.271187 0.133306 
0.635254 1.271187 0.134171 
0.635742 1.271187 0.135034 
0.636230 1.271187 0.135893 
0.636719 1.271187 0.136749 
0.637207 1.271187 0.137603 
0.637695 1.271187 0.138454 
0.638184 1.271187 0.139302 
0.638672 1.271187 0.140147 
0.639160 1.271187 0.140989 
0.639648 1.271187 0.141829 
0.640137 1.271187 0.142666 
0.640625 1.271187 0.143500 
0.641113 1.271187 0.144331 
0.641602 1.271187 0.145160 
0.642090 1.271187 0.145986 
0.642578 1.271187 0.146809 
0.643066 1.271187 0.147630 
0.643555 1.271187 0.148448 
0.644043 1.271187 0.149263 
0.644531 1.271187 0.150076 
0.645020 1.271187 0.150886 
0.645508 1.271187 0.151693 
0.645996 1.271187 0.152498 
0.646484 1.271187 0.153300 
0.646973 1.271187 0.154099 
0.647461 1.271187 0.154896 
0.647949 1.271187 0.155691 
0.648438 1.271187 0.156482 
0.648926 1.271187 0.157272 
0.649414 1.271187 0.158058 
0.649902 1.271187 0.158843 
0.650391 1.271187 0.159624 
0.650879 1.271187 0.160403 
0.651367 1.271187 0.161180 
0.651855 1.271187 0.161954 
0.652344 1.271187 0.162726 
0.652832 1.271187 0.163495 
0.653320 1.271187 0.164262 
0.653809 1.271187 0.165026 
0.654297 1.271187 0.165788 
0.654785 1.271187 0.166548 
0.655273 1.271187 0.167305 
0.655762 1.271187 0.168059 
0.656250 1.271187 0.168811 
0.656738 1.271187 0.169561 
0.657227 1.271187 0.170309 
0.657715 1.271187 0.171054 
0.658203 1.271187 0.171797 
0.658691 1.271187 0.172537 
0.659180 1.271187 0.173275 
0.659668 1.271187 0.174011 
0.660156 1.271187 0.174744 
0.660645 1.271187 0.175475 
0.661133 1.271187 0.176204 
0.661621 1.271187 0.176930 
0.662109 1.271187 0.177655 
0.662598 1.271187 0.178377 
0.663086 1.271187 0.179096 
0.663574 1.271187 0.179814 
0.664062 1.271187 0.180529 
0.664551 1.271187 0.181242 
0.665039 1.271187 0.181952 
0.665527 1.271187 0.182661 
0.666016 1.271187 0.183367 
0.666504 1.271187 0.184071 
0.666992 1.271187 0.184773 
0.667480 1.271187 0.185473 
0.667969 1.271187 0.186170 
0.668457 1.271187 0.186865 
0.668945 1.271187 0.187558 
0.669434 1.271187 0.188249 
0.669922 1.271187 0.188938 
0.670410 1.271187 0.189625 
0.670898 1.271187 0.190309 
0.671387 1.271187 0.190992 
0.671875 1.271187 0.191672 
0.672363 1.271187 0.192350 
0.672852 1.271187 0.193027 
0.673340 1.271187 0.193701 
0.673828 1.271187 0.194373 
0.674316 1.271187 0.195042 
0.674805 1.271187 0.195710 
0.675293 1.271187 0.196376 
0.675781 1.271187 0.197040 
0.676270 1.271187 0.197701 
0.676758 1.271187 0.198361 
0.677246 1.271187 0.199018 
0.677734 1.271187 0.199674 
0.678223 1.271187 0.200328 
0.678711 1.271187 0.200979 
0.679199 1.271187 0.201629 
0.679688 1.271187 0.202276 
0.680176 1.271187 0.202922 
0.680664 1.271187 0.203565 
0.681152 1.271187 0.204207 
0.681641 1.271187 0.204847 
0.682129 1.271187 0.205484 
0.682617 1.271187 0.206120 
0.683105 1.271187 0.206754 
0.683594 1.271187 0.207386 
0.684082 1.271187 0.208015 
0.684570 1.271187 0.208643 
0.685059 1.271187 0.209270 
0.685547 1.271187 0.209894 
0.686035 1.271187 0.210516 
0.686523 1.271187 0.211136 
0.687012 1.271187 0.211755 
0.687500 1.271187 0.212371 
0.687988 1.271187 0.212986 
0.688477 1.271187 0.213599 
0.688965 1.271187 0.214210 
0.689453 1.271187 0.214819 
0.689941 1.271187 0.215426 
0.690430 1.271187 0.216032 
0.690918 1.271187 0.216635 
0.691406 1.271187 0.217237 
0.691895 1.271187 0.217837 
0.692383 1.271187 0.218435 
0.692871 1.271187 0.219031 
0.693359 1.271187 0.219626 
0.693848 1.271187 0.220219 
0.694336 1.271187 0.220810 
0.694824 1.271187 0.221399 
0.695312 1.271187 0.221986 
0.695801 1.271187 0.222571 
0.696289 1.271187 0.223155 
0.696777 1.271187 0.223737 
0.697266 1.271187 0.224317 
0.697754 1.271187 0.224896 
0.698242 1.271187 0.225473 
0.698730 1.271187 0.226048 
0.699219 1.271187 0.226621 
0.699707 1.271187 0.227192 
0.700195 1.271187 0.227762 
0.700684 1.271187 0.228330 
0.701172 1.271187 0.228897 
0.701660 1.271187 0.229461 
0.702148 1.271187 0.230024 
0.702637 1.271187 0.230586 
0.703125 1.271187 0.231145 
0.703613 1.271187 0.231703 
0.704102 1.271187 0.232259 
0.704590 1.271187 0.232814 
0.705078 1.271187 0.233367 
0.705566 1.271187 0.233918 
0.706055 1.271187 0.234467 
0.706543 1.271187 0.235015 
0.707031 1.271187 0.235561 
0.707520 1.271187 0.236106 
0.708008 1.271187 0.236649 
0.708496 1.271187 0.237190 
0.708984 1.271187 0.237730 
0.709473 1.271187 0.238268 
0.709961 1.271187 0.238804 
0.710449 1.271187 0.239339 
0.710938 1.271187 0.239872 
0.711426 1.271187 0.240404 
0.711914 1.271187 0.240934 
0.712402 1.271187 0.241462 
0.712891 1.271187 0.241989 
0.713379 1.271187 0.242514 
0.713867 1.271187 0.243038 
0.714355 1.271187 0.243560 
0.714844 1.271187 0.244080 
0.715332 1.271187 0.244599 
0.715820 1.271187 0.245116 
0.716309 1.271187 0.245632 
0.716797 1.271187 0.246146 
0.717285 1.271187 0.246659 
0.717773 1.271187 0.247170 
0.718262 1.271187 0.247680 
0.718750 1.271187 0.248188 
0.719238 1.271187 0.248694 
0.719727 1.271187 0.249199 
0.720215 1.271187 0.249703 
0.720703 1.271187 0.250205 
0.721191 1.271187 0.250705 
0.721680 1.271187 0.251204 
0.722168 1.271187 0.251701 
0.722656 1.271187 0.252197 
0.723145 1.271187 0.252692 
0.723633 1.271187 0.253185 
0.724121 1.271187 0.253676 
0.724609 1.271187 0.254166 
0.725098 1.271187 0.254655 
0.725586 1.271187 0.255142 
0.726074 1.271187 0.255627 
0.726562 1.271187 0.256111 
0.727051 1.271187 0.256594 
0.727539 1.271187 0.257075 
0.728027 1.271187 0.257555 
0.728516 1.271187 0.258033 
0.729004 1.271187 0.258510 
0.729492 1.271187 0.258985 
0.729980 1.271187 0.259459 
0.730469 1.271187 0.259931 
0.730957 1.271187 0.260402 
0.731445 1.271187 0.260872 
0.731934 1.271187 0.261340 
0.732422 1.271187 0.261807 
0.732910 1.271187 0.262272 
0.733398 1.271187 0.262736 
0.733887 1.271187 0.263198 
0.734375 1.271187 0.263660 
0.734863 1.271187 0.264119 
0.735352 1.271187 0.264578 
0.735840 1.271187 0.265034 
0.736328 1.271187 0.265490 
0.736816 1.271187 0.265944 
0.737305 1.271187 0.266397 
0.737793 1.271187 0.266848 
0.738281 1.271187 0.267298 
0.738770 1.271187 0.267747 
0.739258 1.271187 0.268194 
0.739746 1.271187 0.268640 
0.740234 1.271187 0.269084 
0.740723 1.271187 0.269527 
0.741211 1.271187 0.269969 
0.741699 1.271187 0.270410 
0.742188 1.271187 0.270849 
0.742676 1.271187 0.271287 
0.743164 1.271187 0.271723 
0.743652 1.271187 0.272158 
0.744141 1.271187 0.272592 
0.744629 1.271187 0.273024 
0.745117 1.271187 0.273455 
0.745605 1.271187 0.273885 
0.746094 1.271187 0.274313 
0.746582 1.271187 0.274740 
0.747070 1.271187 0.275166 
0.747559 1.271187 0.275590 
0.748047 1.271187 0.276014 
0.748535 1.271187 0.276435 
0.749023 1.271187 0.276856 
0.749512 1.271187 0.277275 
0.750000 1.271187 0.277693 
0.750488 1.271187 0.278110 
0.750977 1.271187 0.278525 
0.751465 1.271187 0.278939 
0.751953 1.271187 0.279352 
0.752441 1.271187 0.279763 
0.752930 1.271187 0.280174 
0.753418 1.271187 0.280582 
0.753906 1.271187 0.280990 
0.754395 1.271187 0.281396 
0.754883 1.271187 0.281802 
0.755371 1.271187 0.282205 
0.755859 1.271187 0.282608 
0.756348 1.271187 0.283009 
0.756836 1.271187 0.283409 
0.757324 1.271187 0.283808 
0.757812 1.271187 0.284206 
0.758301 1.271187 0.284602 
0.758789 1.271187 0.284997 
0.759277 1.271187 0.285391 
0.759766 1.271187 0.285783 
0.760254 1.271187 0.286175 
0.760742 1.271187 0.286565 
0.761230 1.271187 0.286953 
0.761719 1.271187 0.287341 
0.762207 1.271187 0.287727 
0.762695 1.271187 0.288113 
0.763184 1.271187 0.288497 
0.763672 1.271187 0.288879 
0.764160 1.271187 0.289261 
0.764648 1.271187 0.289641 
0.765137 1.271187 0.290020 
0.765625 1.271187 0.290398 
0.766113 1.271187 0.290775 
0.766602 1.271187 0.291150 
0.767090 1.271187 0.291524 
0.767578 1.271187 0.291897 
0.768066 1.271187 0.292269 
0.768555 1.271187 0.292640 
0.769043 1.271187 0.293009 
0.769531 1.271187 0.293378 
0.770020 1.271187 0.293745 
0.770508 1.271187 0.294110 
0.770996 1.271187 0.294475 
0.771484 1.271187 0.294839 
0.771973 1.271187 0.295201 
0.772461 1.271187 0.295562 
0.772949 1.271187 0.295922 
0.773438 1.271187 0.296281 
0.773926 1.271187 0.296639 
0.774414 1.271187 0.296995 
0.774902 1.271187 0.297350 
0.775391 1.271187 0.297705 
0.775879 1.271187 0.298058 
0.776367 1.271187 0.298409 
0.776855 1.271187 0.298760 
0.777344 1.271187 0.299110 
0.777832 1.271187 0.299458 
0.778320 1.271187 0.299805 
0.778809 1.271187 0.300151 
0.779297 1.271187 0.300496 
0.779785 1.271187 0.300840 
0.780273 1.271187 0.301182 
0.780762 1.271187 0.301524 
0.781250 1.271187 0.301864 
0.781738 1.271187 0.302204 
0.782227 1.271187 0.302542 
0.782715 1.271187 0.302879 
0.783203 1.271187 0.303214 
0.783691 1.271187 0.303549 
0.784180 1.271187 0.303883 
0.784668 1.271187 0.304215 
0.785156 1.271187 0.304546 
0.785645 1.271187 0.304877 
0.786133 1.271187 0.305206 
0.786621 1.271187 0.305534 
0.787109 1.271187 0.305860 
0.787598 1.271187 0.306186 
0.788086 1.271187 0.306511 
0.788574 1.271187 0.306834 
0.789062 1.271187 0.307157 
0.789551 1.271187 0.307478 
0.790039 1.271187 0.307798 
0.790527 1.271187 0.308117 
0.791016 1.271187 0.308435 
0.791504 1.271187 0.308752 
0.791992 1.271187 0.309068 
0.792480 1.271187 0.309383 
0.792969 1.271187 0.309696 
0.793457 1.271187 0.310009 
0.793945 1.271187 0.310320 
0.794434 1.271187 0.310631 
0.794922 1.271187 0.310940 
0.795410 1.271187 0.311248 
0.795898 1.271187 0.311555 
0.796387 1.271187 0.311861 
0.796875 1.271187 0.312166 
0.797363 1.271187 0.312470 
0.797852 1.271187 0.312773 
0.798340 1.271187 0.313074 
0.798828 1.271187 0.313375 
0.799316 1.271187 0.313674 
0.799805 1.271187 0.313973 
0.800293 1.271187 0.314270 
0.800781 1.271187 0.314567 
0.801270 1.271187 0.314862 
0.801758 1.271187 0.315156 
0.802246 1.271187 0.315449 
0.802734 1.271187 0.315741 
0.803223 1.271187 0.316032 
0.803711 1.271187 0.316322 
0.804199 1.271187 0.316611 
0.804688 1.271187 0.316899 
0.805176 1.271187 0.317186 
0.805664 1.271187 0.317472 
0.806152 1.271187 0.317756 
0.806641 1.271187 0.318040 
0.807129 1.271187 0.318323 
0.807617 1.271187 0.318604 
0.808105 1.271187 0.318885 
0.808594 1.271187 0.319164 
0.809082 1.271187 0.319443 
0.809570 1.271187 0.319720 
0.810059 1.271187 0.319996 
0.810547 1.271187 0.320272 
0.811035 1.271187 0.320546 
0.811523 1.271187 0.320819 
0.812012 1.271187 0.321091 
0.812500 1.271187 0.321362 
0.812988 1.271187 0.321632 
0.813477 1.271187 0.321902 
0.813965 1.271187 0.322170 
0.814453 1.271187 0.322437 
0.814941 1.271187 0.322703 
0.815430 1.271187 0.322968 
0.815918 1.271187 0.323232 
0.816406 1.271187 0.323495 
0.816895 1.271187 0.323756 
0.817383 1.271187 0.324017 
0.817871 1.271187 0.324277 
0.818359 1.271187 0.324536 
0.818848 1.271187 0.324794 
0.819336 1.271187 0.325051 
0.819824 1.271187 0.325307 
0.820312 1.271187 0.325561 
0.820801 1.271187 0.325815 
0.821289 1.271187 0.326068 
0.821777 1.271187 0.326320 
0.822266 1.271187 0.326570 
0.822754 1.271187 0.326820 
0.823242 1.271187 0.327069 
0.823730 1.271187 0.327316 
0.824219 1.271187 0.327563 
0.824707 1.271187 0.327809 
0.825195 1.271187 0.328054 
0.825684 1.271187 0.328297 
0.826172 1.271187 0.328540 
0.826660 1.271187 0.328782 
0.827148 1.271187 0.329022 
0.827637 1.271187 0.329262 
0.828125 1.271187 0.329501 
0.828613 1.271187 0.329738 
0.829102 1.271187 0.329975 
0.829590 1.271187 0.330211 
0.830078 1.271187 0.330446 
0.830566 1.271187 0.330679 
0.831055 1.271187 0.330912 
0.831543 1.271187 0.331144 
0.832031 1.271187 0.331374 
0.832520 1.271187 0.331604 
0.833008 1.271187 0.331833 
0.833496 1.271187 0.332061 
0.833984 1.271187 0.332288 
0.834473 1.271187 0.332513 
0.834961 1.271187 0.332738 
0.835449 1.271187 0.332962 
0.835938 1.271187 0.333185 
0.836426 1.271187 0.333407 
0.836914 1.271187 0.333628 
0.837402 1.271187 0.333847 
0.837891 1.271187 0.334066 
0.838379 1.271187 0.334284 
0.838867 1.271187 0.334501 
0.839355 1.271187 0.334717 
0.839844 1.271187 0.334932 
0.840332 1.271187 0.335146 
0.840820 1.271187 0.335359 
0.841309 1.271187 0.335571 
0.841797 1.271187 0.335782 
0.842285 1.271187 0.335993 
0.842773 1.271187 0.336202 
0.843262 1.271187 0.336410 
0.843750 1.271187 0.336617 
0.844238 1.271187 0.336823 
0.844727 1.271187 0.337028 
0.845215 1.271187 0.337233 
0.845703 1.271187 0.337436 
0.846191 1.271187 0.337638 
0.846680 1.271187 0.337840 
0.847168 1.271187 0.338040 
0.847656 1.271187 0.338240 
0.848145 1.271187 0.338438 
0.848633 1.271187 0.338636 
0.849121 1.271187 0.338832 
0.849609 1.271187 0.339028 
0.850098 1.271187 0.339222 
0.850586 1.271187 0.339416 
0.851074 1.271187 0.339609 
0.851562 1.271187 0.339800 
0.852051 1.271187 0.339991 
0.852539 1.271187 0.340181 
0.853027 1.271187 0.340370 
0.853516 1.271187 0.340558 
0.854004 1.271187 0.340744 
0.854492 1.271187 0.340930 
0.854980 1.271187 0.341115 
0.855469 1.271187 0.341299 
0.855957 1.271187 0.341482 
0.856445 1.271187 0.341665 
0.856934 1.271187 0.341846 
0.857422 1.271187 0.342026 
0.857910 1.271187 0.342205 
0.858398 1.271187 0.342383 
0.858887 1.271187 0.342561 
0.859375 1.271187 0.342737 
0.859863 1.271187 0.342912 
0.860352 1.271187 0.343087 
0.860840 1.271187 0.343260 
0.861328 1.271187 0.343433 
0.861816 1.271187 0.343605 
0.862305 1.271187 0.343775 
0.862793 1.271187 0.343945 
0.863281 1.271187 0.344114 
0.863770 1.271187 0.344281 
0.864258 1.271187 0.344448 
0.864746 1.271187 0.344614 
0.865234 1.271187 0.344779 
0.865723 1.271187 0.344943 
0.866211 1.271187 0.345106 
0.866699 1.271187 0.345268 
0.867188 1.271187 0.345429 
0.867676 1.271187 0.345589 
0.868164 1.271187 0.345748 
0.868652 1.271187 0.345907 
0.869141 1.271187 0.346064 
0.869629 1.271187 0.346220 
0.870117 1.271187 0.346376 
0.870605 1.271187 0.346530 
0.871094 1.271187 0.346684 
0.871582 1.271187 0.346836 
0.872070 1.271187 0.346988 
0.872559 1.271187 0.347138 
0.873047 1.271187 0.347288 
0.873535 1.271187 0.347437 
0.874023 1.271187 0.347585 
0.874512 1.271187 0.347732 
0.875000 1.271187 0.347877 
0.875488 1.271187 0.348022 
0.875977 1.271187 0.348166 
0.876465 1.271187 0.348309 
0.876953 1.271187 0.348452 
0.877441 1.271187 0.348593 
0.877930 1.271187 0.348733 
0.878418 1.271187 0.348872 
0.878906 1.271187 0.349010 
0.879395 1.271187 0.349148 
0.879883 1.271187 0.349284 
0.880371 1.271187 0.349420 
0.880859 1.271187 0.349554 
0.881348 1.271187 0.349688 
0.881836 1.271187 0.349820 
0.882324 1.271187 0.349952 
0.882812 1.271187 0.350083 
0.883301 1.271187 0.350213 
0.883789 1.271187 0.350341 
0.884277 1.271187 0.350469 
0.884766 1.271187 0.350596 
0.885254 1.271187 0.350722 
0.885742 1.271187 0.350847 
0.886230 1.271187 0.350971 
0.886719 1.271187 0.351095 
0.887207 1.271187 0.351217 
0.887695 1.271187 0.351338 
0.888184 1.271187 0.351458 
0.888672 1.271187 0.351578 
0.889160 1.271187 0.351696 
0.889648 1.271187 0.351814 
0.890137 1.271187 0.351930 
0.890625 1.271187 0.352046 
0.891113 1.271187 0.352160 
0.891602 1.271187 0.352274 
0.892090 1.271187 0.352386 
0.892578 1.271187 0.352498 
0.893066 1.271187 0.352609 
0.893555 1.271187 0.352719 
0.894043 1.271187 0.352828 
0.894531 1.271187 0.352936 
0.895020 1.271187 0.353043 
0.895508 1.271187 0.353149 
0.895996 1.271187 0.353254 
0.896484 1.271187 0.353358 
0.896973 1.271187 0.353461 
0.897461 1.271187 0.353563 
0.897949 1.271187 0.353665 
0.898438 1.271187 0.353765 
0.898926 1.271187 0.353864 
0.899414 1.271187 0.353963 
0.899902 1.271187 0.354060 
0.900391 1.271187 0.354157 
0.900879 1.271187 0.354252 
0.901367 1.271187 0.354347 
0.901855 1.271187 0.354441 
0.902344 1.271187 0.354533 
0.902832 1.271187 0.354625 
0.903320 1.271187 0.354716 
0.903809 1.271187 0.354806 
0.904297 1.271187 0.354894 
0.904785 1.271187 0.354982 
0.905273 1.271187 0.355069 
0.905762 1.271187 0.355155 
0.906250 1.271187 0.355240 
0.906738 1.271187 0.355324 
0.907227 1.271187 0.355408 
0.907715 1.271187 0.355490 
0.908203 1.271187 0.355571 
0.908691 1.271187 0.355651 
0.909180 1.271187 0.355730 
0.909668 1.271187 0.355809 
0.910156 1.271187 0.355886 
0.910645 1.271187 0.355962 
0.911133 1.271187 0.356038 
0.911621 1.271187 0.356112 
0.912109 1.271187 0.356186 
0.912598 1.271187 0.356258 
0.913086 1.271187 0.356330 
0.913574 1.271187 0.356400 
0.914062 1.271187 0.356470 
0.914551 1.271187 0.356539 
0.915039 1.271187 0.356606 
0.915527 1.271187 0.356673 
0.916016 1.271187 0.356739 
0.916504 1.271187 0.356804 
0.916992 1.271187 0.356867 
0.917480 1.271187 0.356930 
0.917969 1.271187 0.356992 
0.918457 1.271187 0.357053 
0.918945 1.271187 0.357113 
0.919434 1.271187 0.357172 
0.919922 1.271187 0.357230 
0.920410 1.271187 0.357287 
0.920898 1.271187 0.357343 
0.921387 1.271187 0.357398 
0.921875 1.271187 0.357452 
0.922363 1.271187 0.357505 
0.922852 1.271187 0.357557 
0.923340 1.271187 0.357608 
0.923828 1.271187 0.357659 
0.924316 1.271187 0.357708 
0.924805 1.271187 0.357756 
0.925293 1.271187 0.357803 
0.925781 1.271187 0.357849 
0.926270 1.271187 0.357895 
0.926758 1.271187 0.357939 
0.927246 1.271187 0.357982 
0.927734 1.271187 0.358025 
0.928223 1.271187 0.358066 
0.928711 1.271187 0.358106 
0.929199 1.271187 0.358145 
0.929688 1.271187 0.358184 
0.930176 1.271187 0.358221 
0.930664 1.271187 0.358258 
0.931152 1.271187 0.358293 
0.931641 1.271187 0.358327 
0.932129 1.271187 0.358361 
0.932617 1.271187 0.358393 
0.933105 1.271187 0.358424 
0.933594 1.271187 0.358455 
0.934082 1.271187 0.358484 
0.934570 1.271187 0.358513 
0.935059 1.271187 0.358540 
0.935547 1.271187 0.358566 
0.936035 1.271187 0.358592 
0.936523 1.271187 0.358616 
0.937012 1.271187 0.358640 
0.937500 1.271187 0.358662 
0.937988 1.271187 0.358683 
0.938477 1.271187 0.358704 
0.938965 1.271187 0.358723 
0.939453 1.271187 0.358742 
0.939941 1.271187 0.358759 
0.940430 1.271187 0.358775 
0.940918 1.271187 0.358791 
0.941406 1.271187 0.358805 
0.941895 1.271187 0.358818 
0.942383 1.271187 0.358831 
0.942871 1.271187 0.358842 
0.943359 1.271187 0.358852 
0.943848 1.271187 0.358861 
0.944336 1.271187 0.358870 
0.944824 1.271187 0.358877 
0.945312 1.271187 0.358883 
0.945801 1.271187 0.358888 
0.946289 1.271187 0.358892 
0.946777 1.271187 0.358896 
0.947266 1.271187 0.358898 
0.947754 1.271187 0.358899 
0.948242 1.271187 0.358899 
0.948730 1.271187 0.358898 
0.949219 1.271187 0.358896 
0.949707 1.271187 0.358893 
0.950195 1.271187 0.358889 
0.950684 1.271187 0.358884 
0.951172 1.271187 0.358878 
0.951660 1.271187 0.358870 
0.952148 1.271187 0.358862 
0.952637 1.271187 0.358853 
0.953125 1.271187 0.358843 
0.953613 1.271187 0.358831 
0.954102 1.271187 0.358819 
0.954590 1.271187 0.358805 
0.955078 1.271187 0.358791 
0.955566 1.271187 0.358776 
0.956055 1.271187 0.358759 
0.956543 1.271187 0.358741 
0.957031 1.271187 0.358723 
0.957520 1.271187 0.358703 
0.958008 1.271187 0.358682 
0.958496 1.271187 0.358660 
0.958984 1.271187 0.358638 
0.959473 1.271187 0.358614 
0.959961 1.271187 0.358589 
0.960449 1.271187 0.358563 
0.960938 1.271187 0.358535 
0.961426 1.271187 0.358507 
0.961914 1.271187 0.358478 
0.962402 1.271187 0.358448 
0.962891 1.271187 0.358416 
0.963379 1.271187 0.358384 
0.963867 1.271187 0.358350 
0.964355 1.271187 0.358316 
0.964844 1.271187 0.358280 
0.965332 1.271187 0.358243 
0.965820 1.271187 0.358206 
0.966309 1.271187 0.358167 
0.966797 1.271187 0.358127 
0.967285 1.271187 0.358086 
0.967773 1.271187 0.358043 
0.968262 1.271187 0.358000 
0.968750 1.271187 0.357956 
0.969238 1.271187 0.357911 
0.969727 1.271187 0.357864 
0.970215 1.271187 0.357816 
0.970703 1.271187 0.357768 
0.971191 1.271187 0.357718 
0.971680 1.271187 0.357667 
0.972168 1.271187 0.357615 
0.972656 1.271187 0.357562 
0.973145 1.271187 0.357508 
0.973633 1.271187 0.357453 
0.974121 1.271187 0.357396 
0.974609 1.271187 0.357339 
0.975098 1.271187 0.357280 
0.975586 1.271187 0.357221 
0.976074 1.271187 0.357160 
0.976562 1.271187 0.357098 
0.977051 1.271187 0.357035 
0.977539 1.271187 0.356971 
0.978027 1.271187 0.356905 
0.978516 1.271187 0.356839 
0.979004 1.271187 0.356771 
0.979492 1.271187 0.356703 
0.979980 1.271187 0.356633 
0.980469 1.271187 0.356562 
0.980957 1.271187 0.356490 
0.981445 1.271187 0.356417 
0.981934 1.271187 0.356342 
0.982422 1.271187 0.356267 
0.982910 1.271187 0.356190 
0.983398 1.271187 0.356113 
0.983887 1.271187 0.356034 
0.984375 1.271187 0.355954 
0.984863 1.271187 0.355873 
0.985352 1.271187 0.355790 
0.985840 1.271187 0.355707 
0.986328 1.271187 0.355622 
0.986816 1.271187 0.355537 
0.987305 1.271187 0.355450 
0.987793 1.271187 0.355361 
0.988281 1.271187 0.355272 
0.988770 1.271187 0.355182 
0.989258 1.271187 0.355090 
0.989746 1.271187 0.354997 
0.990234 1.271187 0.354904 
0.990723 1.271187 0.354808 
0.991211 1.271187 0.354712 
0.991699 1.271187 0.354615 
0.992188 1.271187 0.354516 
0.992676 1.271187 0.354416 
0.993164 1.271187 0.354315 
0.993652 1.271187 0.354213 
0.994141 1.271187 0.354110 
0.994629 1.271187 0.354005 
0.995117 1.271187 0.353900 
0.995605 1.271187 0.353793 
0.996094 1.271187 0.353684 
0.996582 1.271187 0.353575 
0.997070 1.271187 0.353465 
0.997559 1.271187 0.353353 
0.998047 1.271187 0.353240 
0.998535 1.271187 0.353126 
0.999023 1.271187 0.353010 
0.999512 1.271187 0.352894 


==> data/BUderSineA10K2048M80kstep4.dat <==
0.000000 1.520060 0.318299 
0.000488 1.520060 0.318200 
0.000977 1.520060 0.318100 
0.001465 1.520060 0.317999 
0.001953 1.520060 0.317898 
0.002441 1.520060 0.317795 
0.002930 1.520060 0.317691 
0.003418 1.520060 0.317586 
0.003906 1.520060 0.317479 
0.004395 1.520060 0.317372 
0.004883 1.520060 0.317264 
0.005371 1.520060 0.317155 
0.005859 1.520060 0.317044 
0.006348 1.520060 0.316933 
0.006836 1.520060 0.316820 
0.007324 1.520060 0.316707 
0.007812 1.520060 0.316592 
0.008301 1.520060 0.316476 
0.008789 1.520060 0.316359 
0.009277 1.520060 0.316242 
0.009766 1.520060 0.316122 
0.010254 1.520060 0.316002 
0.010742 1.520060 0.315881 
0.011230 1.520060 0.315759 
0.011719 1.520060 0.315635 
0.012207 1.520060 0.315511 
0.012695 1.520060 0.315385 
0.013184 1.520060 0.315258 
0.013672 1.520060 0.315131 
0.014160 1.520060 0.315002 
0.014648 1.520060 0.314872 
0.015137 1.520060 0.314740 
0.015625 1.520060 0.314608 
0.016113 1.520060 0.314474 
0.016602 1.520060 0.314340 
0.017090 1.520060 0.314204 
0.017578 1.520060 0.314067 
0.018066 1.520060 0.313929 
0.018555 1.520060 0.313790 
0.019043 1.520060 0.313650 
0.019531 1.520060 0.313508 
0.020020 1.520060 0.313366 
0.020508 1.520060 0.313222 
0.020996 1.520060 0.313077 
0.021484 1.520060 0.312931 
0.021973 1.520060 0.312784 
0.022461 1.520060 0.312635 
0.022949 1.520060 0.312486 
0.023438 1.520060 0.312335 
0.023926 1.520060 0.312183 
0.024414 1.520060 0.312030 
0.024902 1.520060 0.311875 
0.025391 1.520060 0.311720 
0.025879 1.520060 0.311563 
0.026367 1.520060 0.311405 
0.026855 1.520060 0.311246 
0.027344 1.520060 0.311086 
0.027832 1.520060 0.310924 
0.028320 1.520060 0.310762 
0.028809 1.520060 0.310598 
0.029297 1.520060 0.310433 
0.029785 1.520060 0.310266 
0.030273 1.520060 0.310099 
0.030762 1.520060 0.309930 
0.031250 1.520060 0.309760 
0.031738 1.520060 0.309588 
0.032227 1.520060 0.309416 
0.032715 1.520060 0.309242 
0.033203 1.520060 0.309067 
0.033691 1.520060 0.308891 
0.034180 1.520060 0.308714 
0.034668 1.520060 0.308535 
0.035156 1.520060 0.308355 
0.035645 1.520060 0.308173 
0.036133 1.520060 0.307991 
0.036621 1.520060 0.307807 
0.037109 1.520060 0.307622 
0.037598 1.520060 0.307436 
0.038086 1.520060 0.307248 
0.038574 1.520060 0.307059 
0.039062 1.520060 0.306869 
0.039551 1.520060 0.306677 
0.040039 1.520060 0.306485 
0.040527 1.520060 0.306290 
0.041016 1.520060 0.306095 
0.041504 1.520060 0.305898 
0.041992 1.520060 0.305700 
0.042480 1.520060 0.305501 
0.042969 1.520060 0.305300 
0.043457 1.520060 0.305098 
0.043945 1.520060 0.304895 
0.044434 1.520060 0.304690 
0.044922 1.520060 0.304484 
0.045410 1.520060 0.304277 
0.045898 1.520060 0.304068 
0.046387 1.520060 0.303858 
0.046875 1.520060 0.303647 
0.047363 1.520060 0.303434 
0.047852 1.520060 0.303220 
0.048340 1.520060 0.303004 
0.048828 1.520060 0.302787 
0.049316 1.520060 0.302569 
0.049805 1.520060 0.302350 
0.050293 1.520060 0.302129 
0.050781 1.520060 0.301906 
0.051270 1.520060 0.301682 
0.051758 1.520060 0.301457 
0.052246 1.520060 0.301231 
0.052734 1.520060 0.301003 
0.053223 1.520060 0.300773 
0.053711 1.520060 0.300542 
0.054199 1.520060 0.300310 
0.054688 1.520060 0.300076 
0.055176 1.520060 0.299841 
0.055664 1.520060 0.299605 
0.056152 1.520060 0.299367 
0.056641 1.520060 0.299127 
0.057129 1.520060 0.298886 
0.057617 1.520060 0.298644 
0.058105 1.520060 0.298400 
0.058594 1.520060 0.298155 
0.059082 1.520060 0.297908 
0.059570 1.520060 0.297660 
0.060059 1.520060 0.297410 
0.060547 1.520060 0.297159 
0.061035 1.520060 0.296906 
0.061523 1.520060 0.296652 
0.062012 1.520060 0.296397 
0.062500 1.520060 0.296139 
0.062988 1.520060 0.295881 
0.063477 1.520060 0.295620 
0.063965 1.520060 0.295359 
0.064453 1.520060 0.295095 
0.064941 1.520060 0.294831 
0.065430 1.520060 0.294564 
0.065918 1.520060 0.294296 
0.066406 1.520060 0.294027 
0.066895 1.520060 0.293756 
0.067383 1.520060 0.293484 
0.067871 1.520060 0.293209 
0.068359 1.520060 0.292934 
0.068848 1.520060 0.292657 
0.069336 1.520060 0.292378 
0.069824 1.520060 0.292097 
0.070312 1.520060 0.291815 
0.070801 1.520060 0.291532 
0.071289 1.520060 0.291246 
0.071777 1.520060 0.290960 
0.072266 1.520060 0.290671 
0.072754 1.520060 0.290381 
0.073242 1.520060 0.290089 
0.073730 1.520060 0.289796 
0.074219 1.520060 0.289501 
0.074707 1.520060 0.289204 
0.075195 1.520060 0.288906 
0.075684 1.520060 0.288606 
0.076172 1.520060 0.288305 
0.076660 1.520060 0.288001 
0.077148 1.520060 0.287697 
0.077637 1.520060 0.287390 
0.078125 1.520060 0.287082 
0.078613 1.520060 0.286772 
0.079102 1.520060 0.286460 
0.079590 1.520060 0.286146 
0.080078 1.520060 0.285831 
0.080566 1.520060 0.285514 
0.081055 1.520060 0.285196 
0.081543 1.520060 0.284876 
0.082031 1.520060 0.284554 
0.082520 1.520060 0.284230 
0.083008 1.520060 0.283904 
0.083496 1.520060 0.283577 
0.083984 1.520060 0.283248 
0.084473 1.520060 0.282917 
0.084961 1.520060 0.282584 
0.085449 1.520060 0.282250 
0.085938 1.520060 0.281914 
0.086426 1.520060 0.281576 
0.086914 1.520060 0.281236 
0.087402 1.520060 0.280894 
0.087891 1.520060 0.280551 
0.088379 1.520060 0.280205 
0.088867 1.520060 0.279858 
0.089355 1.520060 0.279509 
0.089844 1.520060 0.279158 
0.090332 1.520060 0.278806 
0.090820 1.520060 0.278451 
0.091309 1.520060 0.278095 
0.091797 1.520060 0.277736 
0.092285 1.520060 0.277376 
0.092773 1.520060 0.277014 
0.093262 1.520060 0.276650 
0.093750 1.520060 0.276284 
0.094238 1.520060 0.275916 
0.094727 1.520060 0.275547 
0.095215 1.520060 0.275175 
0.095703 1.520060 0.274801 
0.096191 1.520060 0.274426 
0.096680 1.520060 0.274048 
0.097168 1.520060 0.273669 
0.097656 1.520060 0.273287 
0.098145 1.520060 0.272904 
0.098633 1.520060 0.272518 
0.099121 1.520060 0.272131 
0.099609 1.520060 0.271741 
0.100098 1.520060 0.271350 
0.100586 1.520060 0.270956 
0.101074 1.520060 0.270561 
0.101562 1.520060 0.270163 
0.102051 1.520060 0.269763 
0.102539 1.520060 0.269362 
0.103027 1.520060 0.268958 
0.103516 1.520060 0.268552 
0.104004 1.520060 0.268144 
0.104492 1.520060 0.267734 
0.104980 1.520060 0.267322 
0.105469 1.520060 0.266908 
0.105957 1.520060 0.266491 
0.106445 1.520060 0.266073 
0.106934 1.520060 0.265652 
0.107422 1.520060 0.265229 
0.107910 1.520060 0.264804 
0.108398 1.520060 0.264377 
0.108887 1.520060 0.263948 
0.109375 1.520060 0.263517 
0.109863 1.520060 0.263083 
0.110352 1.520060 0.262647 
0.110840 1.520060 0.262209 
0.111328 1.520060 0.261769 
0.111816 1.520060 0.261326 
0.112305 1.520060 0.260881 
0.112793 1.520060 0.260434 
0.113281 1.520060 0.259985 
0.113770 1.520060 0.259533 
0.114258 1.520060 0.259079 
0.114746 1.520060 0.258623 
0.115234 1.520060 0.258165 
0.115723 1.520060 0.257704 
0.116211 1.520060 0.257241 
0.116699 1.520060 0.256775 
0.117188 1.520060 0.256308 
0.117676 1.520060 0.255837 
0.118164 1.520060 0.255365 
0.118652 1.520060 0.254890 
0.119141 1.520060 0.254413 
0.119629 1.520060 0.253933 
0.120117 1.520060 0.253451 
0.120605 1.520060 0.252966 
0.121094 1.520060 0.252479 
0.121582 1.520060 0.251990 
0.122070 1.520060 0.251498 
0.122559 1.520060 0.251004 
0.123047 1.520060 0.250507 
0.123535 1.520060 0.250008 
0.124023 1.520060 0.249506 
0.124512 1.520060 0.249002 
0.125000 1.520060 0.248495 
0.125488 1.520060 0.247985 
0.125977 1.520060 0.247473 
0.126465 1.520060 0.246959 
0.126953 1.520060 0.246442 
0.127441 1.520060 0.245922 
0.127930 1.520060 0.245400 
0.128418 1.520060 0.244875 
0.128906 1.520060 0.244348 
0.129395 1.520060 0.243818 
0.129883 1.520060 0.243285 
0.130371 1.520060 0.242749 
0.130859 1.520060 0.242211 
0.131348 1.520060 0.241670 
0.131836 1.520060 0.241127 
0.132324 1.520060 0.240581 
0.132812 1.520060 0.240032 
0.133301 1.520060 0.239480 
0.133789 1.520060 0.238926 
0.134277 1.520060 0.238368 
0.134766 1.520060 0.237808 
0.135254 1.520060 0.237246 
0.135742 1.520060 0.236680 
0.136230 1.520060 0.236112 
0.136719 1.520060 0.235540 
0.137207 1.520060 0.234966 
0.137695 1.520060 0.234389 
0.138184 1.520060 0.233810 
0.138672 1.520060 0.233227 
0.139160 1.520060 0.232641 
0.139648 1.520060 0.232053 
0.140137 1.520060 0.231461 
0.140625 1.520060 0.230867 
0.141113 1.520060 0.230269 
0.141602 1.520060 0.229669 
0.142090 1.520060 0.229065 
0.142578 1.520060 0.228459 
0.143066 1.520060 0.227849 
0.143555 1.520060 0.227237 
0.144043 1.520060 0.226621 
0.144531 1.520060 0.226003 
0.145020 1.520060 0.225381 
0.145508 1.520060 0.224756 
0.145996 1.520060 0.224128 
0.146484 1.520060 0.223497 
0.146973 1.520060 0.222863 
0.147461 1.520060 0.222225 
0.147949 1.520060 0.221585 
0.148438 1.520060 0.220941 
0.148926 1.520060 0.220294 
0.149414 1.520060 0.219644 
0.149902 1.520060 0.218990 
0.150391 1.520060 0.218333 
0.150879 1.520060 0.217673 
0.151367 1.520060 0.217010 
0.151855 1.520060 0.216343 
0.152344 1.520060 0.215673 
0.152832 1.520060 0.214999 
0.153320 1.520060 0.214323 
0.153809 1.520060 0.213642 
0.154297 1.520060 0.212959 
0.154785 1.520060 0.212271 
0.155273 1.520060 0.211581 
0.155762 1.520060 0.210887 
0.156250 1.520060 0.210189 
0.156738 1.520060 0.209488 
0.157227 1.520060 0.208784 
0.157715 1.520060 0.208075 
0.158203 1.520060 0.207364 
0.158691 1.520060 0.206648 
0.159180 1.520060 0.205929 
0.159668 1.520060 0.205207 
0.160156 1.520060 0.204481 
0.160645 1.520060 0.203751 
0.161133 1.520060 0.203017 
0.161621 1.520060 0.202280 
0.162109 1.520060 0.201539 
0.162598 1.520060 0.200794 
0.163086 1.520060 0.200045 
0.163574 1.520060 0.199293 
0.164062 1.520060 0.198537 
0.164551 1.520060 0.197777 
0.165039 1.520060 0.197013 
0.165527 1.520060 0.196245 
0.166016 1.520060 0.195473 
0.166504 1.520060 0.194698 
0.166992 1.520060 0.193918 
0.167480 1.520060 0.193134 
0.167969 1.520060 0.192347 
0.168457 1.520060 0.191555 
0.168945 1.520060 0.190759 
0.169434 1.520060 0.189960 
0.169922 1.520060 0.189156 
0.170410 1.520060 0.188348 
0.170898 1.520060 0.187536 
0.171387 1.520060 0.186719 
0.171875 1.520060 0.185899 
0.172363 1.520060 0.185074 
0.172852 1.520060 0.184245 
0.173340 1.520060 0.183412 
0.173828 1.520060 0.182575 
0.174316 1.520060 0.181733 
0.174805 1.520060 0.180886 
0.175293 1.520060 0.180036 
0.175781 1.520060 0.179181 
0.176270 1.520060 0.178321 
0.176758 1.520060 0.177458 
0.177246 1.520060 0.176589 
0.177734 1.520060 0.175716 
0.178223 1.520060 0.174839 
0.178711 1.520060 0.173957 
0.179199 1.520060 0.173070 
0.179688 1.520060 0.172179 
0.180176 1.520060 0.171283 
0.180664 1.520060 0.170383 
0.181152 1.520060 0.169478 
0.181641 1.520060 0.168568 
0.182129 1.520060 0.167653 
0.182617 1.520060 0.166733 
0.183105 1.520060 0.165809 
0.183594 1.520060 0.164880 
0.184082 1.520060 0.163945 
0.184570 1.520060 0.163006 
0.185059 1.520060 0.162062 
0.185547 1.520060 0.161113 
0.186035 1.520060 0.160159 
0.186523 1.520060 0.159200 
0.187012 1.520060 0.158236 
0.187500 1.520060 0.157267 
0.187988 1.520060 0.156292 
0.188477 1.520060 0.155312 
0.188965 1.520060 0.154328 
0.189453 1.520060 0.153337 
0.189941 1.520060 0.152342 
0.190430 1.520060 0.151341 
0.190918 1.520060 0.150335 
0.191406 1.520060 0.149324 
0.191895 1.520060 0.148307 
0.192383 1.520060 0.147284 
0.192871 1.520060 0.146257 
0.193359 1.520060 0.145223 
0.193848 1.520060 0.144184 
0.194336 1.520060 0.143140 
0.194824 1.520060 0.142089 
0.195312 1.520060 0.141033 
0.195801 1.520060 0.139972 
0.196289 1.520060 0.138904 
0.196777 1.520060 0.137831 
0.197266 1.520060 0.136752 
0.197754 1.520060 0.135667 
0.198242 1.520060 0.134576 
0.198730 1.520060 0.133479 
0.199219 1.520060 0.132376 
0.199707 1.520060 0.131267 
0.200195 1.520060 0.130152 
0.200684 1.520060 0.129031 
0.201172 1.520060 0.127904 
0.201660 1.520060 0.126770 
0.202148 1.520060 0.125630 
0.202637 1.520060 0.124484 
0.203125 1.520060 0.123332 
0.203613 1.520060 0.122173 
0.204102 1.520060 0.121007 
0.204590 1.520060 0.119836 
0.205078 1.520060 0.118657 
0.205566 1.520060 0.117472 
0.206055 1.520060 0.116281 
0.206543 1.520060 0.115082 
0.207031 1.520060 0.113877 
0.207520 1.520060 0.112666 
0.208008 1.520060 0.111447 
0.208496 1.520060 0.110221 
0.208984 1.520060 0.108989 
0.209473 1.520060 0.107750 
0.209961 1.520060 0.106503 
0.210449 1.520060 0.105250 
0.210938 1.520060 0.103989 
0.211426 1.520060 0.102721 
0.211914 1.520060 0.101446 
0.212402 1.520060 0.100164 
0.212891 1.520060 0.098874 
0.213379 1.520060 0.097577 
0.213867 1.520060 0.096272 
0.214355 1.520060 0.094960 
0.214844 1.520060 0.093640 
0.215332 1.520060 0.092313 
0.215820 1.520060 0.090978 
0.216309 1.520060 0.089635 
0.216797 1.520060 0.088285 
0.217285 1.520060 0.086926 
0.217773 1.520060 0.085560 
0.218262 1.520060 0.084185 
0.218750 1.520060 0.082803 
0.219238 1.520060 0.081413 
0.219727 1.520060 0.080014 
0.220215 1.520060 0.078607 
0.220703 1.520060 0.077192 
0.221191 1.520060 0.075768 
0.221680 1.520060 0.074336 
0.222168 1.520060 0.072895 
0.222656 1.520060 0.071446 
0.223145 1.520060 0.069988 
0.223633 1.520060 0.068522 
0.224121 1.520060 0.067046 
0.224609 1.520060 0.065562 
0.225098 1.520060 0.064069 
0.225586 1.520060 0.062567 
0.226074 1.520060 0.061055 
0.226562 1.520060 0.059535 
0.227051 1.520060 0.058006 
0.227539 1.520060 0.056467 
0.228027 1.520060 0.054918 
0.228516 1.520060 0.053361 
0.229004 1.520060 0.051794 
0.229492 1.520060 0.050217 
0.229980 1.520060 0.048630 
0.230469 1.520060 0.047034 
0.230957 1.520060 0.045428 
0.231445 1.520060 0.043812 
0.231934 1.520060 0.042185 
0.232422 1.520060 0.040549 
0.232910 1.520060 0.038903 
0.233398 1.520060 0.037246 
0.233887 1.520060 0.035579 
0.234375 1.520060 0.033901 
0.234863 1.520060 0.032213 
0.235352 1.520060 0.030515 
0.235840 1.520060 0.028805 
0.236328 1.520060 0.027085 
0.236816 1.520060 0.025354 
0.237305 1.520060 0.023612 
0.237793 1.520060 0.021858 
0.238281 1.520060 0.020094 
0.238770 1.520060 0.018318 
0.239258 1.520060 0.016531 
0.239746 1.520060 0.014732 
0.240234 1.520060 0.012922 
0.240723 1.520060 0.011100 
0.241211 1.520060 0.009266 
0.241699 1.520060 0.007420 
0.242188 1.520060 0.005562 
0.242676 1.520060 0.003692 
0.243164 1.520060 0.001810 
0.243652 1.520060 -0.000085 
0.244141 1.520060 -0.001992 
0.244629 1.520060 -0.003911 
0.245117 1.520060 -0.005844 
0.245605 1.520060 -0.007789 
0.246094 1.520060 -0.009747 
0.246582 1.520060 -0.011718 
0.247070 1.520060 -0.013703 
0.247559 1.520060 -0.015701 
0.248047 1.520060 -0.017712 
0.248535 1.520060 -0.019737 
0.249023 1.520060 -0.021775 
0.249512 1.520060 -0.023827 
0.250000 1.520060 -0.025893 
0.250488 1.520060 -0.027974 
0.250977 1.520060 -0.030068 
0.251465 1.520060 -0.032177 
0.251953 1.520060 -0.034301 
0.252441 1.520060 -0.036439 
0.252930 1.520060 -0.038591 
0.253418 1.520060 -0.040759 
0.253906 1.520060 -0.042942 
0.254395 1.520060 -0.045140 
0.254883 1.520060 -0.047354 
0.255371 1.520060 -0.049583 
0.255859 1.520060 -0.051827 
0.256348 1.520060 -0.054088 
0.256836 1.520060 -0.056364 
0.257324 1.520060 -0.058657 
0.257812 1.520060 -0.060966 
0.258301 1.520060 -0.063291 
0.258789 1.520060 -0.065633 
0.259277 1.520060 -0.067992 
0.259766 1.520060 -0.070368 
0.260254 1.520060 -0.072761 
0.260742 1.520060 -0.075171 
0.261230 1.520060 -0.077599 
0.261719 1.520060 -0.080045 
0.262207 1.520060 -0.082508 
0.262695 1.520060 -0.084990 
0.263184 1.520060 -0.087490 
0.263672 1.520060 -0.090008 
0.264160 1.520060 -0.092545 
0.264648 1.520060 -0.095101 
0.265137 1.520060 -0.097675 
0.265625 1.520060 -0.100269 
0.266113 1.520060 -0.102883 
0.266602 1.520060 -0.105516 
0.267090 1.520060 -0.108169 
0.267578 1.520060 -0.110842 
0.268066 1.520060 -0.113536 
0.268555 1.520060 -0.116250 
0.269043 1.520060 -0.118984 
0.269531 1.520060 -0.121740 
0.270020 1.520060 -0.124517 
0.270508 1.520060 -0.127315 
0.270996 1.520060 -0.130135 
0.271484 1.520060 -0.132977 
0.271973 1.520060 -0.135841 
0.272461 1.520060 -0.138727 
0.272949 1.520060 -0.141636 
0.273438 1.520060 -0.144568 
0.273926 1.520060 -0.147524 
0.274414 1.520060 -0.150502 
0.274902 1.520060 -0.153505 
0.275391 1.520060 -0.156531 
0.275879 1.520060 -0.159581 
0.276367 1.520060 -0.162656 
0.276855 1.520060 -0.165756 
0.277344 1.520060 -0.168881 
0.277832 1.520060 -0.172032 
0.278320 1.520060 -0.175208 
0.278809 1.520060 -0.178410 
0.279297 1.520060 -0.181638 
0.279785 1.520060 -0.184893 
0.280273 1.520060 -0.188175 
0.280762 1.520060 -0.191483 
0.281250 1.520060 -0.194820 
0.281738 1.520060 -0.198184 
0.282227 1.520060 -0.201577 
0.282715 1.520060 -0.204998 
0.283203 1.520060 -0.208448 
0.283691 1.520060 -0.211928 
0.284180 1.520060 -0.215436 
0.284668 1.520060 -0.218975 
0.285156 1.520060 -0.222544 
0.285645 1.520060 -0.226144 
0.286133 1.520060 -0.229775 
0.286621 1.520060 -0.233438 
0.287109 1.520060 -0.237132 
0.287598 1.520060 -0.240858 
0.288086 1.520060 -0.244617 
0.288574 1.520060 -0.248410 
0.289062 1.520060 -0.252235 
0.289551 1.520060 -0.256095 
0.290039 1.520060 -0.259988 
0.290527 1.520060 -0.263917 
0.291016 1.520060 -0.267880 
0.291504 1.520060 -0.271880 
0.291992 1.520060 -0.275915 
0.292480 1.520060 -0.279987 
0.292969 1.520060 -0.284096 
0.293457 1.520060 -0.288242 
0.293945 1.520060 -0.292427 
0.294434 1.520060 -0.296649 
0.294922 1.520060 -0.300911 
0.295410 1.520060 -0.305212 
0.295898 1.520060 -0.309553 
0.296387 1.520060 -0.313935 
0.296875 1.520060 -0.318358 
0.297363 1.520060 -0.322822 
0.297852 1.520060 -0.327328 
0.298340 1.520060 -0.331877 
0.298828 1.520060 -0.336470 
0.299316 1.520060 -0.341106 
0.299805 1.520060 -0.345786 
0.300293 1.520060 -0.350511 
0.300781 1.520060 -0.355282 
0.301270 1.520060 -0.360099 
0.301758 1.520060 -0.364963 
0.302246 1.520060 -0.369875 
0.302734 1.520060 -0.374834 
0.303223 1.520060 -0.379842 
0.303711 1.520060 -0.384900 
0.304199 1.520060 -0.390007 
0.304688 1.520060 -0.395165 
0.305176 1.520060 -0.400375 
0.305664 1.520060 -0.405637 
0.306152 1.520060 -0.410951 
0.306641 1.520060 -0.416319 
0.307129 1.520060 -0.421741 
0.307617 1.520060 -0.427218 
0.308105 1.520060 -0.432751 
0.308594 1.520060 -0.438340 
0.309082 1.520060 -0.443987 
0.309570 1.520060 -0.449692 
0.310059 1.520060 -0.455455 
0.310547 1.520060 -0.461278 
0.311035 1.520060 -0.467161 
0.311523 1.520060 -0.473106 
0.312012 1.520060 -0.479112 
0.312500 1.520060 -0.485182 
0.312988 1.520060 -0.491315 
0.313477 1.520060 -0.497513 
0.313965 1.520060 -0.503776 
0.314453 1.520060 -0.510105 
0.314941 1.520060 -0.516502 
0.315430 1.520060 -0.522967 
0.315918 1.520060 -0.529501 
0.316406 1.520060 -0.536105 
0.316895 1.520060 -0.542779 
0.317383 1.520060 -0.549525 
0.317871 1.520060 -0.556344 
0.318359 1.520060 -0.563237 
0.318848 1.520060 -0.570204 
0.319336 1.520060 -0.577247 
0.319824 1.520060 -0.584366 
0.320312 1.520060 -0.591563 
0.320801 1.520060 -0.598838 
0.321289 1.520060 -0.606192 
0.321777 1.520060 -0.613626 
0.322266 1.520060 -0.621142 
0.322754 1.520060 -0.628740 
0.323242 1.520060 -0.636422 
0.323730 1.520060 -0.644187 
0.324219 1.520060 -0.652037 
0.324707 1.520060 -0.659974 
0.325195 1.520060 -0.667997 
0.325684 1.520060 -0.676109 
0.326172 1.520060 -0.684309 
0.326660 1.520060 -0.692599 
0.327148 1.520060 -0.700979 
0.327637 1.520060 -0.709451 
0.328125 1.520060 -0.718015 
0.328613 1.520060 -0.726672 
0.329102 1.520060 -0.735424 
0.329590 1.520060 -0.744269 
0.330078 1.520060 -0.753210 
0.330566 1.520060 -0.762248 
0.331055 1.520060 -0.771381 
0.331543 1.520060 -0.780613 
0.332031 1.520060 -0.789941 
0.332520 1.520060 -0.799369 
0.333008 1.520060 -0.808895 
0.333496 1.520060 -0.818520 
0.333984 1.520060 -0.828244 
0.334473 1.520060 -0.838068 
0.334961 1.520060 -0.847992 
0.335449 1.520060 -0.858015 
0.335938 1.520060 -0.868138 
0.336426 1.520060 -0.878361 
0.336914 1.520060 -0.888682 
0.337402 1.520060 -0.899103 
0.337891 1.520060 -0.909622 
0.338379 1.520060 -0.920238 
0.338867 1.520060 -0.930951 
0.339355 1.520060 -0.941760 
0.339844 1.520060 -0.952663 
0.340332 1.520060 -0.963659 
0.340820 1.520060 -0.974747 
0.341309 1.520060 -0.985924 
0.341797 1.520060 -0.997190 
0.342285 1.520060 -1.008541 
0.342773 1.520060 -1.019974 
0.343262 1.520060 -1.031488 
0.343750 1.520060 -1.043080 
0.344238 1.520060 -1.054745 
0.344727 1.520060 -1.066480 
0.345215 1.520060 -1.078282 
0.345703 1.520060 -1.090145 
0.346191 1.520060 -1.102066 
0.346680 1.520060 -1.114038 
0.347168 1.520060 -1.126057 
0.347656 1.520060 -1.138117 
0.348145 1.520060 -1.150212 
0.348633 1.520060 -1.162334 
0.349121 1.520060 -1.174476 
0.349609 1.520060 -1.186631 
0.350098 1.520060 -1.198791 
0.350586 1.520060 -1.210946 
0.351074 1.520060 -1.223089 
0.351562 1.520060 -1.235208 
0.352051 1.520060 -1.247294 
0.352539 1.520060 -1.259337 
0.353027 1.520060 -1.271324 
0.353516 1.520060 -1.283244 
0.354004 1.520060 -1.295085 
0.354492 1.520060 -1.306833 
0.354980 1.520060 -1.318476 
0.355469 1.520060 -1.330000 
0.355957 1.520060 -1.341390 
0.356445 1.520060 -1.352632 
0.356934 1.520060 -1.363711 
0.357422 1.520060 -1.374610 
0.357910 1.520060 -1.385314 
0.358398 1.520060 -1.395807 
0.358887 1.520060 -1.406072 
0.359375 1.520060 -1.416093 
0.359863 1.520060 -1.425853 
0.360352 1.520060 -1.435335 
0.360840 1.520060 -1.444523 
0.361328 1.520060 -1.453399 
0.361816 1.520060 -1.461947 
0.362305 1.520060 -1.470151 
0.362793 1.520060 -1.477994 
0.363281 1.520060 -1.485462 
0.363770 1.520060 -1.492538 
0.364258 1.520060 -1.499210 
0.364746 1.520060 -1.505462 
0.365234 1.520060 -1.511281 
0.365723 1.520060 -1.516657 
0.366211 1.520060 -1.521577 
0.366699 1.520060 -1.526031 
0.367188 1.520060 -1.530010 
0.367676 1.520060 -1.533506 
0.368164 1.520060 -1.536513 
0.368652 1.520060 -1.539025 
0.369141 1.520060 -1.541037 
0.369629 1.520060 -1.542548 
0.370117 1.520060 -1.543555 
0.370605 1.520060 -1.544058 
0.371094 1.520060 -1.544059 
0.371582 1.520060 -1.543560 
0.372070 1.520060 -1.542565 
0.372559 1.520060 -1.541078 
0.373047 1.520060 -1.539108 
0.373535 1.520060 -1.536660 
0.374023 1.520060 -1.533744 
0.374512 1.520060 -1.530369 
0.375000 1.520060 -1.526547 
0.375488 1.520060 -1.522288 
0.375977 1.520060 -1.517606 
0.376465 1.520060 -1.512513 
0.376953 1.520060 -1.507024 
0.377441 1.520060 -1.501153 
0.377930 1.520060 -1.494915 
0.378418 1.520060 -1.488326 
0.378906 1.520060 -1.481400 
0.379395 1.520060 -1.474154 
0.379883 1.520060 -1.466605 
0.380371 1.520060 -1.458767 
0.380859 1.520060 -1.450657 
0.381348 1.520060 -1.442292 
0.381836 1.520060 -1.433687 
0.382324 1.520060 -1.424858 
0.382812 1.520060 -1.415821 
0.383301 1.520060 -1.406590 
0.383789 1.520060 -1.397180 
0.384277 1.520060 -1.387607 
0.384766 1.520060 -1.377884 
0.385254 1.520060 -1.368025 
0.385742 1.520060 -1.358043 
0.386230 1.520060 -1.347951 
0.386719 1.520060 -1.337762 
0.387207 1.520060 -1.327487 
0.387695 1.520060 -1.317137 
0.388184 1.520060 -1.306724 
0.388672 1.520060 -1.296258 
0.389160 1.520060 -1.285748 
0.389648 1.520060 -1.275205 
0.390137 1.520060 -1.264637 
0.390625 1.520060 -1.254052 
0.391113 1.520060 -1.243458 
0.391602 1.520060 -1.232864 
0.392090 1.520060 -1.222275 
0.392578 1.520060 -1.211700 
0.393066 1.520060 -1.201143 
0.393555 1.520060 -1.190611 
0.394043 1.520060 -1.180109 
0.394531 1.520060 -1.169643 
0.395020 1.520060 -1.159217 
0.395508 1.520060 -1.148835 
0.395996 1.520060 -1.138501 
0.396484 1.520060 -1.128220 
0.396973 1.520060 -1.117995 
0.397461 1.520060 -1.107829 
0.397949 1.520060 -1.097724 
0.398438 1.520060 -1.087684 
0.398926 1.520060 -1.077711 
0.399414 1.520060 -1.067807 
0.399902 1.520060 -1.057974 
0.400391 1.520060 -1.048214 
0.400879 1.520060 -1.038528 
0.401367 1.520060 -1.028919 
0.401855 1.520060 -1.019386 
0.402344 1.520060 -1.009932 
0.402832 1.520060 -1.000557 
0.403320 1.520060 -0.991262 
0.403809 1.520060 -0.982047 
0.404297 1.520060 -0.972914 
0.404785 1.520060 -0.963862 
0.405273 1.520060 -0.954893 
0.405762 1.520060 -0.946005 
0.406250 1.520060 -0.937200 
0.406738 1.520060 -0.928478 
0.407227 1.520060 -0.919837 
0.407715 1.520060 -0.911279 
0.408203 1.520060 -0.902804 
0.408691 1.520060 -0.894410 
0.409180 1.520060 -0.886097 
0.409668 1.520060 -0.877867 
0.410156 1.520060 -0.869717 
0.410645 1.520060 -0.861647 
0.411133 1.520060 -0.853658 
0.411621 1.520060 -0.845748 
0.412109 1.520060 -0.837917 
0.412598 1.520060 -0.830165 
0.413086 1.520060 -0.822490 
0.413574 1.520060 -0.814893 
0.414062 1.520060 -0.807372 
0.414551 1.520060 -0.799927 
0.415039 1.520060 -0.792558 
0.415527 1.520060 -0.785263 
0.416016 1.520060 -0.778041 
0.416504 1.520060 -0.770893 
0.416992 1.520060 -0.763818 
0.417480 1.520060 -0.756814 
0.417969 1.520060 -0.749881 
0.418457 1.520060 -0.743017 
0.418945 1.520060 -0.736224 
0.419434 1.520060 -0.729499 
0.419922 1.520060 -0.722842 
0.420410 1.520060 -0.716251 
0.420898 1.520060 -0.709728 
0.421387 1.520060 -0.703269 
0.421875 1.520060 -0.696876 
0.422363 1.520060 -0.690546 
0.422852 1.520060 -0.684280 
0.423340 1.520060 -0.678076 
0.423828 1.520060 -0.671934 
0.424316 1.520060 -0.665853 
0.424805 1.520060 -0.659832 
0.425293 1.520060 -0.653870 
0.425781 1.520060 -0.647968 
0.426270 1.520060 -0.642123 
0.426758 1.520060 -0.636335 
0.427246 1.520060 -0.630604 
0.427734 1.520060 -0.624929 
0.428223 1.520060 -0.619309 
0.428711 1.520060 -0.613744 
0.429199 1.520060 -0.608232 
0.429688 1.520060 -0.602773 
0.430176 1.520060 -0.597367 
0.430664 1.520060 -0.592012 
0.431152 1.520060 -0.586708 
0.431641 1.520060 -0.581455 
0.432129 1.520060 -0.576252 
0.432617 1.520060 -0.571097 
0.433105 1.520060 -0.565991 
0.433594 1.520060 -0.560933 
0.434082 1.520060 -0.555922 
0.434570 1.520060 -0.550957 
0.435059 1.520060 -0.546039 
0.435547 1.520060 -0.541166 
0.436035 1.520060 -0.536337 
0.436523 1.520060 -0.531553 
0.437012 1.520060 -0.526813 
0.437500 1.520060 -0.522116 
0.437988 1.520060 -0.517461 
0.438477 1.520060 -0.512848 
0.438965 1.520060 -0.508277 
0.439453 1.520060 -0.503747 
0.439941 1.520060 -0.499257 
0.440430 1.520060 -0.494807 
0.440918 1.520060 -0.490396 
0.441406 1.520060 -0.486024 
0.441895 1.520060 -0.481691 
0.442383 1.520060 -0.477395 
0.442871 1.520060 -0.473137 
0.443359 1.520060 -0.468916 
0.443848 1.520060 -0.464731 
0.444336 1.520060 -0.460583 
0.444824 1.520060 -0.456469 
0.445312 1.520060 -0.452391 
0.445801 1.520060 -0.448348 
0.446289 1.520060 -0.444339 
0.446777 1.520060 -0.440363 
0.447266 1.520060 -0.436421 
0.447754 1.520060 -0.432512 
0.448242 1.520060 -0.428636 
0.448730 1.520060 -0.424792 
0.449219 1.520060 -0.420979 
0.449707 1.520060 -0.417198 
0.450195 1.520060 -0.413448 
0.450684 1.520060 -0.409728 
0.451172 1.520060 -0.406039 
0.451660 1.520060 -0.402379 
0.452148 1.520060 -0.398749 
0.452637 1.520060 -0.395149 
0.453125 1.520060 -0.391577 
0.453613 1.520060 -0.388033 
0.454102 1.520060 -0.384517 
0.454590 1.520060 -0.381030 
0.455078 1.520060 -0.377569 
0.455566 1.520060 -0.374136 
0.456055 1.520060 -0.370730 
0.456543 1.520060 -0.367350 
0.457031 1.520060 -0.363996 
0.457520 1.520060 -0.360668 
0.458008 1.520060 -0.357366 
0.458496 1.520060 -0.354089 
0.458984 1.520060 -0.350837 
0.459473 1.520060 -0.347609 
0.459961 1.520060 -0.344406 
0.460449 1.520060 -0.341227 
0.460938 1.520060 -0.338072 
0.461426 1.520060 -0.334940 
0.461914 1.520060 -0.331832 
0.462402 1.520060 -0.328747 
0.462891 1.520060 -0.325684 
0.463379 1.520060 -0.322644 
0.463867 1.520060 -0.319626 
0.464355 1.520060 -0.316630 
0.464844 1.520060 -0.313656 
0.465332 1.520060 -0.310704 
0.465820 1.520060 -0.307772 
0.466309 1.520060 -0.304862 
0.466797 1.520060 -0.301972 
0.467285 1.520060 -0.299103 
0.467773 1.520060 -0.296255 
0.468262 1.520060 -0.293426 
0.468750 1.520060 -0.290617 
0.469238 1.520060 -0.287828 
0.469727 1.520060 -0.285059 
0.470215 1.520060 -0.282309 
0.470703 1.520060 -0.279577 
0.471191 1.520060 -0.276865 
0.471680 1.520060 -0.274171 
0.472168 1.520060 -0.271496 
0.472656 1.520060 -0.268839 
0.473145 1.520060 -0.266200 
0.473633 1.520060 -0.263579 
0.474121 1.520060 -0.260975 
0.474609 1.520060 -0.258389 
0.475098 1.520060 -0.255820 
0.475586 1.520060 -0.253269 
0.476074 1.520060 -0.250734 
0.476562 1.520060 -0.248216 
0.477051 1.520060 -0.245715 
0.477539 1.520060 -0.243230 
0.478027 1.520060 -0.240761 
0.478516 1.520060 -0.238309 
0.479004 1.520060 -0.235872 
0.479492 1.520060 -0.233451 
0.479980 1.520060 -0.231046 
0.480469 1.520060 -0.228656 
0.480957 1.520060 -0.226282 
0.481445 1.520060 -0.223922 
0.481934 1.520060 -0.221578 
0.482422 1.520060 -0.219248 
0.482910 1.520060 -0.216933 
0.483398 1.520060 -0.214633 
0.483887 1.520060 -0.212347 
0.484375 1.520060 -0.210075 
0.484863 1.520060 -0.207817 
0.485352 1.520060 -0.205573 
0.485840 1.520060 -0.203344 
0.486328 1.520060 -0.201127 
0.486816 1.520060 -0.198925 
0.487305 1.520060 -0.196736 
0.487793 1.520060 -0.194560 
0.488281 1.520060 -0.192397 
0.488770 1.520060 -0.190248 
0.489258 1.520060 -0.188111 
0.489746 1.520060 -0.185987 
0.490234 1.520060 -0.183876 
0.490723 1.520060 -0.181777 
0.491211 1.520060 -0.179691 
0.491699 1.520060 -0.177617 
0.492188 1.520060 -0.175556 
0.492676 1.520060 -0.173506 
0.493164 1.520060 -0.171469 
0.493652 1.520060 -0.169443 
0.494141 1.520060 -0.167429 
0.494629 1.520060 -0.165427 
0.495117 1.520060 -0.163436 
0.495605 1.520060 -0.161457 
0.496094 1.520060 -0.159489 
0.496582 1.520060 -0.157533 
0.497070 1.520060 -0.155587 
0.497559 1.520060 -0.153653 
0.498047 1.520060 -0.151729 
0.498535 1.520060 -0.149816 
0.499023 1.520060 -0.147914 
0.499512 1.520060 -0.146023 
0.500000 1.520060 -0.144142 
0.500488 1.520060 -0.142272 
0.500977 1.520060 -0.140412 
0.501465 1.520060 -0.138563 
0.501953 1.520060 -0.136723 
0.502441 1.520060 -0.134894 
0.502930 1.520060 -0.133074 
0.503418 1.520060 -0.131265 
0.503906 1.520060 -0.129465 
0.504395 1.520060 -0.127676 
0.504883 1.520060 -0.125895 
0.505371 1.520060 -0.124125 
0.505859 1.520060 -0.122364 
0.506348 1.520060 -0.120612 
0.506836 1.520060 -0.118870 
0.507324 1.520060 -0.117137 
0.507812 1.520060 -0.115413 
0.508301 1.520060 -0.113698 
0.508789 1.520060 -0.111992 
0.509277 1.520060 -0.110295 
0.509766 1.520060 -0.108607 
0.510254 1.520060 -0.106928 
0.510742 1.520060 -0.105258 
0.511230 1.520060 -0.103596 
0.511719 1.520060 -0.101943 
0.512207 1.520060 -0.100298 
0.512695 1.520060 -0.098662 
0.513184 1.520060 -0.097034 
0.513672 1.520060 -0.095415 
0.514160 1.520060 -0.093804 
0.514648 1.520060 -0.092201 
0.515137 1.520060 -0.090606 
0.515625 1.520060 -0.089019 
0.516113 1.520060 -0.087440 
0.516602 1.520060 -0.085869 
0.517090 1.520060 -0.084306 
0.517578 1.520060 -0.082750 
0.518066 1.520060 -0.081202 
0.518555 1.520060 -0.079662 
0.519043 1.520060 -0.078130 
0.519531 1.520060 -0.076605 
0.520020 1.520060 -0.075088 
0.520508 1.520060 -0.073578 
0.520996 1.520060 -0.072075 
0.521484 1.520060 -0.070580 
0.521973 1.520060 -0.069092 
0.522461 1.520060 -0.067611 
0.522949 1.520060 -0.066138 
0.523438 1.520060 -0.064671 
0.523926 1.520060 -0.063211 
0.524414 1.520060 -0.061759 
0.524902 1.520060 -0.060313 
0.525391 1.520060 -0.058874 
0.525879 1.520060 -0.057442 
0.526367 1.520060 -0.056017 
0.526855 1.520060 -0.054599 
0.527344 1.520060 -0.053187 
0.527832 1.520060 -0.051782 
0.528320 1.520060 -0.050383 
0.528809 1.520060 -0.048991 
0.529297 1.520060 -0.047606 
0.529785 1.520060 -0.046227 
0.530273 1.520060 -0.044854 
0.530762 1.520060 -0.043487 
0.531250 1.520060 -0.042127 
0.531738 1.520060 -0.040773 
0.532227 1.520060 -0.039425 
0.532715 1.520060 -0.038084 
0.533203 1.520060 -0.036748 
0.533691 1.520060 -0.035419 
0.534180 1.520060 -0.034095 
0.534668 1.520060 -0.032778 
0.535156 1.520060 -0.031466 
0.535645 1.520060 -0.030161 
0.536133 1.520060 -0.028861 
0.536621 1.520060 -0.027567 
0.537109 1.520060 -0.026279 
0.537598 1.520060 -0.024996 
0.538086 1.520060 -0.023719 
0.538574 1.520060 -0.022448 
0.539062 1.520060 -0.021183 
0.539551 1.520060 -0.019923 
0.540039 1.520060 -0.018668 
0.540527 1.520060 -0.017419 
0.541016 1.520060 -0.016176 
0.541504 1.520060 -0.014937 
0.541992 1.520060 -0.013705 
0.542480 1.520060 -0.012477 
0.542969 1.520060 -0.011255 
0.543457 1.520060 -0.010038 
0.543945 1.520060 -0.008827 
0.544434 1.520060 -0.007620 
0.544922 1.520060 -0.006419 
0.545410 1.520060 -0.005222 
0.545898 1.520060 -0.004031 
0.546387 1.520060 -0.002845 
0.546875 1.520060 -0.001664 
0.547363 1.520060 -0.000488 
0.547852 1.520060 0.000683 
0.548340 1.520060 0.001849 
0.548828 1.520060 0.003010 
0.549316 1.520060 0.004167 
0.549805 1.520060 0.005319 
0.550293 1.520060 0.006465 
0.550781 1.520060 0.007607 
0.551270 1.520060 0.008745 
0.551758 1.520060 0.009878 
0.552246 1.520060 0.011006 
0.552734 1.520060 0.012129 
0.553223 1.520060 0.013248 
0.553711 1.520060 0.014362 
0.554199 1.520060 0.015472 
0.554688 1.520060 0.016577 
0.555176 1.520060 0.017677 
0.555664 1.520060 0.018774 
0.556152 1.520060 0.019865 
0.556641 1.520060 0.020953 
0.557129 1.520060 0.022036 
0.557617 1.520060 0.023114 
0.558105 1.520060 0.024189 
0.558594 1.520060 0.025259 
0.559082 1.520060 0.026324 
0.559570 1.520060 0.027386 
0.560059 1.520060 0.028443 
0.560547 1.520060 0.029496 
0.561035 1.520060 0.030545 
0.561523 1.520060 0.031590 
0.562012 1.520060 0.032631 
0.562500 1.520060 0.033668 
0.562988 1.520060 0.034700 
0.563477 1.520060 0.035729 
0.563965 1.520060 0.036753 
0.564453 1.520060 0.037774 
0.564941 1.520060 0.038791 
0.565430 1.520060 0.039803 
0.565918 1.520060 0.040812 
0.566406 1.520060 0.041817 
0.566895 1.520060 0.042818 
0.567383 1.520060 0.043815 
0.567871 1.520060 0.044809 
0.568359 1.520060 0.045798 
0.568848 1.520060 0.046784 
0.569336 1.520060 0.047766 
0.569824 1.520060 0.048744 
0.570312 1.520060 0.049719 
0.570801 1.520060 0.050690 
0.571289 1.520060 0.051657 
0.571777 1.520060 0.052621 
0.572266 1.520060 0.053581 
0.572754 1.520060 0.054537 
0.573242 1.520060 0.055490 
0.573730 1.520060 0.056439 
0.574219 1.520060 0.057385 
0.574707 1.520060 0.058327 
0.575195 1.520060 0.059266 
0.575684 1.520060 0.060201 
0.576172 1.520060 0.061133 
0.576660 1.520060 0.062062 
0.577148 1.520060 0.062987 
0.577637 1.520060 0.063908 
0.578125 1.520060 0.064826 
0.578613 1.520060 0.065741 
0.579102 1.520060 0.066653 
0.579590 1.520060 0.067561 
0.580078 1.520060 0.068466 
0.580566 1.520060 0.069367 
0.581055 1.520060 0.070266 
0.581543 1.520060 0.071161 
0.582031 1.520060 0.072053 
0.582520 1.520060 0.072941 
0.583008 1.520060 0.073827 
0.583496 1.520060 0.074709 
0.583984 1.520060 0.075588 
0.584473 1.520060 0.076464 
0.584961 1.520060 0.077337 
0.585449 1.520060 0.078207 
0.585938 1.520060 0.079073 
0.586426 1.520060 0.079937 
0.586914 1.520060 0.080797 
0.587402 1.520060 0.081655 
0.587891 1.520060 0.082509 
0.588379 1.520060 0.083361 
0.588867 1.520060 0.084209 
0.589355 1.520060 0.085055 
0.589844 1.520060 0.085897 
0.590332 1.520060 0.086737 
0.590820 1.520060 0.087574 
0.591309 1.520060 0.088407 
0.591797 1.520060 0.089238 
0.592285 1.520060 0.090066 
0.592773 1.520060 0.090891 
0.593262 1.520060 0.091714 
0.593750 1.520060 0.092533 
0.594238 1.520060 0.093350 
0.594727 1.520060 0.094163 
0.595215 1.520060 0.094974 
0.595703 1.520060 0.095783 
0.596191 1.520060 0.096588 
0.596680 1.520060 0.097391 
0.597168 1.520060 0.098191 
0.597656 1.520060 0.098988 
0.598145 1.520060 0.099783 
0.598633 1.520060 0.100574 
0.599121 1.520060 0.101364 
0.599609 1.520060 0.102150 
0.600098 1.520060 0.102934 
0.600586 1.520060 0.103715 
0.601074 1.520060 0.104494 
0.601562 1.520060 0.105270 
0.602051 1.520060 0.106043 
0.602539 1.520060 0.106814 
0.603027 1.520060 0.107582 
0.603516 1.520060 0.108348 
0.604004 1.520060 0.109111 
0.604492 1.520060 0.109872 
0.604980 1.520060 0.110630 
0.605469 1.520060 0.111385 
0.605957 1.520060 0.112139 
0.606445 1.520060 0.112889 
0.606934 1.520060 0.113637 
0.607422 1.520060 0.114383 
0.607910 1.520060 0.115126 
0.608398 1.520060 0.115867 
0.608887 1.520060 0.116605 
0.609375 1.520060 0.117341 
0.609863 1.520060 0.118075 
0.610352 1.520060 0.118806 
0.610840 1.520060 0.119535 
0.611328 1.520060 0.120261 
0.611816 1.520060 0.120985 
0.612305 1.520060 0.121707 
0.612793 1.520060 0.122426 
0.613281 1.520060 0.123143 
0.613770 1.520060 0.123858 
0.614258 1.520060 0.124570 
0.614746 1.520060 0.125280 
0.615234 1.520060 0.125988 
0.615723 1.520060 0.126694 
0.616211 1.520060 0.127397 
0.616699 1.520060 0.128098 
0.617188 1.520060 0.128797 
0.617676 1.520060 0.129494 
0.618164 1.520060 0.130188 
0.618652 1.520060 0.130880 
0.619141 1.520060 0.131570 
0.619629 1.520060 0.132258 
0.620117 1.520060 0.132944 
0.620605 1.520060 0.133627 
0.621094 1.520060 0.134308 
0.621582 1.520060 0.134987 
0.622070 1.520060 0.135664 
0.622559 1.520060 0.136339 
0.623047 1.520060 0.137012 
0.623535 1.520060 0.137683 
0.624023 1.520060 0.138351 
0.624512 1.520060 0.139018 
0.625000 1.520060 0.139682 
0.625488 1.520060 0.140345 
0.625977 1.520060 0.141005 
0.626465 1.520060 0.141663 
0.626953 1.520060 0.142319 
0.627441 1.520060 0.142973 
0.627930 1.520060 0.143625 
0.628418 1.520060 0.144276 
0.628906 1.520060 0.144924 
0.629395 1.520060 0.145570 
0.629883 1.520060 0.146214 
0.630371 1.520060 0.146856 
0.630859 1.520060 0.147496 
0.631348 1.520060 0.148134 
0.631836 1.520060 0.148771 
0.632324 1.520060 0.149405 
0.632812 1.520060 0.150037 
0.633301 1.520060 0.150668 
0.633789 1.520060 0.151296 
0.634277 1.520060 0.151923 
0.634766 1.520060 0.152547 
0.635254 1.520060 0.153170 
0.635742 1.520060 0.153791 
0.636230 1.520060 0.154410 
0.636719 1.520060 0.155027 
0.637207 1.520060 0.155642 
0.637695 1.520060 0.156256 
0.638184 1.520060 0.156867 
0.638672 1.520060 0.157477 
0.639160 1.520060 0.158085 
0.639648 1.520060 0.158691 
0.640137 1.520060 0.159295 
0.640625 1.520060 0.159897 
0.641113 1.520060 0.160498 
0.641602 1.520060 0.161097 
0.642090 1.520060 0.161694 
0.642578 1.520060 0.162289 
0.643066 1.520060 0.162882 
0.643555 1.520060 0.163474 
0.644043 1.520060 0.164064 
0.644531 1.520060 0.164652 
0.645020 1.520060 0.165239 
0.645508 1.520060 0.165823 
0.645996 1.520060 0.166406 
0.646484 1.520060 0.166987 
0.646973 1.520060 0.167567 
0.647461 1.520060 0.168145 
0.647949 1.520060 0.168721 
0.648438 1.520060 0.169295 
0.648926 1.520060 0.169868 
0.649414 1.520060 0.170439 
0.649902 1.520060 0.171008 
0.650391 1.520060 0.171576 
0.650879 1.520060 0.172142 
0.651367 1.520060 0.172706 
0.651855 1.520060 0.173268 
0.652344 1.520060 0.173829 
0.652832 1.520060 0.174389 
0.653320 1.520060 0.174947 
0.653809 1.520060 0.175503 
0.654297 1.520060 0.176057 
0.654785 1.520060 0.176610 
0.655273 1.520060 0.177161 
0.655762 1.520060 0.177711 
0.656250 1.520060 0.178259 
0.656738 1.520060 0.178805 
0.657227 1.520060 0.179350 
0.657715 1.520060 0.179893 
0.658203 1.520060 0.180435 
0.658691 1.520060 0.180975 
0.659180 1.520060 0.181514 
0.659668 1.520060 0.182051 
0.660156 1.520060 0.182586 
0.660645 1.520060 0.183120 
0.661133 1.520060 0.183653 
0.661621 1.520060 0.184184 
0.662109 1.520060 0.184713 
0.662598 1.520060 0.185241 
0.663086 1.520060 0.185767 
0.663574 1.520060 0.186292 
0.664062 1.520060 0.186815 
0.664551 1.520060 0.187337 
0.665039 1.520060 0.187857 
0.665527 1.520060 0.188376 
0.666016 1.520060 0.188893 
0.666504 1.520060 0.189409 
0.666992 1.520060 0.189923 
0.667480 1.520060 0.190436 
0.667969 1.520060 0.190948 
0.668457 1.520060 0.191457 
0.668945 1.520060 0.191966 
0.669434 1.520060 0.192473 
0.669922 1.520060 0.192979 
0.670410 1.520060 0.193483 
0.670898 1.520060 0.193986 
0.671387 1.520060 0.194487 
0.671875 1.520060 0.194987 
0.672363 1.520060 0.195485 
0.672852 1.520060 0.195982 
0.673340 1.520060 0.196478 
0.673828 1.520060 0.196972 
0.674316 1.520060 0.197465 
0.674805 1.520060 0.197956 
0.675293 1.520060 0.198446 
0.675781 1.520060 0.198935 
0.676270 1.520060 0.199422 
0.676758 1.520060 0.199908 
0.677246 1.520060 0.200393 
0.677734 1.520060 0.200876 
0.678223 1.520060 0.201358 
0.678711 1.520060 0.201838 
0.679199 1.520060 0.202317 
0.679688 1.520060 0.202795 
0.680176 1.520060 0.203272 
0.680664 1.520060 0.203747 
0.681152 1.520060 0.204220 
0.681641 1.520060 0.204693 
0.682129 1.520060 0.205164 
0.682617 1.520060 0.205634 
0.683105 1.520060 0.206102 
0.683594 1.520060 0.206569 
0.684082 1.520060 0.207035 
0.684570 1.520060 0.207500 
0.685059 1.520060 0.207963 
0.685547 1.520060 0.208425 
0.686035 1.520060 0.208885 
0.686523 1.520060 0.209345 
0.687012 1.520060 0.209803 
0.687500 1.520060 0.210260 
0.687988 1.520060 0.210715 
0.688477 1.520060 0.211169 
0.688965 1.520060 0.211622 
0.689453 1.520060 0.212074 
0.689941 1.520060 0.212525 
0.690430 1.520060 0.212974 
0.690918 1.520060 0.213422 
0.691406 1.520060 0.213868 
0.691895 1.520060 0.214314 
0.692383 1.520060 0.214758 
0.692871 1.520060 0.215201 
0.693359 1.520060 0.215643 
0.693848 1.520060 0.216083 
0.694336 1.520060 0.216522 
0.694824 1.520060 0.216961 
0.695312 1.520060 0.217397 
0.695801 1.520060 0.217833 
0.696289 1.520060 0.218267 
0.696777 1.520060 0.218701 
0.697266 1.520060 0.219133 
0.697754 1.520060 0.219563 
0.698242 1.520060 0.219993 
0.698730 1.520060 0.220421 
0.699219 1.520060 0.220849 
0.699707 1.520060 0.221275 
0.700195 1.520060 0.221700 
0.700684 1.520060 0.222123 
0.701172 1.520060 0.222546 
0.701660 1.520060 0.222967 
0.702148 1.520060 0.223387 
0.702637 1.520060 0.223806 
0.703125 1.520060 0.224224 
0.703613 1.520060 0.224641 
0.704102 1.520060 0.225056 
0.704590 1.520060 0.225471 
0.705078 1.520060 0.225884 
0.705566 1.520060 0.226296 
0.706055 1.520060 0.226707 
0.706543 1.520060 0.227117 
0.707031 1.520060 0.227525 
0.707520 1.520060 0.227933 
0.708008 1.520060 0.228339 
0.708496 1.520060 0.228744 
0.708984 1.520060 0.229149 
0.709473 1.520060 0.229552 
0.709961 1.520060 0.229953 
0.710449 1.520060 0.230354 
0.710938 1.520060 0.230754 
0.711426 1.520060 0.231153 
0.711914 1.520060 0.231550 
0.712402 1.520060 0.231946 
0.712891 1.520060 0.232342 
0.713379 1.520060 0.232736 
0.713867 1.520060 0.233129 
0.714355 1.520060 0.233521 
0.714844 1.520060 0.233912 
0.715332 1.520060 0.234302 
0.715820 1.520060 0.234690 
0.716309 1.520060 0.235078 
0.716797 1.520060 0.235464 
0.717285 1.520060 0.235850 
0.717773 1.520060 0.236234 
0.718262 1.520060 0.236618 
0.718750 1.520060 0.237000 
0.719238 1.520060 0.237381 
0.719727 1.520060 0.237761 
0.720215 1.520060 0.238141 
0.720703 1.520060 0.238519 
0.721191 1.520060 0.238896 
0.721680 1.520060 0.239272 
0.722168 1.520060 0.239647 
0.722656 1.520060 0.240020 
0.723145 1.520060 0.240393 
0.723633 1.520060 0.240765 
0.724121 1.520060 0.241136 
0.724609 1.520060 0.241505 
0.725098 1.520060 0.241874 
0.725586 1.520060 0.242242 
0.726074 1.520060 0.242608 
0.726562 1.520060 0.242974 
0.727051 1.520060 0.243339 
0.727539 1.520060 0.243702 
0.728027 1.520060 0.244065 
0.728516 1.520060 0.244426 
0.729004 1.520060 0.244787 
0.729492 1.520060 0.245146 
0.729980 1.520060 0.245505 
0.730469 1.520060 0.245862 
0.730957 1.520060 0.246219 
0.731445 1.520060 0.246574 
0.731934 1.520060 0.246929 
0.732422 1.520060 0.247282 
0.732910 1.520060 0.247635 
0.733398 1.520060 0.247987 
0.733887 1.520060 0.248337 
0.734375 1.520060 0.248687 
0.734863 1.520060 0.249035 
0.735352 1.520060 0.249383 
0.735840 1.520060 0.249729 
0.736328 1.520060 0.250075 
0.736816 1.520060 0.250420 
0.737305 1.520060 0.250763 
0.737793 1.520060 0.251106 
0.738281 1.520060 0.251448 
0.738770 1.520060 0.251789 
0.739258 1.520060 0.252129 
0.739746 1.520060 0.252467 
0.740234 1.520060 0.252805 
0.740723 1.520060 0.253142 
0.741211 1.520060 0.253478 
0.741699 1.520060 0.253813 
0.742188 1.520060 0.254147 
0.742676 1.520060 0.254481 
0.743164 1.520060 0.254813 
0.743652 1.520060 0.255144 
0.744141 1.520060 0.255474 
0.744629 1.520060 0.255804 
0.745117 1.520060 0.256132 
0.745605 1.520060 0.256460 
0.746094 1.520060 0.256786 
0.746582 1.520060 0.257112 
0.747070 1.520060 0.257436 
0.747559 1.520060 0.257760 
0.748047 1.520060 0.258083 
0.748535 1.520060 0.258405 
0.749023 1.520060 0.258726 
0.749512 1.520060 0.259046 
0.750000 1.520060 0.259365 
0.750488 1.520060 0.259683 
0.750977 1.520060 0.260001 
0.751465 1.520060 0.260317 
0.751953 1.520060 0.260632 
0.752441 1.520060 0.260947 
0.752930 1.520060 0.261261 
0.753418 1.520060 0.261573 
0.753906 1.520060 0.261885 
0.754395 1.520060 0.262196 
0.754883 1.520060 0.262506 
0.755371 1.520060 0.262815 
0.755859 1.520060 0.263124 
0.756348 1.520060 0.263431 
0.756836 1.520060 0.263737 
0.757324 1.520060 0.264043 
0.757812 1.520060 0.264348 
0.758301 1.520060 0.264651 
0.758789 1.520060 0.264954 
0.759277 1.520060 0.265256 
0.759766 1.520060 0.265557 
0.760254 1.520060 0.265858 
0.760742 1.520060 0.266157 
0.761230 1.520060 0.266455 
0.761719 1.520060 0.266753 
0.762207 1.520060 0.267050 
0.762695 1.520060 0.267345 
0.763184 1.520060 0.267640 
0.763672 1.520060 0.267934 
0.764160 1.520060 0.268228 
0.764648 1.520060 0.268520 
0.765137 1.520060 0.268811 
0.765625 1.520060 0.269102 
0.766113 1.520060 0.269392 
0.766602 1.520060 0.269681 
0.767090 1.520060 0.269969 
0.767578 1.520060 0.270256 
0.768066 1.520060 0.270542 
0.768555 1.520060 0.270828 
0.769043 1.520060 0.271112 
0.769531 1.520060 0.271396 
0.770020 1.520060 0.271679 
0.770508 1.520060 0.271961 
0.770996 1.520060 0.272242 
0.771484 1.520060 0.272522 
0.771973 1.520060 0.272802 
0.772461 1.520060 0.273080 
0.772949 1.520060 0.273358 
0.773438 1.520060 0.273635 
0.773926 1.520060 0.273911 
0.774414 1.520060 0.274186 
0.774902 1.520060 0.274461 
0.775391 1.520060 0.274734 
0.775879 1.520060 0.275007 
0.776367 1.520060 0.275279 
0.776855 1.520060 0.275550 
0.777344 1.520060 0.275820 
0.777832 1.520060 0.276089 
0.778320 1.520060 0.276358 
0.778809 1.520060 0.276626 
0.779297 1.520060 0.276893 
0.779785 1.520060 0.277159 
0.780273 1.520060 0.277424 
0.780762 1.520060 0.277688 
0.781250 1.520060 0.277952 
0.781738 1.520060 0.278215 
0.782227 1.520060 0.278476 
0.782715 1.520060 0.278738 
0.783203 1.520060 0.278998 
0.783691 1.520060 0.279257 
0.784180 1.520060 0.279516 
0.784668 1.520060 0.279774 
0.785156 1.520060 0.280031 
0.785645 1.520060 0.280287 
0.786133 1.520060 0.280542 
0.786621 1.520060 0.280797 
0.787109 1.520060 0.281051 
0.787598 1.520060 0.281304 
0.788086 1.520060 0.281556 
0.788574 1.520060 0.281807 
0.789062 1.520060 0.282058 
0.789551 1.520060 0.282308 
0.790039 1.520060 0.282557 
0.790527 1.520060 0.282805 
0.791016 1.520060 0.283052 
0.791504 1.520060 0.283298 
0.791992 1.520060 0.283544 
0.792480 1.520060 0.283789 
0.792969 1.520060 0.284033 
0.793457 1.520060 0.284277 
0.793945 1.520060 0.284519 
0.794434 1.520060 0.284761 
0.794922 1.520060 0.285002 
0.795410 1.520060 0.285242 
0.795898 1.520060 0.285481 
0.796387 1.520060 0.285720 
0.796875 1.520060 0.285958 
0.797363 1.520060 0.286195 
0.797852 1.520060 0.286431 
0.798340 1.520060 0.286666 
0.798828 1.520060 0.286901 
0.799316 1.520060 0.287135 
0.799805 1.520060 0.287368 
0.800293 1.520060 0.287600 
0.800781 1.520060 0.287831 
0.801270 1.520060 0.288062 
0.801758 1.520060 0.288292 
0.802246 1.520060 0.288521 
0.802734 1.520060 0.288749 
0.803223 1.520060 0.288977 
0.803711 1.520060 0.289204 
0.804199 1.520060 0.289430 
0.804688 1.520060 0.289655 
0.805176 1.520060 0.289879 
0.805664 1.520060 0.290103 
0.806152 1.520060 0.290326 
0.806641 1.520060 0.290548 
0.807129 1.520060 0.290769 
0.807617 1.520060 0.290990 
0.808105 1.520060 0.291210 
0.808594 1.520060 0.291429 
0.809082 1.520060 0.291647 
0.809570 1.520060 0.291865 
0.810059 1.520060 0.292081 
0.810547 1.520060 0.292297 
0.811035 1.520060 0.292512 
0.811523 1.520060 0.292727 
0.812012 1.520060 0.292940 
0.812500 1.520060 0.293153 
0.812988 1.520060 0.293365 
0.813477 1.520060 0.293577 
0.813965 1.520060 0.293787 
0.814453 1.520060 0.293997 
0.814941 1.520060 0.294206 
0.815430 1.520060 0.294414 
0.815918 1.520060 0.294622 
0.816406 1.520060 0.294829 
0.816895 1.520060 0.295035 
0.817383 1.520060 0.295240 
0.817871 1.520060 0.295445 
0.818359 1.520060 0.295648 
0.818848 1.520060 0.295851 
0.819336 1.520060 0.296053 
0.819824 1.520060 0.296255 
0.820312 1.520060 0.296456 
0.820801 1.520060 0.296656 
0.821289 1.520060 0.296855 
0.821777 1.520060 0.297053 
0.822266 1.520060 0.297251 
0.822754 1.520060 0.297448 
0.823242 1.520060 0.297644 
0.823730 1.520060 0.297839 
0.824219 1.520060 0.298034 
0.824707 1.520060 0.298228 
0.825195 1.520060 0.298421 
0.825684 1.520060 0.298614 
0.826172 1.520060 0.298805 
0.826660 1.520060 0.298996 
0.827148 1.520060 0.299186 
0.827637 1.520060 0.299376 
0.828125 1.520060 0.299564 
0.828613 1.520060 0.299752 
0.829102 1.520060 0.299939 
0.829590 1.520060 0.300126 
0.830078 1.520060 0.300312 
0.830566 1.520060 0.300496 
0.831055 1.520060 0.300681 
0.831543 1.520060 0.300864 
0.832031 1.520060 0.301047 
0.832520 1.520060 0.301229 
0.833008 1.520060 0.301410 
0.833496 1.520060 0.301590 
0.833984 1.520060 0.301770 
0.834473 1.520060 0.301949 
0.834961 1.520060 0.302127 
0.835449 1.520060 0.302305 
0.835938 1.520060 0.302481 
0.836426 1.520060 0.302657 
0.836914 1.520060 0.302833 
0.837402 1.520060 0.303007 
0.837891 1.520060 0.303181 
0.838379 1.520060 0.303354 
0.838867 1.520060 0.303526 
0.839355 1.520060 0.303698 
0.839844 1.520060 0.303869 
0.840332 1.520060 0.304039 
0.840820 1.520060 0.304208 
0.841309 1.520060 0.304377 
0.841797 1.520060 0.304544 
0.842285 1.520060 0.304712 
0.842773 1.520060 0.304878 
0.843262 1.520060 0.305044 
0.843750 1.520060 0.305208 
0.844238 1.520060 0.305373 
0.844727 1.520060 0.305536 
0.845215 1.520060 0.305699 
0.845703 1.520060 0.305861 
0.846191 1.520060 0.306022 
0.846680 1.520060 0.306182 
0.847168 1.520060 0.306342 
0.847656 1.520060 0.306501 
0.848145 1.520060 0.306659 
0.848633 1.520060 0.306817 
0.849121 1.520060 0.306974 
0.849609 1.520060 0.307130 
0.850098 1.520060 0.307285 
0.850586 1.520060 0.307439 
0.851074 1.520060 0.307593 
0.851562 1.520060 0.307746 
0.852051 1.520060 0.307899 
0.852539 1.520060 0.308050 
0.853027 1.520060 0.308201 
0.853516 1.520060 0.308351 
0.854004 1.520060 0.308501 
0.854492 1.520060 0.308649 
0.854980 1.520060 0.308797 
0.855469 1.520060 0.308945 
0.855957 1.520060 0.309091 
0.856445 1.520060 0.309237 
0.856934 1.520060 0.309382 
0.857422 1.520060 0.309526 
0.857910 1.520060 0.309670 
0.858398 1.520060 0.309813 
0.858887 1.520060 0.309955 
0.859375 1.520060 0.310096 
0.859863 1.520060 0.310237 
0.860352 1.520060 0.310376 
0.860840 1.520060 0.310516 
0.861328 1.520060 0.310654 
0.861816 1.520060 0.310792 
0.862305 1.520060 0.310929 
0.862793 1.520060 0.311065 
0.863281 1.520060 0.311200 
0.863770 1.520060 0.311335 
0.864258 1.520060 0.311469 
0.864746 1.520060 0.311602 
0.865234 1.520060 0.311735 
0.865723 1.520060 0.311866 
0.866211 1.520060 0.311997 
0.866699 1.520060 0.312128 
0.867188 1.520060 0.312257 
0.867676 1.520060 0.312386 
0.868164 1.520060 0.312514 
0.868652 1.520060 0.312642 
0.869141 1.520060 0.312768 
0.869629 1.520060 0.312894 
0.870117 1.520060 0.313019 
0.870605 1.520060 0.313144 
0.871094 1.520060 0.313267 
0.871582 1.520060 0.313390 
0.872070 1.520060 0.313513 
0.872559 1.520060 0.313634 
0.873047 1.520060 0.313755 
0.873535 1.520060 0.313875 
0.874023 1.520060 0.313994 
0.874512 1.520060 0.314113 
0.875000 1.520060 0.314230 
0.875488 1.520060 0.314347 
0.875977 1.520060 0.314464 
0.876465 1.520060 0.314579 
0.876953 1.520060 0.314694 
0.877441 1.520060 0.314808 
0.877930 1.520060 0.314922 
0.878418 1.520060 0.315034 
0.878906 1.520060 0.315146 
0.879395 1.520060 0.315257 
0.879883 1.520060 0.315368 
0.880371 1.520060 0.315477 
0.880859 1.520060 0.315586 
0.881348 1.520060 0.315694 
0.881836 1.520060 0.315802 
0.882324 1.520060 0.315909 
0.882812 1.520060 0.316015 
0.883301 1.520060 0.316120 
0.883789 1.520060 0.316224 
0.884277 1.520060 0.316328 
0.884766 1.520060 0.316431 
0.885254 1.520060 0.316533 
0.885742 1.520060 0.316635 
0.886230 1.520060 0.316735 
0.886719 1.520060 0.316835 
0.887207 1.520060 0.316935 
0.887695 1.520060 0.317033 
0.888184 1.520060 0.317131 
0.888672 1.520060 0.317228 
0.889160 1.520060 0.317324 
0.889648 1.520060 0.317420 
0.890137 1.520060 0.317515 
0.890625 1.520060 0.317609 
0.891113 1.520060 0.317702 
0.891602 1.520060 0.317794 
0.892090 1.520060 0.317886 
0.892578 1.520060 0.317977 
0.893066 1.520060 0.318068 
0.893555 1.520060 0.318157 
0.894043 1.520060 0.318246 
0.894531 1.520060 0.318334 
0.895020 1.520060 0.318421 
0.895508 1.520060 0.318508 
0.895996 1.520060 0.318594 
0.896484 1.520060 0.318679 
0.896973 1.520060 0.318763 
0.897461 1.520060 0.318847 
0.897949 1.520060 0.318929 
0.898438 1.520060 0.319011 
0.898926 1.520060 0.319093 
0.899414 1.520060 0.319173 
0.899902 1.520060 0.319253 
0.900391 1.520060 0.319332 
0.900879 1.520060 0.319410 
0.901367 1.520060 0.319488 
0.901855 1.520060 0.319564 
0.902344 1.520060 0.319640 
0.902832 1.520060 0.319715 
0.903320 1.520060 0.319790 
0.903809 1.520060 0.319864 
0.904297 1.520060 0.319937 
0.904785 1.520060 0.320009 
0.905273 1.520060 0.320080 
0.905762 1.520060 0.320151 
0.906250 1.520060 0.320221 
0.906738 1.520060 0.320290 
0.907227 1.520060 0.320358 
0.907715 1.520060 0.320426 
0.908203 1.520060 0.320492 
0.908691 1.520060 0.320559 
0.909180 1.520060 0.320624 
0.909668 1.520060 0.320688 
0.910156 1.520060 0.320752 
0.910645 1.520060 0.320815 
0.911133 1.520060 0.320877 
0.911621 1.520060 0.320939 
0.912109 1.520060 0.320999 
0.912598 1.520060 0.321059 
0.913086 1.520060 0.321118 
0.913574 1.520060 0.321177 
0.914062 1.520060 0.321234 
0.914551 1.520060 0.321291 
0.915039 1.520060 0.321347 
0.915527 1.520060 0.321402 
0.916016 1.520060 0.321457 
0.916504 1.520060 0.321510 
0.916992 1.520060 0.321563 
0.917480 1.520060 0.321615 
0.917969 1.520060 0.321667 
0.918457 1.520060 0.321717 
0.918945 1.520060 0.321767 
0.919434 1.520060 0.321816 
0.919922 1.520060 0.321864 
0.920410 1.520060 0.321912 
0.920898 1.520060 0.321958 
0.921387 1.520060 0.322004 
0.921875 1.520060 0.322049 
0.922363 1.520060 0.322094 
0.922852 1.520060 0.322137 
0.923340 1.520060 0.322180 
0.923828 1.520060 0.322222 
0.924316 1.520060 0.322263 
0.924805 1.520060 0.322303 
0.925293 1.520060 0.322343 
0.925781 1.520060 0.322381 
0.926270 1.520060 0.322419 
0.926758 1.520060 0.322457 
0.927246 1.520060 0.322493 
0.927734 1.520060 0.322528 
0.928223 1.520060 0.322563 
0.928711 1.520060 0.322597 
0.929199 1.520060 0.322630 
0.929688 1.520060 0.322663 
0.930176 1.520060 0.322694 
0.930664 1.520060 0.322725 
0.931152 1.520060 0.322755 
0.931641 1.520060 0.322784 
0.932129 1.520060 0.322812 
0.932617 1.520060 0.322840 
0.933105 1.520060 0.322867 
0.933594 1.520060 0.322893 
0.934082 1.520060 0.322918 
0.934570 1.520060 0.322942 
0.935059 1.520060 0.322965 
0.935547 1.520060 0.322988 
0.936035 1.520060 0.323010 
0.936523 1.520060 0.323031 
0.937012 1.520060 0.323051 
0.937500 1.520060 0.323071 
0.937988 1.520060 0.323089 
0.938477 1.520060 0.323107 
0.938965 1.520060 0.323124 
0.939453 1.520060 0.323140 
0.939941 1.520060 0.323155 
0.940430 1.520060 0.323170 
0.940918 1.520060 0.323183 
0.941406 1.520060 0.323196 
0.941895 1.520060 0.323208 
0.942383 1.520060 0.323219 
0.942871 1.520060 0.323230 
0.943359 1.520060 0.323239 
0.943848 1.520060 0.323248 
0.944336 1.520060 0.323255 
0.944824 1.520060 0.323262 
0.945312 1.520060 0.323269 
0.945801 1.520060 0.323274 
0.946289 1.520060 0.323278 
0.946777 1.520060 0.323282 
0.947266 1.520060 0.323285 
0.947754 1.520060 0.323287 
0.948242 1.520060 0.323288 
0.948730 1.520060 0.323288 
0.949219 1.520060 0.323287 
0.949707 1.520060 0.323286 
0.950195 1.520060 0.323284 
0.950684 1.520060 0.323281 
0.951172 1.520060 0.323277 
0.951660 1.520060 0.323272 
0.952148 1.520060 0.323266 
0.952637 1.520060 0.323259 
0.953125 1.520060 0.323252 
0.953613 1.520060 0.323244 
0.954102 1.520060 0.323235 
0.954590 1.520060 0.323225 
0.955078 1.520060 0.323214 
0.955566 1.520060 0.323202 
0.956055 1.520060 0.323189 
0.956543 1.520060 0.323176 
0.957031 1.520060 0.323162 
0.957520 1.520060 0.323146 
0.958008 1.520060 0.323130 
0.958496 1.520060 0.323113 
0.958984 1.520060 0.323095 
0.959473 1.520060 0.323077 
0.959961 1.520060 0.323057 
0.960449 1.520060 0.323037 
0.960938 1.520060 0.323015 
0.961426 1.520060 0.322993 
0.961914 1.520060 0.322970 
0.962402 1.520060 0.322946 
0.962891 1.520060 0.322921 
0.963379 1.520060 0.322895 
0.963867 1.520060 0.322869 
0.964355 1.520060 0.322841 
0.964844 1.520060 0.322813 
0.965332 1.520060 0.322783 
0.965820 1.520060 0.322753 
0.966309 1.520060 0.322722 
0.966797 1.520060 0.322690 
0.967285 1.520060 0.322657 
0.967773 1.520060 0.322623 
0.968262 1.520060 0.322588 
0.968750 1.520060 0.322553 
0.969238 1.520060 0.322516 
0.969727 1.520060 0.322479 
0.970215 1.520060 0.322440 
0.970703 1.520060 0.322401 
0.971191 1.520060 0.322361 
0.971680 1.520060 0.322320 
0.972168 1.520060 0.322278 
0.972656 1.520060 0.322235 
0.973145 1.520060 0.322191 
0.973633 1.520060 0.322146 
0.974121 1.520060 0.322100 
0.974609 1.520060 0.322054 
0.975098 1.520060 0.322006 
0.975586 1.520060 0.321957 
0.976074 1.520060 0.321908 
0.976562 1.520060 0.321858 
0.977051 1.520060 0.321806 
0.977539 1.520060 0.321754 
0.978027 1.520060 0.321701 
0.978516 1.520060 0.321647 
0.979004 1.520060 0.321591 
0.979492 1.520060 0.321535 
0.979980 1.520060 0.321478 
0.980469 1.520060 0.321420 
0.980957 1.520060 0.321362 
0.981445 1.520060 0.321302 
0.981934 1.520060 0.321241 
0.982422 1.520060 0.321179 
0.982910 1.520060 0.321116 
0.983398 1.520060 0.321053 
0.983887 1.520060 0.320988 
0.984375 1.520060 0.320922 
0.984863 1.520060 0.320856 
0.985352 1.520060 0.320788 
0.985840 1.520060 0.320720 
0.986328 1.520060 0.320650 
0.986816 1.520060 0.320580 
0.987305 1.520060 0.320508 
0.987793 1.520060 0.320436 
0.988281 1.520060 0.320362 
0.988770 1.520060 0.320288 
0.989258 1.520060 0.320212 
0.989746 1.520060 0.320136 
0.990234 1.520060 0.320059 
0.990723 1.520060 0.319980 
0.991211 1.520060 0.319901 
0.991699 1.520060 0.319820 
0.992188 1.520060 0.319739 
0.992676 1.520060 0.319657 
0.993164 1.520060 0.319573 
0.993652 1.520060 0.319489 
0.994141 1.520060 0.319403 
0.994629 1.520060 0.319317 
0.995117 1.520060 0.319230 
0.995605 1.520060 0.319141 
0.996094 1.520060 0.319052 
0.996582 1.520060 0.318961 
0.997070 1.520060 0.318870 
0.997559 1.520060 0.318777 
0.998047 1.520060 0.318684 
0.998535 1.520060 0.318589 
0.999023 1.520060 0.318493 
0.999512 1.520060 0.318397 


==> data/BUderSineA10K2048M80kstep5.dat <==
0.000000 1.675020 0.298689 
0.000488 1.675020 0.298602 
0.000977 1.675020 0.298513 
0.001465 1.675020 0.298424 
0.001953 1.675020 0.298333 
0.002441 1.675020 0.298242 
0.002930 1.675020 0.298149 
0.003418 1.675020 0.298056 
0.003906 1.675020 0.297962 
0.004395 1.675020 0.297866 
0.004883 1.675020 0.297770 
0.005371 1.675020 0.297673 
0.005859 1.675020 0.297574 
0.006348 1.675020 0.297475 
0.006836 1.675020 0.297375 
0.007324 1.675020 0.297273 
0.007812 1.675020 0.297171 
0.008301 1.675020 0.297068 
0.008789 1.675020 0.296963 
0.009277 1.675020 0.296858 
0.009766 1.675020 0.296752 
0.010254 1.675020 0.296644 
0.010742 1.675020 0.296536 
0.011230 1.675020 0.296427 
0.011719 1.675020 0.296316 
0.012207 1.675020 0.296205 
0.012695 1.675020 0.296093 
0.013184 1.675020 0.295979 
0.013672 1.675020 0.295865 
0.014160 1.675020 0.295749 
0.014648 1.675020 0.295632 
0.015137 1.675020 0.295515 
0.015625 1.675020 0.295396 
0.016113 1.675020 0.295277 
0.016602 1.675020 0.295156 
0.017090 1.675020 0.295034 
0.017578 1.675020 0.294911 
0.018066 1.675020 0.294787 
0.018555 1.675020 0.294662 
0.019043 1.675020 0.294536 
0.019531 1.675020 0.294409 
0.020020 1.675020 0.294281 
0.020508 1.675020 0.294152 
0.020996 1.675020 0.294021 
0.021484 1.675020 0.293890 
0.021973 1.675020 0.293757 
0.022461 1.675020 0.293624 
0.022949 1.675020 0.293489 
0.023438 1.675020 0.293353 
0.023926 1.675020 0.293216 
0.024414 1.675020 0.293078 
0.024902 1.675020 0.292939 
0.025391 1.675020 0.292799 
0.025879 1.675020 0.292658 
0.026367 1.675020 0.292515 
0.026855 1.675020 0.292372 
0.027344 1.675020 0.292227 
0.027832 1.675020 0.292081 
0.028320 1.675020 0.291934 
0.028809 1.675020 0.291786 
0.029297 1.675020 0.291637 
0.029785 1.675020 0.291487 
0.030273 1.675020 0.291335 
0.030762 1.675020 0.291183 
0.031250 1.675020 0.291029 
0.031738 1.675020 0.290874 
0.032227 1.675020 0.290718 
0.032715 1.675020 0.290561 
0.033203 1.675020 0.290403 
0.033691 1.675020 0.290243 
0.034180 1.675020 0.290082 
0.034668 1.675020 0.289920 
0.035156 1.675020 0.289757 
0.035645 1.675020 0.289593 
0.036133 1.675020 0.289428 
0.036621 1.675020 0.289261 
0.037109 1.675020 0.289093 
0.037598 1.675020 0.288924 
0.038086 1.675020 0.288754 
0.038574 1.675020 0.288583 
0.039062 1.675020 0.288410 
0.039551 1.675020 0.288236 
0.040039 1.675020 0.288061 
0.040527 1.675020 0.287885 
0.041016 1.675020 0.287707 
0.041504 1.675020 0.287529 
0.041992 1.675020 0.287349 
0.042480 1.675020 0.287167 
0.042969 1.675020 0.286985 
0.043457 1.675020 0.286801 
0.043945 1.675020 0.286616 
0.044434 1.675020 0.286430 
0.044922 1.675020 0.286243 
0.045410 1.675020 0.286054 
0.045898 1.675020 0.285864 
0.046387 1.675020 0.285673 
0.046875 1.675020 0.285480 
0.047363 1.675020 0.285286 
0.047852 1.675020 0.285091 
0.048340 1.675020 0.284895 
0.048828 1.675020 0.284697 
0.049316 1.675020 0.284498 
0.049805 1.675020 0.284298 
0.050293 1.675020 0.284097 
0.050781 1.675020 0.283894 
0.051270 1.675020 0.283690 
0.051758 1.675020 0.283484 
0.052246 1.675020 0.283277 
0.052734 1.675020 0.283069 
0.053223 1.675020 0.282860 
0.053711 1.675020 0.282649 
0.054199 1.675020 0.282437 
0.054688 1.675020 0.282223 
0.055176 1.675020 0.282008 
0.055664 1.675020 0.281792 
0.056152 1.675020 0.281574 
0.056641 1.675020 0.281355 
0.057129 1.675020 0.281135 
0.057617 1.675020 0.280913 
0.058105 1.675020 0.280690 
0.058594 1.675020 0.280466 
0.059082 1.675020 0.280240 
0.059570 1.675020 0.280013 
0.060059 1.675020 0.279784 
0.060547 1.675020 0.279554 
0.061035 1.675020 0.279323 
0.061523 1.675020 0.279090 
0.062012 1.675020 0.278855 
0.062500 1.675020 0.278620 
0.062988 1.675020 0.278382 
0.063477 1.675020 0.278144 
0.063965 1.675020 0.277904 
0.064453 1.675020 0.277662 
0.064941 1.675020 0.277419 
0.065430 1.675020 0.277175 
0.065918 1.675020 0.276929 
0.066406 1.675020 0.276682 
0.066895 1.675020 0.276433 
0.067383 1.675020 0.276183 
0.067871 1.675020 0.275931 
0.068359 1.675020 0.275678 
0.068848 1.675020 0.275423 
0.069336 1.675020 0.275167 
0.069824 1.675020 0.274909 
0.070312 1.675020 0.274650 
0.070801 1.675020 0.274389 
0.071289 1.675020 0.274126 
0.071777 1.675020 0.273863 
0.072266 1.675020 0.273597 
0.072754 1.675020 0.273330 
0.073242 1.675020 0.273062 
0.073730 1.675020 0.272792 
0.074219 1.675020 0.272520 
0.074707 1.675020 0.272247 
0.075195 1.675020 0.271972 
0.075684 1.675020 0.271696 
0.076172 1.675020 0.271418 
0.076660 1.675020 0.271138 
0.077148 1.675020 0.270857 
0.077637 1.675020 0.270574 
0.078125 1.675020 0.270290 
0.078613 1.675020 0.270004 
0.079102 1.675020 0.269716 
0.079590 1.675020 0.269427 
0.080078 1.675020 0.269136 
0.080566 1.675020 0.268844 
0.081055 1.675020 0.268550 
0.081543 1.675020 0.268254 
0.082031 1.675020 0.267956 
0.082520 1.675020 0.267657 
0.083008 1.675020 0.267356 
0.083496 1.675020 0.267054 
0.083984 1.675020 0.266750 
0.084473 1.675020 0.266444 
0.084961 1.675020 0.266136 
0.085449 1.675020 0.265827 
0.085938 1.675020 0.265516 
0.086426 1.675020 0.265203 
0.086914 1.675020 0.264889 
0.087402 1.675020 0.264572 
0.087891 1.675020 0.264254 
0.088379 1.675020 0.263935 
0.088867 1.675020 0.263613 
0.089355 1.675020 0.263290 
0.089844 1.675020 0.262965 
0.090332 1.675020 0.262638 
0.090820 1.675020 0.262309 
0.091309 1.675020 0.261979 
0.091797 1.675020 0.261647 
0.092285 1.675020 0.261313 
0.092773 1.675020 0.260977 
0.093262 1.675020 0.260639 
0.093750 1.675020 0.260299 
0.094238 1.675020 0.259958 
0.094727 1.675020 0.259615 
0.095215 1.675020 0.259270 
0.095703 1.675020 0.258923 
0.096191 1.675020 0.258574 
0.096680 1.675020 0.258223 
0.097168 1.675020 0.257870 
0.097656 1.675020 0.257516 
0.098145 1.675020 0.257159 
0.098633 1.675020 0.256801 
0.099121 1.675020 0.256441 
0.099609 1.675020 0.256078 
0.100098 1.675020 0.255714 
0.100586 1.675020 0.255348 
0.101074 1.675020 0.254980 
0.101562 1.675020 0.254610 
0.102051 1.675020 0.254238 
0.102539 1.675020 0.253863 
0.103027 1.675020 0.253487 
0.103516 1.675020 0.253109 
0.104004 1.675020 0.252729 
0.104492 1.675020 0.252347 
0.104980 1.675020 0.251963 
0.105469 1.675020 0.251577 
0.105957 1.675020 0.251188 
0.106445 1.675020 0.250798 
0.106934 1.675020 0.250406 
0.107422 1.675020 0.250011 
0.107910 1.675020 0.249615 
0.108398 1.675020 0.249216 
0.108887 1.675020 0.248815 
0.109375 1.675020 0.248412 
0.109863 1.675020 0.248007 
0.110352 1.675020 0.247600 
0.110840 1.675020 0.247191 
0.111328 1.675020 0.246779 
0.111816 1.675020 0.246365 
0.112305 1.675020 0.245949 
0.112793 1.675020 0.245531 
0.113281 1.675020 0.245111 
0.113770 1.675020 0.244689 
0.114258 1.675020 0.244264 
0.114746 1.675020 0.243837 
0.115234 1.675020 0.243408 
0.115723 1.675020 0.242976 
0.116211 1.675020 0.242543 
0.116699 1.675020 0.242107 
0.117188 1.675020 0.241668 
0.117676 1.675020 0.241228 
0.118164 1.675020 0.240785 
0.118652 1.675020 0.240340 
0.119141 1.675020 0.239892 
0.119629 1.675020 0.239442 
0.120117 1.675020 0.238990 
0.120605 1.675020 0.238536 
0.121094 1.675020 0.238079 
0.121582 1.675020 0.237619 
0.122070 1.675020 0.237157 
0.122559 1.675020 0.236693 
0.123047 1.675020 0.236227 
0.123535 1.675020 0.235758 
0.124023 1.675020 0.235286 
0.124512 1.675020 0.234812 
0.125000 1.675020 0.234336 
0.125488 1.675020 0.233857 
0.125977 1.675020 0.233375 
0.126465 1.675020 0.232891 
0.126953 1.675020 0.232405 
0.127441 1.675020 0.231916 
0.127930 1.675020 0.231424 
0.128418 1.675020 0.230930 
0.128906 1.675020 0.230433 
0.129395 1.675020 0.229934 
0.129883 1.675020 0.229432 
0.130371 1.675020 0.228927 
0.130859 1.675020 0.228420 
0.131348 1.675020 0.227910 
0.131836 1.675020 0.227398 
0.132324 1.675020 0.226883 
0.132812 1.675020 0.226365 
0.133301 1.675020 0.225844 
0.133789 1.675020 0.225321 
0.134277 1.675020 0.224795 
0.134766 1.675020 0.224266 
0.135254 1.675020 0.223735 
0.135742 1.675020 0.223201 
0.136230 1.675020 0.222664 
0.136719 1.675020 0.222124 
0.137207 1.675020 0.221581 
0.137695 1.675020 0.221036 
0.138184 1.675020 0.220487 
0.138672 1.675020 0.219936 
0.139160 1.675020 0.219382 
0.139648 1.675020 0.218825 
0.140137 1.675020 0.218265 
0.140625 1.675020 0.217702 
0.141113 1.675020 0.217136 
0.141602 1.675020 0.216568 
0.142090 1.675020 0.215996 
0.142578 1.675020 0.215421 
0.143066 1.675020 0.214843 
0.143555 1.675020 0.214263 
0.144043 1.675020 0.213679 
0.144531 1.675020 0.213092 
0.145020 1.675020 0.212502 
0.145508 1.675020 0.211909 
0.145996 1.675020 0.211313 
0.146484 1.675020 0.210714 
0.146973 1.675020 0.210111 
0.147461 1.675020 0.209506 
0.147949 1.675020 0.208897 
0.148438 1.675020 0.208285 
0.148926 1.675020 0.207670 
0.149414 1.675020 0.207052 
0.149902 1.675020 0.206430 
0.150391 1.675020 0.205805 
0.150879 1.675020 0.205177 
0.151367 1.675020 0.204545 
0.151855 1.675020 0.203910 
0.152344 1.675020 0.203272 
0.152832 1.675020 0.202631 
0.153320 1.675020 0.201986 
0.153809 1.675020 0.201337 
0.154297 1.675020 0.200686 
0.154785 1.675020 0.200030 
0.155273 1.675020 0.199372 
0.155762 1.675020 0.198709 
0.156250 1.675020 0.198044 
0.156738 1.675020 0.197374 
0.157227 1.675020 0.196702 
0.157715 1.675020 0.196025 
0.158203 1.675020 0.195345 
0.158691 1.675020 0.194662 
0.159180 1.675020 0.193975 
0.159668 1.675020 0.193284 
0.160156 1.675020 0.192589 
0.160645 1.675020 0.191891 
0.161133 1.675020 0.191189 
0.161621 1.675020 0.190483 
0.162109 1.675020 0.189774 
0.162598 1.675020 0.189060 
0.163086 1.675020 0.188343 
0.163574 1.675020 0.187622 
0.164062 1.675020 0.186897 
0.164551 1.675020 0.186169 
0.165039 1.675020 0.185436 
0.165527 1.675020 0.184700 
0.166016 1.675020 0.183959 
0.166504 1.675020 0.183214 
0.166992 1.675020 0.182466 
0.167480 1.675020 0.181713 
0.167969 1.675020 0.180957 
0.168457 1.675020 0.180196 
0.168945 1.675020 0.179431 
0.169434 1.675020 0.178662 
0.169922 1.675020 0.177889 
0.170410 1.675020 0.177112 
0.170898 1.675020 0.176330 
0.171387 1.675020 0.175544 
0.171875 1.675020 0.174754 
0.172363 1.675020 0.173960 
0.172852 1.675020 0.173161 
0.173340 1.675020 0.172358 
0.173828 1.675020 0.171551 
0.174316 1.675020 0.170739 
0.174805 1.675020 0.169922 
0.175293 1.675020 0.169102 
0.175781 1.675020 0.168276 
0.176270 1.675020 0.167446 
0.176758 1.675020 0.166612 
0.177246 1.675020 0.165773 
0.177734 1.675020 0.164929 
0.178223 1.675020 0.164081 
0.178711 1.675020 0.163228 
0.179199 1.675020 0.162370 
0.179688 1.675020 0.161508 
0.180176 1.675020 0.160641 
0.180664 1.675020 0.159769 
0.181152 1.675020 0.158892 
0.181641 1.675020 0.158010 
0.182129 1.675020 0.157123 
0.182617 1.675020 0.156231 
0.183105 1.675020 0.155335 
0.183594 1.675020 0.154433 
0.184082 1.675020 0.153526 
0.184570 1.675020 0.152615 
0.185059 1.675020 0.151698 
0.185547 1.675020 0.150776 
0.186035 1.675020 0.149848 
0.186523 1.675020 0.148916 
0.187012 1.675020 0.147978 
0.187500 1.675020 0.147035 
0.187988 1.675020 0.146086 
0.188477 1.675020 0.145133 
0.188965 1.675020 0.144173 
0.189453 1.675020 0.143209 
0.189941 1.675020 0.142238 
0.190430 1.675020 0.141263 
0.190918 1.675020 0.140281 
0.191406 1.675020 0.139294 
0.191895 1.675020 0.138302 
0.192383 1.675020 0.137303 
0.192871 1.675020 0.136299 
0.193359 1.675020 0.135289 
0.193848 1.675020 0.134274 
0.194336 1.675020 0.133252 
0.194824 1.675020 0.132225 
0.195312 1.675020 0.131191 
0.195801 1.675020 0.130152 
0.196289 1.675020 0.129106 
0.196777 1.675020 0.128055 
0.197266 1.675020 0.126997 
0.197754 1.675020 0.125933 
0.198242 1.675020 0.124863 
0.198730 1.675020 0.123786 
0.199219 1.675020 0.122704 
0.199707 1.675020 0.121615 
0.200195 1.675020 0.120519 
0.200684 1.675020 0.119417 
0.201172 1.675020 0.118308 
0.201660 1.675020 0.117193 
0.202148 1.675020 0.116071 
0.202637 1.675020 0.114943 
0.203125 1.675020 0.113808 
0.203613 1.675020 0.112666 
0.204102 1.675020 0.111517 
0.204590 1.675020 0.110361 
0.205078 1.675020 0.109199 
0.205566 1.675020 0.108029 
0.206055 1.675020 0.106852 
0.206543 1.675020 0.105668 
0.207031 1.675020 0.104477 
0.207520 1.675020 0.103279 
0.208008 1.675020 0.102074 
0.208496 1.675020 0.100861 
0.208984 1.675020 0.099640 
0.209473 1.675020 0.098413 
0.209961 1.675020 0.097177 
0.210449 1.675020 0.095934 
0.210938 1.675020 0.094684 
0.211426 1.675020 0.093426 
0.211914 1.675020 0.092160 
0.212402 1.675020 0.090886 
0.212891 1.675020 0.089604 
0.213379 1.675020 0.088314 
0.213867 1.675020 0.087017 
0.214355 1.675020 0.085711 
0.214844 1.675020 0.084397 
0.215332 1.675020 0.083074 
0.215820 1.675020 0.081744 
0.216309 1.675020 0.080404 
0.216797 1.675020 0.079057 
0.217285 1.675020 0.077701 
0.217773 1.675020 0.076336 
0.218262 1.675020 0.074963 
0.218750 1.675020 0.073581 
0.219238 1.675020 0.072190 
0.219727 1.675020 0.070790 
0.220215 1.675020 0.069381 
0.220703 1.675020 0.067963 
0.221191 1.675020 0.066536 
0.221680 1.675020 0.065100 
0.222168 1.675020 0.063654 
0.222656 1.675020 0.062199 
0.223145 1.675020 0.060735 
0.223633 1.675020 0.059261 
0.224121 1.675020 0.057777 
0.224609 1.675020 0.056283 
0.225098 1.675020 0.054780 
0.225586 1.675020 0.053267 
0.226074 1.675020 0.051744 
0.226562 1.675020 0.050210 
0.227051 1.675020 0.048667 
0.227539 1.675020 0.047113 
0.228027 1.675020 0.045549 
0.228516 1.675020 0.043974 
0.229004 1.675020 0.042389 
0.229492 1.675020 0.040793 
0.229980 1.675020 0.039186 
0.230469 1.675020 0.037568 
0.230957 1.675020 0.035940 
0.231445 1.675020 0.034300 
0.231934 1.675020 0.032649 
0.232422 1.675020 0.030987 
0.232910 1.675020 0.029313 
0.233398 1.675020 0.027628 
0.233887 1.675020 0.025931 
0.234375 1.675020 0.024223 
0.234863 1.675020 0.022502 
0.235352 1.675020 0.020770 
0.235840 1.675020 0.019025 
0.236328 1.675020 0.017268 
0.236816 1.675020 0.015499 
0.237305 1.675020 0.013718 
0.237793 1.675020 0.011924 
0.238281 1.675020 0.010117 
0.238770 1.675020 0.008297 
0.239258 1.675020 0.006464 
0.239746 1.675020 0.004618 
0.240234 1.675020 0.002759 
0.240723 1.675020 0.000887 
0.241211 1.675020 -0.000999 
0.241699 1.675020 -0.002899 
0.242188 1.675020 -0.004812 
0.242676 1.675020 -0.006740 
0.243164 1.675020 -0.008681 
0.243652 1.675020 -0.010637 
0.244141 1.675020 -0.012607 
0.244629 1.675020 -0.014592 
0.245117 1.675020 -0.016591 
0.245605 1.675020 -0.018605 
0.246094 1.675020 -0.020634 
0.246582 1.675020 -0.022679 
0.247070 1.675020 -0.024739 
0.247559 1.675020 -0.026814 
0.248047 1.675020 -0.028905 
0.248535 1.675020 -0.031012 
0.249023 1.675020 -0.033134 
0.249512 1.675020 -0.035273 
0.250000 1.675020 -0.037429 
0.250488 1.675020 -0.039601 
0.250977 1.675020 -0.041789 
0.251465 1.675020 -0.043995 
0.251953 1.675020 -0.046218 
0.252441 1.675020 -0.048458 
0.252930 1.675020 -0.050715 
0.253418 1.675020 -0.052990 
0.253906 1.675020 -0.055284 
0.254395 1.675020 -0.057595 
0.254883 1.675020 -0.059925 
0.255371 1.675020 -0.062273 
0.255859 1.675020 -0.064640 
0.256348 1.675020 -0.067026 
0.256836 1.675020 -0.069431 
0.257324 1.675020 -0.071855 
0.257812 1.675020 -0.074299 
0.258301 1.675020 -0.076764 
0.258789 1.675020 -0.079248 
0.259277 1.675020 -0.081752 
0.259766 1.675020 -0.084278 
0.260254 1.675020 -0.086824 
0.260742 1.675020 -0.089391 
0.261230 1.675020 -0.091980 
0.261719 1.675020 -0.094590 
0.262207 1.675020 -0.097222 
0.262695 1.675020 -0.099876 
0.263184 1.675020 -0.102553 
0.263672 1.675020 -0.105253 
0.264160 1.675020 -0.107975 
0.264648 1.675020 -0.110721 
0.265137 1.675020 -0.113491 
0.265625 1.675020 -0.116284 
0.266113 1.675020 -0.119102 
0.266602 1.675020 -0.121944 
0.267090 1.675020 -0.124811 
0.267578 1.675020 -0.127703 
0.268066 1.675020 -0.130621 
0.268555 1.675020 -0.133564 
0.269043 1.675020 -0.136534 
0.269531 1.675020 -0.139530 
0.270020 1.675020 -0.142553 
0.270508 1.675020 -0.145603 
0.270996 1.675020 -0.148681 
0.271484 1.675020 -0.151787 
0.271973 1.675020 -0.154921 
0.272461 1.675020 -0.158084 
0.272949 1.675020 -0.161276 
0.273438 1.675020 -0.164497 
0.273926 1.675020 -0.167749 
0.274414 1.675020 -0.171030 
0.274902 1.675020 -0.174343 
0.275391 1.675020 -0.177687 
0.275879 1.675020 -0.181062 
0.276367 1.675020 -0.184469 
0.276855 1.675020 -0.187909 
0.277344 1.675020 -0.191382 
0.277832 1.675020 -0.194889 
0.278320 1.675020 -0.198429 
0.278809 1.675020 -0.202004 
0.279297 1.675020 -0.205613 
0.279785 1.675020 -0.209258 
0.280273 1.675020 -0.212939 
0.280762 1.675020 -0.216657 
0.281250 1.675020 -0.220412 
0.281738 1.675020 -0.224204 
0.282227 1.675020 -0.228034 
0.282715 1.675020 -0.231903 
0.283203 1.675020 -0.235812 
0.283691 1.675020 -0.239760 
0.284180 1.675020 -0.243749 
0.284668 1.675020 -0.247779 
0.285156 1.675020 -0.251850 
0.285645 1.675020 -0.255964 
0.286133 1.675020 -0.260122 
0.286621 1.675020 -0.264322 
0.287109 1.675020 -0.268568 
0.287598 1.675020 -0.272858 
0.288086 1.675020 -0.277195 
0.288574 1.675020 -0.281578 
0.289062 1.675020 -0.286008 
0.289551 1.675020 -0.290486 
0.290039 1.675020 -0.295013 
0.290527 1.675020 -0.299590 
0.291016 1.675020 -0.304218 
0.291504 1.675020 -0.308896 
0.291992 1.675020 -0.313627 
0.292480 1.675020 -0.318411 
0.292969 1.675020 -0.323249 
0.293457 1.675020 -0.328141 
0.293945 1.675020 -0.333089 
0.294434 1.675020 -0.338094 
0.294922 1.675020 -0.343157 
0.295410 1.675020 -0.348278 
0.295898 1.675020 -0.353459 
0.296387 1.675020 -0.358700 
0.296875 1.675020 -0.364004 
0.297363 1.675020 -0.369370 
0.297852 1.675020 -0.374799 
0.298340 1.675020 -0.380294 
0.298828 1.675020 -0.385855 
0.299316 1.675020 -0.391483 
0.299805 1.675020 -0.397180 
0.300293 1.675020 -0.402947 
0.300781 1.675020 -0.408784 
0.301270 1.675020 -0.414694 
0.301758 1.675020 -0.420677 
0.302246 1.675020 -0.426736 
0.302734 1.675020 -0.432870 
0.303223 1.675020 -0.439083 
0.303711 1.675020 -0.445374 
0.304199 1.675020 -0.451746 
0.304688 1.675020 -0.458200 
0.305176 1.675020 -0.464738 
0.305664 1.675020 -0.471361 
0.306152 1.675020 -0.478071 
0.306641 1.675020 -0.484869 
0.307129 1.675020 -0.491757 
0.307617 1.675020 -0.498737 
0.308105 1.675020 -0.505811 
0.308594 1.675020 -0.512980 
0.309082 1.675020 -0.520246 
0.309570 1.675020 -0.527611 
0.310059 1.675020 -0.535077 
0.310547 1.675020 -0.542646 
0.311035 1.675020 -0.550320 
0.311523 1.675020 -0.558101 
0.312012 1.675020 -0.565991 
0.312500 1.675020 -0.573992 
0.312988 1.675020 -0.582106 
0.313477 1.675020 -0.590336 
0.313965 1.675020 -0.598683 
0.314453 1.675020 -0.607151 
0.314941 1.675020 -0.615740 
0.315430 1.675020 -0.624455 
0.315918 1.675020 -0.633297 
0.316406 1.675020 -0.642269 
0.316895 1.675020 -0.651372 
0.317383 1.675020 -0.660611 
0.317871 1.675020 -0.669987 
0.318359 1.675020 -0.679503 
0.318848 1.675020 -0.689161 
0.319336 1.675020 -0.698966 
0.319824 1.675020 -0.708918 
0.320312 1.675020 -0.719021 
0.320801 1.675020 -0.729278 
0.321289 1.675020 -0.739692 
0.321777 1.675020 -0.750266 
0.322266 1.675020 -0.761002 
0.322754 1.675020 -0.771903 
0.323242 1.675020 -0.782973 
0.323730 1.675020 -0.794214 
0.324219 1.675020 -0.805629 
0.324707 1.675020 -0.817222 
0.325195 1.675020 -0.828994 
0.325684 1.675020 -0.840950 
0.326172 1.675020 -0.853091 
0.326660 1.675020 -0.865421 
0.327148 1.675020 -0.877943 
0.327637 1.675020 -0.890659 
0.328125 1.675020 -0.903571 
0.328613 1.675020 -0.916683 
0.329102 1.675020 -0.929996 
0.329590 1.675020 -0.943513 
0.330078 1.675020 -0.957236 
0.330566 1.675020 -0.971166 
0.331055 1.675020 -0.985306 
0.331543 1.675020 -0.999657 
0.332031 1.675020 -1.014219 
0.332520 1.675020 -1.028994 
0.333008 1.675020 -1.043982 
0.333496 1.675020 -1.059182 
0.333984 1.675020 -1.074595 
0.334473 1.675020 -1.090220 
0.334961 1.675020 -1.106054 
0.335449 1.675020 -1.122096 
0.335938 1.675020 -1.138343 
0.336426 1.675020 -1.154791 
0.336914 1.675020 -1.171436 
0.337402 1.675020 -1.188272 
0.337891 1.675020 -1.205294 
0.338379 1.675020 -1.222493 
0.338867 1.675020 -1.239861 
0.339355 1.675020 -1.257389 
0.339844 1.675020 -1.275065 
0.340332 1.675020 -1.292876 
0.340820 1.675020 -1.310808 
0.341309 1.675020 -1.328845 
0.341797 1.675020 -1.346971 
0.342285 1.675020 -1.365164 
0.342773 1.675020 -1.383403 
0.343262 1.675020 -1.401666 
0.343750 1.675020 -1.419926 
0.344238 1.675020 -1.438156 
0.344727 1.675020 -1.456324 
0.345215 1.675020 -1.474400 
0.345703 1.675020 -1.492347 
0.346191 1.675020 -1.510129 
0.346680 1.675020 -1.527707 
0.347168 1.675020 -1.545038 
0.347656 1.675020 -1.562080 
0.348145 1.675020 -1.578786 
0.348633 1.675020 -1.595109 
0.349121 1.675020 -1.611001 
0.349609 1.675020 -1.626410 
0.350098 1.675020 -1.641286 
0.350586 1.675020 -1.655578 
0.351074 1.675020 -1.669234 
0.351562 1.675020 -1.682202 
0.352051 1.675020 -1.694432 
0.352539 1.675020 -1.705875 
0.353027 1.675020 -1.716484 
0.353516 1.675020 -1.726215 
0.354004 1.675020 -1.735026 
0.354492 1.675020 -1.742880 
0.354980 1.675020 -1.749742 
0.355469 1.675020 -1.755584 
0.355957 1.675020 -1.760383 
0.356445 1.675020 -1.764119 
0.356934 1.675020 -1.766779 
0.357422 1.675020 -1.768358 
0.357910 1.675020 -1.768853 
0.358398 1.675020 -1.768269 
0.358887 1.675020 -1.766618 
0.359375 1.675020 -1.763915 
0.359863 1.675020 -1.760183 
0.360352 1.675020 -1.755448 
0.360840 1.675020 -1.749743 
0.361328 1.675020 -1.743101 
0.361816 1.675020 -1.735564 
0.362305 1.675020 -1.727172 
0.362793 1.675020 -1.717972 
0.363281 1.675020 -1.708010 
0.363770 1.675020 -1.697334 
0.364258 1.675020 -1.685994 
0.364746 1.675020 -1.674039 
0.365234 1.675020 -1.661519 
0.365723 1.675020 -1.648483 
0.366211 1.675020 -1.634980 
0.366699 1.675020 -1.621058 
0.367188 1.675020 -1.606761 
0.367676 1.675020 -1.592134 
0.368164 1.675020 -1.577220 
0.368652 1.675020 -1.562058 
0.369141 1.675020 -1.546688 
0.369629 1.675020 -1.531145 
0.370117 1.675020 -1.515464 
0.370605 1.675020 -1.499676 
0.371094 1.675020 -1.483811 
0.371582 1.675020 -1.467896 
0.372070 1.675020 -1.451957 
0.372559 1.675020 -1.436018 
0.373047 1.675020 -1.420099 
0.373535 1.675020 -1.404220 
0.374023 1.675020 -1.388400 
0.374512 1.675020 -1.372653 
0.375000 1.675020 -1.356996 
0.375488 1.675020 -1.341440 
0.375977 1.675020 -1.325997 
0.376465 1.675020 -1.310679 
0.376953 1.675020 -1.295494 
0.377441 1.675020 -1.280449 
0.377930 1.675020 -1.265553 
0.378418 1.675020 -1.250811 
0.378906 1.675020 -1.236229 
0.379395 1.675020 -1.221810 
0.379883 1.675020 -1.207559 
0.380371 1.675020 -1.193478 
0.380859 1.675020 -1.179571 
0.381348 1.675020 -1.165837 
0.381836 1.675020 -1.152280 
0.382324 1.675020 -1.138900 
0.382812 1.675020 -1.125696 
0.383301 1.675020 -1.112671 
0.383789 1.675020 -1.099822 
0.384277 1.675020 -1.087150 
0.384766 1.675020 -1.074654 
0.385254 1.675020 -1.062332 
0.385742 1.675020 -1.050184 
0.386230 1.675020 -1.038208 
0.386719 1.675020 -1.026403 
0.387207 1.675020 -1.014766 
0.387695 1.675020 -1.003296 
0.388184 1.675020 -0.991991 
0.388672 1.675020 -0.980849 
0.389160 1.675020 -0.969867 
0.389648 1.675020 -0.959044 
0.390137 1.675020 -0.948378 
0.390625 1.675020 -0.937865 
0.391113 1.675020 -0.927504 
0.391602 1.675020 -0.917293 
0.392090 1.675020 -0.907228 
0.392578 1.675020 -0.897308 
0.393066 1.675020 -0.887530 
0.393555 1.675020 -0.877893 
0.394043 1.675020 -0.868392 
0.394531 1.675020 -0.859027 
0.395020 1.675020 -0.849795 
0.395508 1.675020 -0.840693 
0.395996 1.675020 -0.831720 
0.396484 1.675020 -0.822872 
0.396973 1.675020 -0.814148 
0.397461 1.675020 -0.805546 
0.397949 1.675020 -0.797062 
0.398438 1.675020 -0.788696 
0.398926 1.675020 -0.780445 
0.399414 1.675020 -0.772307 
0.399902 1.675020 -0.764280 
0.400391 1.675020 -0.756361 
0.400879 1.675020 -0.748549 
0.401367 1.675020 -0.740842 
0.401855 1.675020 -0.733238 
0.402344 1.675020 -0.725735 
0.402832 1.675020 -0.718331 
0.403320 1.675020 -0.711024 
0.403809 1.675020 -0.703813 
0.404297 1.675020 -0.696696 
0.404785 1.675020 -0.689670 
0.405273 1.675020 -0.682735 
0.405762 1.675020 -0.675888 
0.406250 1.675020 -0.669129 
0.406738 1.675020 -0.662455 
0.407227 1.675020 -0.655865 
0.407715 1.675020 -0.649357 
0.408203 1.675020 -0.642930 
0.408691 1.675020 -0.636583 
0.409180 1.675020 -0.630314 
0.409668 1.675020 -0.624121 
0.410156 1.675020 -0.618003 
0.410645 1.675020 -0.611959 
0.411133 1.675020 -0.605988 
0.411621 1.675020 -0.600088 
0.412109 1.675020 -0.594258 
0.412598 1.675020 -0.588497 
0.413086 1.675020 -0.582803 
0.413574 1.675020 -0.577176 
0.414062 1.675020 -0.571614 
0.414551 1.675020 -0.566116 
0.415039 1.675020 -0.560681 
0.415527 1.675020 -0.555308 
0.416016 1.675020 -0.549995 
0.416504 1.675020 -0.544743 
0.416992 1.675020 -0.539549 
0.417480 1.675020 -0.534413 
0.417969 1.675020 -0.529334 
0.418457 1.675020 -0.524311 
0.418945 1.675020 -0.519342 
0.419434 1.675020 -0.514428 
0.419922 1.675020 -0.509566 
0.420410 1.675020 -0.504757 
0.420898 1.675020 -0.499999 
0.421387 1.675020 -0.495292 
0.421875 1.675020 -0.490634 
0.422363 1.675020 -0.486025 
0.422852 1.675020 -0.481465 
0.423340 1.675020 -0.476951 
0.423828 1.675020 -0.472484 
0.424316 1.675020 -0.468063 
0.424805 1.675020 -0.463688 
0.425293 1.675020 -0.459356 
0.425781 1.675020 -0.455068 
0.426270 1.675020 -0.450823 
0.426758 1.675020 -0.446621 
0.427246 1.675020 -0.442460 
0.427734 1.675020 -0.438340 
0.428223 1.675020 -0.434260 
0.428711 1.675020 -0.430221 
0.429199 1.675020 -0.426220 
0.429688 1.675020 -0.422258 
0.430176 1.675020 -0.418334 
0.430664 1.675020 -0.414448 
0.431152 1.675020 -0.410598 
0.431641 1.675020 -0.406785 
0.432129 1.675020 -0.403007 
0.432617 1.675020 -0.399265 
0.433105 1.675020 -0.395557 
0.433594 1.675020 -0.391884 
0.434082 1.675020 -0.388244 
0.434570 1.675020 -0.384637 
0.435059 1.675020 -0.381064 
0.435547 1.675020 -0.377522 
0.436035 1.675020 -0.374013 
0.436523 1.675020 -0.370534 
0.437012 1.675020 -0.367087 
0.437500 1.675020 -0.363670 
0.437988 1.675020 -0.360284 
0.438477 1.675020 -0.356926 
0.438965 1.675020 -0.353599 
0.439453 1.675020 -0.350300 
0.439941 1.675020 -0.347029 
0.440430 1.675020 -0.343786 
0.440918 1.675020 -0.340571 
0.441406 1.675020 -0.337384 
0.441895 1.675020 -0.334223 
0.442383 1.675020 -0.331089 
0.442871 1.675020 -0.327981 
0.443359 1.675020 -0.324899 
0.443848 1.675020 -0.321842 
0.444336 1.675020 -0.318811 
0.444824 1.675020 -0.315804 
0.445312 1.675020 -0.312822 
0.445801 1.675020 -0.309864 
0.446289 1.675020 -0.306930 
0.446777 1.675020 -0.304020 
0.447266 1.675020 -0.301133 
0.447754 1.675020 -0.298269 
0.448242 1.675020 -0.295427 
0.448730 1.675020 -0.292608 
0.449219 1.675020 -0.289811 
0.449707 1.675020 -0.287036 
0.450195 1.675020 -0.284282 
0.450684 1.675020 -0.281550 
0.451172 1.675020 -0.278838 
0.451660 1.675020 -0.276148 
0.452148 1.675020 -0.273478 
0.452637 1.675020 -0.270828 
0.453125 1.675020 -0.268198 
0.453613 1.675020 -0.265588 
0.454102 1.675020 -0.262997 
0.454590 1.675020 -0.260426 
0.455078 1.675020 -0.257874 
0.455566 1.675020 -0.255340 
0.456055 1.675020 -0.252825 
0.456543 1.675020 -0.250329 
0.457031 1.675020 -0.247851 
0.457520 1.675020 -0.245390 
0.458008 1.675020 -0.242948 
0.458496 1.675020 -0.240523 
0.458984 1.675020 -0.238115 
0.459473 1.675020 -0.235725 
0.459961 1.675020 -0.233351 
0.460449 1.675020 -0.230994 
0.460938 1.675020 -0.228654 
0.461426 1.675020 -0.226330 
0.461914 1.675020 -0.224022 
0.462402 1.675020 -0.221730 
0.462891 1.675020 -0.219454 
0.463379 1.675020 -0.217194 
0.463867 1.675020 -0.214949 
0.464355 1.675020 -0.212719 
0.464844 1.675020 -0.210504 
0.465332 1.675020 -0.208305 
0.465820 1.675020 -0.206120 
0.466309 1.675020 -0.203950 
0.466797 1.675020 -0.201794 
0.467285 1.675020 -0.199653 
0.467773 1.675020 -0.197526 
0.468262 1.675020 -0.195412 
0.468750 1.675020 -0.193313 
0.469238 1.675020 -0.191227 
0.469727 1.675020 -0.189155 
0.470215 1.675020 -0.187096 
0.470703 1.675020 -0.185051 
0.471191 1.675020 -0.183019 
0.471680 1.675020 -0.180999 
0.472168 1.675020 -0.178993 
0.472656 1.675020 -0.176999 
0.473145 1.675020 -0.175018 
0.473633 1.675020 -0.173049 
0.474121 1.675020 -0.171093 
0.474609 1.675020 -0.169149 
0.475098 1.675020 -0.167217 
0.475586 1.675020 -0.165297 
0.476074 1.675020 -0.163389 
0.476562 1.675020 -0.161492 
0.477051 1.675020 -0.159608 
0.477539 1.675020 -0.157734 
0.478027 1.675020 -0.155872 
0.478516 1.675020 -0.154021 
0.479004 1.675020 -0.152182 
0.479492 1.675020 -0.150353 
0.479980 1.675020 -0.148536 
0.480469 1.675020 -0.146729 
0.480957 1.675020 -0.144933 
0.481445 1.675020 -0.143147 
0.481934 1.675020 -0.141372 
0.482422 1.675020 -0.139608 
0.482910 1.675020 -0.137854 
0.483398 1.675020 -0.136110 
0.483887 1.675020 -0.134376 
0.484375 1.675020 -0.132652 
0.484863 1.675020 -0.130938 
0.485352 1.675020 -0.129234 
0.485840 1.675020 -0.127540 
0.486328 1.675020 -0.125855 
0.486816 1.675020 -0.124180 
0.487305 1.675020 -0.122514 
0.487793 1.675020 -0.120858 
0.488281 1.675020 -0.119211 
0.488770 1.675020 -0.117573 
0.489258 1.675020 -0.115944 
0.489746 1.675020 -0.114325 
0.490234 1.675020 -0.112714 
0.490723 1.675020 -0.111112 
0.491211 1.675020 -0.109519 
0.491699 1.675020 -0.107935 
0.492188 1.675020 -0.106359 
0.492676 1.675020 -0.104792 
0.493164 1.675020 -0.103234 
0.493652 1.675020 -0.101684 
0.494141 1.675020 -0.100142 
0.494629 1.675020 -0.098608 
0.495117 1.675020 -0.097083 
0.495605 1.675020 -0.095565 
0.496094 1.675020 -0.094056 
0.496582 1.675020 -0.092555 
0.497070 1.675020 -0.091062 
0.497559 1.675020 -0.089576 
0.498047 1.675020 -0.088098 
0.498535 1.675020 -0.086628 
0.499023 1.675020 -0.085166 
0.499512 1.675020 -0.083711 
0.500000 1.675020 -0.082264 
0.500488 1.675020 -0.080824 
0.500977 1.675020 -0.079392 
0.501465 1.675020 -0.077966 
0.501953 1.675020 -0.076549 
0.502441 1.675020 -0.075138 
0.502930 1.675020 -0.073734 
0.503418 1.675020 -0.072338 
0.503906 1.675020 -0.070948 
0.504395 1.675020 -0.069566 
0.504883 1.675020 -0.068190 
0.505371 1.675020 -0.066822 
0.505859 1.675020 -0.065460 
0.506348 1.675020 -0.064104 
0.506836 1.675020 -0.062756 
0.507324 1.675020 -0.061414 
0.507812 1.675020 -0.060079 
0.508301 1.675020 -0.058750 
0.508789 1.675020 -0.057428 
0.509277 1.675020 -0.056112 
0.509766 1.675020 -0.054802 
0.510254 1.675020 -0.053499 
0.510742 1.675020 -0.052202 
0.511230 1.675020 -0.050911 
0.511719 1.675020 -0.049627 
0.512207 1.675020 -0.048348 
0.512695 1.675020 -0.047076 
0.513184 1.675020 -0.045809 
0.513672 1.675020 -0.044549 
0.514160 1.675020 -0.043294 
0.514648 1.675020 -0.042046 
0.515137 1.675020 -0.040803 
0.515625 1.675020 -0.039566 
0.516113 1.675020 -0.038335 
0.516602 1.675020 -0.037109 
0.517090 1.675020 -0.035890 
0.517578 1.675020 -0.034675 
0.518066 1.675020 -0.033467 
0.518555 1.675020 -0.032264 
0.519043 1.675020 -0.031066 
0.519531 1.675020 -0.029874 
0.520020 1.675020 -0.028687 
0.520508 1.675020 -0.027506 
0.520996 1.675020 -0.026330 
0.521484 1.675020 -0.025159 
0.521973 1.675020 -0.023993 
0.522461 1.675020 -0.022833 
0.522949 1.675020 -0.021678 
0.523438 1.675020 -0.020528 
0.523926 1.675020 -0.019383 
0.524414 1.675020 -0.018243 
0.524902 1.675020 -0.017109 
0.525391 1.675020 -0.015979 
0.525879 1.675020 -0.014854 
0.526367 1.675020 -0.013734 
0.526855 1.675020 -0.012619 
0.527344 1.675020 -0.011509 
0.527832 1.675020 -0.010403 
0.528320 1.675020 -0.009303 
0.528809 1.675020 -0.008207 
0.529297 1.675020 -0.007116 
0.529785 1.675020 -0.006029 
0.530273 1.675020 -0.004947 
0.530762 1.675020 -0.003870 
0.531250 1.675020 -0.002798 
0.531738 1.675020 -0.001730 
0.532227 1.675020 -0.000666 
0.532715 1.675020 0.000393 
0.533203 1.675020 0.001448 
0.533691 1.675020 0.002498 
0.534180 1.675020 0.003544 
0.534668 1.675020 0.004585 
0.535156 1.675020 0.005622 
0.535645 1.675020 0.006655 
0.536133 1.675020 0.007683 
0.536621 1.675020 0.008708 
0.537109 1.675020 0.009728 
0.537598 1.675020 0.010744 
0.538086 1.675020 0.011755 
0.538574 1.675020 0.012763 
0.539062 1.675020 0.013766 
0.539551 1.675020 0.014766 
0.540039 1.675020 0.015761 
0.540527 1.675020 0.016752 
0.541016 1.675020 0.017740 
0.541504 1.675020 0.018723 
0.541992 1.675020 0.019702 
0.542480 1.675020 0.020678 
0.542969 1.675020 0.021649 
0.543457 1.675020 0.022617 
0.543945 1.675020 0.023581 
0.544434 1.675020 0.024541 
0.544922 1.675020 0.025497 
0.545410 1.675020 0.026450 
0.545898 1.675020 0.027398 
0.546387 1.675020 0.028343 
0.546875 1.675020 0.029285 
0.547363 1.675020 0.030222 
0.547852 1.675020 0.031156 
0.548340 1.675020 0.032087 
0.548828 1.675020 0.033013 
0.549316 1.675020 0.033936 
0.549805 1.675020 0.034856 
0.550293 1.675020 0.035772 
0.550781 1.675020 0.036685 
0.551270 1.675020 0.037594 
0.551758 1.675020 0.038499 
0.552246 1.675020 0.039401 
0.552734 1.675020 0.040300 
0.553223 1.675020 0.041195 
0.553711 1.675020 0.042087 
0.554199 1.675020 0.042976 
0.554688 1.675020 0.043861 
0.555176 1.675020 0.044743 
0.555664 1.675020 0.045621 
0.556152 1.675020 0.046496 
0.556641 1.675020 0.047368 
0.557129 1.675020 0.048237 
0.557617 1.675020 0.049103 
0.558105 1.675020 0.049965 
0.558594 1.675020 0.050824 
0.559082 1.675020 0.051680 
0.559570 1.675020 0.052533 
0.560059 1.675020 0.053382 
0.560547 1.675020 0.054229 
0.561035 1.675020 0.055072 
0.561523 1.675020 0.055913 
0.562012 1.675020 0.056750 
0.562500 1.675020 0.057584 
0.562988 1.675020 0.058416 
0.563477 1.675020 0.059244 
0.563965 1.675020 0.060069 
0.564453 1.675020 0.060891 
0.564941 1.675020 0.061711 
0.565430 1.675020 0.062527 
0.565918 1.675020 0.063340 
0.566406 1.675020 0.064151 
0.566895 1.675020 0.064959 
0.567383 1.675020 0.065763 
0.567871 1.675020 0.066565 
0.568359 1.675020 0.067365 
0.568848 1.675020 0.068161 
0.569336 1.675020 0.068954 
0.569824 1.675020 0.069745 
0.570312 1.675020 0.070533 
0.570801 1.675020 0.071318 
0.571289 1.675020 0.072100 
0.571777 1.675020 0.072880 
0.572266 1.675020 0.073657 
0.572754 1.675020 0.074431 
0.573242 1.675020 0.075203 
0.573730 1.675020 0.075972 
0.574219 1.675020 0.076738 
0.574707 1.675020 0.077502 
0.575195 1.675020 0.078263 
0.575684 1.675020 0.079021 
0.576172 1.675020 0.079777 
0.576660 1.675020 0.080530 
0.577148 1.675020 0.081281 
0.577637 1.675020 0.082029 
0.578125 1.675020 0.082774 
0.578613 1.675020 0.083517 
0.579102 1.675020 0.084258 
0.579590 1.675020 0.084996 
0.580078 1.675020 0.085731 
0.580566 1.675020 0.086464 
0.581055 1.675020 0.087195 
0.581543 1.675020 0.087923 
0.582031 1.675020 0.088649 
0.582520 1.675020 0.089372 
0.583008 1.675020 0.090093 
0.583496 1.675020 0.090811 
0.583984 1.675020 0.091527 
0.584473 1.675020 0.092241 
0.584961 1.675020 0.092952 
0.585449 1.675020 0.093661 
0.585938 1.675020 0.094368 
0.586426 1.675020 0.095072 
0.586914 1.675020 0.095774 
0.587402 1.675020 0.096474 
0.587891 1.675020 0.097172 
0.588379 1.675020 0.097867 
0.588867 1.675020 0.098560 
0.589355 1.675020 0.099250 
0.589844 1.675020 0.099939 
0.590332 1.675020 0.100625 
0.590820 1.675020 0.101309 
0.591309 1.675020 0.101990 
0.591797 1.675020 0.102670 
0.592285 1.675020 0.103347 
0.592773 1.675020 0.104022 
0.593262 1.675020 0.104695 
0.593750 1.675020 0.105366 
0.594238 1.675020 0.106035 
0.594727 1.675020 0.106702 
0.595215 1.675020 0.107366 
0.595703 1.675020 0.108028 
0.596191 1.675020 0.108689 
0.596680 1.675020 0.109347 
0.597168 1.675020 0.110003 
0.597656 1.675020 0.110657 
0.598145 1.675020 0.111309 
0.598633 1.675020 0.111959 
0.599121 1.675020 0.112607 
0.599609 1.675020 0.113252 
0.600098 1.675020 0.113896 
0.600586 1.675020 0.114538 
0.601074 1.675020 0.115178 
0.601562 1.675020 0.115815 
0.602051 1.675020 0.116451 
0.602539 1.675020 0.117085 
0.603027 1.675020 0.117717 
0.603516 1.675020 0.118347 
0.604004 1.675020 0.118975 
0.604492 1.675020 0.119601 
0.604980 1.675020 0.120225 
0.605469 1.675020 0.120847 
0.605957 1.675020 0.121467 
0.606445 1.675020 0.122086 
0.606934 1.675020 0.122702 
0.607422 1.675020 0.123317 
0.607910 1.675020 0.123929 
0.608398 1.675020 0.124540 
0.608887 1.675020 0.125149 
0.609375 1.675020 0.125756 
0.609863 1.675020 0.126362 
0.610352 1.675020 0.126965 
0.610840 1.675020 0.127567 
0.611328 1.675020 0.128167 
0.611816 1.675020 0.128765 
0.612305 1.675020 0.129361 
0.612793 1.675020 0.129955 
0.613281 1.675020 0.130548 
0.613770 1.675020 0.131139 
0.614258 1.675020 0.131728 
0.614746 1.675020 0.132315 
0.615234 1.675020 0.132901 
0.615723 1.675020 0.133484 
0.616211 1.675020 0.134067 
0.616699 1.675020 0.134647 
0.617188 1.675020 0.135226 
0.617676 1.675020 0.135802 
0.618164 1.675020 0.136378 
0.618652 1.675020 0.136951 
0.619141 1.675020 0.137523 
0.619629 1.675020 0.138093 
0.620117 1.675020 0.138662 
0.620605 1.675020 0.139228 
0.621094 1.675020 0.139794 
0.621582 1.675020 0.140357 
0.622070 1.675020 0.140919 
0.622559 1.675020 0.141479 
0.623047 1.675020 0.142038 
0.623535 1.675020 0.142594 
0.624023 1.675020 0.143150 
0.624512 1.675020 0.143703 
0.625000 1.675020 0.144255 
0.625488 1.675020 0.144806 
0.625977 1.675020 0.145355 
0.626465 1.675020 0.145902 
0.626953 1.675020 0.146448 
0.627441 1.675020 0.146992 
0.627930 1.675020 0.147534 
0.628418 1.675020 0.148075 
0.628906 1.675020 0.148615 
0.629395 1.675020 0.149153 
0.629883 1.675020 0.149689 
0.630371 1.675020 0.150224 
0.630859 1.675020 0.150757 
0.631348 1.675020 0.151289 
0.631836 1.675020 0.151819 
0.632324 1.675020 0.152348 
0.632812 1.675020 0.152875 
0.633301 1.675020 0.153401 
0.633789 1.675020 0.153925 
0.634277 1.675020 0.154448 
0.634766 1.675020 0.154969 
0.635254 1.675020 0.155489 
0.635742 1.675020 0.156007 
0.636230 1.675020 0.156524 
0.636719 1.675020 0.157040 
0.637207 1.675020 0.157554 
0.637695 1.675020 0.158066 
0.638184 1.675020 0.158577 
0.638672 1.675020 0.159087 
0.639160 1.675020 0.159595 
0.639648 1.675020 0.160102 
0.640137 1.675020 0.160607 
0.640625 1.675020 0.161111 
0.641113 1.675020 0.161613 
0.641602 1.675020 0.162115 
0.642090 1.675020 0.162614 
0.642578 1.675020 0.163113 
0.643066 1.675020 0.163610 
0.643555 1.675020 0.164105 
0.644043 1.675020 0.164599 
0.644531 1.675020 0.165092 
0.645020 1.675020 0.165584 
0.645508 1.675020 0.166074 
0.645996 1.675020 0.166562 
0.646484 1.675020 0.167050 
0.646973 1.675020 0.167536 
0.647461 1.675020 0.168021 
0.647949 1.675020 0.168504 
0.648438 1.675020 0.168986 
0.648926 1.675020 0.169467 
0.649414 1.675020 0.169946 
0.649902 1.675020 0.170424 
0.650391 1.675020 0.170901 
0.650879 1.675020 0.171376 
0.651367 1.675020 0.171851 
0.651855 1.675020 0.172323 
0.652344 1.675020 0.172795 
0.652832 1.675020 0.173265 
0.653320 1.675020 0.173734 
0.653809 1.675020 0.174202 
0.654297 1.675020 0.174668 
0.654785 1.675020 0.175134 
0.655273 1.675020 0.175597 
0.655762 1.675020 0.176060 
0.656250 1.675020 0.176522 
0.656738 1.675020 0.176982 
0.657227 1.675020 0.177441 
0.657715 1.675020 0.177898 
0.658203 1.675020 0.178355 
0.658691 1.675020 0.178810 
0.659180 1.675020 0.179264 
0.659668 1.675020 0.179717 
0.660156 1.675020 0.180168 
0.660645 1.675020 0.180618 
0.661133 1.675020 0.181067 
0.661621 1.675020 0.181515 
0.662109 1.675020 0.181962 
0.662598 1.675020 0.182407 
0.663086 1.675020 0.182852 
0.663574 1.675020 0.183295 
0.664062 1.675020 0.183737 
0.664551 1.675020 0.184177 
0.665039 1.675020 0.184617 
0.665527 1.675020 0.185055 
0.666016 1.675020 0.185492 
0.666504 1.675020 0.185928 
0.666992 1.675020 0.186363 
0.667480 1.675020 0.186797 
0.667969 1.675020 0.187230 
0.668457 1.675020 0.187661 
0.668945 1.675020 0.188091 
0.669434 1.675020 0.188520 
0.669922 1.675020 0.188948 
0.670410 1.675020 0.189375 
0.670898 1.675020 0.189801 
0.671387 1.675020 0.190225 
0.671875 1.675020 0.190649 
0.672363 1.675020 0.191071 
0.672852 1.675020 0.191492 
0.673340 1.675020 0.191912 
0.673828 1.675020 0.192331 
0.674316 1.675020 0.192749 
0.674805 1.675020 0.193166 
0.675293 1.675020 0.193581 
0.675781 1.675020 0.193996 
0.676270 1.675020 0.194409 
0.676758 1.675020 0.194821 
0.677246 1.675020 0.195233 
0.677734 1.675020 0.195643 
0.678223 1.675020 0.196052 
0.678711 1.675020 0.196460 
0.679199 1.675020 0.196867 
0.679688 1.675020 0.197273 
0.680176 1.675020 0.197678 
0.680664 1.675020 0.198081 
0.681152 1.675020 0.198484 
0.681641 1.675020 0.198886 
0.682129 1.675020 0.199286 
0.682617 1.675020 0.199686 
0.683105 1.675020 0.200084 
0.683594 1.675020 0.200482 
0.684082 1.675020 0.200878 
0.684570 1.675020 0.201273 
0.685059 1.675020 0.201667 
0.685547 1.675020 0.202061 
0.686035 1.675020 0.202453 
0.686523 1.675020 0.202844 
0.687012 1.675020 0.203234 
0.687500 1.675020 0.203623 
0.687988 1.675020 0.204012 
0.688477 1.675020 0.204399 
0.688965 1.675020 0.204785 
0.689453 1.675020 0.205170 
0.689941 1.675020 0.205554 
0.690430 1.675020 0.205937 
0.690918 1.675020 0.206319 
0.691406 1.675020 0.206700 
0.691895 1.675020 0.207080 
0.692383 1.675020 0.207459 
0.692871 1.675020 0.207838 
0.693359 1.675020 0.208215 
0.693848 1.675020 0.208591 
0.694336 1.675020 0.208966 
0.694824 1.675020 0.209340 
0.695312 1.675020 0.209713 
0.695801 1.675020 0.210086 
0.696289 1.675020 0.210457 
0.696777 1.675020 0.210827 
0.697266 1.675020 0.211197 
0.697754 1.675020 0.211565 
0.698242 1.675020 0.211932 
0.698730 1.675020 0.212299 
0.699219 1.675020 0.212664 
0.699707 1.675020 0.213029 
0.700195 1.675020 0.213392 
0.700684 1.675020 0.213755 
0.701172 1.675020 0.214117 
0.701660 1.675020 0.214478 
0.702148 1.675020 0.214837 
0.702637 1.675020 0.215196 
0.703125 1.675020 0.215554 
0.703613 1.675020 0.215911 
0.704102 1.675020 0.216267 
0.704590 1.675020 0.216622 
0.705078 1.675020 0.216977 
0.705566 1.675020 0.217330 
0.706055 1.675020 0.217682 
0.706543 1.675020 0.218034 
0.707031 1.675020 0.218384 
0.707520 1.675020 0.218734 
0.708008 1.675020 0.219083 
0.708496 1.675020 0.219431 
0.708984 1.675020 0.219778 
0.709473 1.675020 0.220124 
0.709961 1.675020 0.220469 
0.710449 1.675020 0.220813 
0.710938 1.675020 0.221156 
0.711426 1.675020 0.221499 
0.711914 1.675020 0.221840 
0.712402 1.675020 0.222181 
0.712891 1.675020 0.222521 
0.713379 1.675020 0.222860 
0.713867 1.675020 0.223198 
0.714355 1.675020 0.223535 
0.714844 1.675020 0.223871 
0.715332 1.675020 0.224206 
0.715820 1.675020 0.224541 
0.716309 1.675020 0.224874 
0.716797 1.675020 0.225207 
0.717285 1.675020 0.225539 
0.717773 1.675020 0.225870 
0.718262 1.675020 0.226200 
0.718750 1.675020 0.226529 
0.719238 1.675020 0.226858 
0.719727 1.675020 0.227185 
0.720215 1.675020 0.227512 
0.720703 1.675020 0.227838 
0.721191 1.675020 0.228163 
0.721680 1.675020 0.228487 
0.722168 1.675020 0.228810 
0.722656 1.675020 0.229133 
0.723145 1.675020 0.229454 
0.723633 1.675020 0.229775 
0.724121 1.675020 0.230095 
0.724609 1.675020 0.230414 
0.725098 1.675020 0.230732 
0.725586 1.675020 0.231050 
0.726074 1.675020 0.231366 
0.726562 1.675020 0.231682 
0.727051 1.675020 0.231997 
0.727539 1.675020 0.232311 
0.728027 1.675020 0.232624 
0.728516 1.675020 0.232937 
0.729004 1.675020 0.233248 
0.729492 1.675020 0.233559 
0.729980 1.675020 0.233869 
0.730469 1.675020 0.234178 
0.730957 1.675020 0.234486 
0.731445 1.675020 0.234794 
0.731934 1.675020 0.235101 
0.732422 1.675020 0.235406 
0.732910 1.675020 0.235711 
0.733398 1.675020 0.236016 
0.733887 1.675020 0.236319 
0.734375 1.675020 0.236622 
0.734863 1.675020 0.236924 
0.735352 1.675020 0.237225 
0.735840 1.675020 0.237525 
0.736328 1.675020 0.237824 
0.736816 1.675020 0.238123 
0.737305 1.675020 0.238421 
0.737793 1.675020 0.238718 
0.738281 1.675020 0.239014 
0.738770 1.675020 0.239310 
0.739258 1.675020 0.239604 
0.739746 1.675020 0.239898 
0.740234 1.675020 0.240192 
0.740723 1.675020 0.240484 
0.741211 1.675020 0.240775 
0.741699 1.675020 0.241066 
0.742188 1.675020 0.241356 
0.742676 1.675020 0.241645 
0.743164 1.675020 0.241934 
0.743652 1.675020 0.242222 
0.744141 1.675020 0.242508 
0.744629 1.675020 0.242795 
0.745117 1.675020 0.243080 
0.745605 1.675020 0.243364 
0.746094 1.675020 0.243648 
0.746582 1.675020 0.243931 
0.747070 1.675020 0.244214 
0.747559 1.675020 0.244495 
0.748047 1.675020 0.244776 
0.748535 1.675020 0.245056 
0.749023 1.675020 0.245335 
0.749512 1.675020 0.245614 
0.750000 1.675020 0.245891 
0.750488 1.675020 0.246168 
0.750977 1.675020 0.246445 
0.751465 1.675020 0.246720 
0.751953 1.675020 0.246995 
0.752441 1.675020 0.247269 
0.752930 1.675020 0.247542 
0.753418 1.675020 0.247814 
0.753906 1.675020 0.248086 
0.754395 1.675020 0.248357 
0.754883 1.675020 0.248627 
0.755371 1.675020 0.248897 
0.755859 1.675020 0.249165 
0.756348 1.675020 0.249433 
0.756836 1.675020 0.249701 
0.757324 1.675020 0.249967 
0.757812 1.675020 0.250233 
0.758301 1.675020 0.250498 
0.758789 1.675020 0.250762 
0.759277 1.675020 0.251026 
0.759766 1.675020 0.251289 
0.760254 1.675020 0.251551 
0.760742 1.675020 0.251812 
0.761230 1.675020 0.252073 
0.761719 1.675020 0.252333 
0.762207 1.675020 0.252592 
0.762695 1.675020 0.252851 
0.763184 1.675020 0.253108 
0.763672 1.675020 0.253365 
0.764160 1.675020 0.253622 
0.764648 1.675020 0.253877 
0.765137 1.675020 0.254132 
0.765625 1.675020 0.254386 
0.766113 1.675020 0.254640 
0.766602 1.675020 0.254893 
0.767090 1.675020 0.255145 
0.767578 1.675020 0.255396 
0.768066 1.675020 0.255646 
0.768555 1.675020 0.255896 
0.769043 1.675020 0.256145 
0.769531 1.675020 0.256394 
0.770020 1.675020 0.256642 
0.770508 1.675020 0.256889 
0.770996 1.675020 0.257135 
0.771484 1.675020 0.257381 
0.771973 1.675020 0.257626 
0.772461 1.675020 0.257870 
0.772949 1.675020 0.258113 
0.773438 1.675020 0.258356 
0.773926 1.675020 0.258598 
0.774414 1.675020 0.258840 
0.774902 1.675020 0.259080 
0.775391 1.675020 0.259320 
0.775879 1.675020 0.259560 
0.776367 1.675020 0.259798 
0.776855 1.675020 0.260036 
0.777344 1.675020 0.260273 
0.777832 1.675020 0.260510 
0.778320 1.675020 0.260746 
0.778809 1.675020 0.260981 
0.779297 1.675020 0.261215 
0.779785 1.675020 0.261449 
0.780273 1.675020 0.261682 
0.780762 1.675020 0.261914 
0.781250 1.675020 0.262146 
0.781738 1.675020 0.262377 
0.782227 1.675020 0.262607 
0.782715 1.675020 0.262837 
0.783203 1.675020 0.263066 
0.783691 1.675020 0.263294 
0.784180 1.675020 0.263522 
0.784668 1.675020 0.263749 
0.785156 1.675020 0.263975 
0.785645 1.675020 0.264200 
0.786133 1.675020 0.264425 
0.786621 1.675020 0.264649 
0.787109 1.675020 0.264873 
0.787598 1.675020 0.265096 
0.788086 1.675020 0.265318 
0.788574 1.675020 0.265539 
0.789062 1.675020 0.265760 
0.789551 1.675020 0.265980 
0.790039 1.675020 0.266199 
0.790527 1.675020 0.266418 
0.791016 1.675020 0.266636 
0.791504 1.675020 0.266854 
0.791992 1.675020 0.267070 
0.792480 1.675020 0.267286 
0.792969 1.675020 0.267502 
0.793457 1.675020 0.267717 
0.793945 1.675020 0.267931 
0.794434 1.675020 0.268144 
0.794922 1.675020 0.268357 
0.795410 1.675020 0.268569 
0.795898 1.675020 0.268780 
0.796387 1.675020 0.268991 
0.796875 1.675020 0.269201 
0.797363 1.675020 0.269410 
0.797852 1.675020 0.269619 
0.798340 1.675020 0.269827 
0.798828 1.675020 0.270034 
0.799316 1.675020 0.270241 
0.799805 1.675020 0.270447 
0.800293 1.675020 0.270653 
0.800781 1.675020 0.270857 
0.801270 1.675020 0.271061 
0.801758 1.675020 0.271265 
0.802246 1.675020 0.271468 
0.802734 1.675020 0.271670 
0.803223 1.675020 0.271871 
0.803711 1.675020 0.272072 
0.804199 1.675020 0.272272 
0.804688 1.675020 0.272471 
0.805176 1.675020 0.272670 
0.805664 1.675020 0.272868 
0.806152 1.675020 0.273066 
0.806641 1.675020 0.273263 
0.807129 1.675020 0.273459 
0.807617 1.675020 0.273654 
0.808105 1.675020 0.273849 
0.808594 1.675020 0.274044 
0.809082 1.675020 0.274237 
0.809570 1.675020 0.274430 
0.810059 1.675020 0.274622 
0.810547 1.675020 0.274814 
0.811035 1.675020 0.275005 
0.811523 1.675020 0.275195 
0.812012 1.675020 0.275385 
0.812500 1.675020 0.275574 
0.812988 1.675020 0.275762 
0.813477 1.675020 0.275950 
0.813965 1.675020 0.276137 
0.814453 1.675020 0.276324 
0.814941 1.675020 0.276509 
0.815430 1.675020 0.276694 
0.815918 1.675020 0.276879 
0.816406 1.675020 0.277063 
0.816895 1.675020 0.277246 
0.817383 1.675020 0.277429 
0.817871 1.675020 0.277610 
0.818359 1.675020 0.277792 
0.818848 1.675020 0.277972 
0.819336 1.675020 0.278152 
0.819824 1.675020 0.278332 
0.820312 1.675020 0.278510 
0.820801 1.675020 0.278688 
0.821289 1.675020 0.278866 
0.821777 1.675020 0.279042 
0.822266 1.675020 0.279219 
0.822754 1.675020 0.279394 
0.823242 1.675020 0.279569 
0.823730 1.675020 0.279743 
0.824219 1.675020 0.279917 
0.824707 1.675020 0.280089 
0.825195 1.675020 0.280262 
0.825684 1.675020 0.280433 
0.826172 1.675020 0.280604 
0.826660 1.675020 0.280775 
0.827148 1.675020 0.280944 
0.827637 1.675020 0.281113 
0.828125 1.675020 0.281282 
0.828613 1.675020 0.281450 
0.829102 1.675020 0.281617 
0.829590 1.675020 0.281783 
0.830078 1.675020 0.281949 
0.830566 1.675020 0.282114 
0.831055 1.675020 0.282279 
0.831543 1.675020 0.282443 
0.832031 1.675020 0.282606 
0.832520 1.675020 0.282769 
0.833008 1.675020 0.282931 
0.833496 1.675020 0.283092 
0.833984 1.675020 0.283253 
0.834473 1.675020 0.283413 
0.834961 1.675020 0.283572 
0.835449 1.675020 0.283731 
0.835938 1.675020 0.283890 
0.836426 1.675020 0.284047 
0.836914 1.675020 0.284204 
0.837402 1.675020 0.284360 
0.837891 1.675020 0.284516 
0.838379 1.675020 0.284671 
0.838867 1.675020 0.284825 
0.839355 1.675020 0.284979 
0.839844 1.675020 0.285132 
0.840332 1.675020 0.285285 
0.840820 1.675020 0.285437 
0.841309 1.675020 0.285588 
0.841797 1.675020 0.285738 
0.842285 1.675020 0.285888 
0.842773 1.675020 0.286038 
0.843262 1.675020 0.286186 
0.843750 1.675020 0.286334 
0.844238 1.675020 0.286482 
0.844727 1.675020 0.286628 
0.845215 1.675020 0.286775 
0.845703 1.675020 0.286920 
0.846191 1.675020 0.287065 
0.846680 1.675020 0.287209 
0.847168 1.675020 0.287353 
0.847656 1.675020 0.287496 
0.848145 1.675020 0.287638 
0.848633 1.675020 0.287780 
0.849121 1.675020 0.287921 
0.849609 1.675020 0.288061 
0.850098 1.675020 0.288201 
0.850586 1.675020 0.288340 
0.851074 1.675020 0.288478 
0.851562 1.675020 0.288616 
0.852051 1.675020 0.288754 
0.852539 1.675020 0.288890 
0.853027 1.675020 0.289026 
0.853516 1.675020 0.289161 
0.854004 1.675020 0.289296 
0.854492 1.675020 0.289430 
0.854980 1.675020 0.289564 
0.855469 1.675020 0.289696 
0.855957 1.675020 0.289828 
0.856445 1.675020 0.289960 
0.856934 1.675020 0.290091 
0.857422 1.675020 0.290221 
0.857910 1.675020 0.290351 
0.858398 1.675020 0.290480 
0.858887 1.675020 0.290608 
0.859375 1.675020 0.290736 
0.859863 1.675020 0.290863 
0.860352 1.675020 0.290989 
0.860840 1.675020 0.291115 
0.861328 1.675020 0.291240 
0.861816 1.675020 0.291364 
0.862305 1.675020 0.291488 
0.862793 1.675020 0.291611 
0.863281 1.675020 0.291734 
0.863770 1.675020 0.291856 
0.864258 1.675020 0.291977 
0.864746 1.675020 0.292098 
0.865234 1.675020 0.292218 
0.865723 1.675020 0.292337 
0.866211 1.675020 0.292456 
0.866699 1.675020 0.292574 
0.867188 1.675020 0.292692 
0.867676 1.675020 0.292808 
0.868164 1.675020 0.292925 
0.868652 1.675020 0.293040 
0.869141 1.675020 0.293155 
0.869629 1.675020 0.293269 
0.870117 1.675020 0.293383 
0.870605 1.675020 0.293496 
0.871094 1.675020 0.293608 
0.871582 1.675020 0.293720 
0.872070 1.675020 0.293831 
0.872559 1.675020 0.293941 
0.873047 1.675020 0.294051 
0.873535 1.675020 0.294160 
0.874023 1.675020 0.294269 
0.874512 1.675020 0.294377 
0.875000 1.675020 0.294484 
0.875488 1.675020 0.294590 
0.875977 1.675020 0.294696 
0.876465 1.675020 0.294802 
0.876953 1.675020 0.294906 
0.877441 1.675020 0.295010 
0.877930 1.675020 0.295113 
0.878418 1.675020 0.295216 
0.878906 1.675020 0.295318 
0.879395 1.675020 0.295419 
0.879883 1.675020 0.295520 
0.880371 1.675020 0.295620 
0.880859 1.675020 0.295720 
0.881348 1.675020 0.295818 
0.881836 1.675020 0.295917 
0.882324 1.675020 0.296014 
0.882812 1.675020 0.296111 
0.883301 1.675020 0.296207 
0.883789 1.675020 0.296303 
0.884277 1.675020 0.296398 
0.884766 1.675020 0.296492 
0.885254 1.675020 0.296585 
0.885742 1.675020 0.296678 
0.886230 1.675020 0.296771 
0.886719 1.675020 0.296862 
0.887207 1.675020 0.296953 
0.887695 1.675020 0.297043 
0.888184 1.675020 0.297133 
0.888672 1.675020 0.297222 
0.889160 1.675020 0.297310 
0.889648 1.675020 0.297398 
0.890137 1.675020 0.297485 
0.890625 1.675020 0.297571 
0.891113 1.675020 0.297657 
0.891602 1.675020 0.297742 
0.892090 1.675020 0.297827 
0.892578 1.675020 0.297910 
0.893066 1.675020 0.297993 
0.893555 1.675020 0.298076 
0.894043 1.675020 0.298158 
0.894531 1.675020 0.298239 
0.895020 1.675020 0.298319 
0.895508 1.675020 0.298399 
0.895996 1.675020 0.298478 
0.896484 1.675020 0.298556 
0.896973 1.675020 0.298634 
0.897461 1.675020 0.298711 
0.897949 1.675020 0.298788 
0.898438 1.675020 0.298864 
0.898926 1.675020 0.298939 
0.899414 1.675020 0.299013 
0.899902 1.675020 0.299087 
0.900391 1.675020 0.299160 
0.900879 1.675020 0.299233 
0.901367 1.675020 0.299304 
0.901855 1.675020 0.299375 
0.902344 1.675020 0.299446 
0.902832 1.675020 0.299516 
0.903320 1.675020 0.299585 
0.903809 1.675020 0.299653 
0.904297 1.675020 0.299721 
0.904785 1.675020 0.299788 
0.905273 1.675020 0.299854 
0.905762 1.675020 0.299920 
0.906250 1.675020 0.299985 
0.906738 1.675020 0.300049 
0.907227 1.675020 0.300113 
0.907715 1.675020 0.300176 
0.908203 1.675020 0.300238 
0.908691 1.675020 0.300300 
0.909180 1.675020 0.300361 
0.909668 1.675020 0.300421 
0.910156 1.675020 0.300481 
0.910645 1.675020 0.300540 
0.911133 1.675020 0.300598 
0.911621 1.675020 0.300656 
0.912109 1.675020 0.300712 
0.912598 1.675020 0.300769 
0.913086 1.675020 0.300824 
0.913574 1.675020 0.300879 
0.914062 1.675020 0.300933 
0.914551 1.675020 0.300986 
0.915039 1.675020 0.301039 
0.915527 1.675020 0.301091 
0.916016 1.675020 0.301143 
0.916504 1.675020 0.301193 
0.916992 1.675020 0.301243 
0.917480 1.675020 0.301292 
0.917969 1.675020 0.301341 
0.918457 1.675020 0.301389 
0.918945 1.675020 0.301436 
0.919434 1.675020 0.301483 
0.919922 1.675020 0.301528 
0.920410 1.675020 0.301574 
0.920898 1.675020 0.301618 
0.921387 1.675020 0.301662 
0.921875 1.675020 0.301705 
0.922363 1.675020 0.301747 
0.922852 1.675020 0.301788 
0.923340 1.675020 0.301829 
0.923828 1.675020 0.301869 
0.924316 1.675020 0.301909 
0.924805 1.675020 0.301948 
0.925293 1.675020 0.301986 
0.925781 1.675020 0.302023 
0.926270 1.675020 0.302060 
0.926758 1.675020 0.302096 
0.927246 1.675020 0.302131 
0.927734 1.675020 0.302165 
0.928223 1.675020 0.302199 
0.928711 1.675020 0.302232 
0.929199 1.675020 0.302264 
0.929688 1.675020 0.302296 
0.930176 1.675020 0.302327 
0.930664 1.675020 0.302357 
0.931152 1.675020 0.302387 
0.931641 1.675020 0.302415 
0.932129 1.675020 0.302443 
0.932617 1.675020 0.302471 
0.933105 1.675020 0.302497 
0.933594 1.675020 0.302523 
0.934082 1.675020 0.302548 
0.934570 1.675020 0.302573 
0.935059 1.675020 0.302596 
0.935547 1.675020 0.302619 
0.936035 1.675020 0.302641 
0.936523 1.675020 0.302663 
0.937012 1.675020 0.302684 
0.937500 1.675020 0.302704 
0.937988 1.675020 0.302723 
0.938477 1.675020 0.302741 
0.938965 1.675020 0.302759 
0.939453 1.675020 0.302776 
0.939941 1.675020 0.302793 
0.940430 1.675020 0.302808 
0.940918 1.675020 0.302823 
0.941406 1.675020 0.302837 
0.941895 1.675020 0.302850 
0.942383 1.675020 0.302863 
0.942871 1.675020 0.302875 
0.943359 1.675020 0.302886 
0.943848 1.675020 0.302896 
0.944336 1.675020 0.302906 
0.944824 1.675020 0.302915 
0.945312 1.675020 0.302923 
0.945801 1.675020 0.302930 
0.946289 1.675020 0.302937 
0.946777 1.675020 0.302943 
0.947266 1.675020 0.302948 
0.947754 1.675020 0.302952 
0.948242 1.675020 0.302955 
0.948730 1.675020 0.302958 
0.949219 1.675020 0.302960 
0.949707 1.675020 0.302961 
0.950195 1.675020 0.302962 
0.950684 1.675020 0.302962 
0.951172 1.675020 0.302961 
0.951660 1.675020 0.302959 
0.952148 1.675020 0.302956 
0.952637 1.675020 0.302953 
0.953125 1.675020 0.302949 
0.953613 1.675020 0.302944 
0.954102 1.675020 0.302938 
0.954590 1.675020 0.302931 
0.955078 1.675020 0.302924 
0.955566 1.675020 0.302916 
0.956055 1.675020 0.302907 
0.956543 1.675020 0.302898 
0.957031 1.675020 0.302887 
0.957520 1.675020 0.302876 
0.958008 1.675020 0.302864 
0.958496 1.675020 0.302851 
0.958984 1.675020 0.302838 
0.959473 1.675020 0.302823 
0.959961 1.675020 0.302808 
0.960449 1.675020 0.302792 
0.960938 1.675020 0.302775 
0.961426 1.675020 0.302758 
0.961914 1.675020 0.302739 
0.962402 1.675020 0.302720 
0.962891 1.675020 0.302700 
0.963379 1.675020 0.302679 
0.963867 1.675020 0.302658 
0.964355 1.675020 0.302635 
0.964844 1.675020 0.302612 
0.965332 1.675020 0.302588 
0.965820 1.675020 0.302563 
0.966309 1.675020 0.302538 
0.966797 1.675020 0.302511 
0.967285 1.675020 0.302484 
0.967773 1.675020 0.302456 
0.968262 1.675020 0.302427 
0.968750 1.675020 0.302397 
0.969238 1.675020 0.302366 
0.969727 1.675020 0.302335 
0.970215 1.675020 0.302303 
0.970703 1.675020 0.302270 
0.971191 1.675020 0.302236 
0.971680 1.675020 0.302201 
0.972168 1.675020 0.302165 
0.972656 1.675020 0.302129 
0.973145 1.675020 0.302092 
0.973633 1.675020 0.302054 
0.974121 1.675020 0.302015 
0.974609 1.675020 0.301975 
0.975098 1.675020 0.301934 
0.975586 1.675020 0.301893 
0.976074 1.675020 0.301850 
0.976562 1.675020 0.301807 
0.977051 1.675020 0.301763 
0.977539 1.675020 0.301718 
0.978027 1.675020 0.301672 
0.978516 1.675020 0.301626 
0.979004 1.675020 0.301578 
0.979492 1.675020 0.301530 
0.979980 1.675020 0.301481 
0.980469 1.675020 0.301430 
0.980957 1.675020 0.301379 
0.981445 1.675020 0.301328 
0.981934 1.675020 0.301275 
0.982422 1.675020 0.301221 
0.982910 1.675020 0.301167 
0.983398 1.675020 0.301111 
0.983887 1.675020 0.301055 
0.984375 1.675020 0.300998 
0.984863 1.675020 0.300940 
0.985352 1.675020 0.300881 
0.985840 1.675020 0.300821 
0.986328 1.675020 0.300761 
0.986816 1.675020 0.300699 
0.987305 1.675020 0.300636 
0.987793 1.675020 0.300573 
0.988281 1.675020 0.300509 
0.988770 1.675020 0.300444 
0.989258 1.675020 0.300377 
0.989746 1.675020 0.300310 
0.990234 1.675020 0.300243 
0.990723 1.675020 0.300174 
0.991211 1.675020 0.300104 
0.991699 1.675020 0.300033 
0.992188 1.675020 0.299962 
0.992676 1.675020 0.299889 
0.993164 1.675020 0.299816 
0.993652 1.675020 0.299741 
0.994141 1.675020 0.299666 
0.994629 1.675020 0.299590 
0.995117 1.675020 0.299513 
0.995605 1.675020 0.299435 
0.996094 1.675020 0.299356 
0.996582 1.675020 0.299276 
0.997070 1.675020 0.299195 
0.997559 1.675020 0.299113 
0.998047 1.675020 0.299030 
0.998535 1.675020 0.298946 
0.999023 1.675020 0.298862 
0.999512 1.675020 0.298776 


==> data/BUderSineA10K2048M80kstep6.dat <==
0.000000 1.782657 0.285765 
0.000488 1.782657 0.285684 
0.000977 1.782657 0.285603 
0.001465 1.782657 0.285520 
0.001953 1.782657 0.285437 
0.002441 1.782657 0.285353 
0.002930 1.782657 0.285267 
0.003418 1.782657 0.285181 
0.003906 1.782657 0.285094 
0.004395 1.782657 0.285006 
0.004883 1.782657 0.284917 
0.005371 1.782657 0.284827 
0.005859 1.782657 0.284737 
0.006348 1.782657 0.284645 
0.006836 1.782657 0.284552 
0.007324 1.782657 0.284459 
0.007812 1.782657 0.284364 
0.008301 1.782657 0.284268 
0.008789 1.782657 0.284172 
0.009277 1.782657 0.284074 
0.009766 1.782657 0.283976 
0.010254 1.782657 0.283877 
0.010742 1.782657 0.283776 
0.011230 1.782657 0.283675 
0.011719 1.782657 0.283573 
0.012207 1.782657 0.283469 
0.012695 1.782657 0.283365 
0.013184 1.782657 0.283260 
0.013672 1.782657 0.283153 
0.014160 1.782657 0.283046 
0.014648 1.782657 0.282938 
0.015137 1.782657 0.282829 
0.015625 1.782657 0.282718 
0.016113 1.782657 0.282607 
0.016602 1.782657 0.282495 
0.017090 1.782657 0.282382 
0.017578 1.782657 0.282268 
0.018066 1.782657 0.282152 
0.018555 1.782657 0.282036 
0.019043 1.782657 0.281919 
0.019531 1.782657 0.281800 
0.020020 1.782657 0.281681 
0.020508 1.782657 0.281561 
0.020996 1.782657 0.281439 
0.021484 1.782657 0.281317 
0.021973 1.782657 0.281193 
0.022461 1.782657 0.281069 
0.022949 1.782657 0.280943 
0.023438 1.782657 0.280817 
0.023926 1.782657 0.280689 
0.024414 1.782657 0.280560 
0.024902 1.782657 0.280430 
0.025391 1.782657 0.280300 
0.025879 1.782657 0.280168 
0.026367 1.782657 0.280035 
0.026855 1.782657 0.279901 
0.027344 1.782657 0.279766 
0.027832 1.782657 0.279629 
0.028320 1.782657 0.279492 
0.028809 1.782657 0.279354 
0.029297 1.782657 0.279214 
0.029785 1.782657 0.279074 
0.030273 1.782657 0.278932 
0.030762 1.782657 0.278789 
0.031250 1.782657 0.278646 
0.031738 1.782657 0.278501 
0.032227 1.782657 0.278355 
0.032715 1.782657 0.278207 
0.033203 1.782657 0.278059 
0.033691 1.782657 0.277910 
0.034180 1.782657 0.277759 
0.034668 1.782657 0.277607 
0.035156 1.782657 0.277455 
0.035645 1.782657 0.277301 
0.036133 1.782657 0.277146 
0.036621 1.782657 0.276989 
0.037109 1.782657 0.276832 
0.037598 1.782657 0.276674 
0.038086 1.782657 0.276514 
0.038574 1.782657 0.276353 
0.039062 1.782657 0.276191 
0.039551 1.782657 0.276028 
0.040039 1.782657 0.275864 
0.040527 1.782657 0.275698 
0.041016 1.782657 0.275531 
0.041504 1.782657 0.275364 
0.041992 1.782657 0.275195 
0.042480 1.782657 0.275024 
0.042969 1.782657 0.274853 
0.043457 1.782657 0.274680 
0.043945 1.782657 0.274506 
0.044434 1.782657 0.274331 
0.044922 1.782657 0.274155 
0.045410 1.782657 0.273978 
0.045898 1.782657 0.273799 
0.046387 1.782657 0.273619 
0.046875 1.782657 0.273438 
0.047363 1.782657 0.273255 
0.047852 1.782657 0.273072 
0.048340 1.782657 0.272887 
0.048828 1.782657 0.272701 
0.049316 1.782657 0.272513 
0.049805 1.782657 0.272325 
0.050293 1.782657 0.272135 
0.050781 1.782657 0.271944 
0.051270 1.782657 0.271751 
0.051758 1.782657 0.271558 
0.052246 1.782657 0.271363 
0.052734 1.782657 0.271167 
0.053223 1.782657 0.270969 
0.053711 1.782657 0.270770 
0.054199 1.782657 0.270570 
0.054688 1.782657 0.270369 
0.055176 1.782657 0.270166 
0.055664 1.782657 0.269962 
0.056152 1.782657 0.269756 
0.056641 1.782657 0.269550 
0.057129 1.782657 0.269342 
0.057617 1.782657 0.269132 
0.058105 1.782657 0.268922 
0.058594 1.782657 0.268710 
0.059082 1.782657 0.268496 
0.059570 1.782657 0.268282 
0.060059 1.782657 0.268066 
0.060547 1.782657 0.267848 
0.061035 1.782657 0.267629 
0.061523 1.782657 0.267409 
0.062012 1.782657 0.267188 
0.062500 1.782657 0.266965 
0.062988 1.782657 0.266740 
0.063477 1.782657 0.266515 
0.063965 1.782657 0.266288 
0.064453 1.782657 0.266059 
0.064941 1.782657 0.265829 
0.065430 1.782657 0.265598 
0.065918 1.782657 0.265365 
0.066406 1.782657 0.265131 
0.066895 1.782657 0.264895 
0.067383 1.782657 0.264658 
0.067871 1.782657 0.264420 
0.068359 1.782657 0.264180 
0.068848 1.782657 0.263939 
0.069336 1.782657 0.263696 
0.069824 1.782657 0.263451 
0.070312 1.782657 0.263206 
0.070801 1.782657 0.262958 
0.071289 1.782657 0.262710 
0.071777 1.782657 0.262459 
0.072266 1.782657 0.262208 
0.072754 1.782657 0.261954 
0.073242 1.782657 0.261700 
0.073730 1.782657 0.261443 
0.074219 1.782657 0.261186 
0.074707 1.782657 0.260926 
0.075195 1.782657 0.260665 
0.075684 1.782657 0.260403 
0.076172 1.782657 0.260139 
0.076660 1.782657 0.259874 
0.077148 1.782657 0.259607 
0.077637 1.782657 0.259338 
0.078125 1.782657 0.259068 
0.078613 1.782657 0.258796 
0.079102 1.782657 0.258523 
0.079590 1.782657 0.258248 
0.080078 1.782657 0.257972 
0.080566 1.782657 0.257693 
0.081055 1.782657 0.257414 
0.081543 1.782657 0.257132 
0.082031 1.782657 0.256849 
0.082520 1.782657 0.256565 
0.083008 1.782657 0.256279 
0.083496 1.782657 0.255991 
0.083984 1.782657 0.255701 
0.084473 1.782657 0.255410 
0.084961 1.782657 0.255117 
0.085449 1.782657 0.254823 
0.085938 1.782657 0.254527 
0.086426 1.782657 0.254229 
0.086914 1.782657 0.253929 
0.087402 1.782657 0.253628 
0.087891 1.782657 0.253325 
0.088379 1.782657 0.253020 
0.088867 1.782657 0.252714 
0.089355 1.782657 0.252406 
0.089844 1.782657 0.252096 
0.090332 1.782657 0.251784 
0.090820 1.782657 0.251471 
0.091309 1.782657 0.251156 
0.091797 1.782657 0.250839 
0.092285 1.782657 0.250520 
0.092773 1.782657 0.250200 
0.093262 1.782657 0.249877 
0.093750 1.782657 0.249553 
0.094238 1.782657 0.249227 
0.094727 1.782657 0.248900 
0.095215 1.782657 0.248570 
0.095703 1.782657 0.248239 
0.096191 1.782657 0.247906 
0.096680 1.782657 0.247571 
0.097168 1.782657 0.247234 
0.097656 1.782657 0.246895 
0.098145 1.782657 0.246554 
0.098633 1.782657 0.246212 
0.099121 1.782657 0.245867 
0.099609 1.782657 0.245521 
0.100098 1.782657 0.245173 
0.100586 1.782657 0.244823 
0.101074 1.782657 0.244470 
0.101562 1.782657 0.244116 
0.102051 1.782657 0.243760 
0.102539 1.782657 0.243403 
0.103027 1.782657 0.243043 
0.103516 1.782657 0.242681 
0.104004 1.782657 0.242317 
0.104492 1.782657 0.241951 
0.104980 1.782657 0.241583 
0.105469 1.782657 0.241213 
0.105957 1.782657 0.240841 
0.106445 1.782657 0.240468 
0.106934 1.782657 0.240092 
0.107422 1.782657 0.239714 
0.107910 1.782657 0.239334 
0.108398 1.782657 0.238951 
0.108887 1.782657 0.238567 
0.109375 1.782657 0.238181 
0.109863 1.782657 0.237793 
0.110352 1.782657 0.237402 
0.110840 1.782657 0.237009 
0.111328 1.782657 0.236615 
0.111816 1.782657 0.236218 
0.112305 1.782657 0.235819 
0.112793 1.782657 0.235417 
0.113281 1.782657 0.235014 
0.113770 1.782657 0.234608 
0.114258 1.782657 0.234201 
0.114746 1.782657 0.233791 
0.115234 1.782657 0.233378 
0.115723 1.782657 0.232964 
0.116211 1.782657 0.232547 
0.116699 1.782657 0.232128 
0.117188 1.782657 0.231707 
0.117676 1.782657 0.231284 
0.118164 1.782657 0.230858 
0.118652 1.782657 0.230430 
0.119141 1.782657 0.230000 
0.119629 1.782657 0.229567 
0.120117 1.782657 0.229132 
0.120605 1.782657 0.228695 
0.121094 1.782657 0.228255 
0.121582 1.782657 0.227813 
0.122070 1.782657 0.227369 
0.122559 1.782657 0.226922 
0.123047 1.782657 0.226473 
0.123535 1.782657 0.226021 
0.124023 1.782657 0.225567 
0.124512 1.782657 0.225110 
0.125000 1.782657 0.224651 
0.125488 1.782657 0.224190 
0.125977 1.782657 0.223726 
0.126465 1.782657 0.223259 
0.126953 1.782657 0.222791 
0.127441 1.782657 0.222319 
0.127930 1.782657 0.221845 
0.128418 1.782657 0.221369 
0.128906 1.782657 0.220889 
0.129395 1.782657 0.220408 
0.129883 1.782657 0.219923 
0.130371 1.782657 0.219437 
0.130859 1.782657 0.218947 
0.131348 1.782657 0.218455 
0.131836 1.782657 0.217960 
0.132324 1.782657 0.217463 
0.132812 1.782657 0.216963 
0.133301 1.782657 0.216460 
0.133789 1.782657 0.215954 
0.134277 1.782657 0.215446 
0.134766 1.782657 0.214935 
0.135254 1.782657 0.214422 
0.135742 1.782657 0.213905 
0.136230 1.782657 0.213386 
0.136719 1.782657 0.212864 
0.137207 1.782657 0.212339 
0.137695 1.782657 0.211811 
0.138184 1.782657 0.211281 
0.138672 1.782657 0.210747 
0.139160 1.782657 0.210211 
0.139648 1.782657 0.209672 
0.140137 1.782657 0.209130 
0.140625 1.782657 0.208585 
0.141113 1.782657 0.208037 
0.141602 1.782657 0.207486 
0.142090 1.782657 0.206932 
0.142578 1.782657 0.206376 
0.143066 1.782657 0.205816 
0.143555 1.782657 0.205253 
0.144043 1.782657 0.204687 
0.144531 1.782657 0.204118 
0.145020 1.782657 0.203546 
0.145508 1.782657 0.202971 
0.145996 1.782657 0.202392 
0.146484 1.782657 0.201811 
0.146973 1.782657 0.201226 
0.147461 1.782657 0.200639 
0.147949 1.782657 0.200048 
0.148438 1.782657 0.199454 
0.148926 1.782657 0.198856 
0.149414 1.782657 0.198256 
0.149902 1.782657 0.197652 
0.150391 1.782657 0.197045 
0.150879 1.782657 0.196434 
0.151367 1.782657 0.195820 
0.151855 1.782657 0.195203 
0.152344 1.782657 0.194583 
0.152832 1.782657 0.193959 
0.153320 1.782657 0.193331 
0.153809 1.782657 0.192701 
0.154297 1.782657 0.192066 
0.154785 1.782657 0.191429 
0.155273 1.782657 0.190788 
0.155762 1.782657 0.190143 
0.156250 1.782657 0.189495 
0.156738 1.782657 0.188843 
0.157227 1.782657 0.188188 
0.157715 1.782657 0.187529 
0.158203 1.782657 0.186866 
0.158691 1.782657 0.186200 
0.159180 1.782657 0.185530 
0.159668 1.782657 0.184856 
0.160156 1.782657 0.184179 
0.160645 1.782657 0.183498 
0.161133 1.782657 0.182813 
0.161621 1.782657 0.182124 
0.162109 1.782657 0.181432 
0.162598 1.782657 0.180736 
0.163086 1.782657 0.180036 
0.163574 1.782657 0.179332 
0.164062 1.782657 0.178624 
0.164551 1.782657 0.177912 
0.165039 1.782657 0.177196 
0.165527 1.782657 0.176476 
0.166016 1.782657 0.175752 
0.166504 1.782657 0.175024 
0.166992 1.782657 0.174292 
0.167480 1.782657 0.173556 
0.167969 1.782657 0.172816 
0.168457 1.782657 0.172072 
0.168945 1.782657 0.171323 
0.169434 1.782657 0.170570 
0.169922 1.782657 0.169813 
0.170410 1.782657 0.169052 
0.170898 1.782657 0.168286 
0.171387 1.782657 0.167517 
0.171875 1.782657 0.166742 
0.172363 1.782657 0.165964 
0.172852 1.782657 0.165181 
0.173340 1.782657 0.164393 
0.173828 1.782657 0.163601 
0.174316 1.782657 0.162805 
0.174805 1.782657 0.162004 
0.175293 1.782657 0.161198 
0.175781 1.782657 0.160388 
0.176270 1.782657 0.159573 
0.176758 1.782657 0.158754 
0.177246 1.782657 0.157930 
0.177734 1.782657 0.157101 
0.178223 1.782657 0.156267 
0.178711 1.782657 0.155428 
0.179199 1.782657 0.154585 
0.179688 1.782657 0.153737 
0.180176 1.782657 0.152884 
0.180664 1.782657 0.152026 
0.181152 1.782657 0.151163 
0.181641 1.782657 0.150295 
0.182129 1.782657 0.149422 
0.182617 1.782657 0.148544 
0.183105 1.782657 0.147661 
0.183594 1.782657 0.146772 
0.184082 1.782657 0.145879 
0.184570 1.782657 0.144980 
0.185059 1.782657 0.144076 
0.185547 1.782657 0.143166 
0.186035 1.782657 0.142251 
0.186523 1.782657 0.141331 
0.187012 1.782657 0.140406 
0.187500 1.782657 0.139475 
0.187988 1.782657 0.138538 
0.188477 1.782657 0.137596 
0.188965 1.782657 0.136648 
0.189453 1.782657 0.135695 
0.189941 1.782657 0.134736 
0.190430 1.782657 0.133771 
0.190918 1.782657 0.132800 
0.191406 1.782657 0.131824 
0.191895 1.782657 0.130842 
0.192383 1.782657 0.129854 
0.192871 1.782657 0.128860 
0.193359 1.782657 0.127860 
0.193848 1.782657 0.126853 
0.194336 1.782657 0.125841 
0.194824 1.782657 0.124823 
0.195312 1.782657 0.123798 
0.195801 1.782657 0.122768 
0.196289 1.782657 0.121730 
0.196777 1.782657 0.120687 
0.197266 1.782657 0.119637 
0.197754 1.782657 0.118581 
0.198242 1.782657 0.117518 
0.198730 1.782657 0.116449 
0.199219 1.782657 0.115373 
0.199707 1.782657 0.114291 
0.200195 1.782657 0.113201 
0.200684 1.782657 0.112105 
0.201172 1.782657 0.111003 
0.201660 1.782657 0.109893 
0.202148 1.782657 0.108776 
0.202637 1.782657 0.107653 
0.203125 1.782657 0.106522 
0.203613 1.782657 0.105384 
0.204102 1.782657 0.104239 
0.204590 1.782657 0.103087 
0.205078 1.782657 0.101928 
0.205566 1.782657 0.100761 
0.206055 1.782657 0.099587 
0.206543 1.782657 0.098405 
0.207031 1.782657 0.097216 
0.207520 1.782657 0.096019 
0.208008 1.782657 0.094815 
0.208496 1.782657 0.093602 
0.208984 1.782657 0.092382 
0.209473 1.782657 0.091154 
0.209961 1.782657 0.089919 
0.210449 1.782657 0.088675 
0.210938 1.782657 0.087423 
0.211426 1.782657 0.086163 
0.211914 1.782657 0.084894 
0.212402 1.782657 0.083618 
0.212891 1.782657 0.082333 
0.213379 1.782657 0.081039 
0.213867 1.782657 0.079738 
0.214355 1.782657 0.078427 
0.214844 1.782657 0.077108 
0.215332 1.782657 0.075780 
0.215820 1.782657 0.074443 
0.216309 1.782657 0.073097 
0.216797 1.782657 0.071742 
0.217285 1.782657 0.070379 
0.217773 1.782657 0.069006 
0.218262 1.782657 0.067623 
0.218750 1.782657 0.066232 
0.219238 1.782657 0.064831 
0.219727 1.782657 0.063420 
0.220215 1.782657 0.062000 
0.220703 1.782657 0.060570 
0.221191 1.782657 0.059130 
0.221680 1.782657 0.057681 
0.222168 1.782657 0.056221 
0.222656 1.782657 0.054751 
0.223145 1.782657 0.053272 
0.223633 1.782657 0.051782 
0.224121 1.782657 0.050281 
0.224609 1.782657 0.048770 
0.225098 1.782657 0.047249 
0.225586 1.782657 0.045716 
0.226074 1.782657 0.044173 
0.226562 1.782657 0.042620 
0.227051 1.782657 0.041055 
0.227539 1.782657 0.039479 
0.228027 1.782657 0.037891 
0.228516 1.782657 0.036293 
0.229004 1.782657 0.034683 
0.229492 1.782657 0.033061 
0.229980 1.782657 0.031428 
0.230469 1.782657 0.029782 
0.230957 1.782657 0.028125 
0.231445 1.782657 0.026456 
0.231934 1.782657 0.024775 
0.232422 1.782657 0.023081 
0.232910 1.782657 0.021375 
0.233398 1.782657 0.019656 
0.233887 1.782657 0.017925 
0.234375 1.782657 0.016180 
0.234863 1.782657 0.014423 
0.235352 1.782657 0.012653 
0.235840 1.782657 0.010869 
0.236328 1.782657 0.009072 
0.236816 1.782657 0.007262 
0.237305 1.782657 0.005437 
0.237793 1.782657 0.003599 
0.238281 1.782657 0.001747 
0.238770 1.782657 -0.000119 
0.239258 1.782657 -0.002000 
0.239746 1.782657 -0.003895 
0.240234 1.782657 -0.005805 
0.240723 1.782657 -0.007729 
0.241211 1.782657 -0.009669 
0.241699 1.782657 -0.011624 
0.242188 1.782657 -0.013594 
0.242676 1.782657 -0.015579 
0.243164 1.782657 -0.017580 
0.243652 1.782657 -0.019597 
0.244141 1.782657 -0.021630 
0.244629 1.782657 -0.023679 
0.245117 1.782657 -0.025745 
0.245605 1.782657 -0.027827 
0.246094 1.782657 -0.029926 
0.246582 1.782657 -0.032042 
0.247070 1.782657 -0.034175 
0.247559 1.782657 -0.036326 
0.248047 1.782657 -0.038494 
0.248535 1.782657 -0.040680 
0.249023 1.782657 -0.042884 
0.249512 1.782657 -0.045107 
0.250000 1.782657 -0.047347 
0.250488 1.782657 -0.049607 
0.250977 1.782657 -0.051886 
0.251465 1.782657 -0.054183 
0.251953 1.782657 -0.056500 
0.252441 1.782657 -0.058837 
0.252930 1.782657 -0.061194 
0.253418 1.782657 -0.063571 
0.253906 1.782657 -0.065968 
0.254395 1.782657 -0.068386 
0.254883 1.782657 -0.070825 
0.255371 1.782657 -0.073285 
0.255859 1.782657 -0.075766 
0.256348 1.782657 -0.078270 
0.256836 1.782657 -0.080795 
0.257324 1.782657 -0.083343 
0.257812 1.782657 -0.085913 
0.258301 1.782657 -0.088507 
0.258789 1.782657 -0.091124 
0.259277 1.782657 -0.093764 
0.259766 1.782657 -0.096428 
0.260254 1.782657 -0.099116 
0.260742 1.782657 -0.101829 
0.261230 1.782657 -0.104567 
0.261719 1.782657 -0.107330 
0.262207 1.782657 -0.110118 
0.262695 1.782657 -0.112933 
0.263184 1.782657 -0.115774 
0.263672 1.782657 -0.118641 
0.264160 1.782657 -0.121536 
0.264648 1.782657 -0.124458 
0.265137 1.782657 -0.127407 
0.265625 1.782657 -0.130385 
0.266113 1.782657 -0.133392 
0.266602 1.782657 -0.136428 
0.267090 1.782657 -0.139493 
0.267578 1.782657 -0.142588 
0.268066 1.782657 -0.145713 
0.268555 1.782657 -0.148869 
0.269043 1.782657 -0.152057 
0.269531 1.782657 -0.155276 
0.270020 1.782657 -0.158527 
0.270508 1.782657 -0.161811 
0.270996 1.782657 -0.165129 
0.271484 1.782657 -0.168480 
0.271973 1.782657 -0.171865 
0.272461 1.782657 -0.175285 
0.272949 1.782657 -0.178740 
0.273438 1.782657 -0.182231 
0.273926 1.782657 -0.185759 
0.274414 1.782657 -0.189323 
0.274902 1.782657 -0.192926 
0.275391 1.782657 -0.196566 
0.275879 1.782657 -0.200245 
0.276367 1.782657 -0.203964 
0.276855 1.782657 -0.207723 
0.277344 1.782657 -0.211522 
0.277832 1.782657 -0.215363 
0.278320 1.782657 -0.219246 
0.278809 1.782657 -0.223172 
0.279297 1.782657 -0.227141 
0.279785 1.782657 -0.231155 
0.280273 1.782657 -0.235214 
0.280762 1.782657 -0.239319 
0.281250 1.782657 -0.243470 
0.281738 1.782657 -0.247669 
0.282227 1.782657 -0.251916 
0.282715 1.782657 -0.256212 
0.283203 1.782657 -0.260558 
0.283691 1.782657 -0.264955 
0.284180 1.782657 -0.269403 
0.284668 1.782657 -0.273905 
0.285156 1.782657 -0.278460 
0.285645 1.782657 -0.283069 
0.286133 1.782657 -0.287735 
0.286621 1.782657 -0.292457 
0.287109 1.782657 -0.297237 
0.287598 1.782657 -0.302075 
0.288086 1.782657 -0.306974 
0.288574 1.782657 -0.311933 
0.289062 1.782657 -0.316955 
0.289551 1.782657 -0.322040 
0.290039 1.782657 -0.327190 
0.290527 1.782657 -0.332406 
0.291016 1.782657 -0.337689 
0.291504 1.782657 -0.343040 
0.291992 1.782657 -0.348462 
0.292480 1.782657 -0.353954 
0.292969 1.782657 -0.359520 
0.293457 1.782657 -0.365159 
0.293945 1.782657 -0.370874 
0.294434 1.782657 -0.376667 
0.294922 1.782657 -0.382538 
0.295410 1.782657 -0.388490 
0.295898 1.782657 -0.394524 
0.296387 1.782657 -0.400642 
0.296875 1.782657 -0.406845 
0.297363 1.782657 -0.413136 
0.297852 1.782657 -0.419516 
0.298340 1.782657 -0.425988 
0.298828 1.782657 -0.432553 
0.299316 1.782657 -0.439213 
0.299805 1.782657 -0.445971 
0.300293 1.782657 -0.452828 
0.300781 1.782657 -0.459787 
0.301270 1.782657 -0.466850 
0.301758 1.782657 -0.474019 
0.302246 1.782657 -0.481297 
0.302734 1.782657 -0.488687 
0.303223 1.782657 -0.496190 
0.303711 1.782657 -0.503810 
0.304199 1.782657 -0.511549 
0.304688 1.782657 -0.519410 
0.305176 1.782657 -0.527397 
0.305664 1.782657 -0.535511 
0.306152 1.782657 -0.543755 
0.306641 1.782657 -0.552134 
0.307129 1.782657 -0.560651 
0.307617 1.782657 -0.569307 
0.308105 1.782657 -0.578108 
0.308594 1.782657 -0.587057 
0.309082 1.782657 -0.596156 
0.309570 1.782657 -0.605411 
0.310059 1.782657 -0.614824 
0.310547 1.782657 -0.624400 
0.311035 1.782657 -0.634143 
0.311523 1.782657 -0.644058 
0.312012 1.782657 -0.654147 
0.312500 1.782657 -0.664417 
0.312988 1.782657 -0.674870 
0.313477 1.782657 -0.685513 
0.313965 1.782657 -0.696350 
0.314453 1.782657 -0.707386 
0.314941 1.782657 -0.718626 
0.315430 1.782657 -0.730076 
0.315918 1.782657 -0.741740 
0.316406 1.782657 -0.753625 
0.316895 1.782657 -0.765735 
0.317383 1.782657 -0.778078 
0.317871 1.782657 -0.790658 
0.318359 1.782657 -0.803482 
0.318848 1.782657 -0.816556 
0.319336 1.782657 -0.829887 
0.319824 1.782657 -0.843480 
0.320312 1.782657 -0.857344 
0.320801 1.782657 -0.871483 
0.321289 1.782657 -0.885906 
0.321777 1.782657 -0.900619 
0.322266 1.782657 -0.915628 
0.322754 1.782657 -0.930942 
0.323242 1.782657 -0.946567 
0.323730 1.782657 -0.962509 
0.324219 1.782657 -0.978777 
0.324707 1.782657 -0.995377 
0.325195 1.782657 -1.012315 
0.325684 1.782657 -1.029599 
0.326172 1.782657 -1.047235 
0.326660 1.782657 -1.065229 
0.327148 1.782657 -1.083586 
0.327637 1.782657 -1.102313 
0.328125 1.782657 -1.121414 
0.328613 1.782657 -1.140893 
0.329102 1.782657 -1.160754 
0.329590 1.782657 -1.180998 
0.330078 1.782657 -1.201629 
0.330566 1.782657 -1.222645 
0.331055 1.782657 -1.244046 
0.331543 1.782657 -1.265829 
0.332031 1.782657 -1.287989 
0.332520 1.782657 -1.310520 
0.333008 1.782657 -1.333412 
0.333496 1.782657 -1.356653 
0.333984 1.782657 -1.380228 
0.334473 1.782657 -1.404120 
0.334961 1.782657 -1.428306 
0.335449 1.782657 -1.452759 
0.335938 1.782657 -1.477448 
0.336426 1.782657 -1.502338 
0.336914 1.782657 -1.527388 
0.337402 1.782657 -1.552549 
0.337891 1.782657 -1.577769 
0.338379 1.782657 -1.602987 
0.338867 1.782657 -1.628137 
0.339355 1.782657 -1.653143 
0.339844 1.782657 -1.677925 
0.340332 1.782657 -1.702394 
0.340820 1.782657 -1.726454 
0.341309 1.782657 -1.750003 
0.341797 1.782657 -1.772931 
0.342285 1.782657 -1.795124 
0.342773 1.782657 -1.816464 
0.343262 1.782657 -1.836830 
0.343750 1.782657 -1.856097 
0.344238 1.782657 -1.874142 
0.344727 1.782657 -1.890845 
0.345215 1.782657 -1.906089 
0.345703 1.782657 -1.919765 
0.346191 1.782657 -1.931771 
0.346680 1.782657 -1.942017 
0.347168 1.782657 -1.950429 
0.347656 1.782657 -1.956944 
0.348145 1.782657 -1.961519 
0.348633 1.782657 -1.964127 
0.349121 1.782657 -1.964761 
0.349609 1.782657 -1.963431 
0.350098 1.782657 -1.960169 
0.350586 1.782657 -1.955020 
0.351074 1.782657 -1.948048 
0.351562 1.782657 -1.939331 
0.352051 1.782657 -1.928959 
0.352539 1.782657 -1.917034 
0.353027 1.782657 -1.903665 
0.353516 1.782657 -1.888965 
0.354004 1.782657 -1.873055 
0.354492 1.782657 -1.856052 
0.354980 1.782657 -1.838077 
0.355469 1.782657 -1.819247 
0.355957 1.782657 -1.799675 
0.356445 1.782657 -1.779470 
0.356934 1.782657 -1.758736 
0.357422 1.782657 -1.737569 
0.357910 1.782657 -1.716059 
0.358398 1.782657 -1.694291 
0.358887 1.782657 -1.672340 
0.359375 1.782657 -1.650276 
0.359863 1.782657 -1.628163 
0.360352 1.782657 -1.606055 
0.360840 1.782657 -1.584004 
0.361328 1.782657 -1.562054 
0.361816 1.782657 -1.540244 
0.362305 1.782657 -1.518608 
0.362793 1.782657 -1.497175 
0.363281 1.782657 -1.475971 
0.363770 1.782657 -1.455016 
0.364258 1.782657 -1.434330 
0.364746 1.782657 -1.413926 
0.365234 1.782657 -1.393817 
0.365723 1.782657 -1.374012 
0.366211 1.782657 -1.354519 
0.366699 1.782657 -1.335343 
0.367188 1.782657 -1.316488 
0.367676 1.782657 -1.297957 
0.368164 1.782657 -1.279750 
0.368652 1.782657 -1.261867 
0.369141 1.782657 -1.244306 
0.369629 1.782657 -1.227067 
0.370117 1.782657 -1.210146 
0.370605 1.782657 -1.193540 
0.371094 1.782657 -1.177244 
0.371582 1.782657 -1.161256 
0.372070 1.782657 -1.145569 
0.372559 1.782657 -1.130179 
0.373047 1.782657 -1.115082 
0.373535 1.782657 -1.100271 
0.374023 1.782657 -1.085740 
0.374512 1.782657 -1.071486 
0.375000 1.782657 -1.057501 
0.375488 1.782657 -1.043780 
0.375977 1.782657 -1.030317 
0.376465 1.782657 -1.017107 
0.376953 1.782657 -1.004144 
0.377441 1.782657 -0.991422 
0.377930 1.782657 -0.978936 
0.378418 1.782657 -0.966681 
0.378906 1.782657 -0.954650 
0.379395 1.782657 -0.942839 
0.379883 1.782657 -0.931242 
0.380371 1.782657 -0.919854 
0.380859 1.782657 -0.908671 
0.381348 1.782657 -0.897687 
0.381836 1.782657 -0.886897 
0.382324 1.782657 -0.876297 
0.382812 1.782657 -0.865882 
0.383301 1.782657 -0.855647 
0.383789 1.782657 -0.845589 
0.384277 1.782657 -0.835703 
0.384766 1.782657 -0.825985 
0.385254 1.782657 -0.816431 
0.385742 1.782657 -0.807036 
0.386230 1.782657 -0.797798 
0.386719 1.782657 -0.788712 
0.387207 1.782657 -0.779774 
0.387695 1.782657 -0.770982 
0.388184 1.782657 -0.762331 
0.388672 1.782657 -0.753819 
0.389160 1.782657 -0.745442 
0.389648 1.782657 -0.737196 
0.390137 1.782657 -0.729080 
0.390625 1.782657 -0.721089 
0.391113 1.782657 -0.713222 
0.391602 1.782657 -0.705474 
0.392090 1.782657 -0.697844 
0.392578 1.782657 -0.690329 
0.393066 1.782657 -0.682926 
0.393555 1.782657 -0.675632 
0.394043 1.782657 -0.668446 
0.394531 1.782657 -0.661364 
0.395020 1.782657 -0.654385 
0.395508 1.782657 -0.647506 
0.395996 1.782657 -0.640725 
0.396484 1.782657 -0.634040 
0.396973 1.782657 -0.627449 
0.397461 1.782657 -0.620949 
0.397949 1.782657 -0.614540 
0.398438 1.782657 -0.608218 
0.398926 1.782657 -0.601982 
0.399414 1.782657 -0.595831 
0.399902 1.782657 -0.589762 
0.400391 1.782657 -0.583774 
0.400879 1.782657 -0.577865 
0.401367 1.782657 -0.572034 
0.401855 1.782657 -0.566278 
0.402344 1.782657 -0.560597 
0.402832 1.782657 -0.554988 
0.403320 1.782657 -0.549451 
0.403809 1.782657 -0.543985 
0.404297 1.782657 -0.538586 
0.404785 1.782657 -0.533255 
0.405273 1.782657 -0.527990 
0.405762 1.782657 -0.522790 
0.406250 1.782657 -0.517653 
0.406738 1.782657 -0.512578 
0.407227 1.782657 -0.507564 
0.407715 1.782657 -0.502610 
0.408203 1.782657 -0.497715 
0.408691 1.782657 -0.492878 
0.409180 1.782657 -0.488097 
0.409668 1.782657 -0.483371 
0.410156 1.782657 -0.478700 
0.410645 1.782657 -0.474083 
0.411133 1.782657 -0.469518 
0.411621 1.782657 -0.465005 
0.412109 1.782657 -0.460542 
0.412598 1.782657 -0.456129 
0.413086 1.782657 -0.451765 
0.413574 1.782657 -0.447449 
0.414062 1.782657 -0.443180 
0.414551 1.782657 -0.438957 
0.415039 1.782657 -0.434781 
0.415527 1.782657 -0.430648 
0.416016 1.782657 -0.426560 
0.416504 1.782657 -0.422515 
0.416992 1.782657 -0.418513 
0.417480 1.782657 -0.414552 
0.417969 1.782657 -0.410632 
0.418457 1.782657 -0.406753 
0.418945 1.782657 -0.402914 
0.419434 1.782657 -0.399113 
0.419922 1.782657 -0.395351 
0.420410 1.782657 -0.391627 
0.420898 1.782657 -0.387940 
0.421387 1.782657 -0.384290 
0.421875 1.782657 -0.380676 
0.422363 1.782657 -0.377097 
0.422852 1.782657 -0.373553 
0.423340 1.782657 -0.370043 
0.423828 1.782657 -0.366568 
0.424316 1.782657 -0.363125 
0.424805 1.782657 -0.359716 
0.425293 1.782657 -0.356338 
0.425781 1.782657 -0.352992 
0.426270 1.782657 -0.349678 
0.426758 1.782657 -0.346394 
0.427246 1.782657 -0.343141 
0.427734 1.782657 -0.339918 
0.428223 1.782657 -0.336724 
0.428711 1.782657 -0.333559 
0.429199 1.782657 -0.330423 
0.429688 1.782657 -0.327315 
0.430176 1.782657 -0.324234 
0.430664 1.782657 -0.321181 
0.431152 1.782657 -0.318155 
0.431641 1.782657 -0.315155 
0.432129 1.782657 -0.312182 
0.432617 1.782657 -0.309235 
0.433105 1.782657 -0.306312 
0.433594 1.782657 -0.303416 
0.434082 1.782657 -0.300543 
0.434570 1.782657 -0.297695 
0.435059 1.782657 -0.294872 
0.435547 1.782657 -0.292072 
0.436035 1.782657 -0.289295 
0.436523 1.782657 -0.286541 
0.437012 1.782657 -0.283810 
0.437500 1.782657 -0.281102 
0.437988 1.782657 -0.278416 
0.438477 1.782657 -0.275752 
0.438965 1.782657 -0.273109 
0.439453 1.782657 -0.270487 
0.439941 1.782657 -0.267887 
0.440430 1.782657 -0.265307 
0.440918 1.782657 -0.262748 
0.441406 1.782657 -0.260209 
0.441895 1.782657 -0.257689 
0.442383 1.782657 -0.255190 
0.442871 1.782657 -0.252710 
0.443359 1.782657 -0.250249 
0.443848 1.782657 -0.247807 
0.444336 1.782657 -0.245384 
0.444824 1.782657 -0.242979 
0.445312 1.782657 -0.240592 
0.445801 1.782657 -0.238223 
0.446289 1.782657 -0.235873 
0.446777 1.782657 -0.233539 
0.447266 1.782657 -0.231223 
0.447754 1.782657 -0.228924 
0.448242 1.782657 -0.226642 
0.448730 1.782657 -0.224377 
0.449219 1.782657 -0.222129 
0.449707 1.782657 -0.219896 
0.450195 1.782657 -0.217680 
0.450684 1.782657 -0.215480 
0.451172 1.782657 -0.213295 
0.451660 1.782657 -0.211126 
0.452148 1.782657 -0.208972 
0.452637 1.782657 -0.206834 
0.453125 1.782657 -0.204710 
0.453613 1.782657 -0.202602 
0.454102 1.782657 -0.200508 
0.454590 1.782657 -0.198428 
0.455078 1.782657 -0.196363 
0.455566 1.782657 -0.194312 
0.456055 1.782657 -0.192275 
0.456543 1.782657 -0.190252 
0.457031 1.782657 -0.188242 
0.457520 1.782657 -0.186246 
0.458008 1.782657 -0.184264 
0.458496 1.782657 -0.182295 
0.458984 1.782657 -0.180338 
0.459473 1.782657 -0.178395 
0.459961 1.782657 -0.176465 
0.460449 1.782657 -0.174547 
0.460938 1.782657 -0.172642 
0.461426 1.782657 -0.170749 
0.461914 1.782657 -0.168868 
0.462402 1.782657 -0.167000 
0.462891 1.782657 -0.165143 
0.463379 1.782657 -0.163299 
0.463867 1.782657 -0.161466 
0.464355 1.782657 -0.159645 
0.464844 1.782657 -0.157835 
0.465332 1.782657 -0.156037 
0.465820 1.782657 -0.154250 
0.466309 1.782657 -0.152474 
0.466797 1.782657 -0.150709 
0.467285 1.782657 -0.148955 
0.467773 1.782657 -0.147211 
0.468262 1.782657 -0.145479 
0.468750 1.782657 -0.143757 
0.469238 1.782657 -0.142046 
0.469727 1.782657 -0.140344 
0.470215 1.782657 -0.138654 
0.470703 1.782657 -0.136973 
0.471191 1.782657 -0.135302 
0.471680 1.782657 -0.133642 
0.472168 1.782657 -0.131991 
0.472656 1.782657 -0.130350 
0.473145 1.782657 -0.128718 
0.473633 1.782657 -0.127097 
0.474121 1.782657 -0.125484 
0.474609 1.782657 -0.123881 
0.475098 1.782657 -0.122288 
0.475586 1.782657 -0.120703 
0.476074 1.782657 -0.119128 
0.476562 1.782657 -0.117562 
0.477051 1.782657 -0.116004 
0.477539 1.782657 -0.114456 
0.478027 1.782657 -0.112916 
0.478516 1.782657 -0.111385 
0.479004 1.782657 -0.109862 
0.479492 1.782657 -0.108348 
0.479980 1.782657 -0.106843 
0.480469 1.782657 -0.105346 
0.480957 1.782657 -0.103857 
0.481445 1.782657 -0.102376 
0.481934 1.782657 -0.100904 
0.482422 1.782657 -0.099440 
0.482910 1.782657 -0.097983 
0.483398 1.782657 -0.096535 
0.483887 1.782657 -0.095094 
0.484375 1.782657 -0.093661 
0.484863 1.782657 -0.092236 
0.485352 1.782657 -0.090818 
0.485840 1.782657 -0.089408 
0.486328 1.782657 -0.088006 
0.486816 1.782657 -0.086611 
0.487305 1.782657 -0.085223 
0.487793 1.782657 -0.083843 
0.488281 1.782657 -0.082470 
0.488770 1.782657 -0.081104 
0.489258 1.782657 -0.079745 
0.489746 1.782657 -0.078393 
0.490234 1.782657 -0.077048 
0.490723 1.782657 -0.075710 
0.491211 1.782657 -0.074379 
0.491699 1.782657 -0.073055 
0.492188 1.782657 -0.071738 
0.492676 1.782657 -0.070427 
0.493164 1.782657 -0.069123 
0.493652 1.782657 -0.067825 
0.494141 1.782657 -0.066534 
0.494629 1.782657 -0.065250 
0.495117 1.782657 -0.063971 
0.495605 1.782657 -0.062700 
0.496094 1.782657 -0.061434 
0.496582 1.782657 -0.060175 
0.497070 1.782657 -0.058922 
0.497559 1.782657 -0.057675 
0.498047 1.782657 -0.056434 
0.498535 1.782657 -0.055200 
0.499023 1.782657 -0.053971 
0.499512 1.782657 -0.052748 
0.500000 1.782657 -0.051531 
0.500488 1.782657 -0.050320 
0.500977 1.782657 -0.049115 
0.501465 1.782657 -0.047916 
0.501953 1.782657 -0.046722 
0.502441 1.782657 -0.045534 
0.502930 1.782657 -0.044352 
0.503418 1.782657 -0.043175 
0.503906 1.782657 -0.042003 
0.504395 1.782657 -0.040838 
0.504883 1.782657 -0.039677 
0.505371 1.782657 -0.038522 
0.505859 1.782657 -0.037373 
0.506348 1.782657 -0.036229 
0.506836 1.782657 -0.035090 
0.507324 1.782657 -0.033956 
0.507812 1.782657 -0.032828 
0.508301 1.782657 -0.031704 
0.508789 1.782657 -0.030586 
0.509277 1.782657 -0.029473 
0.509766 1.782657 -0.028365 
0.510254 1.782657 -0.027262 
0.510742 1.782657 -0.026164 
0.511230 1.782657 -0.025070 
0.511719 1.782657 -0.023982 
0.512207 1.782657 -0.022899 
0.512695 1.782657 -0.021820 
0.513184 1.782657 -0.020746 
0.513672 1.782657 -0.019677 
0.514160 1.782657 -0.018613 
0.514648 1.782657 -0.017553 
0.515137 1.782657 -0.016498 
0.515625 1.782657 -0.015448 
0.516113 1.782657 -0.014402 
0.516602 1.782657 -0.013361 
0.517090 1.782657 -0.012324 
0.517578 1.782657 -0.011292 
0.518066 1.782657 -0.010264 
0.518555 1.782657 -0.009240 
0.519043 1.782657 -0.008221 
0.519531 1.782657 -0.007207 
0.520020 1.782657 -0.006196 
0.520508 1.782657 -0.005190 
0.520996 1.782657 -0.004188 
0.521484 1.782657 -0.003191 
0.521973 1.782657 -0.002197 
0.522461 1.782657 -0.001208 
0.522949 1.782657 -0.000223 
0.523438 1.782657 0.000758 
0.523926 1.782657 0.001735 
0.524414 1.782657 0.002708 
0.524902 1.782657 0.003677 
0.525391 1.782657 0.004641 
0.525879 1.782657 0.005602 
0.526367 1.782657 0.006559 
0.526855 1.782657 0.007512 
0.527344 1.782657 0.008461 
0.527832 1.782657 0.009406 
0.528320 1.782657 0.010348 
0.528809 1.782657 0.011285 
0.529297 1.782657 0.012219 
0.529785 1.782657 0.013149 
0.530273 1.782657 0.014075 
0.530762 1.782657 0.014998 
0.531250 1.782657 0.015917 
0.531738 1.782657 0.016832 
0.532227 1.782657 0.017744 
0.532715 1.782657 0.018652 
0.533203 1.782657 0.019556 
0.533691 1.782657 0.020457 
0.534180 1.782657 0.021354 
0.534668 1.782657 0.022248 
0.535156 1.782657 0.023138 
0.535645 1.782657 0.024025 
0.536133 1.782657 0.024908 
0.536621 1.782657 0.025788 
0.537109 1.782657 0.026665 
0.537598 1.782657 0.027538 
0.538086 1.782657 0.028408 
0.538574 1.782657 0.029274 
0.539062 1.782657 0.030137 
0.539551 1.782657 0.030997 
0.540039 1.782657 0.031854 
0.540527 1.782657 0.032707 
0.541016 1.782657 0.033557 
0.541504 1.782657 0.034404 
0.541992 1.782657 0.035247 
0.542480 1.782657 0.036088 
0.542969 1.782657 0.036925 
0.543457 1.782657 0.037759 
0.543945 1.782657 0.038590 
0.544434 1.782657 0.039418 
0.544922 1.782657 0.040243 
0.545410 1.782657 0.041065 
0.545898 1.782657 0.041883 
0.546387 1.782657 0.042699 
0.546875 1.782657 0.043512 
0.547363 1.782657 0.044322 
0.547852 1.782657 0.045128 
0.548340 1.782657 0.045932 
0.548828 1.782657 0.046733 
0.549316 1.782657 0.047531 
0.549805 1.782657 0.048326 
0.550293 1.782657 0.049118 
0.550781 1.782657 0.049908 
0.551270 1.782657 0.050694 
0.551758 1.782657 0.051478 
0.552246 1.782657 0.052259 
0.552734 1.782657 0.053037 
0.553223 1.782657 0.053812 
0.553711 1.782657 0.054585 
0.554199 1.782657 0.055354 
0.554688 1.782657 0.056121 
0.555176 1.782657 0.056886 
0.555664 1.782657 0.057647 
0.556152 1.782657 0.058406 
0.556641 1.782657 0.059162 
0.557129 1.782657 0.059916 
0.557617 1.782657 0.060667 
0.558105 1.782657 0.061415 
0.558594 1.782657 0.062161 
0.559082 1.782657 0.062904 
0.559570 1.782657 0.063645 
0.560059 1.782657 0.064383 
0.560547 1.782657 0.065118 
0.561035 1.782657 0.065851 
0.561523 1.782657 0.066582 
0.562012 1.782657 0.067310 
0.562500 1.782657 0.068035 
0.562988 1.782657 0.068758 
0.563477 1.782657 0.069478 
0.563965 1.782657 0.070196 
0.564453 1.782657 0.070912 
0.564941 1.782657 0.071625 
0.565430 1.782657 0.072336 
0.565918 1.782657 0.073044 
0.566406 1.782657 0.073750 
0.566895 1.782657 0.074454 
0.567383 1.782657 0.075155 
0.567871 1.782657 0.075854 
0.568359 1.782657 0.076551 
0.568848 1.782657 0.077245 
0.569336 1.782657 0.077937 
0.569824 1.782657 0.078626 
0.570312 1.782657 0.079314 
0.570801 1.782657 0.079999 
0.571289 1.782657 0.080682 
0.571777 1.782657 0.081362 
0.572266 1.782657 0.082041 
0.572754 1.782657 0.082717 
0.573242 1.782657 0.083391 
0.573730 1.782657 0.084062 
0.574219 1.782657 0.084732 
0.574707 1.782657 0.085399 
0.575195 1.782657 0.086064 
0.575684 1.782657 0.086728 
0.576172 1.782657 0.087388 
0.576660 1.782657 0.088047 
0.577148 1.782657 0.088704 
0.577637 1.782657 0.089358 
0.578125 1.782657 0.090011 
0.578613 1.782657 0.090661 
0.579102 1.782657 0.091309 
0.579590 1.782657 0.091956 
0.580078 1.782657 0.092600 
0.580566 1.782657 0.093242 
0.581055 1.782657 0.093882 
0.581543 1.782657 0.094520 
0.582031 1.782657 0.095156 
0.582520 1.782657 0.095790 
0.583008 1.782657 0.096422 
0.583496 1.782657 0.097052 
0.583984 1.782657 0.097680 
0.584473 1.782657 0.098306 
0.584961 1.782657 0.098931 
0.585449 1.782657 0.099553 
0.585938 1.782657 0.100173 
0.586426 1.782657 0.100791 
0.586914 1.782657 0.101408 
0.587402 1.782657 0.102022 
0.587891 1.782657 0.102635 
0.588379 1.782657 0.103246 
0.588867 1.782657 0.103855 
0.589355 1.782657 0.104462 
0.589844 1.782657 0.105067 
0.590332 1.782657 0.105670 
0.590820 1.782657 0.106271 
0.591309 1.782657 0.106871 
0.591797 1.782657 0.107469 
0.592285 1.782657 0.108065 
0.592773 1.782657 0.108659 
0.593262 1.782657 0.109251 
0.593750 1.782657 0.109842 
0.594238 1.782657 0.110431 
0.594727 1.782657 0.111018 
0.595215 1.782657 0.111603 
0.595703 1.782657 0.112186 
0.596191 1.782657 0.112768 
0.596680 1.782657 0.113348 
0.597168 1.782657 0.113926 
0.597656 1.782657 0.114503 
0.598145 1.782657 0.115078 
0.598633 1.782657 0.115651 
0.599121 1.782657 0.116222 
0.599609 1.782657 0.116792 
0.600098 1.782657 0.117360 
0.600586 1.782657 0.117926 
0.601074 1.782657 0.118491 
0.601562 1.782657 0.119054 
0.602051 1.782657 0.119615 
0.602539 1.782657 0.120175 
0.603027 1.782657 0.120733 
0.603516 1.782657 0.121289 
0.604004 1.782657 0.121844 
0.604492 1.782657 0.122397 
0.604980 1.782657 0.122949 
0.605469 1.782657 0.123499 
0.605957 1.782657 0.124047 
0.606445 1.782657 0.124594 
0.606934 1.782657 0.125139 
0.607422 1.782657 0.125683 
0.607910 1.782657 0.126225 
0.608398 1.782657 0.126765 
0.608887 1.782657 0.127304 
0.609375 1.782657 0.127841 
0.609863 1.782657 0.128377 
0.610352 1.782657 0.128912 
0.610840 1.782657 0.129444 
0.611328 1.782657 0.129976 
0.611816 1.782657 0.130505 
0.612305 1.782657 0.131034 
0.612793 1.782657 0.131560 
0.613281 1.782657 0.132086 
0.613770 1.782657 0.132609 
0.614258 1.782657 0.133132 
0.614746 1.782657 0.133652 
0.615234 1.782657 0.134172 
0.615723 1.782657 0.134689 
0.616211 1.782657 0.135206 
0.616699 1.782657 0.135721 
0.617188 1.782657 0.136234 
0.617676 1.782657 0.136746 
0.618164 1.782657 0.137257 
0.618652 1.782657 0.137766 
0.619141 1.782657 0.138274 
0.619629 1.782657 0.138780 
0.620117 1.782657 0.139285 
0.620605 1.782657 0.139789 
0.621094 1.782657 0.140291 
0.621582 1.782657 0.140791 
0.622070 1.782657 0.141291 
0.622559 1.782657 0.141789 
0.623047 1.782657 0.142285 
0.623535 1.782657 0.142781 
0.624023 1.782657 0.143274 
0.624512 1.782657 0.143767 
0.625000 1.782657 0.144258 
0.625488 1.782657 0.144748 
0.625977 1.782657 0.145236 
0.626465 1.782657 0.145723 
0.626953 1.782657 0.146209 
0.627441 1.782657 0.146693 
0.627930 1.782657 0.147177 
0.628418 1.782657 0.147658 
0.628906 1.782657 0.148139 
0.629395 1.782657 0.148618 
0.629883 1.782657 0.149096 
0.630371 1.782657 0.149572 
0.630859 1.782657 0.150048 
0.631348 1.782657 0.150522 
0.631836 1.782657 0.150994 
0.632324 1.782657 0.151466 
0.632812 1.782657 0.151936 
0.633301 1.782657 0.152405 
0.633789 1.782657 0.152873 
0.634277 1.782657 0.153339 
0.634766 1.782657 0.153804 
0.635254 1.782657 0.154268 
0.635742 1.782657 0.154731 
0.636230 1.782657 0.155192 
0.636719 1.782657 0.155652 
0.637207 1.782657 0.156111 
0.637695 1.782657 0.156569 
0.638184 1.782657 0.157025 
0.638672 1.782657 0.157481 
0.639160 1.782657 0.157935 
0.639648 1.782657 0.158387 
0.640137 1.782657 0.158839 
0.640625 1.782657 0.159290 
0.641113 1.782657 0.159739 
0.641602 1.782657 0.160187 
0.642090 1.782657 0.160634 
0.642578 1.782657 0.161079 
0.643066 1.782657 0.161524 
0.643555 1.782657 0.161967 
0.644043 1.782657 0.162409 
0.644531 1.782657 0.162850 
0.645020 1.782657 0.163290 
0.645508 1.782657 0.163729 
0.645996 1.782657 0.164167 
0.646484 1.782657 0.164603 
0.646973 1.782657 0.165038 
0.647461 1.782657 0.165472 
0.647949 1.782657 0.165905 
0.648438 1.782657 0.166337 
0.648926 1.782657 0.166768 
0.649414 1.782657 0.167198 
0.649902 1.782657 0.167626 
0.650391 1.782657 0.168053 
0.650879 1.782657 0.168480 
0.651367 1.782657 0.168905 
0.651855 1.782657 0.169329 
0.652344 1.782657 0.169752 
0.652832 1.782657 0.170174 
0.653320 1.782657 0.170594 
0.653809 1.782657 0.171014 
0.654297 1.782657 0.171433 
0.654785 1.782657 0.171850 
0.655273 1.782657 0.172267 
0.655762 1.782657 0.172682 
0.656250 1.782657 0.173096 
0.656738 1.782657 0.173509 
0.657227 1.782657 0.173922 
0.657715 1.782657 0.174333 
0.658203 1.782657 0.174743 
0.658691 1.782657 0.175152 
0.659180 1.782657 0.175560 
0.659668 1.782657 0.175966 
0.660156 1.782657 0.176372 
0.660645 1.782657 0.176777 
0.661133 1.782657 0.177181 
0.661621 1.782657 0.177584 
0.662109 1.782657 0.177985 
0.662598 1.782657 0.178386 
0.663086 1.782657 0.178786 
0.663574 1.782657 0.179184 
0.664062 1.782657 0.179582 
0.664551 1.782657 0.179979 
0.665039 1.782657 0.180374 
0.665527 1.782657 0.180769 
0.666016 1.782657 0.181162 
0.666504 1.782657 0.181555 
0.666992 1.782657 0.181946 
0.667480 1.782657 0.182337 
0.667969 1.782657 0.182727 
0.668457 1.782657 0.183115 
0.668945 1.782657 0.183503 
0.669434 1.782657 0.183890 
0.669922 1.782657 0.184275 
0.670410 1.782657 0.184660 
0.670898 1.782657 0.185044 
0.671387 1.782657 0.185426 
0.671875 1.782657 0.185808 
0.672363 1.782657 0.186189 
0.672852 1.782657 0.186569 
0.673340 1.782657 0.186948 
0.673828 1.782657 0.187326 
0.674316 1.782657 0.187703 
0.674805 1.782657 0.188079 
0.675293 1.782657 0.188454 
0.675781 1.782657 0.188828 
0.676270 1.782657 0.189201 
0.676758 1.782657 0.189574 
0.677246 1.782657 0.189945 
0.677734 1.782657 0.190316 
0.678223 1.782657 0.190685 
0.678711 1.782657 0.191054 
0.679199 1.782657 0.191421 
0.679688 1.782657 0.191788 
0.680176 1.782657 0.192154 
0.680664 1.782657 0.192519 
0.681152 1.782657 0.192883 
0.681641 1.782657 0.193246 
0.682129 1.782657 0.193608 
0.682617 1.782657 0.193969 
0.683105 1.782657 0.194329 
0.683594 1.782657 0.194689 
0.684082 1.782657 0.195047 
0.684570 1.782657 0.195405 
0.685059 1.782657 0.195762 
0.685547 1.782657 0.196118 
0.686035 1.782657 0.196473 
0.686523 1.782657 0.196827 
0.687012 1.782657 0.197180 
0.687500 1.782657 0.197532 
0.687988 1.782657 0.197884 
0.688477 1.782657 0.198234 
0.688965 1.782657 0.198584 
0.689453 1.782657 0.198933 
0.689941 1.782657 0.199281 
0.690430 1.782657 0.199628 
0.690918 1.782657 0.199974 
0.691406 1.782657 0.200320 
0.691895 1.782657 0.200664 
0.692383 1.782657 0.201008 
0.692871 1.782657 0.201351 
0.693359 1.782657 0.201693 
0.693848 1.782657 0.202034 
0.694336 1.782657 0.202374 
0.694824 1.782657 0.202713 
0.695312 1.782657 0.203052 
0.695801 1.782657 0.203390 
0.696289 1.782657 0.203726 
0.696777 1.782657 0.204063 
0.697266 1.782657 0.204398 
0.697754 1.782657 0.204732 
0.698242 1.782657 0.205066 
0.698730 1.782657 0.205398 
0.699219 1.782657 0.205730 
0.699707 1.782657 0.206061 
0.700195 1.782657 0.206392 
0.700684 1.782657 0.206721 
0.701172 1.782657 0.207050 
0.701660 1.782657 0.207377 
0.702148 1.782657 0.207704 
0.702637 1.782657 0.208031 
0.703125 1.782657 0.208356 
0.703613 1.782657 0.208680 
0.704102 1.782657 0.209004 
0.704590 1.782657 0.209327 
0.705078 1.782657 0.209649 
0.705566 1.782657 0.209971 
0.706055 1.782657 0.210291 
0.706543 1.782657 0.210611 
0.707031 1.782657 0.210930 
0.707520 1.782657 0.211248 
0.708008 1.782657 0.211565 
0.708496 1.782657 0.211882 
0.708984 1.782657 0.212198 
0.709473 1.782657 0.212513 
0.709961 1.782657 0.212827 
0.710449 1.782657 0.213140 
0.710938 1.782657 0.213453 
0.711426 1.782657 0.213765 
0.711914 1.782657 0.214076 
0.712402 1.782657 0.214386 
0.712891 1.782657 0.214696 
0.713379 1.782657 0.215005 
0.713867 1.782657 0.215313 
0.714355 1.782657 0.215620 
0.714844 1.782657 0.215926 
0.715332 1.782657 0.216232 
0.715820 1.782657 0.216537 
0.716309 1.782657 0.216841 
0.716797 1.782657 0.217145 
0.717285 1.782657 0.217447 
0.717773 1.782657 0.217749 
0.718262 1.782657 0.218050 
0.718750 1.782657 0.218351 
0.719238 1.782657 0.218650 
0.719727 1.782657 0.218949 
0.720215 1.782657 0.219248 
0.720703 1.782657 0.219545 
0.721191 1.782657 0.219842 
0.721680 1.782657 0.220138 
0.722168 1.782657 0.220433 
0.722656 1.782657 0.220727 
0.723145 1.782657 0.221021 
0.723633 1.782657 0.221314 
0.724121 1.782657 0.221606 
0.724609 1.782657 0.221898 
0.725098 1.782657 0.222188 
0.725586 1.782657 0.222478 
0.726074 1.782657 0.222768 
0.726562 1.782657 0.223056 
0.727051 1.782657 0.223344 
0.727539 1.782657 0.223631 
0.728027 1.782657 0.223918 
0.728516 1.782657 0.224204 
0.729004 1.782657 0.224488 
0.729492 1.782657 0.224773 
0.729980 1.782657 0.225056 
0.730469 1.782657 0.225339 
0.730957 1.782657 0.225621 
0.731445 1.782657 0.225903 
0.731934 1.782657 0.226183 
0.732422 1.782657 0.226463 
0.732910 1.782657 0.226743 
0.733398 1.782657 0.227021 
0.733887 1.782657 0.227299 
0.734375 1.782657 0.227576 
0.734863 1.782657 0.227853 
0.735352 1.782657 0.228128 
0.735840 1.782657 0.228403 
0.736328 1.782657 0.228678 
0.736816 1.782657 0.228951 
0.737305 1.782657 0.229224 
0.737793 1.782657 0.229496 
0.738281 1.782657 0.229768 
0.738770 1.782657 0.230039 
0.739258 1.782657 0.230309 
0.739746 1.782657 0.230579 
0.740234 1.782657 0.230847 
0.740723 1.782657 0.231115 
0.741211 1.782657 0.231383 
0.741699 1.782657 0.231650 
0.742188 1.782657 0.231916 
0.742676 1.782657 0.232181 
0.743164 1.782657 0.232446 
0.743652 1.782657 0.232710 
0.744141 1.782657 0.232973 
0.744629 1.782657 0.233236 
0.745117 1.782657 0.233498 
0.745605 1.782657 0.233759 
0.746094 1.782657 0.234019 
0.746582 1.782657 0.234279 
0.747070 1.782657 0.234539 
0.747559 1.782657 0.234797 
0.748047 1.782657 0.235055 
0.748535 1.782657 0.235312 
0.749023 1.782657 0.235569 
0.749512 1.782657 0.235825 
0.750000 1.782657 0.236080 
0.750488 1.782657 0.236335 
0.750977 1.782657 0.236588 
0.751465 1.782657 0.236842 
0.751953 1.782657 0.237094 
0.752441 1.782657 0.237346 
0.752930 1.782657 0.237597 
0.753418 1.782657 0.237848 
0.753906 1.782657 0.238098 
0.754395 1.782657 0.238347 
0.754883 1.782657 0.238596 
0.755371 1.782657 0.238844 
0.755859 1.782657 0.239091 
0.756348 1.782657 0.239338 
0.756836 1.782657 0.239584 
0.757324 1.782657 0.239829 
0.757812 1.782657 0.240074 
0.758301 1.782657 0.240318 
0.758789 1.782657 0.240561 
0.759277 1.782657 0.240804 
0.759766 1.782657 0.241046 
0.760254 1.782657 0.241288 
0.760742 1.782657 0.241529 
0.761230 1.782657 0.241769 
0.761719 1.782657 0.242008 
0.762207 1.782657 0.242247 
0.762695 1.782657 0.242485 
0.763184 1.782657 0.242723 
0.763672 1.782657 0.242960 
0.764160 1.782657 0.243196 
0.764648 1.782657 0.243432 
0.765137 1.782657 0.243667 
0.765625 1.782657 0.243901 
0.766113 1.782657 0.244135 
0.766602 1.782657 0.244368 
0.767090 1.782657 0.244601 
0.767578 1.782657 0.244833 
0.768066 1.782657 0.245064 
0.768555 1.782657 0.245295 
0.769043 1.782657 0.245525 
0.769531 1.782657 0.245754 
0.770020 1.782657 0.245983 
0.770508 1.782657 0.246211 
0.770996 1.782657 0.246438 
0.771484 1.782657 0.246665 
0.771973 1.782657 0.246891 
0.772461 1.782657 0.247117 
0.772949 1.782657 0.247342 
0.773438 1.782657 0.247566 
0.773926 1.782657 0.247790 
0.774414 1.782657 0.248013 
0.774902 1.782657 0.248235 
0.775391 1.782657 0.248457 
0.775879 1.782657 0.248678 
0.776367 1.782657 0.248899 
0.776855 1.782657 0.249119 
0.777344 1.782657 0.249338 
0.777832 1.782657 0.249557 
0.778320 1.782657 0.249775 
0.778809 1.782657 0.249993 
0.779297 1.782657 0.250210 
0.779785 1.782657 0.250426 
0.780273 1.782657 0.250642 
0.780762 1.782657 0.250857 
0.781250 1.782657 0.251071 
0.781738 1.782657 0.251285 
0.782227 1.782657 0.251498 
0.782715 1.782657 0.251711 
0.783203 1.782657 0.251923 
0.783691 1.782657 0.252134 
0.784180 1.782657 0.252345 
0.784668 1.782657 0.252555 
0.785156 1.782657 0.252765 
0.785645 1.782657 0.252974 
0.786133 1.782657 0.253182 
0.786621 1.782657 0.253390 
0.787109 1.782657 0.253597 
0.787598 1.782657 0.253804 
0.788086 1.782657 0.254009 
0.788574 1.782657 0.254215 
0.789062 1.782657 0.254419 
0.789551 1.782657 0.254624 
0.790039 1.782657 0.254827 
0.790527 1.782657 0.255030 
0.791016 1.782657 0.255232 
0.791504 1.782657 0.255434 
0.791992 1.782657 0.255635 
0.792480 1.782657 0.255836 
0.792969 1.782657 0.256036 
0.793457 1.782657 0.256235 
0.793945 1.782657 0.256434 
0.794434 1.782657 0.256632 
0.794922 1.782657 0.256829 
0.795410 1.782657 0.257026 
0.795898 1.782657 0.257222 
0.796387 1.782657 0.257418 
0.796875 1.782657 0.257613 
0.797363 1.782657 0.257808 
0.797852 1.782657 0.258002 
0.798340 1.782657 0.258195 
0.798828 1.782657 0.258388 
0.799316 1.782657 0.258580 
0.799805 1.782657 0.258771 
0.800293 1.782657 0.258962 
0.800781 1.782657 0.259153 
0.801270 1.782657 0.259343 
0.801758 1.782657 0.259532 
0.802246 1.782657 0.259720 
0.802734 1.782657 0.259908 
0.803223 1.782657 0.260096 
0.803711 1.782657 0.260283 
0.804199 1.782657 0.260469 
0.804688 1.782657 0.260654 
0.805176 1.782657 0.260839 
0.805664 1.782657 0.261024 
0.806152 1.782657 0.261208 
0.806641 1.782657 0.261391 
0.807129 1.782657 0.261574 
0.807617 1.782657 0.261756 
0.808105 1.782657 0.261937 
0.808594 1.782657 0.262118 
0.809082 1.782657 0.262299 
0.809570 1.782657 0.262478 
0.810059 1.782657 0.262658 
0.810547 1.782657 0.262836 
0.811035 1.782657 0.263014 
0.811523 1.782657 0.263192 
0.812012 1.782657 0.263369 
0.812500 1.782657 0.263545 
0.812988 1.782657 0.263720 
0.813477 1.782657 0.263896 
0.813965 1.782657 0.264070 
0.814453 1.782657 0.264244 
0.814941 1.782657 0.264417 
0.815430 1.782657 0.264590 
0.815918 1.782657 0.264762 
0.816406 1.782657 0.264934 
0.816895 1.782657 0.265105 
0.817383 1.782657 0.265275 
0.817871 1.782657 0.265445 
0.818359 1.782657 0.265614 
0.818848 1.782657 0.265783 
0.819336 1.782657 0.265951 
0.819824 1.782657 0.266119 
0.820312 1.782657 0.266285 
0.820801 1.782657 0.266452 
0.821289 1.782657 0.266618 
0.821777 1.782657 0.266783 
0.822266 1.782657 0.266947 
0.822754 1.782657 0.267111 
0.823242 1.782657 0.267275 
0.823730 1.782657 0.267438 
0.824219 1.782657 0.267600 
0.824707 1.782657 0.267762 
0.825195 1.782657 0.267923 
0.825684 1.782657 0.268083 
0.826172 1.782657 0.268243 
0.826660 1.782657 0.268403 
0.827148 1.782657 0.268562 
0.827637 1.782657 0.268720 
0.828125 1.782657 0.268877 
0.828613 1.782657 0.269035 
0.829102 1.782657 0.269191 
0.829590 1.782657 0.269347 
0.830078 1.782657 0.269502 
0.830566 1.782657 0.269657 
0.831055 1.782657 0.269811 
0.831543 1.782657 0.269965 
0.832031 1.782657 0.270118 
0.832520 1.782657 0.270270 
0.833008 1.782657 0.270422 
0.833496 1.782657 0.270573 
0.833984 1.782657 0.270724 
0.834473 1.782657 0.270874 
0.834961 1.782657 0.271024 
0.835449 1.782657 0.271173 
0.835938 1.782657 0.271321 
0.836426 1.782657 0.271469 
0.836914 1.782657 0.271616 
0.837402 1.782657 0.271763 
0.837891 1.782657 0.271909 
0.838379 1.782657 0.272055 
0.838867 1.782657 0.272200 
0.839355 1.782657 0.272344 
0.839844 1.782657 0.272488 
0.840332 1.782657 0.272631 
0.840820 1.782657 0.272774 
0.841309 1.782657 0.272916 
0.841797 1.782657 0.273057 
0.842285 1.782657 0.273198 
0.842773 1.782657 0.273338 
0.843262 1.782657 0.273478 
0.843750 1.782657 0.273617 
0.844238 1.782657 0.273756 
0.844727 1.782657 0.273894 
0.845215 1.782657 0.274031 
0.845703 1.782657 0.274168 
0.846191 1.782657 0.274304 
0.846680 1.782657 0.274440 
0.847168 1.782657 0.274575 
0.847656 1.782657 0.274710 
0.848145 1.782657 0.274844 
0.848633 1.782657 0.274977 
0.849121 1.782657 0.275110 
0.849609 1.782657 0.275242 
0.850098 1.782657 0.275374 
0.850586 1.782657 0.275505 
0.851074 1.782657 0.275635 
0.851562 1.782657 0.275765 
0.852051 1.782657 0.275894 
0.852539 1.782657 0.276023 
0.853027 1.782657 0.276151 
0.853516 1.782657 0.276279 
0.854004 1.782657 0.276406 
0.854492 1.782657 0.276532 
0.854980 1.782657 0.276658 
0.855469 1.782657 0.276783 
0.855957 1.782657 0.276908 
0.856445 1.782657 0.277032 
0.856934 1.782657 0.277156 
0.857422 1.782657 0.277279 
0.857910 1.782657 0.277401 
0.858398 1.782657 0.277523 
0.858887 1.782657 0.277644 
0.859375 1.782657 0.277765 
0.859863 1.782657 0.277885 
0.860352 1.782657 0.278004 
0.860840 1.782657 0.278123 
0.861328 1.782657 0.278241 
0.861816 1.782657 0.278359 
0.862305 1.782657 0.278476 
0.862793 1.782657 0.278593 
0.863281 1.782657 0.278709 
0.863770 1.782657 0.278824 
0.864258 1.782657 0.278939 
0.864746 1.782657 0.279053 
0.865234 1.782657 0.279167 
0.865723 1.782657 0.279280 
0.866211 1.782657 0.279392 
0.866699 1.782657 0.279504 
0.867188 1.782657 0.279615 
0.867676 1.782657 0.279726 
0.868164 1.782657 0.279836 
0.868652 1.782657 0.279945 
0.869141 1.782657 0.280054 
0.869629 1.782657 0.280163 
0.870117 1.782657 0.280270 
0.870605 1.782657 0.280378 
0.871094 1.782657 0.280484 
0.871582 1.782657 0.280590 
0.872070 1.782657 0.280695 
0.872559 1.782657 0.280800 
0.873047 1.782657 0.280904 
0.873535 1.782657 0.281008 
0.874023 1.782657 0.281111 
0.874512 1.782657 0.281214 
0.875000 1.782657 0.281315 
0.875488 1.782657 0.281417 
0.875977 1.782657 0.281517 
0.876465 1.782657 0.281617 
0.876953 1.782657 0.281717 
0.877441 1.782657 0.281816 
0.877930 1.782657 0.281914 
0.878418 1.782657 0.282012 
0.878906 1.782657 0.282109 
0.879395 1.782657 0.282205 
0.879883 1.782657 0.282301 
0.880371 1.782657 0.282396 
0.880859 1.782657 0.282491 
0.881348 1.782657 0.282585 
0.881836 1.782657 0.282679 
0.882324 1.782657 0.282772 
0.882812 1.782657 0.282864 
0.883301 1.782657 0.282956 
0.883789 1.782657 0.283047 
0.884277 1.782657 0.283137 
0.884766 1.782657 0.283227 
0.885254 1.782657 0.283317 
0.885742 1.782657 0.283405 
0.886230 1.782657 0.283493 
0.886719 1.782657 0.283581 
0.887207 1.782657 0.283668 
0.887695 1.782657 0.283754 
0.888184 1.782657 0.283840 
0.888672 1.782657 0.283925 
0.889160 1.782657 0.284009 
0.889648 1.782657 0.284093 
0.890137 1.782657 0.284177 
0.890625 1.782657 0.284259 
0.891113 1.782657 0.284341 
0.891602 1.782657 0.284423 
0.892090 1.782657 0.284504 
0.892578 1.782657 0.284584 
0.893066 1.782657 0.284663 
0.893555 1.782657 0.284743 
0.894043 1.782657 0.284821 
0.894531 1.782657 0.284899 
0.895020 1.782657 0.284976 
0.895508 1.782657 0.285052 
0.895996 1.782657 0.285128 
0.896484 1.782657 0.285204 
0.896973 1.782657 0.285279 
0.897461 1.782657 0.285353 
0.897949 1.782657 0.285426 
0.898438 1.782657 0.285499 
0.898926 1.782657 0.285571 
0.899414 1.782657 0.285643 
0.899902 1.782657 0.285714 
0.900391 1.782657 0.285784 
0.900879 1.782657 0.285854 
0.901367 1.782657 0.285923 
0.901855 1.782657 0.285992 
0.902344 1.782657 0.286060 
0.902832 1.782657 0.286127 
0.903320 1.782657 0.286194 
0.903809 1.782657 0.286260 
0.904297 1.782657 0.286325 
0.904785 1.782657 0.286390 
0.905273 1.782657 0.286454 
0.905762 1.782657 0.286518 
0.906250 1.782657 0.286581 
0.906738 1.782657 0.286643 
0.907227 1.782657 0.286705 
0.907715 1.782657 0.286766 
0.908203 1.782657 0.286826 
0.908691 1.782657 0.286886 
0.909180 1.782657 0.286945 
0.909668 1.782657 0.287004 
0.910156 1.782657 0.287062 
0.910645 1.782657 0.287119 
0.911133 1.782657 0.287176 
0.911621 1.782657 0.287232 
0.912109 1.782657 0.287287 
0.912598 1.782657 0.287342 
0.913086 1.782657 0.287396 
0.913574 1.782657 0.287449 
0.914062 1.782657 0.287502 
0.914551 1.782657 0.287554 
0.915039 1.782657 0.287606 
0.915527 1.782657 0.287657 
0.916016 1.782657 0.287707 
0.916504 1.782657 0.287756 
0.916992 1.782657 0.287805 
0.917480 1.782657 0.287854 
0.917969 1.782657 0.287901 
0.918457 1.782657 0.287948 
0.918945 1.782657 0.287995 
0.919434 1.782657 0.288040 
0.919922 1.782657 0.288085 
0.920410 1.782657 0.288130 
0.920898 1.782657 0.288174 
0.921387 1.782657 0.288217 
0.921875 1.782657 0.288259 
0.922363 1.782657 0.288301 
0.922852 1.782657 0.288342 
0.923340 1.782657 0.288383 
0.923828 1.782657 0.288422 
0.924316 1.782657 0.288462 
0.924805 1.782657 0.288500 
0.925293 1.782657 0.288538 
0.925781 1.782657 0.288575 
0.926270 1.782657 0.288612 
0.926758 1.782657 0.288647 
0.927246 1.782657 0.288683 
0.927734 1.782657 0.288717 
0.928223 1.782657 0.288751 
0.928711 1.782657 0.288784 
0.929199 1.782657 0.288817 
0.929688 1.782657 0.288849 
0.930176 1.782657 0.288880 
0.930664 1.782657 0.288910 
0.931152 1.782657 0.288940 
0.931641 1.782657 0.288969 
0.932129 1.782657 0.288998 
0.932617 1.782657 0.289026 
0.933105 1.782657 0.289053 
0.933594 1.782657 0.289079 
0.934082 1.782657 0.289105 
0.934570 1.782657 0.289130 
0.935059 1.782657 0.289155 
0.935547 1.782657 0.289178 
0.936035 1.782657 0.289201 
0.936523 1.782657 0.289224 
0.937012 1.782657 0.289245 
0.937500 1.782657 0.289266 
0.937988 1.782657 0.289287 
0.938477 1.782657 0.289306 
0.938965 1.782657 0.289325 
0.939453 1.782657 0.289343 
0.939941 1.782657 0.289361 
0.940430 1.782657 0.289378 
0.940918 1.782657 0.289394 
0.941406 1.782657 0.289409 
0.941895 1.782657 0.289424 
0.942383 1.782657 0.289438 
0.942871 1.782657 0.289452 
0.943359 1.782657 0.289464 
0.943848 1.782657 0.289476 
0.944336 1.782657 0.289487 
0.944824 1.782657 0.289498 
0.945312 1.782657 0.289508 
0.945801 1.782657 0.289517 
0.946289 1.782657 0.289525 
0.946777 1.782657 0.289533 
0.947266 1.782657 0.289540 
0.947754 1.782657 0.289546 
0.948242 1.782657 0.289552 
0.948730 1.782657 0.289557 
0.949219 1.782657 0.289561 
0.949707 1.782657 0.289564 
0.950195 1.782657 0.289567 
0.950684 1.782657 0.289569 
0.951172 1.782657 0.289570 
0.951660 1.782657 0.289571 
0.952148 1.782657 0.289570 
0.952637 1.782657 0.289569 
0.953125 1.782657 0.289568 
0.953613 1.782657 0.289565 
0.954102 1.782657 0.289562 
0.954590 1.782657 0.289558 
0.955078 1.782657 0.289554 
0.955566 1.782657 0.289548 
0.956055 1.782657 0.289542 
0.956543 1.782657 0.289536 
0.957031 1.782657 0.289528 
0.957520 1.782657 0.289520 
0.958008 1.782657 0.289511 
0.958496 1.782657 0.289501 
0.958984 1.782657 0.289490 
0.959473 1.782657 0.289479 
0.959961 1.782657 0.289467 
0.960449 1.782657 0.289454 
0.960938 1.782657 0.289441 
0.961426 1.782657 0.289427 
0.961914 1.782657 0.289411 
0.962402 1.782657 0.289396 
0.962891 1.782657 0.289379 
0.963379 1.782657 0.289362 
0.963867 1.782657 0.289344 
0.964355 1.782657 0.289325 
0.964844 1.782657 0.289305 
0.965332 1.782657 0.289285 
0.965820 1.782657 0.289264 
0.966309 1.782657 0.289242 
0.966797 1.782657 0.289219 
0.967285 1.782657 0.289196 
0.967773 1.782657 0.289172 
0.968262 1.782657 0.289147 
0.968750 1.782657 0.289121 
0.969238 1.782657 0.289094 
0.969727 1.782657 0.289067 
0.970215 1.782657 0.289039 
0.970703 1.782657 0.289010 
0.971191 1.782657 0.288980 
0.971680 1.782657 0.288950 
0.972168 1.782657 0.288918 
0.972656 1.782657 0.288886 
0.973145 1.782657 0.288853 
0.973633 1.782657 0.288820 
0.974121 1.782657 0.288785 
0.974609 1.782657 0.288750 
0.975098 1.782657 0.288714 
0.975586 1.782657 0.288677 
0.976074 1.782657 0.288639 
0.976562 1.782657 0.288601 
0.977051 1.782657 0.288562 
0.977539 1.782657 0.288522 
0.978027 1.782657 0.288481 
0.978516 1.782657 0.288439 
0.979004 1.782657 0.288396 
0.979492 1.782657 0.288353 
0.979980 1.782657 0.288309 
0.980469 1.782657 0.288264 
0.980957 1.782657 0.288218 
0.981445 1.782657 0.288171 
0.981934 1.782657 0.288124 
0.982422 1.782657 0.288075 
0.982910 1.782657 0.288026 
0.983398 1.782657 0.287976 
0.983887 1.782657 0.287926 
0.984375 1.782657 0.287874 
0.984863 1.782657 0.287821 
0.985352 1.782657 0.287768 
0.985840 1.782657 0.287714 
0.986328 1.782657 0.287659 
0.986816 1.782657 0.287603 
0.987305 1.782657 0.287546 
0.987793 1.782657 0.287489 
0.988281 1.782657 0.287430 
0.988770 1.782657 0.287371 
0.989258 1.782657 0.287311 
0.989746 1.782657 0.287250 
0.990234 1.782657 0.287188 
0.990723 1.782657 0.287125 
0.991211 1.782657 0.287061 
0.991699 1.782657 0.286997 
0.992188 1.782657 0.286931 
0.992676 1.782657 0.286865 
0.993164 1.782657 0.286798 
0.993652 1.782657 0.286730 
0.994141 1.782657 0.286661 
0.994629 1.782657 0.286591 
0.995117 1.782657 0.286521 
0.995605 1.782657 0.286449 
0.996094 1.782657 0.286377 
0.996582 1.782657 0.286303 
0.997070 1.782657 0.286229 
0.997559 1.782657 0.286154 
0.998047 1.782657 0.286078 
0.998535 1.782657 0.286001 
0.999023 1.782657 0.285923 
0.999512 1.782657 0.285844 


==> data/BUderSineA10K2048M80kstep7.dat <==
0.000000 1.862846 0.276462 
0.000488 1.862846 0.276386 
0.000977 1.862846 0.276310 
0.001465 1.862846 0.276232 
0.001953 1.862846 0.276154 
0.002441 1.862846 0.276074 
0.002930 1.862846 0.275994 
0.003418 1.862846 0.275913 
0.003906 1.862846 0.275831 
0.004395 1.862846 0.275748 
0.004883 1.862846 0.275664 
0.005371 1.862846 0.275579 
0.005859 1.862846 0.275494 
0.006348 1.862846 0.275407 
0.006836 1.862846 0.275319 
0.007324 1.862846 0.275231 
0.007812 1.862846 0.275142 
0.008301 1.862846 0.275051 
0.008789 1.862846 0.274960 
0.009277 1.862846 0.274868 
0.009766 1.862846 0.274775 
0.010254 1.862846 0.274681 
0.010742 1.862846 0.274586 
0.011230 1.862846 0.274490 
0.011719 1.862846 0.274393 
0.012207 1.862846 0.274295 
0.012695 1.862846 0.274197 
0.013184 1.862846 0.274097 
0.013672 1.862846 0.273996 
0.014160 1.862846 0.273895 
0.014648 1.862846 0.273792 
0.015137 1.862846 0.273688 
0.015625 1.862846 0.273584 
0.016113 1.862846 0.273478 
0.016602 1.862846 0.273372 
0.017090 1.862846 0.273265 
0.017578 1.862846 0.273156 
0.018066 1.862846 0.273047 
0.018555 1.862846 0.272936 
0.019043 1.862846 0.272825 
0.019531 1.862846 0.272713 
0.020020 1.862846 0.272599 
0.020508 1.862846 0.272485 
0.020996 1.862846 0.272369 
0.021484 1.862846 0.272253 
0.021973 1.862846 0.272136 
0.022461 1.862846 0.272017 
0.022949 1.862846 0.271898 
0.023438 1.862846 0.271777 
0.023926 1.862846 0.271656 
0.024414 1.862846 0.271533 
0.024902 1.862846 0.271410 
0.025391 1.862846 0.271285 
0.025879 1.862846 0.271160 
0.026367 1.862846 0.271033 
0.026855 1.862846 0.270906 
0.027344 1.862846 0.270777 
0.027832 1.862846 0.270647 
0.028320 1.862846 0.270516 
0.028809 1.862846 0.270384 
0.029297 1.862846 0.270251 
0.029785 1.862846 0.270118 
0.030273 1.862846 0.269982 
0.030762 1.862846 0.269846 
0.031250 1.862846 0.269709 
0.031738 1.862846 0.269571 
0.032227 1.862846 0.269432 
0.032715 1.862846 0.269291 
0.033203 1.862846 0.269150 
0.033691 1.862846 0.269007 
0.034180 1.862846 0.268863 
0.034668 1.862846 0.268718 
0.035156 1.862846 0.268573 
0.035645 1.862846 0.268426 
0.036133 1.862846 0.268277 
0.036621 1.862846 0.268128 
0.037109 1.862846 0.267978 
0.037598 1.862846 0.267826 
0.038086 1.862846 0.267674 
0.038574 1.862846 0.267520 
0.039062 1.862846 0.267365 
0.039551 1.862846 0.267209 
0.040039 1.862846 0.267052 
0.040527 1.862846 0.266894 
0.041016 1.862846 0.266734 
0.041504 1.862846 0.266574 
0.041992 1.862846 0.266412 
0.042480 1.862846 0.266249 
0.042969 1.862846 0.266085 
0.043457 1.862846 0.265920 
0.043945 1.862846 0.265753 
0.044434 1.862846 0.265585 
0.044922 1.862846 0.265417 
0.045410 1.862846 0.265247 
0.045898 1.862846 0.265076 
0.046387 1.862846 0.264903 
0.046875 1.862846 0.264730 
0.047363 1.862846 0.264555 
0.047852 1.862846 0.264379 
0.048340 1.862846 0.264202 
0.048828 1.862846 0.264023 
0.049316 1.862846 0.263844 
0.049805 1.862846 0.263663 
0.050293 1.862846 0.263481 
0.050781 1.862846 0.263297 
0.051270 1.862846 0.263113 
0.051758 1.862846 0.262927 
0.052246 1.862846 0.262740 
0.052734 1.862846 0.262551 
0.053223 1.862846 0.262362 
0.053711 1.862846 0.262171 
0.054199 1.862846 0.261979 
0.054688 1.862846 0.261786 
0.055176 1.862846 0.261591 
0.055664 1.862846 0.261395 
0.056152 1.862846 0.261198 
0.056641 1.862846 0.260999 
0.057129 1.862846 0.260799 
0.057617 1.862846 0.260598 
0.058105 1.862846 0.260396 
0.058594 1.862846 0.260192 
0.059082 1.862846 0.259987 
0.059570 1.862846 0.259781 
0.060059 1.862846 0.259573 
0.060547 1.862846 0.259364 
0.061035 1.862846 0.259153 
0.061523 1.862846 0.258942 
0.062012 1.862846 0.258729 
0.062500 1.862846 0.258514 
0.062988 1.862846 0.258298 
0.063477 1.862846 0.258081 
0.063965 1.862846 0.257863 
0.064453 1.862846 0.257643 
0.064941 1.862846 0.257421 
0.065430 1.862846 0.257199 
0.065918 1.862846 0.256975 
0.066406 1.862846 0.256749 
0.066895 1.862846 0.256522 
0.067383 1.862846 0.256294 
0.067871 1.862846 0.256064 
0.068359 1.862846 0.255833 
0.068848 1.862846 0.255601 
0.069336 1.862846 0.255367 
0.069824 1.862846 0.255131 
0.070312 1.862846 0.254894 
0.070801 1.862846 0.254656 
0.071289 1.862846 0.254416 
0.071777 1.862846 0.254175 
0.072266 1.862846 0.253932 
0.072754 1.862846 0.253688 
0.073242 1.862846 0.253442 
0.073730 1.862846 0.253195 
0.074219 1.862846 0.252947 
0.074707 1.862846 0.252697 
0.075195 1.862846 0.252445 
0.075684 1.862846 0.252192 
0.076172 1.862846 0.251937 
0.076660 1.862846 0.251681 
0.077148 1.862846 0.251423 
0.077637 1.862846 0.251164 
0.078125 1.862846 0.250903 
0.078613 1.862846 0.250641 
0.079102 1.862846 0.250377 
0.079590 1.862846 0.250111 
0.080078 1.862846 0.249844 
0.080566 1.862846 0.249576 
0.081055 1.862846 0.249305 
0.081543 1.862846 0.249034 
0.082031 1.862846 0.248760 
0.082520 1.862846 0.248485 
0.083008 1.862846 0.248209 
0.083496 1.862846 0.247930 
0.083984 1.862846 0.247651 
0.084473 1.862846 0.247369 
0.084961 1.862846 0.247086 
0.085449 1.862846 0.246801 
0.085938 1.862846 0.246515 
0.086426 1.862846 0.246227 
0.086914 1.862846 0.245937 
0.087402 1.862846 0.245645 
0.087891 1.862846 0.245352 
0.088379 1.862846 0.245057 
0.088867 1.862846 0.244761 
0.089355 1.862846 0.244463 
0.089844 1.862846 0.244163 
0.090332 1.862846 0.243861 
0.090820 1.862846 0.243558 
0.091309 1.862846 0.243252 
0.091797 1.862846 0.242946 
0.092285 1.862846 0.242637 
0.092773 1.862846 0.242327 
0.093262 1.862846 0.242014 
0.093750 1.862846 0.241700 
0.094238 1.862846 0.241385 
0.094727 1.862846 0.241067 
0.095215 1.862846 0.240748 
0.095703 1.862846 0.240427 
0.096191 1.862846 0.240104 
0.096680 1.862846 0.239779 
0.097168 1.862846 0.239452 
0.097656 1.862846 0.239124 
0.098145 1.862846 0.238793 
0.098633 1.862846 0.238461 
0.099121 1.862846 0.238127 
0.099609 1.862846 0.237791 
0.100098 1.862846 0.237453 
0.100586 1.862846 0.237114 
0.101074 1.862846 0.236772 
0.101562 1.862846 0.236428 
0.102051 1.862846 0.236083 
0.102539 1.862846 0.235735 
0.103027 1.862846 0.235386 
0.103516 1.862846 0.235035 
0.104004 1.862846 0.234681 
0.104492 1.862846 0.234326 
0.104980 1.862846 0.233969 
0.105469 1.862846 0.233610 
0.105957 1.862846 0.233248 
0.106445 1.862846 0.232885 
0.106934 1.862846 0.232520 
0.107422 1.862846 0.232153 
0.107910 1.862846 0.231783 
0.108398 1.862846 0.231412 
0.108887 1.862846 0.231038 
0.109375 1.862846 0.230663 
0.109863 1.862846 0.230285 
0.110352 1.862846 0.229905 
0.110840 1.862846 0.229524 
0.111328 1.862846 0.229140 
0.111816 1.862846 0.228753 
0.112305 1.862846 0.228365 
0.112793 1.862846 0.227975 
0.113281 1.862846 0.227582 
0.113770 1.862846 0.227188 
0.114258 1.862846 0.226791 
0.114746 1.862846 0.226392 
0.115234 1.862846 0.225991 
0.115723 1.862846 0.225587 
0.116211 1.862846 0.225181 
0.116699 1.862846 0.224773 
0.117188 1.862846 0.224363 
0.117676 1.862846 0.223951 
0.118164 1.862846 0.223536 
0.118652 1.862846 0.223119 
0.119141 1.862846 0.222700 
0.119629 1.862846 0.222278 
0.120117 1.862846 0.221854 
0.120605 1.862846 0.221428 
0.121094 1.862846 0.220999 
0.121582 1.862846 0.220568 
0.122070 1.862846 0.220135 
0.122559 1.862846 0.219699 
0.123047 1.862846 0.219261 
0.123535 1.862846 0.218821 
0.124023 1.862846 0.218378 
0.124512 1.862846 0.217932 
0.125000 1.862846 0.217485 
0.125488 1.862846 0.217034 
0.125977 1.862846 0.216582 
0.126465 1.862846 0.216126 
0.126953 1.862846 0.215669 
0.127441 1.862846 0.215208 
0.127930 1.862846 0.214745 
0.128418 1.862846 0.214280 
0.128906 1.862846 0.213812 
0.129395 1.862846 0.213342 
0.129883 1.862846 0.212869 
0.130371 1.862846 0.212393 
0.130859 1.862846 0.211915 
0.131348 1.862846 0.211434 
0.131836 1.862846 0.210950 
0.132324 1.862846 0.210464 
0.132812 1.862846 0.209975 
0.133301 1.862846 0.209484 
0.133789 1.862846 0.208989 
0.134277 1.862846 0.208493 
0.134766 1.862846 0.207993 
0.135254 1.862846 0.207490 
0.135742 1.862846 0.206985 
0.136230 1.862846 0.206477 
0.136719 1.862846 0.205966 
0.137207 1.862846 0.205453 
0.137695 1.862846 0.204936 
0.138184 1.862846 0.204417 
0.138672 1.862846 0.203895 
0.139160 1.862846 0.203370 
0.139648 1.862846 0.202842 
0.140137 1.862846 0.202311 
0.140625 1.862846 0.201777 
0.141113 1.862846 0.201240 
0.141602 1.862846 0.200701 
0.142090 1.862846 0.200158 
0.142578 1.862846 0.199612 
0.143066 1.862846 0.199063 
0.143555 1.862846 0.198512 
0.144043 1.862846 0.197957 
0.144531 1.862846 0.197399 
0.145020 1.862846 0.196838 
0.145508 1.862846 0.196274 
0.145996 1.862846 0.195707 
0.146484 1.862846 0.195136 
0.146973 1.862846 0.194563 
0.147461 1.862846 0.193986 
0.147949 1.862846 0.193406 
0.148438 1.862846 0.192823 
0.148926 1.862846 0.192237 
0.149414 1.862846 0.191647 
0.149902 1.862846 0.191054 
0.150391 1.862846 0.190458 
0.150879 1.862846 0.189858 
0.151367 1.862846 0.189255 
0.151855 1.862846 0.188649 
0.152344 1.862846 0.188039 
0.152832 1.862846 0.187426 
0.153320 1.862846 0.186809 
0.153809 1.862846 0.186189 
0.154297 1.862846 0.185566 
0.154785 1.862846 0.184939 
0.155273 1.862846 0.184308 
0.155762 1.862846 0.183674 
0.156250 1.862846 0.183037 
0.156738 1.862846 0.182395 
0.157227 1.862846 0.181751 
0.157715 1.862846 0.181102 
0.158203 1.862846 0.180450 
0.158691 1.862846 0.179794 
0.159180 1.862846 0.179135 
0.159668 1.862846 0.178471 
0.160156 1.862846 0.177804 
0.160645 1.862846 0.177133 
0.161133 1.862846 0.176459 
0.161621 1.862846 0.175780 
0.162109 1.862846 0.175098 
0.162598 1.862846 0.174412 
0.163086 1.862846 0.173722 
0.163574 1.862846 0.173028 
0.164062 1.862846 0.172330 
0.164551 1.862846 0.171627 
0.165039 1.862846 0.170921 
0.165527 1.862846 0.170211 
0.166016 1.862846 0.169497 
0.166504 1.862846 0.168779 
0.166992 1.862846 0.168057 
0.167480 1.862846 0.167330 
0.167969 1.862846 0.166599 
0.168457 1.862846 0.165864 
0.168945 1.862846 0.165125 
0.169434 1.862846 0.164382 
0.169922 1.862846 0.163634 
0.170410 1.862846 0.162882 
0.170898 1.862846 0.162125 
0.171387 1.862846 0.161364 
0.171875 1.862846 0.160599 
0.172363 1.862846 0.159829 
0.172852 1.862846 0.159055 
0.173340 1.862846 0.158276 
0.173828 1.862846 0.157493 
0.174316 1.862846 0.156705 
0.174805 1.862846 0.155912 
0.175293 1.862846 0.155115 
0.175781 1.862846 0.154313 
0.176270 1.862846 0.153506 
0.176758 1.862846 0.152695 
0.177246 1.862846 0.151879 
0.177734 1.862846 0.151058 
0.178223 1.862846 0.150232 
0.178711 1.862846 0.149401 
0.179199 1.862846 0.148566 
0.179688 1.862846 0.147725 
0.180176 1.862846 0.146879 
0.180664 1.862846 0.146028 
0.181152 1.862846 0.145173 
0.181641 1.862846 0.144312 
0.182129 1.862846 0.143446 
0.182617 1.862846 0.142574 
0.183105 1.862846 0.141698 
0.183594 1.862846 0.140816 
0.184082 1.862846 0.139929 
0.184570 1.862846 0.139036 
0.185059 1.862846 0.138138 
0.185547 1.862846 0.137235 
0.186035 1.862846 0.136326 
0.186523 1.862846 0.135412 
0.187012 1.862846 0.134492 
0.187500 1.862846 0.133566 
0.187988 1.862846 0.132635 
0.188477 1.862846 0.131698 
0.188965 1.862846 0.130755 
0.189453 1.862846 0.129807 
0.189941 1.862846 0.128852 
0.190430 1.862846 0.127892 
0.190918 1.862846 0.126926 
0.191406 1.862846 0.125954 
0.191895 1.862846 0.124976 
0.192383 1.862846 0.123991 
0.192871 1.862846 0.123001 
0.193359 1.862846 0.122004 
0.193848 1.862846 0.121002 
0.194336 1.862846 0.119993 
0.194824 1.862846 0.118977 
0.195312 1.862846 0.117955 
0.195801 1.862846 0.116927 
0.196289 1.862846 0.115892 
0.196777 1.862846 0.114851 
0.197266 1.862846 0.113803 
0.197754 1.862846 0.112748 
0.198242 1.862846 0.111687 
0.198730 1.862846 0.110619 
0.199219 1.862846 0.109544 
0.199707 1.862846 0.108462 
0.200195 1.862846 0.107374 
0.200684 1.862846 0.106278 
0.201172 1.862846 0.105175 
0.201660 1.862846 0.104065 
0.202148 1.862846 0.102948 
0.202637 1.862846 0.101824 
0.203125 1.862846 0.100692 
0.203613 1.862846 0.099553 
0.204102 1.862846 0.098406 
0.204590 1.862846 0.097252 
0.205078 1.862846 0.096091 
0.205566 1.862846 0.094922 
0.206055 1.862846 0.093745 
0.206543 1.862846 0.092560 
0.207031 1.862846 0.091367 
0.207520 1.862846 0.090167 
0.208008 1.862846 0.088958 
0.208496 1.862846 0.087741 
0.208984 1.862846 0.086517 
0.209473 1.862846 0.085284 
0.209961 1.862846 0.084042 
0.210449 1.862846 0.082793 
0.210938 1.862846 0.081535 
0.211426 1.862846 0.080268 
0.211914 1.862846 0.078993 
0.212402 1.862846 0.077709 
0.212891 1.862846 0.076416 
0.213379 1.862846 0.075115 
0.213867 1.862846 0.073804 
0.214355 1.862846 0.072484 
0.214844 1.862846 0.071156 
0.215332 1.862846 0.069818 
0.215820 1.862846 0.068471 
0.216309 1.862846 0.067114 
0.216797 1.862846 0.065748 
0.217285 1.862846 0.064373 
0.217773 1.862846 0.062988 
0.218262 1.862846 0.061593 
0.218750 1.862846 0.060188 
0.219238 1.862846 0.058773 
0.219727 1.862846 0.057348 
0.220215 1.862846 0.055913 
0.220703 1.862846 0.054468 
0.221191 1.862846 0.053013 
0.221680 1.862846 0.051547 
0.222168 1.862846 0.050070 
0.222656 1.862846 0.048583 
0.223145 1.862846 0.047085 
0.223633 1.862846 0.045576 
0.224121 1.862846 0.044056 
0.224609 1.862846 0.042525 
0.225098 1.862846 0.040983 
0.225586 1.862846 0.039429 
0.226074 1.862846 0.037864 
0.226562 1.862846 0.036288 
0.227051 1.862846 0.034699 
0.227539 1.862846 0.033099 
0.228027 1.862846 0.031487 
0.228516 1.862846 0.029863 
0.229004 1.862846 0.028226 
0.229492 1.862846 0.026577 
0.229980 1.862846 0.024916 
0.230469 1.862846 0.023242 
0.230957 1.862846 0.021555 
0.231445 1.862846 0.019855 
0.231934 1.862846 0.018143 
0.232422 1.862846 0.016417 
0.232910 1.862846 0.014678 
0.233398 1.862846 0.012925 
0.233887 1.862846 0.011158 
0.234375 1.862846 0.009378 
0.234863 1.862846 0.007584 
0.235352 1.862846 0.005776 
0.235840 1.862846 0.003953 
0.236328 1.862846 0.002116 
0.236816 1.862846 0.000265 
0.237305 1.862846 -0.001602 
0.237793 1.862846 -0.003483 
0.238281 1.862846 -0.005380 
0.238770 1.862846 -0.007291 
0.239258 1.862846 -0.009219 
0.239746 1.862846 -0.011162 
0.240234 1.862846 -0.013120 
0.240723 1.862846 -0.015095 
0.241211 1.862846 -0.017087 
0.241699 1.862846 -0.019094 
0.242188 1.862846 -0.021118 
0.242676 1.862846 -0.023159 
0.243164 1.862846 -0.025218 
0.243652 1.862846 -0.027293 
0.244141 1.862846 -0.029386 
0.244629 1.862846 -0.031497 
0.245117 1.862846 -0.033625 
0.245605 1.862846 -0.035772 
0.246094 1.862846 -0.037937 
0.246582 1.862846 -0.040121 
0.247070 1.862846 -0.042323 
0.247559 1.862846 -0.044545 
0.248047 1.862846 -0.046786 
0.248535 1.862846 -0.049046 
0.249023 1.862846 -0.051327 
0.249512 1.862846 -0.053627 
0.250000 1.862846 -0.055948 
0.250488 1.862846 -0.058290 
0.250977 1.862846 -0.060653 
0.251465 1.862846 -0.063036 
0.251953 1.862846 -0.065442 
0.252441 1.862846 -0.067869 
0.252930 1.862846 -0.070318 
0.253418 1.862846 -0.072789 
0.253906 1.862846 -0.075284 
0.254395 1.862846 -0.077801 
0.254883 1.862846 -0.080342 
0.255371 1.862846 -0.082906 
0.255859 1.862846 -0.085494 
0.256348 1.862846 -0.088107 
0.256836 1.862846 -0.090744 
0.257324 1.862846 -0.093406 
0.257812 1.862846 -0.096094 
0.258301 1.862846 -0.098807 
0.258789 1.862846 -0.101547 
0.259277 1.862846 -0.104313 
0.259766 1.862846 -0.107106 
0.260254 1.862846 -0.109927 
0.260742 1.862846 -0.112775 
0.261230 1.862846 -0.115651 
0.261719 1.862846 -0.118556 
0.262207 1.862846 -0.121490 
0.262695 1.862846 -0.124453 
0.263184 1.862846 -0.127446 
0.263672 1.862846 -0.130469 
0.264160 1.862846 -0.133524 
0.264648 1.862846 -0.136609 
0.265137 1.862846 -0.139726 
0.265625 1.862846 -0.142876 
0.266113 1.862846 -0.146059 
0.266602 1.862846 -0.149274 
0.267090 1.862846 -0.152524 
0.267578 1.862846 -0.155808 
0.268066 1.862846 -0.159127 
0.268555 1.862846 -0.162482 
0.269043 1.862846 -0.165872 
0.269531 1.862846 -0.169300 
0.270020 1.862846 -0.172764 
0.270508 1.862846 -0.176267 
0.270996 1.862846 -0.179809 
0.271484 1.862846 -0.183389 
0.271973 1.862846 -0.187010 
0.272461 1.862846 -0.190671 
0.272949 1.862846 -0.194374 
0.273438 1.862846 -0.198118 
0.273926 1.862846 -0.201906 
0.274414 1.862846 -0.205736 
0.274902 1.862846 -0.209612 
0.275391 1.862846 -0.213532 
0.275879 1.862846 -0.217498 
0.276367 1.862846 -0.221512 
0.276855 1.862846 -0.225572 
0.277344 1.862846 -0.229682 
0.277832 1.862846 -0.233840 
0.278320 1.862846 -0.238049 
0.278809 1.862846 -0.242309 
0.279297 1.862846 -0.246622 
0.279785 1.862846 -0.250988 
0.280273 1.862846 -0.255408 
0.280762 1.862846 -0.259883 
0.281250 1.862846 -0.264414 
0.281738 1.862846 -0.269004 
0.282227 1.862846 -0.273651 
0.282715 1.862846 -0.278359 
0.283203 1.862846 -0.283127 
0.283691 1.862846 -0.287958 
0.284180 1.862846 -0.292852 
0.284668 1.862846 -0.297811 
0.285156 1.862846 -0.302836 
0.285645 1.862846 -0.307929 
0.286133 1.862846 -0.313090 
0.286621 1.862846 -0.318322 
0.287109 1.862846 -0.323625 
0.287598 1.862846 -0.329002 
0.288086 1.862846 -0.334454 
0.288574 1.862846 -0.339983 
0.289062 1.862846 -0.345589 
0.289551 1.862846 -0.351276 
0.290039 1.862846 -0.357044 
0.290527 1.862846 -0.362896 
0.291016 1.862846 -0.368834 
0.291504 1.862846 -0.374859 
0.291992 1.862846 -0.380973 
0.292480 1.862846 -0.387179 
0.292969 1.862846 -0.393478 
0.293457 1.862846 -0.399873 
0.293945 1.862846 -0.406367 
0.294434 1.862846 -0.412960 
0.294922 1.862846 -0.419657 
0.295410 1.862846 -0.426458 
0.295898 1.862846 -0.433368 
0.296387 1.862846 -0.440388 
0.296875 1.862846 -0.447522 
0.297363 1.862846 -0.454771 
0.297852 1.862846 -0.462140 
0.298340 1.862846 -0.469631 
0.298828 1.862846 -0.477247 
0.299316 1.862846 -0.484991 
0.299805 1.862846 -0.492867 
0.300293 1.862846 -0.500879 
0.300781 1.862846 -0.509029 
0.301270 1.862846 -0.517322 
0.301758 1.862846 -0.525761 
0.302246 1.862846 -0.534350 
0.302734 1.862846 -0.543094 
0.303223 1.862846 -0.551996 
0.303711 1.862846 -0.561062 
0.304199 1.862846 -0.570296 
0.304688 1.862846 -0.579701 
0.305176 1.862846 -0.589284 
0.305664 1.862846 -0.599050 
0.306152 1.862846 -0.609003 
0.306641 1.862846 -0.619150 
0.307129 1.862846 -0.629495 
0.307617 1.862846 -0.640045 
0.308105 1.862846 -0.650806 
0.308594 1.862846 -0.661784 
0.309082 1.862846 -0.672985 
0.309570 1.862846 -0.684418 
0.310059 1.862846 -0.696087 
0.310547 1.862846 -0.708002 
0.311035 1.862846 -0.720169 
0.311523 1.862846 -0.732597 
0.312012 1.862846 -0.745293 
0.312500 1.862846 -0.758266 
0.312988 1.862846 -0.771526 
0.313477 1.862846 -0.785080 
0.313965 1.862846 -0.798938 
0.314453 1.862846 -0.813111 
0.314941 1.862846 -0.827608 
0.315430 1.862846 -0.842439 
0.315918 1.862846 -0.857616 
0.316406 1.862846 -0.873150 
0.316895 1.862846 -0.889053 
0.317383 1.862846 -0.905335 
0.317871 1.862846 -0.922010 
0.318359 1.862846 -0.939090 
0.318848 1.862846 -0.956588 
0.319336 1.862846 -0.974517 
0.319824 1.862846 -0.992891 
0.320312 1.862846 -1.011723 
0.320801 1.862846 -1.031028 
0.321289 1.862846 -1.050820 
0.321777 1.862846 -1.071113 
0.322266 1.862846 -1.091921 
0.322754 1.862846 -1.113258 
0.323242 1.862846 -1.135139 
0.323730 1.862846 -1.157577 
0.324219 1.862846 -1.180586 
0.324707 1.862846 -1.204178 
0.325195 1.862846 -1.228364 
0.325684 1.862846 -1.253156 
0.326172 1.862846 -1.278562 
0.326660 1.862846 -1.304588 
0.327148 1.862846 -1.331241 
0.327637 1.862846 -1.358522 
0.328125 1.862846 -1.386429 
0.328613 1.862846 -1.414957 
0.329102 1.862846 -1.444096 
0.329590 1.862846 -1.473829 
0.330078 1.862846 -1.504136 
0.330566 1.862846 -1.534985 
0.331055 1.862846 -1.566339 
0.331543 1.862846 -1.598148 
0.332031 1.862846 -1.630354 
0.332520 1.862846 -1.662884 
0.333008 1.862846 -1.695652 
0.333496 1.862846 -1.728558 
0.333984 1.862846 -1.761484 
0.334473 1.862846 -1.794296 
0.334961 1.862846 -1.826842 
0.335449 1.862846 -1.858949 
0.335938 1.862846 -1.890430 
0.336426 1.862846 -1.921078 
0.336914 1.862846 -1.950671 
0.337402 1.862846 -1.978973 
0.337891 1.862846 -2.005741 
0.338379 1.862846 -2.030724 
0.338867 1.862846 -2.053671 
0.339355 1.862846 -2.074342 
0.339844 1.862846 -2.092504 
0.340332 1.862846 -2.107951 
0.340820 1.862846 -2.120501 
0.341309 1.862846 -2.130008 
0.341797 1.862846 -2.136365 
0.342285 1.862846 -2.139512 
0.342773 1.862846 -2.139433 
0.343262 1.862846 -2.136163 
0.343750 1.862846 -2.129780 
0.344238 1.862846 -2.120406 
0.344727 1.862846 -2.108202 
0.345215 1.862846 -2.093359 
0.345703 1.862846 -2.076092 
0.346191 1.862846 -2.056636 
0.346680 1.862846 -2.035232 
0.347168 1.862846 -2.012126 
0.347656 1.862846 -1.987562 
0.348145 1.862846 -1.961773 
0.348633 1.862846 -1.934983 
0.349121 1.862846 -1.907400 
0.349609 1.862846 -1.879215 
0.350098 1.862846 -1.850604 
0.350586 1.862846 -1.821721 
0.351074 1.862846 -1.792704 
0.351562 1.862846 -1.763676 
0.352051 1.862846 -1.734741 
0.352539 1.862846 -1.705989 
0.353027 1.862846 -1.677496 
0.353516 1.862846 -1.649326 
0.354004 1.862846 -1.621532 
0.354492 1.862846 -1.594157 
0.354980 1.862846 -1.567235 
0.355469 1.862846 -1.540793 
0.355957 1.862846 -1.514852 
0.356445 1.862846 -1.489426 
0.356934 1.862846 -1.464525 
0.357422 1.862846 -1.440153 
0.357910 1.862846 -1.416315 
0.358398 1.862846 -1.393008 
0.358887 1.862846 -1.370231 
0.359375 1.862846 -1.347976 
0.359863 1.862846 -1.326239 
0.360352 1.862846 -1.305010 
0.360840 1.862846 -1.284281 
0.361328 1.862846 -1.264041 
0.361816 1.862846 -1.244281 
0.362305 1.862846 -1.224988 
0.362793 1.862846 -1.206151 
0.363281 1.862846 -1.187760 
0.363770 1.862846 -1.169801 
0.364258 1.862846 -1.152264 
0.364746 1.862846 -1.135136 
0.365234 1.862846 -1.118407 
0.365723 1.862846 -1.102065 
0.366211 1.862846 -1.086097 
0.366699 1.862846 -1.070495 
0.367188 1.862846 -1.055245 
0.367676 1.862846 -1.040339 
0.368164 1.862846 -1.025766 
0.368652 1.862846 -1.011515 
0.369141 1.862846 -0.997577 
0.369629 1.862846 -0.983943 
0.370117 1.862846 -0.970603 
0.370605 1.862846 -0.957549 
0.371094 1.862846 -0.944771 
0.371582 1.862846 -0.932263 
0.372070 1.862846 -0.920014 
0.372559 1.862846 -0.908019 
0.373047 1.862846 -0.896268 
0.373535 1.862846 -0.884756 
0.374023 1.862846 -0.873474 
0.374512 1.862846 -0.862417 
0.375000 1.862846 -0.851577 
0.375488 1.862846 -0.840949 
0.375977 1.862846 -0.830526 
0.376465 1.862846 -0.820302 
0.376953 1.862846 -0.810271 
0.377441 1.862846 -0.800429 
0.377930 1.862846 -0.790769 
0.378418 1.862846 -0.781288 
0.378906 1.862846 -0.771979 
0.379395 1.862846 -0.762838 
0.379883 1.862846 -0.753860 
0.380371 1.862846 -0.745042 
0.380859 1.862846 -0.736378 
0.381348 1.862846 -0.727864 
0.381836 1.862846 -0.719497 
0.382324 1.862846 -0.711273 
0.382812 1.862846 -0.703188 
0.383301 1.862846 -0.695237 
0.383789 1.862846 -0.687419 
0.384277 1.862846 -0.679729 
0.384766 1.862846 -0.672164 
0.385254 1.862846 -0.664721 
0.385742 1.862846 -0.657398 
0.386230 1.862846 -0.650190 
0.386719 1.862846 -0.643095 
0.387207 1.862846 -0.636110 
0.387695 1.862846 -0.629233 
0.388184 1.862846 -0.622461 
0.388672 1.862846 -0.615792 
0.389160 1.862846 -0.609223 
0.389648 1.862846 -0.602751 
0.390137 1.862846 -0.596375 
0.390625 1.862846 -0.590092 
0.391113 1.862846 -0.583900 
0.391602 1.862846 -0.577797 
0.392090 1.862846 -0.571781 
0.392578 1.862846 -0.565850 
0.393066 1.862846 -0.560003 
0.393555 1.862846 -0.554236 
0.394043 1.862846 -0.548549 
0.394531 1.862846 -0.542940 
0.395020 1.862846 -0.537406 
0.395508 1.862846 -0.531947 
0.395996 1.862846 -0.526561 
0.396484 1.862846 -0.521246 
0.396973 1.862846 -0.516001 
0.397461 1.862846 -0.510824 
0.397949 1.862846 -0.505714 
0.398438 1.862846 -0.500669 
0.398926 1.862846 -0.495689 
0.399414 1.862846 -0.490771 
0.399902 1.862846 -0.485915 
0.400391 1.862846 -0.481119 
0.400879 1.862846 -0.476382 
0.401367 1.862846 -0.471703 
0.401855 1.862846 -0.467081 
0.402344 1.862846 -0.462515 
0.402832 1.862846 -0.458003 
0.403320 1.862846 -0.453545 
0.403809 1.862846 -0.449140 
0.404297 1.862846 -0.444785 
0.404785 1.862846 -0.440482 
0.405273 1.862846 -0.436228 
0.405762 1.862846 -0.432023 
0.406250 1.862846 -0.427865 
0.406738 1.862846 -0.423755 
0.407227 1.862846 -0.419690 
0.407715 1.862846 -0.415671 
0.408203 1.862846 -0.411696 
0.408691 1.862846 -0.407765 
0.409180 1.862846 -0.403876 
0.409668 1.862846 -0.400030 
0.410156 1.862846 -0.396224 
0.410645 1.862846 -0.392460 
0.411133 1.862846 -0.388735 
0.411621 1.862846 -0.385050 
0.412109 1.862846 -0.381403 
0.412598 1.862846 -0.377794 
0.413086 1.862846 -0.374222 
0.413574 1.862846 -0.370687 
0.414062 1.862846 -0.367188 
0.414551 1.862846 -0.363724 
0.415039 1.862846 -0.360295 
0.415527 1.862846 -0.356900 
0.416016 1.862846 -0.353539 
0.416504 1.862846 -0.350211 
0.416992 1.862846 -0.346916 
0.417480 1.862846 -0.343652 
0.417969 1.862846 -0.340421 
0.418457 1.862846 -0.337220 
0.418945 1.862846 -0.334050 
0.419434 1.862846 -0.330910 
0.419922 1.862846 -0.327800 
0.420410 1.862846 -0.324719 
0.420898 1.862846 -0.321666 
0.421387 1.862846 -0.318642 
0.421875 1.862846 -0.315646 
0.422363 1.862846 -0.312677 
0.422852 1.862846 -0.309735 
0.423340 1.862846 -0.306819 
0.423828 1.862846 -0.303930 
0.424316 1.862846 -0.301067 
0.424805 1.862846 -0.298229 
0.425293 1.862846 -0.295417 
0.425781 1.862846 -0.292629 
0.426270 1.862846 -0.289865 
0.426758 1.862846 -0.287125 
0.427246 1.862846 -0.284409 
0.427734 1.862846 -0.281716 
0.428223 1.862846 -0.279047 
0.428711 1.862846 -0.276400 
0.429199 1.862846 -0.273775 
0.429688 1.862846 -0.271172 
0.430176 1.862846 -0.268591 
0.430664 1.862846 -0.266032 
0.431152 1.862846 -0.263493 
0.431641 1.862846 -0.260976 
0.432129 1.862846 -0.258479 
0.432617 1.862846 -0.256002 
0.433105 1.862846 -0.253545 
0.433594 1.862846 -0.251108 
0.434082 1.862846 -0.248691 
0.434570 1.862846 -0.246293 
0.435059 1.862846 -0.243913 
0.435547 1.862846 -0.241553 
0.436035 1.862846 -0.239210 
0.436523 1.862846 -0.236887 
0.437012 1.862846 -0.234581 
0.437500 1.862846 -0.232293 
0.437988 1.862846 -0.230022 
0.438477 1.862846 -0.227769 
0.438965 1.862846 -0.225532 
0.439453 1.862846 -0.223313 
0.439941 1.862846 -0.221110 
0.440430 1.862846 -0.218924 
0.440918 1.862846 -0.216754 
0.441406 1.862846 -0.214600 
0.441895 1.862846 -0.212462 
0.442383 1.862846 -0.210340 
0.442871 1.862846 -0.208233 
0.443359 1.862846 -0.206141 
0.443848 1.862846 -0.204065 
0.444336 1.862846 -0.202003 
0.444824 1.862846 -0.199956 
0.445312 1.862846 -0.197924 
0.445801 1.862846 -0.195906 
0.446289 1.862846 -0.193902 
0.446777 1.862846 -0.191912 
0.447266 1.862846 -0.189937 
0.447754 1.862846 -0.187974 
0.448242 1.862846 -0.186026 
0.448730 1.862846 -0.184091 
0.449219 1.862846 -0.182169 
0.449707 1.862846 -0.180260 
0.450195 1.862846 -0.178364 
0.450684 1.862846 -0.176481 
0.451172 1.862846 -0.174611 
0.451660 1.862846 -0.172753 
0.452148 1.862846 -0.170908 
0.452637 1.862846 -0.169074 
0.453125 1.862846 -0.167253 
0.453613 1.862846 -0.165444 
0.454102 1.862846 -0.163647 
0.454590 1.862846 -0.161861 
0.455078 1.862846 -0.160087 
0.455566 1.862846 -0.158324 
0.456055 1.862846 -0.156573 
0.456543 1.862846 -0.154833 
0.457031 1.862846 -0.153104 
0.457520 1.862846 -0.151386 
0.458008 1.862846 -0.149679 
0.458496 1.862846 -0.147982 
0.458984 1.862846 -0.146296 
0.459473 1.862846 -0.144621 
0.459961 1.862846 -0.142956 
0.460449 1.862846 -0.141302 
0.460938 1.862846 -0.139657 
0.461426 1.862846 -0.138023 
0.461914 1.862846 -0.136398 
0.462402 1.862846 -0.134784 
0.462891 1.862846 -0.133179 
0.463379 1.862846 -0.131584 
0.463867 1.862846 -0.129999 
0.464355 1.862846 -0.128423 
0.464844 1.862846 -0.126856 
0.465332 1.862846 -0.125298 
0.465820 1.862846 -0.123750 
0.466309 1.862846 -0.122211 
0.466797 1.862846 -0.120681 
0.467285 1.862846 -0.119160 
0.467773 1.862846 -0.117648 
0.468262 1.862846 -0.116144 
0.468750 1.862846 -0.114649 
0.469238 1.862846 -0.113163 
0.469727 1.862846 -0.111685 
0.470215 1.862846 -0.110216 
0.470703 1.862846 -0.108755 
0.471191 1.862846 -0.107302 
0.471680 1.862846 -0.105857 
0.472168 1.862846 -0.104421 
0.472656 1.862846 -0.102992 
0.473145 1.862846 -0.101572 
0.473633 1.862846 -0.100159 
0.474121 1.862846 -0.098754 
0.474609 1.862846 -0.097357 
0.475098 1.862846 -0.095967 
0.475586 1.862846 -0.094586 
0.476074 1.862846 -0.093211 
0.476562 1.862846 -0.091844 
0.477051 1.862846 -0.090485 
0.477539 1.862846 -0.089132 
0.478027 1.862846 -0.087787 
0.478516 1.862846 -0.086449 
0.479004 1.862846 -0.085119 
0.479492 1.862846 -0.083795 
0.479980 1.862846 -0.082478 
0.480469 1.862846 -0.081168 
0.480957 1.862846 -0.079865 
0.481445 1.862846 -0.078569 
0.481934 1.862846 -0.077280 
0.482422 1.862846 -0.075997 
0.482910 1.862846 -0.074721 
0.483398 1.862846 -0.073451 
0.483887 1.862846 -0.072188 
0.484375 1.862846 -0.070932 
0.484863 1.862846 -0.069681 
0.485352 1.862846 -0.068437 
0.485840 1.862846 -0.067200 
0.486328 1.862846 -0.065969 
0.486816 1.862846 -0.064743 
0.487305 1.862846 -0.063524 
0.487793 1.862846 -0.062311 
0.488281 1.862846 -0.061104 
0.488770 1.862846 -0.059903 
0.489258 1.862846 -0.058708 
0.489746 1.862846 -0.057519 
0.490234 1.862846 -0.056336 
0.490723 1.862846 -0.055158 
0.491211 1.862846 -0.053986 
0.491699 1.862846 -0.052820 
0.492188 1.862846 -0.051659 
0.492676 1.862846 -0.050505 
0.493164 1.862846 -0.049355 
0.493652 1.862846 -0.048211 
0.494141 1.862846 -0.047073 
0.494629 1.862846 -0.045940 
0.495117 1.862846 -0.044812 
0.495605 1.862846 -0.043689 
0.496094 1.862846 -0.042572 
0.496582 1.862846 -0.041460 
0.497070 1.862846 -0.040354 
0.497559 1.862846 -0.039252 
0.498047 1.862846 -0.038156 
0.498535 1.862846 -0.037064 
0.499023 1.862846 -0.035978 
0.499512 1.862846 -0.034897 
0.500000 1.862846 -0.033820 
0.500488 1.862846 -0.032749 
0.500977 1.862846 -0.031682 
0.501465 1.862846 -0.030621 
0.501953 1.862846 -0.029564 
0.502441 1.862846 -0.028512 
0.502930 1.862846 -0.027464 
0.503418 1.862846 -0.026421 
0.503906 1.862846 -0.025383 
0.504395 1.862846 -0.024350 
0.504883 1.862846 -0.023321 
0.505371 1.862846 -0.022297 
0.505859 1.862846 -0.021277 
0.506348 1.862846 -0.020262 
0.506836 1.862846 -0.019251 
0.507324 1.862846 -0.018244 
0.507812 1.862846 -0.017242 
0.508301 1.862846 -0.016245 
0.508789 1.862846 -0.015251 
0.509277 1.862846 -0.014262 
0.509766 1.862846 -0.013277 
0.510254 1.862846 -0.012297 
0.510742 1.862846 -0.011320 
0.511230 1.862846 -0.010348 
0.511719 1.862846 -0.009380 
0.512207 1.862846 -0.008416 
0.512695 1.862846 -0.007456 
0.513184 1.862846 -0.006500 
0.513672 1.862846 -0.005548 
0.514160 1.862846 -0.004600 
0.514648 1.862846 -0.003656 
0.515137 1.862846 -0.002716 
0.515625 1.862846 -0.001780 
0.516113 1.862846 -0.000848 
0.516602 1.862846 0.000080 
0.517090 1.862846 0.001005 
0.517578 1.862846 0.001925 
0.518066 1.862846 0.002842 
0.518555 1.862846 0.003756 
0.519043 1.862846 0.004665 
0.519531 1.862846 0.005571 
0.520020 1.862846 0.006473 
0.520508 1.862846 0.007371 
0.520996 1.862846 0.008266 
0.521484 1.862846 0.009158 
0.521973 1.862846 0.010045 
0.522461 1.862846 0.010929 
0.522949 1.862846 0.011810 
0.523438 1.862846 0.012687 
0.523926 1.862846 0.013561 
0.524414 1.862846 0.014431 
0.524902 1.862846 0.015298 
0.525391 1.862846 0.016161 
0.525879 1.862846 0.017021 
0.526367 1.862846 0.017878 
0.526855 1.862846 0.018731 
0.527344 1.862846 0.019581 
0.527832 1.862846 0.020428 
0.528320 1.862846 0.021271 
0.528809 1.862846 0.022111 
0.529297 1.862846 0.022948 
0.529785 1.862846 0.023782 
0.530273 1.862846 0.024613 
0.530762 1.862846 0.025440 
0.531250 1.862846 0.026264 
0.531738 1.862846 0.027085 
0.532227 1.862846 0.027903 
0.532715 1.862846 0.028718 
0.533203 1.862846 0.029530 
0.533691 1.862846 0.030339 
0.534180 1.862846 0.031144 
0.534668 1.862846 0.031947 
0.535156 1.862846 0.032747 
0.535645 1.862846 0.033544 
0.536133 1.862846 0.034338 
0.536621 1.862846 0.035128 
0.537109 1.862846 0.035916 
0.537598 1.862846 0.036702 
0.538086 1.862846 0.037484 
0.538574 1.862846 0.038263 
0.539062 1.862846 0.039040 
0.539551 1.862846 0.039813 
0.540039 1.862846 0.040584 
0.540527 1.862846 0.041352 
0.541016 1.862846 0.042117 
0.541504 1.862846 0.042880 
0.541992 1.862846 0.043640 
0.542480 1.862846 0.044397 
0.542969 1.862846 0.045151 
0.543457 1.862846 0.045903 
0.543945 1.862846 0.046652 
0.544434 1.862846 0.047398 
0.544922 1.862846 0.048142 
0.545410 1.862846 0.048883 
0.545898 1.862846 0.049621 
0.546387 1.862846 0.050357 
0.546875 1.862846 0.051090 
0.547363 1.862846 0.051821 
0.547852 1.862846 0.052549 
0.548340 1.862846 0.053274 
0.548828 1.862846 0.053997 
0.549316 1.862846 0.054718 
0.549805 1.862846 0.055436 
0.550293 1.862846 0.056152 
0.550781 1.862846 0.056865 
0.551270 1.862846 0.057575 
0.551758 1.862846 0.058284 
0.552246 1.862846 0.058989 
0.552734 1.862846 0.059693 
0.553223 1.862846 0.060394 
0.553711 1.862846 0.061092 
0.554199 1.862846 0.061788 
0.554688 1.862846 0.062482 
0.555176 1.862846 0.063174 
0.555664 1.862846 0.063863 
0.556152 1.862846 0.064550 
0.556641 1.862846 0.065234 
0.557129 1.862846 0.065917 
0.557617 1.862846 0.066597 
0.558105 1.862846 0.067274 
0.558594 1.862846 0.067950 
0.559082 1.862846 0.068623 
0.559570 1.862846 0.069294 
0.560059 1.862846 0.069963 
0.560547 1.862846 0.070629 
0.561035 1.862846 0.071294 
0.561523 1.862846 0.071956 
0.562012 1.862846 0.072616 
0.562500 1.862846 0.073274 
0.562988 1.862846 0.073930 
0.563477 1.862846 0.074583 
0.563965 1.862846 0.075235 
0.564453 1.862846 0.075884 
0.564941 1.862846 0.076531 
0.565430 1.862846 0.077177 
0.565918 1.862846 0.077820 
0.566406 1.862846 0.078461 
0.566895 1.862846 0.079100 
0.567383 1.862846 0.079737 
0.567871 1.862846 0.080371 
0.568359 1.862846 0.081004 
0.568848 1.862846 0.081635 
0.569336 1.862846 0.082264 
0.569824 1.862846 0.082891 
0.570312 1.862846 0.083516 
0.570801 1.862846 0.084139 
0.571289 1.862846 0.084760 
0.571777 1.862846 0.085379 
0.572266 1.862846 0.085996 
0.572754 1.862846 0.086611 
0.573242 1.862846 0.087224 
0.573730 1.862846 0.087835 
0.574219 1.862846 0.088445 
0.574707 1.862846 0.089052 
0.575195 1.862846 0.089658 
0.575684 1.862846 0.090262 
0.576172 1.862846 0.090863 
0.576660 1.862846 0.091463 
0.577148 1.862846 0.092062 
0.577637 1.862846 0.092658 
0.578125 1.862846 0.093252 
0.578613 1.862846 0.093845 
0.579102 1.862846 0.094436 
0.579590 1.862846 0.095025 
0.580078 1.862846 0.095612 
0.580566 1.862846 0.096198 
0.581055 1.862846 0.096782 
0.581543 1.862846 0.097364 
0.582031 1.862846 0.097944 
0.582520 1.862846 0.098522 
0.583008 1.862846 0.099099 
0.583496 1.862846 0.099674 
0.583984 1.862846 0.100247 
0.584473 1.862846 0.100819 
0.584961 1.862846 0.101389 
0.585449 1.862846 0.101957 
0.585938 1.862846 0.102523 
0.586426 1.862846 0.103088 
0.586914 1.862846 0.103651 
0.587402 1.862846 0.104212 
0.587891 1.862846 0.104772 
0.588379 1.862846 0.105330 
0.588867 1.862846 0.105887 
0.589355 1.862846 0.106442 
0.589844 1.862846 0.106995 
0.590332 1.862846 0.107546 
0.590820 1.862846 0.108096 
0.591309 1.862846 0.108645 
0.591797 1.862846 0.109192 
0.592285 1.862846 0.109737 
0.592773 1.862846 0.110280 
0.593262 1.862846 0.110822 
0.593750 1.862846 0.111363 
0.594238 1.862846 0.111902 
0.594727 1.862846 0.112439 
0.595215 1.862846 0.112975 
0.595703 1.862846 0.113509 
0.596191 1.862846 0.114042 
0.596680 1.862846 0.114573 
0.597168 1.862846 0.115103 
0.597656 1.862846 0.115631 
0.598145 1.862846 0.116158 
0.598633 1.862846 0.116683 
0.599121 1.862846 0.117206 
0.599609 1.862846 0.117728 
0.600098 1.862846 0.118249 
0.600586 1.862846 0.118768 
0.601074 1.862846 0.119286 
0.601562 1.862846 0.119802 
0.602051 1.862846 0.120317 
0.602539 1.862846 0.120831 
0.603027 1.862846 0.121343 
0.603516 1.862846 0.121853 
0.604004 1.862846 0.122362 
0.604492 1.862846 0.122870 
0.604980 1.862846 0.123376 
0.605469 1.862846 0.123881 
0.605957 1.862846 0.124384 
0.606445 1.862846 0.124886 
0.606934 1.862846 0.125387 
0.607422 1.862846 0.125886 
0.607910 1.862846 0.126384 
0.608398 1.862846 0.126881 
0.608887 1.862846 0.127376 
0.609375 1.862846 0.127870 
0.609863 1.862846 0.128362 
0.610352 1.862846 0.128853 
0.610840 1.862846 0.129343 
0.611328 1.862846 0.129831 
0.611816 1.862846 0.130318 
0.612305 1.862846 0.130804 
0.612793 1.862846 0.131288 
0.613281 1.862846 0.131771 
0.613770 1.862846 0.132253 
0.614258 1.862846 0.132734 
0.614746 1.862846 0.133213 
0.615234 1.862846 0.133691 
0.615723 1.862846 0.134167 
0.616211 1.862846 0.134642 
0.616699 1.862846 0.135116 
0.617188 1.862846 0.135589 
0.617676 1.862846 0.136060 
0.618164 1.862846 0.136531 
0.618652 1.862846 0.137000 
0.619141 1.862846 0.137467 
0.619629 1.862846 0.137934 
0.620117 1.862846 0.138399 
0.620605 1.862846 0.138863 
0.621094 1.862846 0.139325 
0.621582 1.862846 0.139787 
0.622070 1.862846 0.140247 
0.622559 1.862846 0.140706 
0.623047 1.862846 0.141164 
0.623535 1.862846 0.141620 
0.624023 1.862846 0.142076 
0.624512 1.862846 0.142530 
0.625000 1.862846 0.142983 
0.625488 1.862846 0.143435 
0.625977 1.862846 0.143885 
0.626465 1.862846 0.144335 
0.626953 1.862846 0.144783 
0.627441 1.862846 0.145230 
0.627930 1.862846 0.145676 
0.628418 1.862846 0.146120 
0.628906 1.862846 0.146564 
0.629395 1.862846 0.147006 
0.629883 1.862846 0.147448 
0.630371 1.862846 0.147888 
0.630859 1.862846 0.148327 
0.631348 1.862846 0.148764 
0.631836 1.862846 0.149201 
0.632324 1.862846 0.149637 
0.632812 1.862846 0.150071 
0.633301 1.862846 0.150504 
0.633789 1.862846 0.150936 
0.634277 1.862846 0.151367 
0.634766 1.862846 0.151797 
0.635254 1.862846 0.152226 
0.635742 1.862846 0.152654 
0.636230 1.862846 0.153080 
0.636719 1.862846 0.153506 
0.637207 1.862846 0.153930 
0.637695 1.862846 0.154354 
0.638184 1.862846 0.154776 
0.638672 1.862846 0.155197 
0.639160 1.862846 0.155617 
0.639648 1.862846 0.156036 
0.640137 1.862846 0.156454 
0.640625 1.862846 0.156871 
0.641113 1.862846 0.157287 
0.641602 1.862846 0.157702 
0.642090 1.862846 0.158115 
0.642578 1.862846 0.158528 
0.643066 1.862846 0.158940 
0.643555 1.862846 0.159350 
0.644043 1.862846 0.159760 
0.644531 1.862846 0.160168 
0.645020 1.862846 0.160576 
0.645508 1.862846 0.160982 
0.645996 1.862846 0.161388 
0.646484 1.862846 0.161792 
0.646973 1.862846 0.162196 
0.647461 1.862846 0.162598 
0.647949 1.862846 0.162999 
0.648438 1.862846 0.163400 
0.648926 1.862846 0.163799 
0.649414 1.862846 0.164197 
0.649902 1.862846 0.164595 
0.650391 1.862846 0.164991 
0.650879 1.862846 0.165386 
0.651367 1.862846 0.165781 
0.651855 1.862846 0.166174 
0.652344 1.862846 0.166567 
0.652832 1.862846 0.166958 
0.653320 1.862846 0.167349 
0.653809 1.862846 0.167738 
0.654297 1.862846 0.168127 
0.654785 1.862846 0.168514 
0.655273 1.862846 0.168901 
0.655762 1.862846 0.169286 
0.656250 1.862846 0.169671 
0.656738 1.862846 0.170055 
0.657227 1.862846 0.170438 
0.657715 1.862846 0.170820 
0.658203 1.862846 0.171200 
0.658691 1.862846 0.171580 
0.659180 1.862846 0.171959 
0.659668 1.862846 0.172337 
0.660156 1.862846 0.172715 
0.660645 1.862846 0.173091 
0.661133 1.862846 0.173466 
0.661621 1.862846 0.173841 
0.662109 1.862846 0.174214 
0.662598 1.862846 0.174587 
0.663086 1.862846 0.174958 
0.663574 1.862846 0.175329 
0.664062 1.862846 0.175699 
0.664551 1.862846 0.176068 
0.665039 1.862846 0.176436 
0.665527 1.862846 0.176803 
0.666016 1.862846 0.177169 
0.666504 1.862846 0.177534 
0.666992 1.862846 0.177899 
0.667480 1.862846 0.178262 
0.667969 1.862846 0.178625 
0.668457 1.862846 0.178987 
0.668945 1.862846 0.179347 
0.669434 1.862846 0.179707 
0.669922 1.862846 0.180067 
0.670410 1.862846 0.180425 
0.670898 1.862846 0.180782 
0.671387 1.862846 0.181139 
0.671875 1.862846 0.181494 
0.672363 1.862846 0.181849 
0.672852 1.862846 0.182203 
0.673340 1.862846 0.182556 
0.673828 1.862846 0.182908 
0.674316 1.862846 0.183260 
0.674805 1.862846 0.183610 
0.675293 1.862846 0.183960 
0.675781 1.862846 0.184309 
0.676270 1.862846 0.184657 
0.676758 1.862846 0.185004 
0.677246 1.862846 0.185350 
0.677734 1.862846 0.185695 
0.678223 1.862846 0.186040 
0.678711 1.862846 0.186384 
0.679199 1.862846 0.186727 
0.679688 1.862846 0.187069 
0.680176 1.862846 0.187410 
0.680664 1.862846 0.187751 
0.681152 1.862846 0.188090 
0.681641 1.862846 0.188429 
0.682129 1.862846 0.188767 
0.682617 1.862846 0.189104 
0.683105 1.862846 0.189441 
0.683594 1.862846 0.189776 
0.684082 1.862846 0.190111 
0.684570 1.862846 0.190445 
0.685059 1.862846 0.190778 
0.685547 1.862846 0.191110 
0.686035 1.862846 0.191442 
0.686523 1.862846 0.191773 
0.687012 1.862846 0.192103 
0.687500 1.862846 0.192432 
0.687988 1.862846 0.192760 
0.688477 1.862846 0.193088 
0.688965 1.862846 0.193415 
0.689453 1.862846 0.193741 
0.689941 1.862846 0.194066 
0.690430 1.862846 0.194391 
0.690918 1.862846 0.194714 
0.691406 1.862846 0.195037 
0.691895 1.862846 0.195359 
0.692383 1.862846 0.195681 
0.692871 1.862846 0.196001 
0.693359 1.862846 0.196321 
0.693848 1.862846 0.196640 
0.694336 1.862846 0.196958 
0.694824 1.862846 0.197276 
0.695312 1.862846 0.197593 
0.695801 1.862846 0.197909 
0.696289 1.862846 0.198224 
0.696777 1.862846 0.198538 
0.697266 1.862846 0.198852 
0.697754 1.862846 0.199165 
0.698242 1.862846 0.199477 
0.698730 1.862846 0.199789 
0.699219 1.862846 0.200100 
0.699707 1.862846 0.200410 
0.700195 1.862846 0.200719 
0.700684 1.862846 0.201028 
0.701172 1.862846 0.201335 
0.701660 1.862846 0.201642 
0.702148 1.862846 0.201949 
0.702637 1.862846 0.202254 
0.703125 1.862846 0.202559 
0.703613 1.862846 0.202863 
0.704102 1.862846 0.203167 
0.704590 1.862846 0.203469 
0.705078 1.862846 0.203771 
0.705566 1.862846 0.204072 
0.706055 1.862846 0.204373 
0.706543 1.862846 0.204673 
0.707031 1.862846 0.204972 
0.707520 1.862846 0.205270 
0.708008 1.862846 0.205568 
0.708496 1.862846 0.205865 
0.708984 1.862846 0.206161 
0.709473 1.862846 0.206456 
0.709961 1.862846 0.206751 
0.710449 1.862846 0.207045 
0.710938 1.862846 0.207338 
0.711426 1.862846 0.207631 
0.711914 1.862846 0.207923 
0.712402 1.862846 0.208214 
0.712891 1.862846 0.208505 
0.713379 1.862846 0.208795 
0.713867 1.862846 0.209084 
0.714355 1.862846 0.209372 
0.714844 1.862846 0.209660 
0.715332 1.862846 0.209947 
0.715820 1.862846 0.210234 
0.716309 1.862846 0.210519 
0.716797 1.862846 0.210804 
0.717285 1.862846 0.211089 
0.717773 1.862846 0.211372 
0.718262 1.862846 0.211655 
0.718750 1.862846 0.211937 
0.719238 1.862846 0.212219 
0.719727 1.862846 0.212500 
0.720215 1.862846 0.212780 
0.720703 1.862846 0.213060 
0.721191 1.862846 0.213339 
0.721680 1.862846 0.213617 
0.722168 1.862846 0.213894 
0.722656 1.862846 0.214171 
0.723145 1.862846 0.214447 
0.723633 1.862846 0.214723 
0.724121 1.862846 0.214998 
0.724609 1.862846 0.215272 
0.725098 1.862846 0.215545 
0.725586 1.862846 0.215818 
0.726074 1.862846 0.216090 
0.726562 1.862846 0.216362 
0.727051 1.862846 0.216633 
0.727539 1.862846 0.216903 
0.728027 1.862846 0.217173 
0.728516 1.862846 0.217441 
0.729004 1.862846 0.217710 
0.729492 1.862846 0.217977 
0.729980 1.862846 0.218244 
0.730469 1.862846 0.218510 
0.730957 1.862846 0.218776 
0.731445 1.862846 0.219041 
0.731934 1.862846 0.219305 
0.732422 1.862846 0.219569 
0.732910 1.862846 0.219832 
0.733398 1.862846 0.220095 
0.733887 1.862846 0.220356 
0.734375 1.862846 0.220617 
0.734863 1.862846 0.220878 
0.735352 1.862846 0.221138 
0.735840 1.862846 0.221397 
0.736328 1.862846 0.221655 
0.736816 1.862846 0.221913 
0.737305 1.862846 0.222171 
0.737793 1.862846 0.222427 
0.738281 1.862846 0.222683 
0.738770 1.862846 0.222939 
0.739258 1.862846 0.223193 
0.739746 1.862846 0.223448 
0.740234 1.862846 0.223701 
0.740723 1.862846 0.223954 
0.741211 1.862846 0.224206 
0.741699 1.862846 0.224458 
0.742188 1.862846 0.224709 
0.742676 1.862846 0.224959 
0.743164 1.862846 0.225209 
0.743652 1.862846 0.225458 
0.744141 1.862846 0.225706 
0.744629 1.862846 0.225954 
0.745117 1.862846 0.226202 
0.745605 1.862846 0.226448 
0.746094 1.862846 0.226694 
0.746582 1.862846 0.226940 
0.747070 1.862846 0.227184 
0.747559 1.862846 0.227429 
0.748047 1.862846 0.227672 
0.748535 1.862846 0.227915 
0.749023 1.862846 0.228157 
0.749512 1.862846 0.228399 
0.750000 1.862846 0.228640 
0.750488 1.862846 0.228881 
0.750977 1.862846 0.229121 
0.751465 1.862846 0.229360 
0.751953 1.862846 0.229599 
0.752441 1.862846 0.229837 
0.752930 1.862846 0.230074 
0.753418 1.862846 0.230311 
0.753906 1.862846 0.230547 
0.754395 1.862846 0.230783 
0.754883 1.862846 0.231018 
0.755371 1.862846 0.231252 
0.755859 1.862846 0.231486 
0.756348 1.862846 0.231719 
0.756836 1.862846 0.231952 
0.757324 1.862846 0.232184 
0.757812 1.862846 0.232416 
0.758301 1.862846 0.232647 
0.758789 1.862846 0.232877 
0.759277 1.862846 0.233107 
0.759766 1.862846 0.233336 
0.760254 1.862846 0.233564 
0.760742 1.862846 0.233792 
0.761230 1.862846 0.234019 
0.761719 1.862846 0.234246 
0.762207 1.862846 0.234472 
0.762695 1.862846 0.234698 
0.763184 1.862846 0.234923 
0.763672 1.862846 0.235147 
0.764160 1.862846 0.235371 
0.764648 1.862846 0.235594 
0.765137 1.862846 0.235817 
0.765625 1.862846 0.236039 
0.766113 1.862846 0.236260 
0.766602 1.862846 0.236481 
0.767090 1.862846 0.236701 
0.767578 1.862846 0.236921 
0.768066 1.862846 0.237140 
0.768555 1.862846 0.237359 
0.769043 1.862846 0.237577 
0.769531 1.862846 0.237794 
0.770020 1.862846 0.238011 
0.770508 1.862846 0.238227 
0.770996 1.862846 0.238443 
0.771484 1.862846 0.238658 
0.771973 1.862846 0.238872 
0.772461 1.862846 0.239086 
0.772949 1.862846 0.239299 
0.773438 1.862846 0.239512 
0.773926 1.862846 0.239724 
0.774414 1.862846 0.239936 
0.774902 1.862846 0.240147 
0.775391 1.862846 0.240357 
0.775879 1.862846 0.240567 
0.776367 1.862846 0.240777 
0.776855 1.862846 0.240985 
0.777344 1.862846 0.241194 
0.777832 1.862846 0.241401 
0.778320 1.862846 0.241608 
0.778809 1.862846 0.241815 
0.779297 1.862846 0.242021 
0.779785 1.862846 0.242226 
0.780273 1.862846 0.242431 
0.780762 1.862846 0.242635 
0.781250 1.862846 0.242839 
0.781738 1.862846 0.243042 
0.782227 1.862846 0.243244 
0.782715 1.862846 0.243446 
0.783203 1.862846 0.243648 
0.783691 1.862846 0.243849 
0.784180 1.862846 0.244049 
0.784668 1.862846 0.244249 
0.785156 1.862846 0.244448 
0.785645 1.862846 0.244646 
0.786133 1.862846 0.244844 
0.786621 1.862846 0.245042 
0.787109 1.862846 0.245239 
0.787598 1.862846 0.245435 
0.788086 1.862846 0.245631 
0.788574 1.862846 0.245826 
0.789062 1.862846 0.246021 
0.789551 1.862846 0.246215 
0.790039 1.862846 0.246408 
0.790527 1.862846 0.246601 
0.791016 1.862846 0.246794 
0.791504 1.862846 0.246986 
0.791992 1.862846 0.247177 
0.792480 1.862846 0.247368 
0.792969 1.862846 0.247558 
0.793457 1.862846 0.247748 
0.793945 1.862846 0.247937 
0.794434 1.862846 0.248125 
0.794922 1.862846 0.248313 
0.795410 1.862846 0.248501 
0.795898 1.862846 0.248688 
0.796387 1.862846 0.248874 
0.796875 1.862846 0.249060 
0.797363 1.862846 0.249245 
0.797852 1.862846 0.249430 
0.798340 1.862846 0.249614 
0.798828 1.862846 0.249798 
0.799316 1.862846 0.249981 
0.799805 1.862846 0.250163 
0.800293 1.862846 0.250345 
0.800781 1.862846 0.250527 
0.801270 1.862846 0.250707 
0.801758 1.862846 0.250888 
0.802246 1.862846 0.251068 
0.802734 1.862846 0.251247 
0.803223 1.862846 0.251425 
0.803711 1.862846 0.251604 
0.804199 1.862846 0.251781 
0.804688 1.862846 0.251958 
0.805176 1.862846 0.252135 
0.805664 1.862846 0.252311 
0.806152 1.862846 0.252486 
0.806641 1.862846 0.252661 
0.807129 1.862846 0.252835 
0.807617 1.862846 0.253009 
0.808105 1.862846 0.253182 
0.808594 1.862846 0.253355 
0.809082 1.862846 0.253527 
0.809570 1.862846 0.253698 
0.810059 1.862846 0.253869 
0.810547 1.862846 0.254040 
0.811035 1.862846 0.254210 
0.811523 1.862846 0.254379 
0.812012 1.862846 0.254548 
0.812500 1.862846 0.254716 
0.812988 1.862846 0.254884 
0.813477 1.862846 0.255051 
0.813965 1.862846 0.255218 
0.814453 1.862846 0.255384 
0.814941 1.862846 0.255550 
0.815430 1.862846 0.255715 
0.815918 1.862846 0.255879 
0.816406 1.862846 0.256043 
0.816895 1.862846 0.256207 
0.817383 1.862846 0.256370 
0.817871 1.862846 0.256532 
0.818359 1.862846 0.256694 
0.818848 1.862846 0.256855 
0.819336 1.862846 0.257016 
0.819824 1.862846 0.257176 
0.820312 1.862846 0.257335 
0.820801 1.862846 0.257495 
0.821289 1.862846 0.257653 
0.821777 1.862846 0.257811 
0.822266 1.862846 0.257969 
0.822754 1.862846 0.258126 
0.823242 1.862846 0.258282 
0.823730 1.862846 0.258438 
0.824219 1.862846 0.258593 
0.824707 1.862846 0.258748 
0.825195 1.862846 0.258902 
0.825684 1.862846 0.259056 
0.826172 1.862846 0.259209 
0.826660 1.862846 0.259362 
0.827148 1.862846 0.259514 
0.827637 1.862846 0.259665 
0.828125 1.862846 0.259816 
0.828613 1.862846 0.259967 
0.829102 1.862846 0.260117 
0.829590 1.862846 0.260266 
0.830078 1.862846 0.260415 
0.830566 1.862846 0.260563 
0.831055 1.862846 0.260711 
0.831543 1.862846 0.260858 
0.832031 1.862846 0.261005 
0.832520 1.862846 0.261151 
0.833008 1.862846 0.261296 
0.833496 1.862846 0.261442 
0.833984 1.862846 0.261586 
0.834473 1.862846 0.261730 
0.834961 1.862846 0.261873 
0.835449 1.862846 0.262016 
0.835938 1.862846 0.262159 
0.836426 1.862846 0.262301 
0.836914 1.862846 0.262442 
0.837402 1.862846 0.262583 
0.837891 1.862846 0.262723 
0.838379 1.862846 0.262862 
0.838867 1.862846 0.263002 
0.839355 1.862846 0.263140 
0.839844 1.862846 0.263278 
0.840332 1.862846 0.263416 
0.840820 1.862846 0.263553 
0.841309 1.862846 0.263689 
0.841797 1.862846 0.263825 
0.842285 1.862846 0.263960 
0.842773 1.862846 0.264095 
0.843262 1.862846 0.264229 
0.843750 1.862846 0.264363 
0.844238 1.862846 0.264496 
0.844727 1.862846 0.264629 
0.845215 1.862846 0.264761 
0.845703 1.862846 0.264893 
0.846191 1.862846 0.265024 
0.846680 1.862846 0.265154 
0.847168 1.862846 0.265284 
0.847656 1.862846 0.265413 
0.848145 1.862846 0.265542 
0.848633 1.862846 0.265670 
0.849121 1.862846 0.265798 
0.849609 1.862846 0.265925 
0.850098 1.862846 0.266052 
0.850586 1.862846 0.266178 
0.851074 1.862846 0.266304 
0.851562 1.862846 0.266429 
0.852051 1.862846 0.266553 
0.852539 1.862846 0.266677 
0.853027 1.862846 0.266801 
0.853516 1.862846 0.266924 
0.854004 1.862846 0.267046 
0.854492 1.862846 0.267168 
0.854980 1.862846 0.267289 
0.855469 1.862846 0.267410 
0.855957 1.862846 0.267530 
0.856445 1.862846 0.267649 
0.856934 1.862846 0.267768 
0.857422 1.862846 0.267887 
0.857910 1.862846 0.268005 
0.858398 1.862846 0.268122 
0.858887 1.862846 0.268239 
0.859375 1.862846 0.268356 
0.859863 1.862846 0.268471 
0.860352 1.862846 0.268587 
0.860840 1.862846 0.268701 
0.861328 1.862846 0.268815 
0.861816 1.862846 0.268929 
0.862305 1.862846 0.269042 
0.862793 1.862846 0.269154 
0.863281 1.862846 0.269266 
0.863770 1.862846 0.269378 
0.864258 1.862846 0.269489 
0.864746 1.862846 0.269599 
0.865234 1.862846 0.269709 
0.865723 1.862846 0.269818 
0.866211 1.862846 0.269926 
0.866699 1.862846 0.270035 
0.867188 1.862846 0.270142 
0.867676 1.862846 0.270249 
0.868164 1.862846 0.270355 
0.868652 1.862846 0.270461 
0.869141 1.862846 0.270567 
0.869629 1.862846 0.270671 
0.870117 1.862846 0.270776 
0.870605 1.862846 0.270879 
0.871094 1.862846 0.270982 
0.871582 1.862846 0.271085 
0.872070 1.862846 0.271187 
0.872559 1.862846 0.271288 
0.873047 1.862846 0.271389 
0.873535 1.862846 0.271490 
0.874023 1.862846 0.271589 
0.874512 1.862846 0.271689 
0.875000 1.862846 0.271787 
0.875488 1.862846 0.271885 
0.875977 1.862846 0.271983 
0.876465 1.862846 0.272080 
0.876953 1.862846 0.272176 
0.877441 1.862846 0.272272 
0.877930 1.862846 0.272367 
0.878418 1.862846 0.272462 
0.878906 1.862846 0.272556 
0.879395 1.862846 0.272650 
0.879883 1.862846 0.272743 
0.880371 1.862846 0.272835 
0.880859 1.862846 0.272927 
0.881348 1.862846 0.273019 
0.881836 1.862846 0.273110 
0.882324 1.862846 0.273200 
0.882812 1.862846 0.273289 
0.883301 1.862846 0.273379 
0.883789 1.862846 0.273467 
0.884277 1.862846 0.273555 
0.884766 1.862846 0.273642 
0.885254 1.862846 0.273729 
0.885742 1.862846 0.273816 
0.886230 1.862846 0.273901 
0.886719 1.862846 0.273986 
0.887207 1.862846 0.274071 
0.887695 1.862846 0.274155 
0.888184 1.862846 0.274238 
0.888672 1.862846 0.274321 
0.889160 1.862846 0.274403 
0.889648 1.862846 0.274485 
0.890137 1.862846 0.274566 
0.890625 1.862846 0.274647 
0.891113 1.862846 0.274727 
0.891602 1.862846 0.274806 
0.892090 1.862846 0.274885 
0.892578 1.862846 0.274963 
0.893066 1.862846 0.275041 
0.893555 1.862846 0.275118 
0.894043 1.862846 0.275195 
0.894531 1.862846 0.275271 
0.895020 1.862846 0.275346 
0.895508 1.862846 0.275421 
0.895996 1.862846 0.275495 
0.896484 1.862846 0.275569 
0.896973 1.862846 0.275642 
0.897461 1.862846 0.275714 
0.897949 1.862846 0.275786 
0.898438 1.862846 0.275857 
0.898926 1.862846 0.275928 
0.899414 1.862846 0.275998 
0.899902 1.862846 0.276068 
0.900391 1.862846 0.276136 
0.900879 1.862846 0.276205 
0.901367 1.862846 0.276273 
0.901855 1.862846 0.276340 
0.902344 1.862846 0.276406 
0.902832 1.862846 0.276472 
0.903320 1.862846 0.276538 
0.903809 1.862846 0.276603 
0.904297 1.862846 0.276667 
0.904785 1.862846 0.276730 
0.905273 1.862846 0.276793 
0.905762 1.862846 0.276856 
0.906250 1.862846 0.276918 
0.906738 1.862846 0.276979 
0.907227 1.862846 0.277040 
0.907715 1.862846 0.277100 
0.908203 1.862846 0.277159 
0.908691 1.862846 0.277218 
0.909180 1.862846 0.277276 
0.909668 1.862846 0.277334 
0.910156 1.862846 0.277391 
0.910645 1.862846 0.277448 
0.911133 1.862846 0.277503 
0.911621 1.862846 0.277559 
0.912109 1.862846 0.277613 
0.912598 1.862846 0.277667 
0.913086 1.862846 0.277721 
0.913574 1.862846 0.277774 
0.914062 1.862846 0.277826 
0.914551 1.862846 0.277877 
0.915039 1.862846 0.277928 
0.915527 1.862846 0.277979 
0.916016 1.862846 0.278029 
0.916504 1.862846 0.278078 
0.916992 1.862846 0.278126 
0.917480 1.862846 0.278174 
0.917969 1.862846 0.278222 
0.918457 1.862846 0.278268 
0.918945 1.862846 0.278314 
0.919434 1.862846 0.278360 
0.919922 1.862846 0.278405 
0.920410 1.862846 0.278449 
0.920898 1.862846 0.278492 
0.921387 1.862846 0.278535 
0.921875 1.862846 0.278578 
0.922363 1.862846 0.278620 
0.922852 1.862846 0.278661 
0.923340 1.862846 0.278701 
0.923828 1.862846 0.278741 
0.924316 1.862846 0.278780 
0.924805 1.862846 0.278819 
0.925293 1.862846 0.278857 
0.925781 1.862846 0.278894 
0.926270 1.862846 0.278931 
0.926758 1.862846 0.278967 
0.927246 1.862846 0.279002 
0.927734 1.862846 0.279037 
0.928223 1.862846 0.279071 
0.928711 1.862846 0.279105 
0.929199 1.862846 0.279138 
0.929688 1.862846 0.279170 
0.930176 1.862846 0.279202 
0.930664 1.862846 0.279233 
0.931152 1.862846 0.279263 
0.931641 1.862846 0.279293 
0.932129 1.862846 0.279322 
0.932617 1.862846 0.279350 
0.933105 1.862846 0.279378 
0.933594 1.862846 0.279405 
0.934082 1.862846 0.279432 
0.934570 1.862846 0.279457 
0.935059 1.862846 0.279483 
0.935547 1.862846 0.279507 
0.936035 1.862846 0.279531 
0.936523 1.862846 0.279554 
0.937012 1.862846 0.279577 
0.937500 1.862846 0.279599 
0.937988 1.862846 0.279620 
0.938477 1.862846 0.279640 
0.938965 1.862846 0.279660 
0.939453 1.862846 0.279680 
0.939941 1.862846 0.279698 
0.940430 1.862846 0.279716 
0.940918 1.862846 0.279733 
0.941406 1.862846 0.279750 
0.941895 1.862846 0.279766 
0.942383 1.862846 0.279781 
0.942871 1.862846 0.279796 
0.943359 1.862846 0.279810 
0.943848 1.862846 0.279823 
0.944336 1.862846 0.279836 
0.944824 1.862846 0.279847 
0.945312 1.862846 0.279859 
0.945801 1.862846 0.279869 
0.946289 1.862846 0.279879 
0.946777 1.862846 0.279888 
0.947266 1.862846 0.279897 
0.947754 1.862846 0.279905 
0.948242 1.862846 0.279912 
0.948730 1.862846 0.279918 
0.949219 1.862846 0.279924 
0.949707 1.862846 0.279929 
0.950195 1.862846 0.279933 
0.950684 1.862846 0.279937 
0.951172 1.862846 0.279940 
0.951660 1.862846 0.279942 
0.952148 1.862846 0.279944 
0.952637 1.862846 0.279945 
0.953125 1.862846 0.279945 
0.953613 1.862846 0.279945 
0.954102 1.862846 0.279943 
0.954590 1.862846 0.279941 
0.955078 1.862846 0.279939 
0.955566 1.862846 0.279936 
0.956055 1.862846 0.279932 
0.956543 1.862846 0.279927 
0.957031 1.862846 0.279921 
0.957520 1.862846 0.279915 
0.958008 1.862846 0.279908 
0.958496 1.862846 0.279901 
0.958984 1.862846 0.279893 
0.959473 1.862846 0.279884 
0.959961 1.862846 0.279874 
0.960449 1.862846 0.279863 
0.960938 1.862846 0.279852 
0.961426 1.862846 0.279840 
0.961914 1.862846 0.279828 
0.962402 1.862846 0.279814 
0.962891 1.862846 0.279800 
0.963379 1.862846 0.279786 
0.963867 1.862846 0.279770 
0.964355 1.862846 0.279754 
0.964844 1.862846 0.279737 
0.965332 1.862846 0.279719 
0.965820 1.862846 0.279701 
0.966309 1.862846 0.279681 
0.966797 1.862846 0.279661 
0.967285 1.862846 0.279641 
0.967773 1.862846 0.279619 
0.968262 1.862846 0.279597 
0.968750 1.862846 0.279574 
0.969238 1.862846 0.279550 
0.969727 1.862846 0.279526 
0.970215 1.862846 0.279501 
0.970703 1.862846 0.279475 
0.971191 1.862846 0.279448 
0.971680 1.862846 0.279421 
0.972168 1.862846 0.279392 
0.972656 1.862846 0.279363 
0.973145 1.862846 0.279334 
0.973633 1.862846 0.279303 
0.974121 1.862846 0.279272 
0.974609 1.862846 0.279240 
0.975098 1.862846 0.279207 
0.975586 1.862846 0.279173 
0.976074 1.862846 0.279139 
0.976562 1.862846 0.279104 
0.977051 1.862846 0.279068 
0.977539 1.862846 0.279031 
0.978027 1.862846 0.278994 
0.978516 1.862846 0.278955 
0.979004 1.862846 0.278916 
0.979492 1.862846 0.278876 
0.979980 1.862846 0.278836 
0.980469 1.862846 0.278794 
0.980957 1.862846 0.278752 
0.981445 1.862846 0.278709 
0.981934 1.862846 0.278665 
0.982422 1.862846 0.278621 
0.982910 1.862846 0.278575 
0.983398 1.862846 0.278529 
0.983887 1.862846 0.278482 
0.984375 1.862846 0.278434 
0.984863 1.862846 0.278385 
0.985352 1.862846 0.278336 
0.985840 1.862846 0.278286 
0.986328 1.862846 0.278234 
0.986816 1.862846 0.278182 
0.987305 1.862846 0.278130 
0.987793 1.862846 0.278076 
0.988281 1.862846 0.278022 
0.988770 1.862846 0.277966 
0.989258 1.862846 0.277910 
0.989746 1.862846 0.277854 
0.990234 1.862846 0.277796 
0.990723 1.862846 0.277737 
0.991211 1.862846 0.277678 
0.991699 1.862846 0.277618 
0.992188 1.862846 0.277556 
0.992676 1.862846 0.277495 
0.993164 1.862846 0.277432 
0.993652 1.862846 0.277368 
0.994141 1.862846 0.277304 
0.994629 1.862846 0.277238 
0.995117 1.862846 0.277172 
0.995605 1.862846 0.277105 
0.996094 1.862846 0.277037 
0.996582 1.862846 0.276968 
0.997070 1.862846 0.276899 
0.997559 1.862846 0.276828 
0.998047 1.862846 0.276757 
0.998535 1.862846 0.276684 
0.999023 1.862846 0.276611 
0.999512 1.862846 0.276537 


==> data/BUderSineA10K2048M80kstep8.dat <==
0.000000 1.925536 0.269366 
0.000488 1.925536 0.269293 
0.000977 1.925536 0.269220 
0.001465 1.925536 0.269146 
0.001953 1.925536 0.269071 
0.002441 1.925536 0.268995 
0.002930 1.925536 0.268919 
0.003418 1.925536 0.268841 
0.003906 1.925536 0.268763 
0.004395 1.925536 0.268683 
0.004883 1.925536 0.268603 
0.005371 1.925536 0.268522 
0.005859 1.925536 0.268440 
0.006348 1.925536 0.268357 
0.006836 1.925536 0.268273 
0.007324 1.925536 0.268189 
0.007812 1.925536 0.268103 
0.008301 1.925536 0.268017 
0.008789 1.925536 0.267929 
0.009277 1.925536 0.267841 
0.009766 1.925536 0.267752 
0.010254 1.925536 0.267662 
0.010742 1.925536 0.267571 
0.011230 1.925536 0.267479 
0.011719 1.925536 0.267386 
0.012207 1.925536 0.267292 
0.012695 1.925536 0.267197 
0.013184 1.925536 0.267102 
0.013672 1.925536 0.267005 
0.014160 1.925536 0.266907 
0.014648 1.925536 0.266809 
0.015137 1.925536 0.266709 
0.015625 1.925536 0.266609 
0.016113 1.925536 0.266508 
0.016602 1.925536 0.266405 
0.017090 1.925536 0.266302 
0.017578 1.925536 0.266198 
0.018066 1.925536 0.266093 
0.018555 1.925536 0.265987 
0.019043 1.925536 0.265879 
0.019531 1.925536 0.265771 
0.020020 1.925536 0.265662 
0.020508 1.925536 0.265552 
0.020996 1.925536 0.265441 
0.021484 1.925536 0.265329 
0.021973 1.925536 0.265216 
0.022461 1.925536 0.265102 
0.022949 1.925536 0.264987 
0.023438 1.925536 0.264871 
0.023926 1.925536 0.264754 
0.024414 1.925536 0.264636 
0.024902 1.925536 0.264517 
0.025391 1.925536 0.264397 
0.025879 1.925536 0.264276 
0.026367 1.925536 0.264154 
0.026855 1.925536 0.264031 
0.027344 1.925536 0.263907 
0.027832 1.925536 0.263782 
0.028320 1.925536 0.263656 
0.028809 1.925536 0.263528 
0.029297 1.925536 0.263400 
0.029785 1.925536 0.263271 
0.030273 1.925536 0.263141 
0.030762 1.925536 0.263009 
0.031250 1.925536 0.262877 
0.031738 1.925536 0.262743 
0.032227 1.925536 0.262609 
0.032715 1.925536 0.262473 
0.033203 1.925536 0.262337 
0.033691 1.925536 0.262199 
0.034180 1.925536 0.262060 
0.034668 1.925536 0.261920 
0.035156 1.925536 0.261779 
0.035645 1.925536 0.261637 
0.036133 1.925536 0.261494 
0.036621 1.925536 0.261350 
0.037109 1.925536 0.261204 
0.037598 1.925536 0.261058 
0.038086 1.925536 0.260910 
0.038574 1.925536 0.260762 
0.039062 1.925536 0.260612 
0.039551 1.925536 0.260461 
0.040039 1.925536 0.260309 
0.040527 1.925536 0.260156 
0.041016 1.925536 0.260002 
0.041504 1.925536 0.259846 
0.041992 1.925536 0.259690 
0.042480 1.925536 0.259532 
0.042969 1.925536 0.259373 
0.043457 1.925536 0.259213 
0.043945 1.925536 0.259052 
0.044434 1.925536 0.258890 
0.044922 1.925536 0.258726 
0.045410 1.925536 0.258562 
0.045898 1.925536 0.258396 
0.046387 1.925536 0.258229 
0.046875 1.925536 0.258061 
0.047363 1.925536 0.257891 
0.047852 1.925536 0.257721 
0.048340 1.925536 0.257549 
0.048828 1.925536 0.257376 
0.049316 1.925536 0.257202 
0.049805 1.925536 0.257027 
0.050293 1.925536 0.256850 
0.050781 1.925536 0.256672 
0.051270 1.925536 0.256493 
0.051758 1.925536 0.256313 
0.052246 1.925536 0.256132 
0.052734 1.925536 0.255949 
0.053223 1.925536 0.255765 
0.053711 1.925536 0.255580 
0.054199 1.925536 0.255394 
0.054688 1.925536 0.255206 
0.055176 1.925536 0.255017 
0.055664 1.925536 0.254827 
0.056152 1.925536 0.254635 
0.056641 1.925536 0.254443 
0.057129 1.925536 0.254249 
0.057617 1.925536 0.254053 
0.058105 1.925536 0.253857 
0.058594 1.925536 0.253659 
0.059082 1.925536 0.253460 
0.059570 1.925536 0.253259 
0.060059 1.925536 0.253057 
0.060547 1.925536 0.252854 
0.061035 1.925536 0.252650 
0.061523 1.925536 0.252444 
0.062012 1.925536 0.252237 
0.062500 1.925536 0.252029 
0.062988 1.925536 0.251819 
0.063477 1.925536 0.251608 
0.063965 1.925536 0.251395 
0.064453 1.925536 0.251181 
0.064941 1.925536 0.250966 
0.065430 1.925536 0.250750 
0.065918 1.925536 0.250532 
0.066406 1.925536 0.250312 
0.066895 1.925536 0.250092 
0.067383 1.925536 0.249870 
0.067871 1.925536 0.249646 
0.068359 1.925536 0.249421 
0.068848 1.925536 0.249195 
0.069336 1.925536 0.248967 
0.069824 1.925536 0.248738 
0.070312 1.925536 0.248508 
0.070801 1.925536 0.248276 
0.071289 1.925536 0.248042 
0.071777 1.925536 0.247807 
0.072266 1.925536 0.247571 
0.072754 1.925536 0.247333 
0.073242 1.925536 0.247094 
0.073730 1.925536 0.246853 
0.074219 1.925536 0.246611 
0.074707 1.925536 0.246368 
0.075195 1.925536 0.246122 
0.075684 1.925536 0.245876 
0.076172 1.925536 0.245628 
0.076660 1.925536 0.245378 
0.077148 1.925536 0.245127 
0.077637 1.925536 0.244874 
0.078125 1.925536 0.244620 
0.078613 1.925536 0.244364 
0.079102 1.925536 0.244107 
0.079590 1.925536 0.243848 
0.080078 1.925536 0.243588 
0.080566 1.925536 0.243326 
0.081055 1.925536 0.243062 
0.081543 1.925536 0.242797 
0.082031 1.925536 0.242530 
0.082520 1.925536 0.242262 
0.083008 1.925536 0.241992 
0.083496 1.925536 0.241721 
0.083984 1.925536 0.241448 
0.084473 1.925536 0.241173 
0.084961 1.925536 0.240897 
0.085449 1.925536 0.240619 
0.085938 1.925536 0.240339 
0.086426 1.925536 0.240058 
0.086914 1.925536 0.239775 
0.087402 1.925536 0.239490 
0.087891 1.925536 0.239204 
0.088379 1.925536 0.238916 
0.088867 1.925536 0.238627 
0.089355 1.925536 0.238335 
0.089844 1.925536 0.238043 
0.090332 1.925536 0.237748 
0.090820 1.925536 0.237451 
0.091309 1.925536 0.237153 
0.091797 1.925536 0.236853 
0.092285 1.925536 0.236552 
0.092773 1.925536 0.236249 
0.093262 1.925536 0.235943 
0.093750 1.925536 0.235637 
0.094238 1.925536 0.235328 
0.094727 1.925536 0.235017 
0.095215 1.925536 0.234705 
0.095703 1.925536 0.234391 
0.096191 1.925536 0.234075 
0.096680 1.925536 0.233758 
0.097168 1.925536 0.233438 
0.097656 1.925536 0.233117 
0.098145 1.925536 0.232794 
0.098633 1.925536 0.232469 
0.099121 1.925536 0.232142 
0.099609 1.925536 0.231813 
0.100098 1.925536 0.231483 
0.100586 1.925536 0.231150 
0.101074 1.925536 0.230816 
0.101562 1.925536 0.230480 
0.102051 1.925536 0.230142 
0.102539 1.925536 0.229801 
0.103027 1.925536 0.229459 
0.103516 1.925536 0.229115 
0.104004 1.925536 0.228769 
0.104492 1.925536 0.228421 
0.104980 1.925536 0.228072 
0.105469 1.925536 0.227720 
0.105957 1.925536 0.227366 
0.106445 1.925536 0.227010 
0.106934 1.925536 0.226652 
0.107422 1.925536 0.226292 
0.107910 1.925536 0.225930 
0.108398 1.925536 0.225566 
0.108887 1.925536 0.225200 
0.109375 1.925536 0.224832 
0.109863 1.925536 0.224462 
0.110352 1.925536 0.224090 
0.110840 1.925536 0.223715 
0.111328 1.925536 0.223339 
0.111816 1.925536 0.222960 
0.112305 1.925536 0.222580 
0.112793 1.925536 0.222197 
0.113281 1.925536 0.221812 
0.113770 1.925536 0.221425 
0.114258 1.925536 0.221035 
0.114746 1.925536 0.220644 
0.115234 1.925536 0.220250 
0.115723 1.925536 0.219854 
0.116211 1.925536 0.219456 
0.116699 1.925536 0.219056 
0.117188 1.925536 0.218653 
0.117676 1.925536 0.218248 
0.118164 1.925536 0.217841 
0.118652 1.925536 0.217432 
0.119141 1.925536 0.217020 
0.119629 1.925536 0.216606 
0.120117 1.925536 0.216190 
0.120605 1.925536 0.215771 
0.121094 1.925536 0.215350 
0.121582 1.925536 0.214927 
0.122070 1.925536 0.214501 
0.122559 1.925536 0.214073 
0.123047 1.925536 0.213643 
0.123535 1.925536 0.213210 
0.124023 1.925536 0.212774 
0.124512 1.925536 0.212337 
0.125000 1.925536 0.211896 
0.125488 1.925536 0.211454 
0.125977 1.925536 0.211009 
0.126465 1.925536 0.210561 
0.126953 1.925536 0.210111 
0.127441 1.925536 0.209658 
0.127930 1.925536 0.209203 
0.128418 1.925536 0.208745 
0.128906 1.925536 0.208285 
0.129395 1.925536 0.207822 
0.129883 1.925536 0.207357 
0.130371 1.925536 0.206889 
0.130859 1.925536 0.206418 
0.131348 1.925536 0.205945 
0.131836 1.925536 0.205469 
0.132324 1.925536 0.204990 
0.132812 1.925536 0.204509 
0.133301 1.925536 0.204025 
0.133789 1.925536 0.203539 
0.134277 1.925536 0.203049 
0.134766 1.925536 0.202557 
0.135254 1.925536 0.202062 
0.135742 1.925536 0.201565 
0.136230 1.925536 0.201064 
0.136719 1.925536 0.200561 
0.137207 1.925536 0.200055 
0.137695 1.925536 0.199546 
0.138184 1.925536 0.199034 
0.138672 1.925536 0.198519 
0.139160 1.925536 0.198002 
0.139648 1.925536 0.197481 
0.140137 1.925536 0.196958 
0.140625 1.925536 0.196432 
0.141113 1.925536 0.195902 
0.141602 1.925536 0.195370 
0.142090 1.925536 0.194835 
0.142578 1.925536 0.194297 
0.143066 1.925536 0.193755 
0.143555 1.925536 0.193211 
0.144043 1.925536 0.192664 
0.144531 1.925536 0.192113 
0.145020 1.925536 0.191559 
0.145508 1.925536 0.191003 
0.145996 1.925536 0.190443 
0.146484 1.925536 0.189880 
0.146973 1.925536 0.189314 
0.147461 1.925536 0.188744 
0.147949 1.925536 0.188171 
0.148438 1.925536 0.187595 
0.148926 1.925536 0.187016 
0.149414 1.925536 0.186434 
0.149902 1.925536 0.185848 
0.150391 1.925536 0.185259 
0.150879 1.925536 0.184666 
0.151367 1.925536 0.184070 
0.151855 1.925536 0.183471 
0.152344 1.925536 0.182868 
0.152832 1.925536 0.182262 
0.153320 1.925536 0.181653 
0.153809 1.925536 0.181040 
0.154297 1.925536 0.180423 
0.154785 1.925536 0.179803 
0.155273 1.925536 0.179179 
0.155762 1.925536 0.178552 
0.156250 1.925536 0.177921 
0.156738 1.925536 0.177287 
0.157227 1.925536 0.176649 
0.157715 1.925536 0.176007 
0.158203 1.925536 0.175361 
0.158691 1.925536 0.174712 
0.159180 1.925536 0.174059 
0.159668 1.925536 0.173402 
0.160156 1.925536 0.172742 
0.160645 1.925536 0.172077 
0.161133 1.925536 0.171409 
0.161621 1.925536 0.170737 
0.162109 1.925536 0.170061 
0.162598 1.925536 0.169381 
0.163086 1.925536 0.168697 
0.163574 1.925536 0.168009 
0.164062 1.925536 0.167317 
0.164551 1.925536 0.166622 
0.165039 1.925536 0.165922 
0.165527 1.925536 0.165217 
0.166016 1.925536 0.164509 
0.166504 1.925536 0.163797 
0.166992 1.925536 0.163080 
0.167480 1.925536 0.162359 
0.167969 1.925536 0.161634 
0.168457 1.925536 0.160905 
0.168945 1.925536 0.160171 
0.169434 1.925536 0.159433 
0.169922 1.925536 0.158691 
0.170410 1.925536 0.157944 
0.170898 1.925536 0.157193 
0.171387 1.925536 0.156438 
0.171875 1.925536 0.155678 
0.172363 1.925536 0.154913 
0.172852 1.925536 0.154144 
0.173340 1.925536 0.153370 
0.173828 1.925536 0.152591 
0.174316 1.925536 0.151808 
0.174805 1.925536 0.151021 
0.175293 1.925536 0.150228 
0.175781 1.925536 0.149431 
0.176270 1.925536 0.148629 
0.176758 1.925536 0.147822 
0.177246 1.925536 0.147010 
0.177734 1.925536 0.146193 
0.178223 1.925536 0.145371 
0.178711 1.925536 0.144545 
0.179199 1.925536 0.143713 
0.179688 1.925536 0.142876 
0.180176 1.925536 0.142034 
0.180664 1.925536 0.141187 
0.181152 1.925536 0.140335 
0.181641 1.925536 0.139478 
0.182129 1.925536 0.138615 
0.182617 1.925536 0.137747 
0.183105 1.925536 0.136873 
0.183594 1.925536 0.135995 
0.184082 1.925536 0.135110 
0.184570 1.925536 0.134221 
0.185059 1.925536 0.133326 
0.185547 1.925536 0.132425 
0.186035 1.925536 0.131518 
0.186523 1.925536 0.130606 
0.187012 1.925536 0.129689 
0.187500 1.925536 0.128765 
0.187988 1.925536 0.127836 
0.188477 1.925536 0.126901 
0.188965 1.925536 0.125960 
0.189453 1.925536 0.125013 
0.189941 1.925536 0.124060 
0.190430 1.925536 0.123101 
0.190918 1.925536 0.122136 
0.191406 1.925536 0.121165 
0.191895 1.925536 0.120187 
0.192383 1.925536 0.119204 
0.192871 1.925536 0.118214 
0.193359 1.925536 0.117217 
0.193848 1.925536 0.116215 
0.194336 1.925536 0.115206 
0.194824 1.925536 0.114190 
0.195312 1.925536 0.113168 
0.195801 1.925536 0.112139 
0.196289 1.925536 0.111104 
0.196777 1.925536 0.110061 
0.197266 1.925536 0.109012 
0.197754 1.925536 0.107956 
0.198242 1.925536 0.106894 
0.198730 1.925536 0.105824 
0.199219 1.925536 0.104747 
0.199707 1.925536 0.103663 
0.200195 1.925536 0.102572 
0.200684 1.925536 0.101474 
0.201172 1.925536 0.100368 
0.201660 1.925536 0.099255 
0.202148 1.925536 0.098135 
0.202637 1.925536 0.097007 
0.203125 1.925536 0.095872 
0.203613 1.925536 0.094729 
0.204102 1.925536 0.093578 
0.204590 1.925536 0.092419 
0.205078 1.925536 0.091253 
0.205566 1.925536 0.090079 
0.206055 1.925536 0.088897 
0.206543 1.925536 0.087706 
0.207031 1.925536 0.086508 
0.207520 1.925536 0.085301 
0.208008 1.925536 0.084086 
0.208496 1.925536 0.082863 
0.208984 1.925536 0.081631 
0.209473 1.925536 0.080391 
0.209961 1.925536 0.079142 
0.210449 1.925536 0.077885 
0.210938 1.925536 0.076618 
0.211426 1.925536 0.075343 
0.211914 1.925536 0.074059 
0.212402 1.925536 0.072766 
0.212891 1.925536 0.071463 
0.213379 1.925536 0.070152 
0.213867 1.925536 0.068831 
0.214355 1.925536 0.067501 
0.214844 1.925536 0.066161 
0.215332 1.925536 0.064812 
0.215820 1.925536 0.063453 
0.216309 1.925536 0.062084 
0.216797 1.925536 0.060705 
0.217285 1.925536 0.059316 
0.217773 1.925536 0.057918 
0.218262 1.925536 0.056509 
0.218750 1.925536 0.055089 
0.219238 1.925536 0.053660 
0.219727 1.925536 0.052220 
0.220215 1.925536 0.050769 
0.220703 1.925536 0.049307 
0.221191 1.925536 0.047835 
0.221680 1.925536 0.046352 
0.222168 1.925536 0.044857 
0.222656 1.925536 0.043352 
0.223145 1.925536 0.041835 
0.223633 1.925536 0.040307 
0.224121 1.925536 0.038767 
0.224609 1.925536 0.037215 
0.225098 1.925536 0.035652 
0.225586 1.925536 0.034077 
0.226074 1.925536 0.032489 
0.226562 1.925536 0.030890 
0.227051 1.925536 0.029278 
0.227539 1.925536 0.027654 
0.228027 1.925536 0.026016 
0.228516 1.925536 0.024367 
0.229004 1.925536 0.022704 
0.229492 1.925536 0.021028 
0.229980 1.925536 0.019339 
0.230469 1.925536 0.017637 
0.230957 1.925536 0.015921 
0.231445 1.925536 0.014192 
0.231934 1.925536 0.012449 
0.232422 1.925536 0.010691 
0.232910 1.925536 0.008920 
0.233398 1.925536 0.007134 
0.233887 1.925536 0.005334 
0.234375 1.925536 0.003519 
0.234863 1.925536 0.001689 
0.235352 1.925536 -0.000155 
0.235840 1.925536 -0.002015 
0.236328 1.925536 -0.003891 
0.236816 1.925536 -0.005781 
0.237305 1.925536 -0.007688 
0.237793 1.925536 -0.009611 
0.238281 1.925536 -0.011549 
0.238770 1.925536 -0.013504 
0.239258 1.925536 -0.015476 
0.239746 1.925536 -0.017464 
0.240234 1.925536 -0.019470 
0.240723 1.925536 -0.021492 
0.241211 1.925536 -0.023532 
0.241699 1.925536 -0.025590 
0.242188 1.925536 -0.027665 
0.242676 1.925536 -0.029759 
0.243164 1.925536 -0.031870 
0.243652 1.925536 -0.034001 
0.244141 1.925536 -0.036150 
0.244629 1.925536 -0.038318 
0.245117 1.925536 -0.040506 
0.245605 1.925536 -0.042713 
0.246094 1.925536 -0.044940 
0.246582 1.925536 -0.047187 
0.247070 1.925536 -0.049455 
0.247559 1.925536 -0.051743 
0.248047 1.925536 -0.054052 
0.248535 1.925536 -0.056382 
0.249023 1.925536 -0.058734 
0.249512 1.925536 -0.061107 
0.250000 1.925536 -0.063503 
0.250488 1.925536 -0.065921 
0.250977 1.925536 -0.068362 
0.251465 1.925536 -0.070826 
0.251953 1.925536 -0.073314 
0.252441 1.925536 -0.075825 
0.252930 1.925536 -0.078360 
0.253418 1.925536 -0.080920 
0.253906 1.925536 -0.083505 
0.254395 1.925536 -0.086114 
0.254883 1.925536 -0.088750 
0.255371 1.925536 -0.091411 
0.255859 1.925536 -0.094098 
0.256348 1.925536 -0.096813 
0.256836 1.925536 -0.099554 
0.257324 1.925536 -0.102323 
0.257812 1.925536 -0.105120 
0.258301 1.925536 -0.107945 
0.258789 1.925536 -0.110799 
0.259277 1.925536 -0.113683 
0.259766 1.925536 -0.116596 
0.260254 1.925536 -0.119539 
0.260742 1.925536 -0.122513 
0.261230 1.925536 -0.125519 
0.261719 1.925536 -0.128556 
0.262207 1.925536 -0.131625 
0.262695 1.925536 -0.134727 
0.263184 1.925536 -0.137862 
0.263672 1.925536 -0.141031 
0.264160 1.925536 -0.144235 
0.264648 1.925536 -0.147473 
0.265137 1.925536 -0.150747 
0.265625 1.925536 -0.154057 
0.266113 1.925536 -0.157404 
0.266602 1.925536 -0.160789 
0.267090 1.925536 -0.164212 
0.267578 1.925536 -0.167673 
0.268066 1.925536 -0.171174 
0.268555 1.925536 -0.174714 
0.269043 1.925536 -0.178296 
0.269531 1.925536 -0.181920 
0.270020 1.925536 -0.185585 
0.270508 1.925536 -0.189294 
0.270996 1.925536 -0.193047 
0.271484 1.925536 -0.196844 
0.271973 1.925536 -0.200687 
0.272461 1.925536 -0.204576 
0.272949 1.925536 -0.208512 
0.273438 1.925536 -0.212497 
0.273926 1.925536 -0.216531 
0.274414 1.925536 -0.220615 
0.274902 1.925536 -0.224749 
0.275391 1.925536 -0.228936 
0.275879 1.925536 -0.233176 
0.276367 1.925536 -0.237470 
0.276855 1.925536 -0.241819 
0.277344 1.925536 -0.246224 
0.277832 1.925536 -0.250686 
0.278320 1.925536 -0.255208 
0.278809 1.925536 -0.259789 
0.279297 1.925536 -0.264431 
0.279785 1.925536 -0.269135 
0.280273 1.925536 -0.273903 
0.280762 1.925536 -0.278736 
0.281250 1.925536 -0.283635 
0.281738 1.925536 -0.288602 
0.282227 1.925536 -0.293638 
0.282715 1.925536 -0.298745 
0.283203 1.925536 -0.303925 
0.283691 1.925536 -0.309178 
0.284180 1.925536 -0.314507 
0.284668 1.925536 -0.319914 
0.285156 1.925536 -0.325399 
0.285645 1.925536 -0.330966 
0.286133 1.925536 -0.336615 
0.286621 1.925536 -0.342349 
0.287109 1.925536 -0.348170 
0.287598 1.925536 -0.354080 
0.288086 1.925536 -0.360080 
0.288574 1.925536 -0.366174 
0.289062 1.925536 -0.372363 
0.289551 1.925536 -0.378650 
0.290039 1.925536 -0.385038 
0.290527 1.925536 -0.391528 
0.291016 1.925536 -0.398124 
0.291504 1.925536 -0.404827 
0.291992 1.925536 -0.411642 
0.292480 1.925536 -0.418570 
0.292969 1.925536 -0.425615 
0.293457 1.925536 -0.432780 
0.293945 1.925536 -0.440068 
0.294434 1.925536 -0.447483 
0.294922 1.925536 -0.455027 
0.295410 1.925536 -0.462705 
0.295898 1.925536 -0.470520 
0.296387 1.925536 -0.478476 
0.296875 1.925536 -0.486577 
0.297363 1.925536 -0.494827 
0.297852 1.925536 -0.503230 
0.298340 1.925536 -0.511792 
0.298828 1.925536 -0.520516 
0.299316 1.925536 -0.529408 
0.299805 1.925536 -0.538472 
0.300293 1.925536 -0.547714 
0.300781 1.925536 -0.557139 
0.301270 1.925536 -0.566753 
0.301758 1.925536 -0.576561 
0.302246 1.925536 -0.586570 
0.302734 1.925536 -0.596787 
0.303223 1.925536 -0.607218 
0.303711 1.925536 -0.617869 
0.304199 1.925536 -0.628749 
0.304688 1.925536 -0.639865 
0.305176 1.925536 -0.651224 
0.305664 1.925536 -0.662834 
0.306152 1.925536 -0.674706 
0.306641 1.925536 -0.686847 
0.307129 1.925536 -0.699266 
0.307617 1.925536 -0.711974 
0.308105 1.925536 -0.724981 
0.308594 1.925536 -0.738297 
0.309082 1.925536 -0.751934 
0.309570 1.925536 -0.765904 
0.310059 1.925536 -0.780217 
0.310547 1.925536 -0.794888 
0.311035 1.925536 -0.809930 
0.311523 1.925536 -0.825356 
0.312012 1.925536 -0.841181 
0.312500 1.925536 -0.857420 
0.312988 1.925536 -0.874089 
0.313477 1.925536 -0.891205 
0.313965 1.925536 -0.908785 
0.314453 1.925536 -0.926847 
0.314941 1.925536 -0.945410 
0.315430 1.925536 -0.964493 
0.315918 1.925536 -0.984117 
0.316406 1.925536 -1.004302 
0.316895 1.925536 -1.025072 
0.317383 1.925536 -1.046448 
0.317871 1.925536 -1.068453 
0.318359 1.925536 -1.091113 
0.318848 1.925536 -1.114451 
0.319336 1.925536 -1.138493 
0.319824 1.925536 -1.163265 
0.320312 1.925536 -1.188793 
0.320801 1.925536 -1.215101 
0.321289 1.925536 -1.242217 
0.321777 1.925536 -1.270166 
0.322266 1.925536 -1.298971 
0.322754 1.925536 -1.328656 
0.323242 1.925536 -1.359241 
0.323730 1.925536 -1.390745 
0.324219 1.925536 -1.423182 
0.324707 1.925536 -1.456562 
0.325195 1.925536 -1.490889 
0.325684 1.925536 -1.526158 
0.326172 1.925536 -1.562358 
0.326660 1.925536 -1.599465 
0.327148 1.925536 -1.637440 
0.327637 1.925536 -1.676230 
0.328125 1.925536 -1.715762 
0.328613 1.925536 -1.755942 
0.329102 1.925536 -1.796648 
0.329590 1.925536 -1.837733 
0.330078 1.925536 -1.879012 
0.330566 1.925536 -1.920270 
0.331055 1.925536 -1.961250 
0.331543 1.925536 -2.001658 
0.332031 1.925536 -2.041160 
0.332520 1.925536 -2.079383 
0.333008 1.925536 -2.115921 
0.333496 1.925536 -2.150343 
0.333984 1.925536 -2.182198 
0.334473 1.925536 -2.211034 
0.334961 1.925536 -2.236410 
0.335449 1.925536 -2.257914 
0.335938 1.925536 -2.275184 
0.336426 1.925536 -2.287922 
0.336914 1.925536 -2.295917 
0.337402 1.925536 -2.299050 
0.337891 1.925536 -2.297306 
0.338379 1.925536 -2.290773 
0.338867 1.925536 -2.279638 
0.339355 1.925536 -2.264178 
0.339844 1.925536 -2.244738 
0.340332 1.925536 -2.221719 
0.340820 1.925536 -2.195558 
0.341309 1.925536 -2.166704 
0.341797 1.925536 -2.135605 
0.342285 1.925536 -2.102693 
0.342773 1.925536 -2.068373 
0.343262 1.925536 -2.033015 
0.343750 1.925536 -1.996951 
0.344238 1.925536 -1.960473 
0.344727 1.925536 -1.923832 
0.345215 1.925536 -1.887244 
0.345703 1.925536 -1.850887 
0.346191 1.925536 -1.814908 
0.346680 1.925536 -1.779426 
0.347168 1.925536 -1.744537 
0.347656 1.925536 -1.710312 
0.348145 1.925536 -1.676807 
0.348633 1.925536 -1.644062 
0.349121 1.925536 -1.612104 
0.349609 1.925536 -1.580949 
0.350098 1.925536 -1.550604 
0.350586 1.925536 -1.521071 
0.351074 1.925536 -1.492344 
0.351562 1.925536 -1.464413 
0.352051 1.925536 -1.437265 
0.352539 1.925536 -1.410885 
0.353027 1.925536 -1.385255 
0.353516 1.925536 -1.360355 
0.354004 1.925536 -1.336164 
0.354492 1.925536 -1.312662 
0.354980 1.925536 -1.289827 
0.355469 1.925536 -1.267637 
0.355957 1.925536 -1.246071 
0.356445 1.925536 -1.225109 
0.356934 1.925536 -1.204727 
0.357422 1.925536 -1.184907 
0.357910 1.925536 -1.165629 
0.358398 1.925536 -1.146872 
0.358887 1.925536 -1.128618 
0.359375 1.925536 -1.110849 
0.359863 1.925536 -1.093547 
0.360352 1.925536 -1.076695 
0.360840 1.925536 -1.060278 
0.361328 1.925536 -1.044278 
0.361816 1.925536 -1.028681 
0.362305 1.925536 -1.013473 
0.362793 1.925536 -0.998639 
0.363281 1.925536 -0.984167 
0.363770 1.925536 -0.970043 
0.364258 1.925536 -0.956256 
0.364746 1.925536 -0.942793 
0.365234 1.925536 -0.929642 
0.365723 1.925536 -0.916795 
0.366211 1.925536 -0.904239 
0.366699 1.925536 -0.891965 
0.367188 1.925536 -0.879964 
0.367676 1.925536 -0.868226 
0.368164 1.925536 -0.856743 
0.368652 1.925536 -0.845506 
0.369141 1.925536 -0.834507 
0.369629 1.925536 -0.823739 
0.370117 1.925536 -0.813194 
0.370605 1.925536 -0.802865 
0.371094 1.925536 -0.792746 
0.371582 1.925536 -0.782829 
0.372070 1.925536 -0.773109 
0.372559 1.925536 -0.763579 
0.373047 1.925536 -0.754234 
0.373535 1.925536 -0.745068 
0.374023 1.925536 -0.736076 
0.374512 1.925536 -0.727252 
0.375000 1.925536 -0.718592 
0.375488 1.925536 -0.710091 
0.375977 1.925536 -0.701745 
0.376465 1.925536 -0.693548 
0.376953 1.925536 -0.685498 
0.377441 1.925536 -0.677589 
0.377930 1.925536 -0.669817 
0.378418 1.925536 -0.662180 
0.378906 1.925536 -0.654673 
0.379395 1.925536 -0.647293 
0.379883 1.925536 -0.640036 
0.380371 1.925536 -0.632900 
0.380859 1.925536 -0.625880 
0.381348 1.925536 -0.618975 
0.381836 1.925536 -0.612180 
0.382324 1.925536 -0.605494 
0.382812 1.925536 -0.598913 
0.383301 1.925536 -0.592435 
0.383789 1.925536 -0.586057 
0.384277 1.925536 -0.579777 
0.384766 1.925536 -0.573592 
0.385254 1.925536 -0.567500 
0.385742 1.925536 -0.561499 
0.386230 1.925536 -0.555587 
0.386719 1.925536 -0.549761 
0.387207 1.925536 -0.544020 
0.387695 1.925536 -0.538361 
0.388184 1.925536 -0.532782 
0.388672 1.925536 -0.527283 
0.389160 1.925536 -0.521860 
0.389648 1.925536 -0.516513 
0.390137 1.925536 -0.511239 
0.390625 1.925536 -0.506037 
0.391113 1.925536 -0.500906 
0.391602 1.925536 -0.495843 
0.392090 1.925536 -0.490848 
0.392578 1.925536 -0.485918 
0.393066 1.925536 -0.481053 
0.393555 1.925536 -0.476251 
0.394043 1.925536 -0.471511 
0.394531 1.925536 -0.466831 
0.395020 1.925536 -0.462210 
0.395508 1.925536 -0.457647 
0.395996 1.925536 -0.453142 
0.396484 1.925536 -0.448691 
0.396973 1.925536 -0.444296 
0.397461 1.925536 -0.439953 
0.397949 1.925536 -0.435664 
0.398438 1.925536 -0.431425 
0.398926 1.925536 -0.427237 
0.399414 1.925536 -0.423098 
0.399902 1.925536 -0.419008 
0.400391 1.925536 -0.414965 
0.400879 1.925536 -0.410969 
0.401367 1.925536 -0.407019 
0.401855 1.925536 -0.403113 
0.402344 1.925536 -0.399251 
0.402832 1.925536 -0.395433 
0.403320 1.925536 -0.391657 
0.403809 1.925536 -0.387923 
0.404297 1.925536 -0.384230 
0.404785 1.925536 -0.380576 
0.405273 1.925536 -0.376963 
0.405762 1.925536 -0.373387 
0.406250 1.925536 -0.369851 
0.406738 1.925536 -0.366351 
0.407227 1.925536 -0.362888 
0.407715 1.925536 -0.359461 
0.408203 1.925536 -0.356070 
0.408691 1.925536 -0.352714 
0.409180 1.925536 -0.349392 
0.409668 1.925536 -0.346103 
0.410156 1.925536 -0.342848 
0.410645 1.925536 -0.339626 
0.411133 1.925536 -0.336435 
0.411621 1.925536 -0.333276 
0.412109 1.925536 -0.330148 
0.412598 1.925536 -0.327051 
0.413086 1.925536 -0.323983 
0.413574 1.925536 -0.320946 
0.414062 1.925536 -0.317937 
0.414551 1.925536 -0.314957 
0.415039 1.925536 -0.312005 
0.415527 1.925536 -0.309080 
0.416016 1.925536 -0.306183 
0.416504 1.925536 -0.303313 
0.416992 1.925536 -0.300469 
0.417480 1.925536 -0.297652 
0.417969 1.925536 -0.294860 
0.418457 1.925536 -0.292093 
0.418945 1.925536 -0.289351 
0.419434 1.925536 -0.286634 
0.419922 1.925536 -0.283941 
0.420410 1.925536 -0.281271 
0.420898 1.925536 -0.278625 
0.421387 1.925536 -0.276002 
0.421875 1.925536 -0.273402 
0.422363 1.925536 -0.270825 
0.422852 1.925536 -0.268269 
0.423340 1.925536 -0.265735 
0.423828 1.925536 -0.263223 
0.424316 1.925536 -0.260732 
0.424805 1.925536 -0.258262 
0.425293 1.925536 -0.255812 
0.425781 1.925536 -0.253383 
0.426270 1.925536 -0.250974 
0.426758 1.925536 -0.248584 
0.427246 1.925536 -0.246214 
0.427734 1.925536 -0.243863 
0.428223 1.925536 -0.241531 
0.428711 1.925536 -0.239218 
0.429199 1.925536 -0.236924 
0.429688 1.925536 -0.234647 
0.430176 1.925536 -0.232389 
0.430664 1.925536 -0.230148 
0.431152 1.925536 -0.227924 
0.431641 1.925536 -0.225718 
0.432129 1.925536 -0.223529 
0.432617 1.925536 -0.221357 
0.433105 1.925536 -0.219201 
0.433594 1.925536 -0.217062 
0.434082 1.925536 -0.214939 
0.434570 1.925536 -0.212832 
0.435059 1.925536 -0.210741 
0.435547 1.925536 -0.208665 
0.436035 1.925536 -0.206605 
0.436523 1.925536 -0.204559 
0.437012 1.925536 -0.202529 
0.437500 1.925536 -0.200514 
0.437988 1.925536 -0.198513 
0.438477 1.925536 -0.196527 
0.438965 1.925536 -0.194555 
0.439453 1.925536 -0.192597 
0.439941 1.925536 -0.190653 
0.440430 1.925536 -0.188723 
0.440918 1.925536 -0.186806 
0.441406 1.925536 -0.184903 
0.441895 1.925536 -0.183013 
0.442383 1.925536 -0.181137 
0.442871 1.925536 -0.179273 
0.443359 1.925536 -0.177422 
0.443848 1.925536 -0.175584 
0.444336 1.925536 -0.173758 
0.444824 1.925536 -0.171945 
0.445312 1.925536 -0.170144 
0.445801 1.925536 -0.168355 
0.446289 1.925536 -0.166578 
0.446777 1.925536 -0.164813 
0.447266 1.925536 -0.163059 
0.447754 1.925536 -0.161317 
0.448242 1.925536 -0.159587 
0.448730 1.925536 -0.157867 
0.449219 1.925536 -0.156159 
0.449707 1.925536 -0.154462 
0.450195 1.925536 -0.152777 
0.450684 1.925536 -0.151101 
0.451172 1.925536 -0.149437 
0.451660 1.925536 -0.147783 
0.452148 1.925536 -0.146140 
0.452637 1.925536 -0.144507 
0.453125 1.925536 -0.142884 
0.453613 1.925536 -0.141271 
0.454102 1.925536 -0.139669 
0.454590 1.925536 -0.138076 
0.455078 1.925536 -0.136493 
0.455566 1.925536 -0.134920 
0.456055 1.925536 -0.133356 
0.456543 1.925536 -0.131802 
0.457031 1.925536 -0.130258 
0.457520 1.925536 -0.128723 
0.458008 1.925536 -0.127197 
0.458496 1.925536 -0.125680 
0.458984 1.925536 -0.124172 
0.459473 1.925536 -0.122673 
0.459961 1.925536 -0.121183 
0.460449 1.925536 -0.119702 
0.460938 1.925536 -0.118229 
0.461426 1.925536 -0.116765 
0.461914 1.925536 -0.115310 
0.462402 1.925536 -0.113863 
0.462891 1.925536 -0.112424 
0.463379 1.925536 -0.110994 
0.463867 1.925536 -0.109572 
0.464355 1.925536 -0.108157 
0.464844 1.925536 -0.106751 
0.465332 1.925536 -0.105353 
0.465820 1.925536 -0.103963 
0.466309 1.925536 -0.102580 
0.466797 1.925536 -0.101206 
0.467285 1.925536 -0.099839 
0.467773 1.925536 -0.098479 
0.468262 1.925536 -0.097127 
0.468750 1.925536 -0.095782 
0.469238 1.925536 -0.094445 
0.469727 1.925536 -0.093115 
0.470215 1.925536 -0.091792 
0.470703 1.925536 -0.090477 
0.471191 1.925536 -0.089168 
0.471680 1.925536 -0.087867 
0.472168 1.925536 -0.086573 
0.472656 1.925536 -0.085285 
0.473145 1.925536 -0.084004 
0.473633 1.925536 -0.082730 
0.474121 1.925536 -0.081463 
0.474609 1.925536 -0.080202 
0.475098 1.925536 -0.078949 
0.475586 1.925536 -0.077701 
0.476074 1.925536 -0.076460 
0.476562 1.925536 -0.075226 
0.477051 1.925536 -0.073997 
0.477539 1.925536 -0.072775 
0.478027 1.925536 -0.071560 
0.478516 1.925536 -0.070350 
0.479004 1.925536 -0.069147 
0.479492 1.925536 -0.067950 
0.479980 1.925536 -0.066759 
0.480469 1.925536 -0.065574 
0.480957 1.925536 -0.064394 
0.481445 1.925536 -0.063221 
0.481934 1.925536 -0.062053 
0.482422 1.925536 -0.060892 
0.482910 1.925536 -0.059736 
0.483398 1.925536 -0.058585 
0.483887 1.925536 -0.057441 
0.484375 1.925536 -0.056302 
0.484863 1.925536 -0.055168 
0.485352 1.925536 -0.054040 
0.485840 1.925536 -0.052917 
0.486328 1.925536 -0.051800 
0.486816 1.925536 -0.050688 
0.487305 1.925536 -0.049582 
0.487793 1.925536 -0.048481 
0.488281 1.925536 -0.047385 
0.488770 1.925536 -0.046294 
0.489258 1.925536 -0.045208 
0.489746 1.925536 -0.044128 
0.490234 1.925536 -0.043052 
0.490723 1.925536 -0.041982 
0.491211 1.925536 -0.040916 
0.491699 1.925536 -0.039856 
0.492188 1.925536 -0.038800 
0.492676 1.925536 -0.037749 
0.493164 1.925536 -0.036703 
0.493652 1.925536 -0.035662 
0.494141 1.925536 -0.034626 
0.494629 1.925536 -0.033594 
0.495117 1.925536 -0.032567 
0.495605 1.925536 -0.031545 
0.496094 1.925536 -0.030527 
0.496582 1.925536 -0.029514 
0.497070 1.925536 -0.028505 
0.497559 1.925536 -0.027501 
0.498047 1.925536 -0.026501 
0.498535 1.925536 -0.025506 
0.499023 1.925536 -0.024515 
0.499512 1.925536 -0.023529 
0.500000 1.925536 -0.022547 
0.500488 1.925536 -0.021569 
0.500977 1.925536 -0.020595 
0.501465 1.925536 -0.019626 
0.501953 1.925536 -0.018661 
0.502441 1.925536 -0.017700 
0.502930 1.925536 -0.016743 
0.503418 1.925536 -0.015790 
0.503906 1.925536 -0.014842 
0.504395 1.925536 -0.013897 
0.504883 1.925536 -0.012957 
0.505371 1.925536 -0.012020 
0.505859 1.925536 -0.011087 
0.506348 1.925536 -0.010159 
0.506836 1.925536 -0.009234 
0.507324 1.925536 -0.008313 
0.507812 1.925536 -0.007396 
0.508301 1.925536 -0.006483 
0.508789 1.925536 -0.005573 
0.509277 1.925536 -0.004668 
0.509766 1.925536 -0.003766 
0.510254 1.925536 -0.002868 
0.510742 1.925536 -0.001973 
0.511230 1.925536 -0.001082 
0.511719 1.925536 -0.000195 
0.512207 1.925536 0.000689 
0.512695 1.925536 0.001569 
0.513184 1.925536 0.002445 
0.513672 1.925536 0.003318 
0.514160 1.925536 0.004187 
0.514648 1.925536 0.005053 
0.515137 1.925536 0.005916 
0.515625 1.925536 0.006775 
0.516113 1.925536 0.007630 
0.516602 1.925536 0.008482 
0.517090 1.925536 0.009331 
0.517578 1.925536 0.010177 
0.518066 1.925536 0.011019 
0.518555 1.925536 0.011858 
0.519043 1.925536 0.012693 
0.519531 1.925536 0.013526 
0.520020 1.925536 0.014355 
0.520508 1.925536 0.015180 
0.520996 1.925536 0.016003 
0.521484 1.925536 0.016823 
0.521973 1.925536 0.017639 
0.522461 1.925536 0.018452 
0.522949 1.925536 0.019262 
0.523438 1.925536 0.020069 
0.523926 1.925536 0.020873 
0.524414 1.925536 0.021674 
0.524902 1.925536 0.022472 
0.525391 1.925536 0.023267 
0.525879 1.925536 0.024058 
0.526367 1.925536 0.024847 
0.526855 1.925536 0.025633 
0.527344 1.925536 0.026416 
0.527832 1.925536 0.027196 
0.528320 1.925536 0.027973 
0.528809 1.925536 0.028748 
0.529297 1.925536 0.029519 
0.529785 1.925536 0.030288 
0.530273 1.925536 0.031053 
0.530762 1.925536 0.031816 
0.531250 1.925536 0.032576 
0.531738 1.925536 0.033334 
0.532227 1.925536 0.034088 
0.532715 1.925536 0.034840 
0.533203 1.925536 0.035589 
0.533691 1.925536 0.036336 
0.534180 1.925536 0.037080 
0.534668 1.925536 0.037821 
0.535156 1.925536 0.038559 
0.535645 1.925536 0.039295 
0.536133 1.925536 0.040028 
0.536621 1.925536 0.040759 
0.537109 1.925536 0.041487 
0.537598 1.925536 0.042212 
0.538086 1.925536 0.042935 
0.538574 1.925536 0.043655 
0.539062 1.925536 0.044373 
0.539551 1.925536 0.045088 
0.540039 1.925536 0.045801 
0.540527 1.925536 0.046511 
0.541016 1.925536 0.047219 
0.541504 1.925536 0.047924 
0.541992 1.925536 0.048627 
0.542480 1.925536 0.049327 
0.542969 1.925536 0.050026 
0.543457 1.925536 0.050721 
0.543945 1.925536 0.051414 
0.544434 1.925536 0.052105 
0.544922 1.925536 0.052794 
0.545410 1.925536 0.053480 
0.545898 1.925536 0.054164 
0.546387 1.925536 0.054845 
0.546875 1.925536 0.055525 
0.547363 1.925536 0.056202 
0.547852 1.925536 0.056876 
0.548340 1.925536 0.057549 
0.548828 1.925536 0.058219 
0.549316 1.925536 0.058887 
0.549805 1.925536 0.059552 
0.550293 1.925536 0.060216 
0.550781 1.925536 0.060877 
0.551270 1.925536 0.061536 
0.551758 1.925536 0.062193 
0.552246 1.925536 0.062848 
0.552734 1.925536 0.063500 
0.553223 1.925536 0.064151 
0.553711 1.925536 0.064799 
0.554199 1.925536 0.065445 
0.554688 1.925536 0.066089 
0.555176 1.925536 0.066731 
0.555664 1.925536 0.067371 
0.556152 1.925536 0.068009 
0.556641 1.925536 0.068645 
0.557129 1.925536 0.069278 
0.557617 1.925536 0.069910 
0.558105 1.925536 0.070540 
0.558594 1.925536 0.071167 
0.559082 1.925536 0.071793 
0.559570 1.925536 0.072417 
0.560059 1.925536 0.073038 
0.560547 1.925536 0.073658 
0.561035 1.925536 0.074276 
0.561523 1.925536 0.074891 
0.562012 1.925536 0.075505 
0.562500 1.925536 0.076117 
0.562988 1.925536 0.076727 
0.563477 1.925536 0.077335 
0.563965 1.925536 0.077941 
0.564453 1.925536 0.078545 
0.564941 1.925536 0.079148 
0.565430 1.925536 0.079748 
0.565918 1.925536 0.080347 
0.566406 1.925536 0.080943 
0.566895 1.925536 0.081538 
0.567383 1.925536 0.082131 
0.567871 1.925536 0.082723 
0.568359 1.925536 0.083312 
0.568848 1.925536 0.083900 
0.569336 1.925536 0.084486 
0.569824 1.925536 0.085070 
0.570312 1.925536 0.085652 
0.570801 1.925536 0.086232 
0.571289 1.925536 0.086811 
0.571777 1.925536 0.087388 
0.572266 1.925536 0.087963 
0.572754 1.925536 0.088537 
0.573242 1.925536 0.089108 
0.573730 1.925536 0.089678 
0.574219 1.925536 0.090247 
0.574707 1.925536 0.090813 
0.575195 1.925536 0.091378 
0.575684 1.925536 0.091942 
0.576172 1.925536 0.092503 
0.576660 1.925536 0.093063 
0.577148 1.925536 0.093621 
0.577637 1.925536 0.094178 
0.578125 1.925536 0.094733 
0.578613 1.925536 0.095286 
0.579102 1.925536 0.095838 
0.579590 1.925536 0.096388 
0.580078 1.925536 0.096936 
0.580566 1.925536 0.097483 
0.581055 1.925536 0.098028 
0.581543 1.925536 0.098572 
0.582031 1.925536 0.099114 
0.582520 1.925536 0.099654 
0.583008 1.925536 0.100193 
0.583496 1.925536 0.100731 
0.583984 1.925536 0.101266 
0.584473 1.925536 0.101801 
0.584961 1.925536 0.102333 
0.585449 1.925536 0.102865 
0.585938 1.925536 0.103394 
0.586426 1.925536 0.103922 
0.586914 1.925536 0.104449 
0.587402 1.925536 0.104974 
0.587891 1.925536 0.105498 
0.588379 1.925536 0.106020 
0.588867 1.925536 0.106540 
0.589355 1.925536 0.107060 
0.589844 1.925536 0.107577 
0.590332 1.925536 0.108094 
0.590820 1.925536 0.108608 
0.591309 1.925536 0.109122 
0.591797 1.925536 0.109634 
0.592285 1.925536 0.110144 
0.592773 1.925536 0.110653 
0.593262 1.925536 0.111161 
0.593750 1.925536 0.111667 
0.594238 1.925536 0.112171 
0.594727 1.925536 0.112675 
0.595215 1.925536 0.113177 
0.595703 1.925536 0.113677 
0.596191 1.925536 0.114176 
0.596680 1.925536 0.114674 
0.597168 1.925536 0.115171 
0.597656 1.925536 0.115666 
0.598145 1.925536 0.116159 
0.598633 1.925536 0.116652 
0.599121 1.925536 0.117143 
0.599609 1.925536 0.117632 
0.600098 1.925536 0.118121 
0.600586 1.925536 0.118607 
0.601074 1.925536 0.119093 
0.601562 1.925536 0.119577 
0.602051 1.925536 0.120060 
0.602539 1.925536 0.120542 
0.603027 1.925536 0.121022 
0.603516 1.925536 0.121501 
0.604004 1.925536 0.121979 
0.604492 1.925536 0.122456 
0.604980 1.925536 0.122931 
0.605469 1.925536 0.123405 
0.605957 1.925536 0.123877 
0.606445 1.925536 0.124349 
0.606934 1.925536 0.124819 
0.607422 1.925536 0.125288 
0.607910 1.925536 0.125755 
0.608398 1.925536 0.126222 
0.608887 1.925536 0.126687 
0.609375 1.925536 0.127151 
0.609863 1.925536 0.127613 
0.610352 1.925536 0.128075 
0.610840 1.925536 0.128535 
0.611328 1.925536 0.128994 
0.611816 1.925536 0.129451 
0.612305 1.925536 0.129908 
0.612793 1.925536 0.130363 
0.613281 1.925536 0.130817 
0.613770 1.925536 0.131270 
0.614258 1.925536 0.131722 
0.614746 1.925536 0.132173 
0.615234 1.925536 0.132622 
0.615723 1.925536 0.133070 
0.616211 1.925536 0.133517 
0.616699 1.925536 0.133963 
0.617188 1.925536 0.134408 
0.617676 1.925536 0.134852 
0.618164 1.925536 0.135294 
0.618652 1.925536 0.135735 
0.619141 1.925536 0.136175 
0.619629 1.925536 0.136614 
0.620117 1.925536 0.137052 
0.620605 1.925536 0.137489 
0.621094 1.925536 0.137925 
0.621582 1.925536 0.138359 
0.622070 1.925536 0.138792 
0.622559 1.925536 0.139225 
0.623047 1.925536 0.139656 
0.623535 1.925536 0.140086 
0.624023 1.925536 0.140515 
0.624512 1.925536 0.140943 
0.625000 1.925536 0.141369 
0.625488 1.925536 0.141795 
0.625977 1.925536 0.142220 
0.626465 1.925536 0.142643 
0.626953 1.925536 0.143065 
0.627441 1.925536 0.143487 
0.627930 1.925536 0.143907 
0.628418 1.925536 0.144326 
0.628906 1.925536 0.144744 
0.629395 1.925536 0.145162 
0.629883 1.925536 0.145578 
0.630371 1.925536 0.145993 
0.630859 1.925536 0.146407 
0.631348 1.925536 0.146819 
0.631836 1.925536 0.147231 
0.632324 1.925536 0.147642 
0.632812 1.925536 0.148052 
0.633301 1.925536 0.148461 
0.633789 1.925536 0.148869 
0.634277 1.925536 0.149275 
0.634766 1.925536 0.149681 
0.635254 1.925536 0.150086 
0.635742 1.925536 0.150489 
0.636230 1.925536 0.150892 
0.636719 1.925536 0.151294 
0.637207 1.925536 0.151695 
0.637695 1.925536 0.152094 
0.638184 1.925536 0.152493 
0.638672 1.925536 0.152891 
0.639160 1.925536 0.153287 
0.639648 1.925536 0.153683 
0.640137 1.925536 0.154078 
0.640625 1.925536 0.154472 
0.641113 1.925536 0.154865 
0.641602 1.925536 0.155257 
0.642090 1.925536 0.155648 
0.642578 1.925536 0.156037 
0.643066 1.925536 0.156426 
0.643555 1.925536 0.156815 
0.644043 1.925536 0.157202 
0.644531 1.925536 0.157588 
0.645020 1.925536 0.157973 
0.645508 1.925536 0.158357 
0.645996 1.925536 0.158741 
0.646484 1.925536 0.159123 
0.646973 1.925536 0.159504 
0.647461 1.925536 0.159885 
0.647949 1.925536 0.160265 
0.648438 1.925536 0.160643 
0.648926 1.925536 0.161021 
0.649414 1.925536 0.161398 
0.649902 1.925536 0.161774 
0.650391 1.925536 0.162149 
0.650879 1.925536 0.162523 
0.651367 1.925536 0.162896 
0.651855 1.925536 0.163269 
0.652344 1.925536 0.163640 
0.652832 1.925536 0.164010 
0.653320 1.925536 0.164380 
0.653809 1.925536 0.164749 
0.654297 1.925536 0.165117 
0.654785 1.925536 0.165484 
0.655273 1.925536 0.165850 
0.655762 1.925536 0.166215 
0.656250 1.925536 0.166579 
0.656738 1.925536 0.166943 
0.657227 1.925536 0.167305 
0.657715 1.925536 0.167667 
0.658203 1.925536 0.168028 
0.658691 1.925536 0.168388 
0.659180 1.925536 0.168747 
0.659668 1.925536 0.169105 
0.660156 1.925536 0.169463 
0.660645 1.925536 0.169819 
0.661133 1.925536 0.170175 
0.661621 1.925536 0.170530 
0.662109 1.925536 0.170884 
0.662598 1.925536 0.171237 
0.663086 1.925536 0.171589 
0.663574 1.925536 0.171941 
0.664062 1.925536 0.172291 
0.664551 1.925536 0.172641 
0.665039 1.925536 0.172990 
0.665527 1.925536 0.173338 
0.666016 1.925536 0.173686 
0.666504 1.925536 0.174032 
0.666992 1.925536 0.174378 
0.667480 1.925536 0.174723 
0.667969 1.925536 0.175067 
0.668457 1.925536 0.175410 
0.668945 1.925536 0.175753 
0.669434 1.925536 0.176094 
0.669922 1.925536 0.176435 
0.670410 1.925536 0.176775 
0.670898 1.925536 0.177114 
0.671387 1.925536 0.177453 
0.671875 1.925536 0.177790 
0.672363 1.925536 0.178127 
0.672852 1.925536 0.178463 
0.673340 1.925536 0.178798 
0.673828 1.925536 0.179133 
0.674316 1.925536 0.179466 
0.674805 1.925536 0.179799 
0.675293 1.925536 0.180131 
0.675781 1.925536 0.180463 
0.676270 1.925536 0.180793 
0.676758 1.925536 0.181123 
0.677246 1.925536 0.181452 
0.677734 1.925536 0.181780 
0.678223 1.925536 0.182108 
0.678711 1.925536 0.182434 
0.679199 1.925536 0.182760 
0.679688 1.925536 0.183086 
0.680176 1.925536 0.183410 
0.680664 1.925536 0.183734 
0.681152 1.925536 0.184056 
0.681641 1.925536 0.184379 
0.682129 1.925536 0.184700 
0.682617 1.925536 0.185021 
0.683105 1.925536 0.185340 
0.683594 1.925536 0.185660 
0.684082 1.925536 0.185978 
0.684570 1.925536 0.186296 
0.685059 1.925536 0.186613 
0.685547 1.925536 0.186929 
0.686035 1.925536 0.187244 
0.686523 1.925536 0.187559 
0.687012 1.925536 0.187873 
0.687500 1.925536 0.188186 
0.687988 1.925536 0.188498 
0.688477 1.925536 0.188810 
0.688965 1.925536 0.189121 
0.689453 1.925536 0.189432 
0.689941 1.925536 0.189741 
0.690430 1.925536 0.190050 
0.690918 1.925536 0.190358 
0.691406 1.925536 0.190666 
0.691895 1.925536 0.190972 
0.692383 1.925536 0.191278 
0.692871 1.925536 0.191584 
0.693359 1.925536 0.191888 
0.693848 1.925536 0.192192 
0.694336 1.925536 0.192495 
0.694824 1.925536 0.192798 
0.695312 1.925536 0.193099 
0.695801 1.925536 0.193400 
0.696289 1.925536 0.193701 
0.696777 1.925536 0.194000 
0.697266 1.925536 0.194299 
0.697754 1.925536 0.194598 
0.698242 1.925536 0.194895 
0.698730 1.925536 0.195192 
0.699219 1.925536 0.195488 
0.699707 1.925536 0.195784 
0.700195 1.925536 0.196079 
0.700684 1.925536 0.196373 
0.701172 1.925536 0.196666 
0.701660 1.925536 0.196959 
0.702148 1.925536 0.197251 
0.702637 1.925536 0.197542 
0.703125 1.925536 0.197833 
0.703613 1.925536 0.198123 
0.704102 1.925536 0.198412 
0.704590 1.925536 0.198701 
0.705078 1.925536 0.198989 
0.705566 1.925536 0.199276 
0.706055 1.925536 0.199563 
0.706543 1.925536 0.199849 
0.707031 1.925536 0.200134 
0.707520 1.925536 0.200419 
0.708008 1.925536 0.200703 
0.708496 1.925536 0.200987 
0.708984 1.925536 0.201269 
0.709473 1.925536 0.201551 
0.709961 1.925536 0.201833 
0.710449 1.925536 0.202113 
0.710938 1.925536 0.202393 
0.711426 1.925536 0.202673 
0.711914 1.925536 0.202952 
0.712402 1.925536 0.203230 
0.712891 1.925536 0.203507 
0.713379 1.925536 0.203784 
0.713867 1.925536 0.204060 
0.714355 1.925536 0.204336 
0.714844 1.925536 0.204610 
0.715332 1.925536 0.204885 
0.715820 1.925536 0.205158 
0.716309 1.925536 0.205431 
0.716797 1.925536 0.205703 
0.717285 1.925536 0.205975 
0.717773 1.925536 0.206246 
0.718262 1.925536 0.206516 
0.718750 1.925536 0.206786 
0.719238 1.925536 0.207055 
0.719727 1.925536 0.207324 
0.720215 1.925536 0.207592 
0.720703 1.925536 0.207859 
0.721191 1.925536 0.208126 
0.721680 1.925536 0.208391 
0.722168 1.925536 0.208657 
0.722656 1.925536 0.208922 
0.723145 1.925536 0.209186 
0.723633 1.925536 0.209449 
0.724121 1.925536 0.209712 
0.724609 1.925536 0.209974 
0.725098 1.925536 0.210236 
0.725586 1.925536 0.210497 
0.726074 1.925536 0.210757 
0.726562 1.925536 0.211017 
0.727051 1.925536 0.211276 
0.727539 1.925536 0.211535 
0.728027 1.925536 0.211793 
0.728516 1.925536 0.212050 
0.729004 1.925536 0.212307 
0.729492 1.925536 0.212563 
0.729980 1.925536 0.212818 
0.730469 1.925536 0.213073 
0.730957 1.925536 0.213327 
0.731445 1.925536 0.213581 
0.731934 1.925536 0.213834 
0.732422 1.925536 0.214086 
0.732910 1.925536 0.214338 
0.733398 1.925536 0.214590 
0.733887 1.925536 0.214840 
0.734375 1.925536 0.215090 
0.734863 1.925536 0.215340 
0.735352 1.925536 0.215589 
0.735840 1.925536 0.215837 
0.736328 1.925536 0.216085 
0.736816 1.925536 0.216332 
0.737305 1.925536 0.216578 
0.737793 1.925536 0.216824 
0.738281 1.925536 0.217069 
0.738770 1.925536 0.217314 
0.739258 1.925536 0.217558 
0.739746 1.925536 0.217802 
0.740234 1.925536 0.218045 
0.740723 1.925536 0.218287 
0.741211 1.925536 0.218529 
0.741699 1.925536 0.218770 
0.742188 1.925536 0.219011 
0.742676 1.925536 0.219251 
0.743164 1.925536 0.219490 
0.743652 1.925536 0.219729 
0.744141 1.925536 0.219967 
0.744629 1.925536 0.220205 
0.745117 1.925536 0.220442 
0.745605 1.925536 0.220678 
0.746094 1.925536 0.220914 
0.746582 1.925536 0.221150 
0.747070 1.925536 0.221385 
0.747559 1.925536 0.221619 
0.748047 1.925536 0.221853 
0.748535 1.925536 0.222086 
0.749023 1.925536 0.222318 
0.749512 1.925536 0.222550 
0.750000 1.925536 0.222781 
0.750488 1.925536 0.223012 
0.750977 1.925536 0.223242 
0.751465 1.925536 0.223472 
0.751953 1.925536 0.223701 
0.752441 1.925536 0.223930 
0.752930 1.925536 0.224158 
0.753418 1.925536 0.224385 
0.753906 1.925536 0.224612 
0.754395 1.925536 0.224838 
0.754883 1.925536 0.225064 
0.755371 1.925536 0.225289 
0.755859 1.925536 0.225514 
0.756348 1.925536 0.225738 
0.756836 1.925536 0.225961 
0.757324 1.925536 0.226184 
0.757812 1.925536 0.226407 
0.758301 1.925536 0.226628 
0.758789 1.925536 0.226850 
0.759277 1.925536 0.227070 
0.759766 1.925536 0.227290 
0.760254 1.925536 0.227510 
0.760742 1.925536 0.227729 
0.761230 1.925536 0.227947 
0.761719 1.925536 0.228165 
0.762207 1.925536 0.228383 
0.762695 1.925536 0.228599 
0.763184 1.925536 0.228816 
0.763672 1.925536 0.229031 
0.764160 1.925536 0.229247 
0.764648 1.925536 0.229461 
0.765137 1.925536 0.229675 
0.765625 1.925536 0.229889 
0.766113 1.925536 0.230102 
0.766602 1.925536 0.230314 
0.767090 1.925536 0.230526 
0.767578 1.925536 0.230737 
0.768066 1.925536 0.230948 
0.768555 1.925536 0.231158 
0.769043 1.925536 0.231368 
0.769531 1.925536 0.231577 
0.770020 1.925536 0.231786 
0.770508 1.925536 0.231994 
0.770996 1.925536 0.232201 
0.771484 1.925536 0.232408 
0.771973 1.925536 0.232615 
0.772461 1.925536 0.232820 
0.772949 1.925536 0.233026 
0.773438 1.925536 0.233231 
0.773926 1.925536 0.233435 
0.774414 1.925536 0.233639 
0.774902 1.925536 0.233842 
0.775391 1.925536 0.234044 
0.775879 1.925536 0.234247 
0.776367 1.925536 0.234448 
0.776855 1.925536 0.234649 
0.777344 1.925536 0.234850 
0.777832 1.925536 0.235050 
0.778320 1.925536 0.235249 
0.778809 1.925536 0.235448 
0.779297 1.925536 0.235646 
0.779785 1.925536 0.235844 
0.780273 1.925536 0.236041 
0.780762 1.925536 0.236238 
0.781250 1.925536 0.236434 
0.781738 1.925536 0.236630 
0.782227 1.925536 0.236825 
0.782715 1.925536 0.237020 
0.783203 1.925536 0.237214 
0.783691 1.925536 0.237408 
0.784180 1.925536 0.237601 
0.784668 1.925536 0.237793 
0.785156 1.925536 0.237985 
0.785645 1.925536 0.238177 
0.786133 1.925536 0.238368 
0.786621 1.925536 0.238558 
0.787109 1.925536 0.238748 
0.787598 1.925536 0.238937 
0.788086 1.925536 0.239126 
0.788574 1.925536 0.239314 
0.789062 1.925536 0.239502 
0.789551 1.925536 0.239689 
0.790039 1.925536 0.239876 
0.790527 1.925536 0.240062 
0.791016 1.925536 0.240248 
0.791504 1.925536 0.240433 
0.791992 1.925536 0.240618 
0.792480 1.925536 0.240802 
0.792969 1.925536 0.240986 
0.793457 1.925536 0.241169 
0.793945 1.925536 0.241351 
0.794434 1.925536 0.241533 
0.794922 1.925536 0.241715 
0.795410 1.925536 0.241896 
0.795898 1.925536 0.242076 
0.796387 1.925536 0.242256 
0.796875 1.925536 0.242435 
0.797363 1.925536 0.242614 
0.797852 1.925536 0.242793 
0.798340 1.925536 0.242971 
0.798828 1.925536 0.243148 
0.799316 1.925536 0.243325 
0.799805 1.925536 0.243501 
0.800293 1.925536 0.243677 
0.800781 1.925536 0.243852 
0.801270 1.925536 0.244027 
0.801758 1.925536 0.244201 
0.802246 1.925536 0.244375 
0.802734 1.925536 0.244548 
0.803223 1.925536 0.244721 
0.803711 1.925536 0.244893 
0.804199 1.925536 0.245064 
0.804688 1.925536 0.245235 
0.805176 1.925536 0.245406 
0.805664 1.925536 0.245576 
0.806152 1.925536 0.245746 
0.806641 1.925536 0.245915 
0.807129 1.925536 0.246083 
0.807617 1.925536 0.246251 
0.808105 1.925536 0.246419 
0.808594 1.925536 0.246586 
0.809082 1.925536 0.246752 
0.809570 1.925536 0.246918 
0.810059 1.925536 0.247084 
0.810547 1.925536 0.247249 
0.811035 1.925536 0.247413 
0.811523 1.925536 0.247577 
0.812012 1.925536 0.247740 
0.812500 1.925536 0.247903 
0.812988 1.925536 0.248066 
0.813477 1.925536 0.248227 
0.813965 1.925536 0.248389 
0.814453 1.925536 0.248550 
0.814941 1.925536 0.248710 
0.815430 1.925536 0.248870 
0.815918 1.925536 0.249029 
0.816406 1.925536 0.249188 
0.816895 1.925536 0.249346 
0.817383 1.925536 0.249504 
0.817871 1.925536 0.249661 
0.818359 1.925536 0.249818 
0.818848 1.925536 0.249974 
0.819336 1.925536 0.250129 
0.819824 1.925536 0.250285 
0.820312 1.925536 0.250439 
0.820801 1.925536 0.250593 
0.821289 1.925536 0.250747 
0.821777 1.925536 0.250900 
0.822266 1.925536 0.251053 
0.822754 1.925536 0.251205 
0.823242 1.925536 0.251356 
0.823730 1.925536 0.251507 
0.824219 1.925536 0.251658 
0.824707 1.925536 0.251808 
0.825195 1.925536 0.251958 
0.825684 1.925536 0.252107 
0.826172 1.925536 0.252255 
0.826660 1.925536 0.252403 
0.827148 1.925536 0.252551 
0.827637 1.925536 0.252698 
0.828125 1.925536 0.252844 
0.828613 1.925536 0.252990 
0.829102 1.925536 0.253135 
0.829590 1.925536 0.253280 
0.830078 1.925536 0.253425 
0.830566 1.925536 0.253569 
0.831055 1.925536 0.253712 
0.831543 1.925536 0.253855 
0.832031 1.925536 0.253997 
0.832520 1.925536 0.254139 
0.833008 1.925536 0.254280 
0.833496 1.925536 0.254421 
0.833984 1.925536 0.254562 
0.834473 1.925536 0.254701 
0.834961 1.925536 0.254841 
0.835449 1.925536 0.254979 
0.835938 1.925536 0.255118 
0.836426 1.925536 0.255255 
0.836914 1.925536 0.255393 
0.837402 1.925536 0.255529 
0.837891 1.925536 0.255666 
0.838379 1.925536 0.255801 
0.838867 1.925536 0.255936 
0.839355 1.925536 0.256071 
0.839844 1.925536 0.256205 
0.840332 1.925536 0.256339 
0.840820 1.925536 0.256472 
0.841309 1.925536 0.256605 
0.841797 1.925536 0.256737 
0.842285 1.925536 0.256868 
0.842773 1.925536 0.256999 
0.843262 1.925536 0.257130 
0.843750 1.925536 0.257260 
0.844238 1.925536 0.257389 
0.844727 1.925536 0.257518 
0.845215 1.925536 0.257647 
0.845703 1.925536 0.257775 
0.846191 1.925536 0.257902 
0.846680 1.925536 0.258029 
0.847168 1.925536 0.258156 
0.847656 1.925536 0.258281 
0.848145 1.925536 0.258407 
0.848633 1.925536 0.258532 
0.849121 1.925536 0.258656 
0.849609 1.925536 0.258780 
0.850098 1.925536 0.258903 
0.850586 1.925536 0.259026 
0.851074 1.925536 0.259148 
0.851562 1.925536 0.259270 
0.852051 1.925536 0.259391 
0.852539 1.925536 0.259512 
0.853027 1.925536 0.259632 
0.853516 1.925536 0.259752 
0.854004 1.925536 0.259871 
0.854492 1.925536 0.259990 
0.854980 1.925536 0.260108 
0.855469 1.925536 0.260226 
0.855957 1.925536 0.260343 
0.856445 1.925536 0.260459 
0.856934 1.925536 0.260575 
0.857422 1.925536 0.260691 
0.857910 1.925536 0.260806 
0.858398 1.925536 0.260920 
0.858887 1.925536 0.261034 
0.859375 1.925536 0.261148 
0.859863 1.925536 0.261261 
0.860352 1.925536 0.261373 
0.860840 1.925536 0.261485 
0.861328 1.925536 0.261596 
0.861816 1.925536 0.261707 
0.862305 1.925536 0.261817 
0.862793 1.925536 0.261927 
0.863281 1.925536 0.262036 
0.863770 1.925536 0.262145 
0.864258 1.925536 0.262253 
0.864746 1.925536 0.262361 
0.865234 1.925536 0.262468 
0.865723 1.925536 0.262575 
0.866211 1.925536 0.262681 
0.866699 1.925536 0.262786 
0.867188 1.925536 0.262891 
0.867676 1.925536 0.262996 
0.868164 1.925536 0.263100 
0.868652 1.925536 0.263203 
0.869141 1.925536 0.263306 
0.869629 1.925536 0.263409 
0.870117 1.925536 0.263511 
0.870605 1.925536 0.263612 
0.871094 1.925536 0.263713 
0.871582 1.925536 0.263813 
0.872070 1.925536 0.263913 
0.872559 1.925536 0.264012 
0.873047 1.925536 0.264111 
0.873535 1.925536 0.264209 
0.874023 1.925536 0.264306 
0.874512 1.925536 0.264403 
0.875000 1.925536 0.264500 
0.875488 1.925536 0.264596 
0.875977 1.925536 0.264691 
0.876465 1.925536 0.264786 
0.876953 1.925536 0.264881 
0.877441 1.925536 0.264975 
0.877930 1.925536 0.265068 
0.878418 1.925536 0.265161 
0.878906 1.925536 0.265253 
0.879395 1.925536 0.265345 
0.879883 1.925536 0.265436 
0.880371 1.925536 0.265527 
0.880859 1.925536 0.265617 
0.881348 1.925536 0.265706 
0.881836 1.925536 0.265795 
0.882324 1.925536 0.265884 
0.882812 1.925536 0.265972 
0.883301 1.925536 0.266059 
0.883789 1.925536 0.266146 
0.884277 1.925536 0.266232 
0.884766 1.925536 0.266318 
0.885254 1.925536 0.266403 
0.885742 1.925536 0.266488 
0.886230 1.925536 0.266572 
0.886719 1.925536 0.266656 
0.887207 1.925536 0.266739 
0.887695 1.925536 0.266821 
0.888184 1.925536 0.266903 
0.888672 1.925536 0.266984 
0.889160 1.925536 0.267065 
0.889648 1.925536 0.267146 
0.890137 1.925536 0.267225 
0.890625 1.925536 0.267305 
0.891113 1.925536 0.267383 
0.891602 1.925536 0.267461 
0.892090 1.925536 0.267539 
0.892578 1.925536 0.267616 
0.893066 1.925536 0.267692 
0.893555 1.925536 0.267768 
0.894043 1.925536 0.267843 
0.894531 1.925536 0.267918 
0.895020 1.925536 0.267992 
0.895508 1.925536 0.268066 
0.895996 1.925536 0.268139 
0.896484 1.925536 0.268212 
0.896973 1.925536 0.268284 
0.897461 1.925536 0.268355 
0.897949 1.925536 0.268426 
0.898438 1.925536 0.268496 
0.898926 1.925536 0.268566 
0.899414 1.925536 0.268635 
0.899902 1.925536 0.268704 
0.900391 1.925536 0.268772 
0.900879 1.925536 0.268839 
0.901367 1.925536 0.268906 
0.901855 1.925536 0.268972 
0.902344 1.925536 0.269038 
0.902832 1.925536 0.269103 
0.903320 1.925536 0.269168 
0.903809 1.925536 0.269232 
0.904297 1.925536 0.269296 
0.904785 1.925536 0.269359 
0.905273 1.925536 0.269421 
0.905762 1.925536 0.269483 
0.906250 1.925536 0.269544 
0.906738 1.925536 0.269605 
0.907227 1.925536 0.269665 
0.907715 1.925536 0.269724 
0.908203 1.925536 0.269783 
0.908691 1.925536 0.269841 
0.909180 1.925536 0.269899 
0.909668 1.925536 0.269956 
0.910156 1.925536 0.270013 
0.910645 1.925536 0.270069 
0.911133 1.925536 0.270124 
0.911621 1.925536 0.270179 
0.912109 1.925536 0.270233 
0.912598 1.925536 0.270287 
0.913086 1.925536 0.270340 
0.913574 1.925536 0.270393 
0.914062 1.925536 0.270445 
0.914551 1.925536 0.270496 
0.915039 1.925536 0.270547 
0.915527 1.925536 0.270597 
0.916016 1.925536 0.270647 
0.916504 1.925536 0.270696 
0.916992 1.925536 0.270744 
0.917480 1.925536 0.270792 
0.917969 1.925536 0.270839 
0.918457 1.925536 0.270886 
0.918945 1.925536 0.270932 
0.919434 1.925536 0.270977 
0.919922 1.925536 0.271022 
0.920410 1.925536 0.271066 
0.920898 1.925536 0.271110 
0.921387 1.925536 0.271153 
0.921875 1.925536 0.271195 
0.922363 1.925536 0.271237 
0.922852 1.925536 0.271278 
0.923340 1.925536 0.271319 
0.923828 1.925536 0.271359 
0.924316 1.925536 0.271398 
0.924805 1.925536 0.271437 
0.925293 1.925536 0.271475 
0.925781 1.925536 0.271513 
0.926270 1.925536 0.271550 
0.926758 1.925536 0.271586 
0.927246 1.925536 0.271622 
0.927734 1.925536 0.271657 
0.928223 1.925536 0.271692 
0.928711 1.925536 0.271726 
0.929199 1.925536 0.271759 
0.929688 1.925536 0.271792 
0.930176 1.925536 0.271824 
0.930664 1.925536 0.271855 
0.931152 1.925536 0.271886 
0.931641 1.925536 0.271916 
0.932129 1.925536 0.271946 
0.932617 1.925536 0.271975 
0.933105 1.925536 0.272003 
0.933594 1.925536 0.272031 
0.934082 1.925536 0.272058 
0.934570 1.925536 0.272084 
0.935059 1.925536 0.272110 
0.935547 1.925536 0.272135 
0.936035 1.925536 0.272160 
0.936523 1.925536 0.272184 
0.937012 1.925536 0.272207 
0.937500 1.925536 0.272230 
0.937988 1.925536 0.272252 
0.938477 1.925536 0.272273 
0.938965 1.925536 0.272294 
0.939453 1.925536 0.272314 
0.939941 1.925536 0.272333 
0.940430 1.925536 0.272352 
0.940918 1.925536 0.272370 
0.941406 1.925536 0.272388 
0.941895 1.925536 0.272405 
0.942383 1.925536 0.272421 
0.942871 1.925536 0.272437 
0.943359 1.925536 0.272452 
0.943848 1.925536 0.272466 
0.944336 1.925536 0.272479 
0.944824 1.925536 0.272492 
0.945312 1.925536 0.272505 
0.945801 1.925536 0.272516 
0.946289 1.925536 0.272527 
0.946777 1.925536 0.272538 
0.947266 1.925536 0.272547 
0.947754 1.925536 0.272557 
0.948242 1.925536 0.272565 
0.948730 1.925536 0.272573 
0.949219 1.925536 0.272580 
0.949707 1.925536 0.272586 
0.950195 1.925536 0.272592 
0.950684 1.925536 0.272597 
0.951172 1.925536 0.272601 
0.951660 1.925536 0.272605 
0.952148 1.925536 0.272608 
0.952637 1.925536 0.272610 
0.953125 1.925536 0.272612 
0.953613 1.925536 0.272613 
0.954102 1.925536 0.272613 
0.954590 1.925536 0.272613 
0.955078 1.925536 0.272612 
0.955566 1.925536 0.272610 
0.956055 1.925536 0.272607 
0.956543 1.925536 0.272604 
0.957031 1.925536 0.272600 
0.957520 1.925536 0.272596 
0.958008 1.925536 0.272591 
0.958496 1.925536 0.272585 
0.958984 1.925536 0.272578 
0.959473 1.925536 0.272571 
0.959961 1.925536 0.272563 
0.960449 1.925536 0.272554 
0.960938 1.925536 0.272545 
0.961426 1.925536 0.272535 
0.961914 1.925536 0.272524 
0.962402 1.925536 0.272513 
0.962891 1.925536 0.272500 
0.963379 1.925536 0.272488 
0.963867 1.925536 0.272474 
0.964355 1.925536 0.272460 
0.964844 1.925536 0.272445 
0.965332 1.925536 0.272429 
0.965820 1.925536 0.272412 
0.966309 1.925536 0.272395 
0.966797 1.925536 0.272377 
0.967285 1.925536 0.272359 
0.967773 1.925536 0.272339 
0.968262 1.925536 0.272319 
0.968750 1.925536 0.272298 
0.969238 1.925536 0.272277 
0.969727 1.925536 0.272254 
0.970215 1.925536 0.272231 
0.970703 1.925536 0.272208 
0.971191 1.925536 0.272183 
0.971680 1.925536 0.272158 
0.972168 1.925536 0.272132 
0.972656 1.925536 0.272105 
0.973145 1.925536 0.272078 
0.973633 1.925536 0.272050 
0.974121 1.925536 0.272021 
0.974609 1.925536 0.271991 
0.975098 1.925536 0.271961 
0.975586 1.925536 0.271929 
0.976074 1.925536 0.271897 
0.976562 1.925536 0.271865 
0.977051 1.925536 0.271831 
0.977539 1.925536 0.271797 
0.978027 1.925536 0.271762 
0.978516 1.925536 0.271726 
0.979004 1.925536 0.271690 
0.979492 1.925536 0.271653 
0.979980 1.925536 0.271615 
0.980469 1.925536 0.271576 
0.980957 1.925536 0.271536 
0.981445 1.925536 0.271496 
0.981934 1.925536 0.271455 
0.982422 1.925536 0.271413 
0.982910 1.925536 0.271370 
0.983398 1.925536 0.271326 
0.983887 1.925536 0.271282 
0.984375 1.925536 0.271237 
0.984863 1.925536 0.271191 
0.985352 1.925536 0.271145 
0.985840 1.925536 0.271097 
0.986328 1.925536 0.271049 
0.986816 1.925536 0.271000 
0.987305 1.925536 0.270950 
0.987793 1.925536 0.270899 
0.988281 1.925536 0.270848 
0.988770 1.925536 0.270796 
0.989258 1.925536 0.270743 
0.989746 1.925536 0.270689 
0.990234 1.925536 0.270634 
0.990723 1.925536 0.270578 
0.991211 1.925536 0.270522 
0.991699 1.925536 0.270465 
0.992188 1.925536 0.270407 
0.992676 1.925536 0.270348 
0.993164 1.925536 0.270289 
0.993652 1.925536 0.270228 
0.994141 1.925536 0.270167 
0.994629 1.925536 0.270105 
0.995117 1.925536 0.270042 
0.995605 1.925536 0.269978 
0.996094 1.925536 0.269913 
0.996582 1.925536 0.269848 
0.997070 1.925536 0.269782 
0.997559 1.925536 0.269714 
0.998047 1.925536 0.269646 
0.998535 1.925536 0.269577 
0.999023 1.925536 0.269508 
0.999512 1.925536 0.269437 


==> data/BUderSineA10K2048M80kstep9.dat <==
0.000000 1.976297 0.263724 
0.000488 1.976297 0.263655 
0.000977 1.976297 0.263584 
0.001465 1.976297 0.263513 
0.001953 1.976297 0.263440 
0.002441 1.976297 0.263367 
0.002930 1.976297 0.263293 
0.003418 1.976297 0.263219 
0.003906 1.976297 0.263143 
0.004395 1.976297 0.263066 
0.004883 1.976297 0.262989 
0.005371 1.976297 0.262911 
0.005859 1.976297 0.262831 
0.006348 1.976297 0.262751 
0.006836 1.976297 0.262670 
0.007324 1.976297 0.262589 
0.007812 1.976297 0.262506 
0.008301 1.976297 0.262422 
0.008789 1.976297 0.262338 
0.009277 1.976297 0.262253 
0.009766 1.976297 0.262166 
0.010254 1.976297 0.262079 
0.010742 1.976297 0.261991 
0.011230 1.976297 0.261902 
0.011719 1.976297 0.261812 
0.012207 1.976297 0.261721 
0.012695 1.976297 0.261630 
0.013184 1.976297 0.261537 
0.013672 1.976297 0.261443 
0.014160 1.976297 0.261349 
0.014648 1.976297 0.261253 
0.015137 1.976297 0.261157 
0.015625 1.976297 0.261060 
0.016113 1.976297 0.260962 
0.016602 1.976297 0.260862 
0.017090 1.976297 0.260762 
0.017578 1.976297 0.260661 
0.018066 1.976297 0.260559 
0.018555 1.976297 0.260456 
0.019043 1.976297 0.260352 
0.019531 1.976297 0.260248 
0.020020 1.976297 0.260142 
0.020508 1.976297 0.260035 
0.020996 1.976297 0.259927 
0.021484 1.976297 0.259819 
0.021973 1.976297 0.259709 
0.022461 1.976297 0.259598 
0.022949 1.976297 0.259487 
0.023438 1.976297 0.259374 
0.023926 1.976297 0.259260 
0.024414 1.976297 0.259146 
0.024902 1.976297 0.259030 
0.025391 1.976297 0.258913 
0.025879 1.976297 0.258796 
0.026367 1.976297 0.258677 
0.026855 1.976297 0.258558 
0.027344 1.976297 0.258437 
0.027832 1.976297 0.258315 
0.028320 1.976297 0.258193 
0.028809 1.976297 0.258069 
0.029297 1.976297 0.257944 
0.029785 1.976297 0.257819 
0.030273 1.976297 0.257692 
0.030762 1.976297 0.257564 
0.031250 1.976297 0.257435 
0.031738 1.976297 0.257305 
0.032227 1.976297 0.257175 
0.032715 1.976297 0.257043 
0.033203 1.976297 0.256910 
0.033691 1.976297 0.256776 
0.034180 1.976297 0.256640 
0.034668 1.976297 0.256504 
0.035156 1.976297 0.256367 
0.035645 1.976297 0.256229 
0.036133 1.976297 0.256089 
0.036621 1.976297 0.255949 
0.037109 1.976297 0.255807 
0.037598 1.976297 0.255664 
0.038086 1.976297 0.255521 
0.038574 1.976297 0.255376 
0.039062 1.976297 0.255230 
0.039551 1.976297 0.255083 
0.040039 1.976297 0.254935 
0.040527 1.976297 0.254785 
0.041016 1.976297 0.254635 
0.041504 1.976297 0.254483 
0.041992 1.976297 0.254331 
0.042480 1.976297 0.254177 
0.042969 1.976297 0.254022 
0.043457 1.976297 0.253866 
0.043945 1.976297 0.253709 
0.044434 1.976297 0.253551 
0.044922 1.976297 0.253391 
0.045410 1.976297 0.253231 
0.045898 1.976297 0.253069 
0.046387 1.976297 0.252906 
0.046875 1.976297 0.252742 
0.047363 1.976297 0.252577 
0.047852 1.976297 0.252410 
0.048340 1.976297 0.252242 
0.048828 1.976297 0.252074 
0.049316 1.976297 0.251904 
0.049805 1.976297 0.251732 
0.050293 1.976297 0.251560 
0.050781 1.976297 0.251386 
0.051270 1.976297 0.251212 
0.051758 1.976297 0.251036 
0.052246 1.976297 0.250858 
0.052734 1.976297 0.250680 
0.053223 1.976297 0.250500 
0.053711 1.976297 0.250319 
0.054199 1.976297 0.250137 
0.054688 1.976297 0.249954 
0.055176 1.976297 0.249769 
0.055664 1.976297 0.249583 
0.056152 1.976297 0.249396 
0.056641 1.976297 0.249208 
0.057129 1.976297 0.249018 
0.057617 1.976297 0.248827 
0.058105 1.976297 0.248635 
0.058594 1.976297 0.248442 
0.059082 1.976297 0.248247 
0.059570 1.976297 0.248051 
0.060059 1.976297 0.247853 
0.060547 1.976297 0.247655 
0.061035 1.976297 0.247455 
0.061523 1.976297 0.247253 
0.062012 1.976297 0.247051 
0.062500 1.976297 0.246847 
0.062988 1.976297 0.246642 
0.063477 1.976297 0.246435 
0.063965 1.976297 0.246227 
0.064453 1.976297 0.246018 
0.064941 1.976297 0.245807 
0.065430 1.976297 0.245595 
0.065918 1.976297 0.245382 
0.066406 1.976297 0.245167 
0.066895 1.976297 0.244951 
0.067383 1.976297 0.244734 
0.067871 1.976297 0.244515 
0.068359 1.976297 0.244295 
0.068848 1.976297 0.244073 
0.069336 1.976297 0.243850 
0.069824 1.976297 0.243626 
0.070312 1.976297 0.243400 
0.070801 1.976297 0.243172 
0.071289 1.976297 0.242944 
0.071777 1.976297 0.242714 
0.072266 1.976297 0.242482 
0.072754 1.976297 0.242249 
0.073242 1.976297 0.242015 
0.073730 1.976297 0.241779 
0.074219 1.976297 0.241541 
0.074707 1.976297 0.241302 
0.075195 1.976297 0.241062 
0.075684 1.976297 0.240820 
0.076172 1.976297 0.240577 
0.076660 1.976297 0.240332 
0.077148 1.976297 0.240086 
0.077637 1.976297 0.239838 
0.078125 1.976297 0.239589 
0.078613 1.976297 0.239338 
0.079102 1.976297 0.239086 
0.079590 1.976297 0.238832 
0.080078 1.976297 0.238576 
0.080566 1.976297 0.238319 
0.081055 1.976297 0.238061 
0.081543 1.976297 0.237800 
0.082031 1.976297 0.237539 
0.082520 1.976297 0.237276 
0.083008 1.976297 0.237011 
0.083496 1.976297 0.236744 
0.083984 1.976297 0.236476 
0.084473 1.976297 0.236207 
0.084961 1.976297 0.235935 
0.085449 1.976297 0.235662 
0.085938 1.976297 0.235388 
0.086426 1.976297 0.235112 
0.086914 1.976297 0.234834 
0.087402 1.976297 0.234554 
0.087891 1.976297 0.234273 
0.088379 1.976297 0.233991 
0.088867 1.976297 0.233706 
0.089355 1.976297 0.233420 
0.089844 1.976297 0.233132 
0.090332 1.976297 0.232843 
0.090820 1.976297 0.232551 
0.091309 1.976297 0.232258 
0.091797 1.976297 0.231964 
0.092285 1.976297 0.231667 
0.092773 1.976297 0.231369 
0.093262 1.976297 0.231069 
0.093750 1.976297 0.230768 
0.094238 1.976297 0.230464 
0.094727 1.976297 0.230159 
0.095215 1.976297 0.229852 
0.095703 1.976297 0.229543 
0.096191 1.976297 0.229233 
0.096680 1.976297 0.228920 
0.097168 1.976297 0.228606 
0.097656 1.976297 0.228290 
0.098145 1.976297 0.227972 
0.098633 1.976297 0.227653 
0.099121 1.976297 0.227331 
0.099609 1.976297 0.227008 
0.100098 1.976297 0.226683 
0.100586 1.976297 0.226355 
0.101074 1.976297 0.226026 
0.101562 1.976297 0.225696 
0.102051 1.976297 0.225363 
0.102539 1.976297 0.225028 
0.103027 1.976297 0.224691 
0.103516 1.976297 0.224353 
0.104004 1.976297 0.224012 
0.104492 1.976297 0.223670 
0.104980 1.976297 0.223325 
0.105469 1.976297 0.222979 
0.105957 1.976297 0.222630 
0.106445 1.976297 0.222280 
0.106934 1.976297 0.221927 
0.107422 1.976297 0.221573 
0.107910 1.976297 0.221216 
0.108398 1.976297 0.220858 
0.108887 1.976297 0.220497 
0.109375 1.976297 0.220134 
0.109863 1.976297 0.219770 
0.110352 1.976297 0.219403 
0.110840 1.976297 0.219034 
0.111328 1.976297 0.218663 
0.111816 1.976297 0.218290 
0.112305 1.976297 0.217915 
0.112793 1.976297 0.217537 
0.113281 1.976297 0.217158 
0.113770 1.976297 0.216776 
0.114258 1.976297 0.216392 
0.114746 1.976297 0.216006 
0.115234 1.976297 0.215618 
0.115723 1.976297 0.215228 
0.116211 1.976297 0.214835 
0.116699 1.976297 0.214440 
0.117188 1.976297 0.214043 
0.117676 1.976297 0.213644 
0.118164 1.976297 0.213242 
0.118652 1.976297 0.212838 
0.119141 1.976297 0.212432 
0.119629 1.976297 0.212023 
0.120117 1.976297 0.211613 
0.120605 1.976297 0.211199 
0.121094 1.976297 0.210784 
0.121582 1.976297 0.210366 
0.122070 1.976297 0.209946 
0.122559 1.976297 0.209523 
0.123047 1.976297 0.209098 
0.123535 1.976297 0.208671 
0.124023 1.976297 0.208241 
0.124512 1.976297 0.207809 
0.125000 1.976297 0.207374 
0.125488 1.976297 0.206937 
0.125977 1.976297 0.206497 
0.126465 1.976297 0.206055 
0.126953 1.976297 0.205611 
0.127441 1.976297 0.205163 
0.127930 1.976297 0.204714 
0.128418 1.976297 0.204261 
0.128906 1.976297 0.203807 
0.129395 1.976297 0.203349 
0.129883 1.976297 0.202889 
0.130371 1.976297 0.202427 
0.130859 1.976297 0.201962 
0.131348 1.976297 0.201494 
0.131836 1.976297 0.201023 
0.132324 1.976297 0.200550 
0.132812 1.976297 0.200074 
0.133301 1.976297 0.199596 
0.133789 1.976297 0.199114 
0.134277 1.976297 0.198630 
0.134766 1.976297 0.198144 
0.135254 1.976297 0.197654 
0.135742 1.976297 0.197162 
0.136230 1.976297 0.196667 
0.136719 1.976297 0.196169 
0.137207 1.976297 0.195668 
0.137695 1.976297 0.195164 
0.138184 1.976297 0.194658 
0.138672 1.976297 0.194149 
0.139160 1.976297 0.193636 
0.139648 1.976297 0.193121 
0.140137 1.976297 0.192603 
0.140625 1.976297 0.192082 
0.141113 1.976297 0.191558 
0.141602 1.976297 0.191031 
0.142090 1.976297 0.190501 
0.142578 1.976297 0.189968 
0.143066 1.976297 0.189432 
0.143555 1.976297 0.188892 
0.144043 1.976297 0.188350 
0.144531 1.976297 0.187805 
0.145020 1.976297 0.187256 
0.145508 1.976297 0.186705 
0.145996 1.976297 0.186150 
0.146484 1.976297 0.185592 
0.146973 1.976297 0.185031 
0.147461 1.976297 0.184466 
0.147949 1.976297 0.183898 
0.148438 1.976297 0.183327 
0.148926 1.976297 0.182753 
0.149414 1.976297 0.182176 
0.149902 1.976297 0.181595 
0.150391 1.976297 0.181010 
0.150879 1.976297 0.180423 
0.151367 1.976297 0.179832 
0.151855 1.976297 0.179237 
0.152344 1.976297 0.178639 
0.152832 1.976297 0.178038 
0.153320 1.976297 0.177433 
0.153809 1.976297 0.176825 
0.154297 1.976297 0.176213 
0.154785 1.976297 0.175597 
0.155273 1.976297 0.174978 
0.155762 1.976297 0.174355 
0.156250 1.976297 0.173729 
0.156738 1.976297 0.173099 
0.157227 1.976297 0.172465 
0.157715 1.976297 0.171828 
0.158203 1.976297 0.171187 
0.158691 1.976297 0.170542 
0.159180 1.976297 0.169894 
0.159668 1.976297 0.169241 
0.160156 1.976297 0.168585 
0.160645 1.976297 0.167925 
0.161133 1.976297 0.167261 
0.161621 1.976297 0.166593 
0.162109 1.976297 0.165921 
0.162598 1.976297 0.165245 
0.163086 1.976297 0.164565 
0.163574 1.976297 0.163881 
0.164062 1.976297 0.163193 
0.164551 1.976297 0.162501 
0.165039 1.976297 0.161805 
0.165527 1.976297 0.161104 
0.166016 1.976297 0.160400 
0.166504 1.976297 0.159691 
0.166992 1.976297 0.158978 
0.167480 1.976297 0.158261 
0.167969 1.976297 0.157539 
0.168457 1.976297 0.156814 
0.168945 1.976297 0.156083 
0.169434 1.976297 0.155349 
0.169922 1.976297 0.154610 
0.170410 1.976297 0.153866 
0.170898 1.976297 0.153118 
0.171387 1.976297 0.152366 
0.171875 1.976297 0.151609 
0.172363 1.976297 0.150847 
0.172852 1.976297 0.150081 
0.173340 1.976297 0.149310 
0.173828 1.976297 0.148534 
0.174316 1.976297 0.147754 
0.174805 1.976297 0.146968 
0.175293 1.976297 0.146178 
0.175781 1.976297 0.145384 
0.176270 1.976297 0.144584 
0.176758 1.976297 0.143779 
0.177246 1.976297 0.142970 
0.177734 1.976297 0.142155 
0.178223 1.976297 0.141335 
0.178711 1.976297 0.140511 
0.179199 1.976297 0.139681 
0.179688 1.976297 0.138846 
0.180176 1.976297 0.138006 
0.180664 1.976297 0.137160 
0.181152 1.976297 0.136310 
0.181641 1.976297 0.135454 
0.182129 1.976297 0.134592 
0.182617 1.976297 0.133726 
0.183105 1.976297 0.132854 
0.183594 1.976297 0.131976 
0.184082 1.976297 0.131093 
0.184570 1.976297 0.130204 
0.185059 1.976297 0.129309 
0.185547 1.976297 0.128409 
0.186035 1.976297 0.127503 
0.186523 1.976297 0.126592 
0.187012 1.976297 0.125674 
0.187500 1.976297 0.124751 
0.187988 1.976297 0.123822 
0.188477 1.976297 0.122887 
0.188965 1.976297 0.121946 
0.189453 1.976297 0.120998 
0.189941 1.976297 0.120045 
0.190430 1.976297 0.119085 
0.190918 1.976297 0.118120 
0.191406 1.976297 0.117148 
0.191895 1.976297 0.116169 
0.192383 1.976297 0.115185 
0.192871 1.976297 0.114193 
0.193359 1.976297 0.113196 
0.193848 1.976297 0.112192 
0.194336 1.976297 0.111181 
0.194824 1.976297 0.110163 
0.195312 1.976297 0.109139 
0.195801 1.976297 0.108108 
0.196289 1.976297 0.107070 
0.196777 1.976297 0.106025 
0.197266 1.976297 0.104974 
0.197754 1.976297 0.103915 
0.198242 1.976297 0.102849 
0.198730 1.976297 0.101776 
0.199219 1.976297 0.100696 
0.199707 1.976297 0.099608 
0.200195 1.976297 0.098514 
0.200684 1.976297 0.097411 
0.201172 1.976297 0.096302 
0.201660 1.976297 0.095184 
0.202148 1.976297 0.094059 
0.202637 1.976297 0.092927 
0.203125 1.976297 0.091786 
0.203613 1.976297 0.090638 
0.204102 1.976297 0.089482 
0.204590 1.976297 0.088318 
0.205078 1.976297 0.087145 
0.205566 1.976297 0.085965 
0.206055 1.976297 0.084776 
0.206543 1.976297 0.083579 
0.207031 1.976297 0.082374 
0.207520 1.976297 0.081160 
0.208008 1.976297 0.079938 
0.208496 1.976297 0.078707 
0.208984 1.976297 0.077467 
0.209473 1.976297 0.076219 
0.209961 1.976297 0.074961 
0.210449 1.976297 0.073695 
0.210938 1.976297 0.072420 
0.211426 1.976297 0.071135 
0.211914 1.976297 0.069841 
0.212402 1.976297 0.068538 
0.212891 1.976297 0.067225 
0.213379 1.976297 0.065903 
0.213867 1.976297 0.064571 
0.214355 1.976297 0.063230 
0.214844 1.976297 0.061878 
0.215332 1.976297 0.060517 
0.215820 1.976297 0.059146 
0.216309 1.976297 0.057764 
0.216797 1.976297 0.056372 
0.217285 1.976297 0.054970 
0.217773 1.976297 0.053558 
0.218262 1.976297 0.052134 
0.218750 1.976297 0.050701 
0.219238 1.976297 0.049256 
0.219727 1.976297 0.047800 
0.220215 1.976297 0.046334 
0.220703 1.976297 0.044856 
0.221191 1.976297 0.043367 
0.221680 1.976297 0.041866 
0.222168 1.976297 0.040354 
0.222656 1.976297 0.038830 
0.223145 1.976297 0.037295 
0.223633 1.976297 0.035748 
0.224121 1.976297 0.034188 
0.224609 1.976297 0.032616 
0.225098 1.976297 0.031032 
0.225586 1.976297 0.029436 
0.226074 1.976297 0.027827 
0.226562 1.976297 0.026205 
0.227051 1.976297 0.024570 
0.227539 1.976297 0.022922 
0.228027 1.976297 0.021261 
0.228516 1.976297 0.019587 
0.229004 1.976297 0.017899 
0.229492 1.976297 0.016197 
0.229980 1.976297 0.014482 
0.230469 1.976297 0.012752 
0.230957 1.976297 0.011009 
0.231445 1.976297 0.009251 
0.231934 1.976297 0.007478 
0.232422 1.976297 0.005691 
0.232910 1.976297 0.003889 
0.233398 1.976297 0.002072 
0.233887 1.976297 0.000240 
0.234375 1.976297 -0.001608 
0.234863 1.976297 -0.003472 
0.235352 1.976297 -0.005351 
0.235840 1.976297 -0.007246 
0.236328 1.976297 -0.009158 
0.236816 1.976297 -0.011086 
0.237305 1.976297 -0.013030 
0.237793 1.976297 -0.014992 
0.238281 1.976297 -0.016970 
0.238770 1.976297 -0.018966 
0.239258 1.976297 -0.020980 
0.239746 1.976297 -0.023011 
0.240234 1.976297 -0.025060 
0.240723 1.976297 -0.027127 
0.241211 1.976297 -0.029213 
0.241699 1.976297 -0.031317 
0.242188 1.976297 -0.033441 
0.242676 1.976297 -0.035584 
0.243164 1.976297 -0.037746 
0.243652 1.976297 -0.039928 
0.244141 1.976297 -0.042130 
0.244629 1.976297 -0.044352 
0.245117 1.976297 -0.046595 
0.245605 1.976297 -0.048858 
0.246094 1.976297 -0.051143 
0.246582 1.976297 -0.053450 
0.247070 1.976297 -0.055778 
0.247559 1.976297 -0.058128 
0.248047 1.976297 -0.060501 
0.248535 1.976297 -0.062896 
0.249023 1.976297 -0.065315 
0.249512 1.976297 -0.067756 
0.250000 1.976297 -0.070222 
0.250488 1.976297 -0.072712 
0.250977 1.976297 -0.075226 
0.251465 1.976297 -0.077765 
0.251953 1.976297 -0.080329 
0.252441 1.976297 -0.082919 
0.252930 1.976297 -0.085534 
0.253418 1.976297 -0.088177 
0.253906 1.976297 -0.090845 
0.254395 1.976297 -0.093541 
0.254883 1.976297 -0.096265 
0.255371 1.976297 -0.099017 
0.255859 1.976297 -0.101797 
0.256348 1.976297 -0.104606 
0.256836 1.976297 -0.107445 
0.257324 1.976297 -0.110314 
0.257812 1.976297 -0.113213 
0.258301 1.976297 -0.116142 
0.258789 1.976297 -0.119104 
0.259277 1.976297 -0.122097 
0.259766 1.976297 -0.125122 
0.260254 1.976297 -0.128181 
0.260742 1.976297 -0.131273 
0.261230 1.976297 -0.134399 
0.261719 1.976297 -0.137560 
0.262207 1.976297 -0.140756 
0.262695 1.976297 -0.143989 
0.263184 1.976297 -0.147257 
0.263672 1.976297 -0.150563 
0.264160 1.976297 -0.153907 
0.264648 1.976297 -0.157289 
0.265137 1.976297 -0.160711 
0.265625 1.976297 -0.164172 
0.266113 1.976297 -0.167674 
0.266602 1.976297 -0.171218 
0.267090 1.976297 -0.174803 
0.267578 1.976297 -0.178432 
0.268066 1.976297 -0.182104 
0.268555 1.976297 -0.185821 
0.269043 1.976297 -0.189584 
0.269531 1.976297 -0.193392 
0.270020 1.976297 -0.197248 
0.270508 1.976297 -0.201152 
0.270996 1.976297 -0.205105 
0.271484 1.976297 -0.209108 
0.271973 1.976297 -0.213162 
0.272461 1.976297 -0.217269 
0.272949 1.976297 -0.221428 
0.273438 1.976297 -0.225641 
0.273926 1.976297 -0.229910 
0.274414 1.976297 -0.234235 
0.274902 1.976297 -0.238618 
0.275391 1.976297 -0.243060 
0.275879 1.976297 -0.247562 
0.276367 1.976297 -0.252125 
0.276855 1.976297 -0.256751 
0.277344 1.976297 -0.261440 
0.277832 1.976297 -0.266196 
0.278320 1.976297 -0.271018 
0.278809 1.976297 -0.275909 
0.279297 1.976297 -0.280869 
0.279785 1.976297 -0.285901 
0.280273 1.976297 -0.291007 
0.280762 1.976297 -0.296187 
0.281250 1.976297 -0.301444 
0.281738 1.976297 -0.306779 
0.282227 1.976297 -0.312194 
0.282715 1.976297 -0.317691 
0.283203 1.976297 -0.323273 
0.283691 1.976297 -0.328941 
0.284180 1.976297 -0.334697 
0.284668 1.976297 -0.340543 
0.285156 1.976297 -0.346483 
0.285645 1.976297 -0.352517 
0.286133 1.976297 -0.358649 
0.286621 1.976297 -0.364881 
0.287109 1.976297 -0.371215 
0.287598 1.976297 -0.377655 
0.288086 1.976297 -0.384203 
0.288574 1.976297 -0.390862 
0.289062 1.976297 -0.397634 
0.289551 1.976297 -0.404524 
0.290039 1.976297 -0.411534 
0.290527 1.976297 -0.418668 
0.291016 1.976297 -0.425929 
0.291504 1.976297 -0.433320 
0.291992 1.976297 -0.440846 
0.292480 1.976297 -0.448511 
0.292969 1.976297 -0.456317 
0.293457 1.976297 -0.464271 
0.293945 1.976297 -0.472375 
0.294434 1.976297 -0.480635 
0.294922 1.976297 -0.489055 
0.295410 1.976297 -0.497640 
0.295898 1.976297 -0.506396 
0.296387 1.976297 -0.515327 
0.296875 1.976297 -0.524440 
0.297363 1.976297 -0.533740 
0.297852 1.976297 -0.543233 
0.298340 1.976297 -0.552926 
0.298828 1.976297 -0.562825 
0.299316 1.976297 -0.572937 
0.299805 1.976297 -0.583270 
0.300293 1.976297 -0.593831 
0.300781 1.976297 -0.604628 
0.301270 1.976297 -0.615669 
0.301758 1.976297 -0.626964 
0.302246 1.976297 -0.638520 
0.302734 1.976297 -0.650349 
0.303223 1.976297 -0.662459 
0.303711 1.976297 -0.674862 
0.304199 1.976297 -0.687568 
0.304688 1.976297 -0.700589 
0.305176 1.976297 -0.713937 
0.305664 1.976297 -0.727625 
0.306152 1.976297 -0.741667 
0.306641 1.976297 -0.756076 
0.307129 1.976297 -0.770867 
0.307617 1.976297 -0.786057 
0.308105 1.976297 -0.801661 
0.308594 1.976297 -0.817697 
0.309082 1.976297 -0.834183 
0.309570 1.976297 -0.851138 
0.310059 1.976297 -0.868583 
0.310547 1.976297 -0.886539 
0.311035 1.976297 -0.905029 
0.311523 1.976297 -0.924075 
0.312012 1.976297 -0.943703 
0.312500 1.976297 -0.963940 
0.312988 1.976297 -0.984812 
0.313477 1.976297 -1.006348 
0.313965 1.976297 -1.028580 
0.314453 1.976297 -1.051539 
0.314941 1.976297 -1.075258 
0.315430 1.976297 -1.099773 
0.315918 1.976297 -1.125120 
0.316406 1.976297 -1.151337 
0.316895 1.976297 -1.178463 
0.317383 1.976297 -1.206540 
0.317871 1.976297 -1.235609 
0.318359 1.976297 -1.265713 
0.318848 1.976297 -1.296896 
0.319336 1.976297 -1.329199 
0.319824 1.976297 -1.362668 
0.320312 1.976297 -1.397342 
0.320801 1.976297 -1.433262 
0.321289 1.976297 -1.470462 
0.321777 1.976297 -1.508973 
0.322266 1.976297 -1.548818 
0.322754 1.976297 -1.590010 
0.323242 1.976297 -1.632550 
0.323730 1.976297 -1.676421 
0.324219 1.976297 -1.721586 
0.324707 1.976297 -1.767982 
0.325195 1.976297 -1.815514 
0.325684 1.976297 -1.864047 
0.326172 1.976297 -1.913402 
0.326660 1.976297 -1.963344 
0.327148 1.976297 -2.013578 
0.327637 1.976297 -2.063740 
0.328125 1.976297 -2.113393 
0.328613 1.976297 -2.162021 
0.329102 1.976297 -2.209036 
0.329590 1.976297 -2.253778 
0.330078 1.976297 -2.295535 
0.330566 1.976297 -2.333559 
0.331055 1.976297 -2.367099 
0.331543 1.976297 -2.395435 
0.332031 1.976297 -2.417918 
0.332520 1.976297 -2.434016 
0.333008 1.976297 -2.443348 
0.333496 1.976297 -2.445717 
0.333984 1.976297 -2.441127 
0.334473 1.976297 -2.429782 
0.334961 1.976297 -2.412076 
0.335449 1.976297 -2.388557 
0.335938 1.976297 -2.359890 
0.336426 1.976297 -2.326814 
0.336914 1.976297 -2.290092 
0.337402 1.976297 -2.250476 
0.337891 1.976297 -2.208673 
0.338379 1.976297 -2.165326 
0.338867 1.976297 -2.121003 
0.339355 1.976297 -2.076188 
0.339844 1.976297 -2.031288 
0.340332 1.976297 -1.986635 
0.340820 1.976297 -1.942494 
0.341309 1.976297 -1.899072 
0.341797 1.976297 -1.856525 
0.342285 1.976297 -1.814970 
0.342773 1.976297 -1.774488 
0.343262 1.976297 -1.735131 
0.343750 1.976297 -1.696932 
0.344238 1.976297 -1.659902 
0.344727 1.976297 -1.624041 
0.345215 1.976297 -1.589338 
0.345703 1.976297 -1.555772 
0.346191 1.976297 -1.523318 
0.346680 1.976297 -1.491946 
0.347168 1.976297 -1.461623 
0.347656 1.976297 -1.432313 
0.348145 1.976297 -1.403981 
0.348633 1.976297 -1.376590 
0.349121 1.976297 -1.350102 
0.349609 1.976297 -1.324484 
0.350098 1.976297 -1.299697 
0.350586 1.976297 -1.275709 
0.351074 1.976297 -1.252486 
0.351562 1.976297 -1.229995 
0.352051 1.976297 -1.208206 
0.352539 1.976297 -1.187087 
0.353027 1.976297 -1.166612 
0.353516 1.976297 -1.146752 
0.354004 1.976297 -1.127482 
0.354492 1.976297 -1.108776 
0.354980 1.976297 -1.090611 
0.355469 1.976297 -1.072964 
0.355957 1.976297 -1.055814 
0.356445 1.976297 -1.039140 
0.356934 1.976297 -1.022923 
0.357422 1.976297 -1.007144 
0.357910 1.976297 -0.991786 
0.358398 1.976297 -0.976832 
0.358887 1.976297 -0.962265 
0.359375 1.976297 -0.948072 
0.359863 1.976297 -0.934236 
0.360352 1.976297 -0.920746 
0.360840 1.976297 -0.907587 
0.361328 1.976297 -0.894748 
0.361816 1.976297 -0.882215 
0.362305 1.976297 -0.869979 
0.362793 1.976297 -0.858028 
0.363281 1.976297 -0.846352 
0.363770 1.976297 -0.834941 
0.364258 1.976297 -0.823786 
0.364746 1.976297 -0.812878 
0.365234 1.976297 -0.802209 
0.365723 1.976297 -0.791770 
0.366211 1.976297 -0.781554 
0.366699 1.976297 -0.771552 
0.367188 1.976297 -0.761759 
0.367676 1.976297 -0.752167 
0.368164 1.976297 -0.742770 
0.368652 1.976297 -0.733561 
0.369141 1.976297 -0.724535 
0.369629 1.976297 -0.715686 
0.370117 1.976297 -0.707008 
0.370605 1.976297 -0.698497 
0.371094 1.976297 -0.690146 
0.371582 1.976297 -0.681952 
0.372070 1.976297 -0.673909 
0.372559 1.976297 -0.666013 
0.373047 1.976297 -0.658260 
0.373535 1.976297 -0.650646 
0.374023 1.976297 -0.643167 
0.374512 1.976297 -0.635818 
0.375000 1.976297 -0.628597 
0.375488 1.976297 -0.621500 
0.375977 1.976297 -0.614523 
0.376465 1.976297 -0.607663 
0.376953 1.976297 -0.600917 
0.377441 1.976297 -0.594282 
0.377930 1.976297 -0.587755 
0.378418 1.976297 -0.581333 
0.378906 1.976297 -0.575013 
0.379395 1.976297 -0.568793 
0.379883 1.976297 -0.562670 
0.380371 1.976297 -0.556642 
0.380859 1.976297 -0.550707 
0.381348 1.976297 -0.544861 
0.381836 1.976297 -0.539104 
0.382324 1.976297 -0.533432 
0.382812 1.976297 -0.527844 
0.383301 1.976297 -0.522338 
0.383789 1.976297 -0.516911 
0.384277 1.976297 -0.511562 
0.384766 1.976297 -0.506289 
0.385254 1.976297 -0.501091 
0.385742 1.976297 -0.495965 
0.386230 1.976297 -0.490910 
0.386719 1.976297 -0.485924 
0.387207 1.976297 -0.481006 
0.387695 1.976297 -0.476155 
0.388184 1.976297 -0.471368 
0.388672 1.976297 -0.466645 
0.389160 1.976297 -0.461984 
0.389648 1.976297 -0.457383 
0.390137 1.976297 -0.452842 
0.390625 1.976297 -0.448359 
0.391113 1.976297 -0.443933 
0.391602 1.976297 -0.439563 
0.392090 1.976297 -0.435247 
0.392578 1.976297 -0.430985 
0.393066 1.976297 -0.426775 
0.393555 1.976297 -0.422616 
0.394043 1.976297 -0.418508 
0.394531 1.976297 -0.414449 
0.395020 1.976297 -0.410439 
0.395508 1.976297 -0.406476 
0.395996 1.976297 -0.402559 
0.396484 1.976297 -0.398688 
0.396973 1.976297 -0.394862 
0.397461 1.976297 -0.391079 
0.397949 1.976297 -0.387340 
0.398438 1.976297 -0.383642 
0.398926 1.976297 -0.379986 
0.399414 1.976297 -0.376371 
0.399902 1.976297 -0.372796 
0.400391 1.976297 -0.369260 
0.400879 1.976297 -0.365762 
0.401367 1.976297 -0.362302 
0.401855 1.976297 -0.358879 
0.402344 1.976297 -0.355493 
0.402832 1.976297 -0.352143 
0.403320 1.976297 -0.348827 
0.403809 1.976297 -0.345547 
0.404297 1.976297 -0.342300 
0.404785 1.976297 -0.339086 
0.405273 1.976297 -0.335906 
0.405762 1.976297 -0.332757 
0.406250 1.976297 -0.329641 
0.406738 1.976297 -0.326555 
0.407227 1.976297 -0.323501 
0.407715 1.976297 -0.320476 
0.408203 1.976297 -0.317481 
0.408691 1.976297 -0.314515 
0.409180 1.976297 -0.311578 
0.409668 1.976297 -0.308670 
0.410156 1.976297 -0.305789 
0.410645 1.976297 -0.302935 
0.411133 1.976297 -0.300108 
0.411621 1.976297 -0.297308 
0.412109 1.976297 -0.294534 
0.412598 1.976297 -0.291785 
0.413086 1.976297 -0.289062 
0.413574 1.976297 -0.286364 
0.414062 1.976297 -0.283690 
0.414551 1.976297 -0.281041 
0.415039 1.976297 -0.278415 
0.415527 1.976297 -0.275812 
0.416016 1.976297 -0.273233 
0.416504 1.976297 -0.270676 
0.416992 1.976297 -0.268142 
0.417480 1.976297 -0.265630 
0.417969 1.976297 -0.263139 
0.418457 1.976297 -0.260670 
0.418945 1.976297 -0.258222 
0.419434 1.976297 -0.255795 
0.419922 1.976297 -0.253389 
0.420410 1.976297 -0.251002 
0.420898 1.976297 -0.248636 
0.421387 1.976297 -0.246289 
0.421875 1.976297 -0.243962 
0.422363 1.976297 -0.241654 
0.422852 1.976297 -0.239364 
0.423340 1.976297 -0.237093 
0.423828 1.976297 -0.234841 
0.424316 1.976297 -0.232607 
0.424805 1.976297 -0.230390 
0.425293 1.976297 -0.228191 
0.425781 1.976297 -0.226010 
0.426270 1.976297 -0.223845 
0.426758 1.976297 -0.221698 
0.427246 1.976297 -0.219567 
0.427734 1.976297 -0.217453 
0.428223 1.976297 -0.215355 
0.428711 1.976297 -0.213273 
0.429199 1.976297 -0.211207 
0.429688 1.976297 -0.209156 
0.430176 1.976297 -0.207121 
0.430664 1.976297 -0.205101 
0.431152 1.976297 -0.203097 
0.431641 1.976297 -0.201107 
0.432129 1.976297 -0.199131 
0.432617 1.976297 -0.197171 
0.433105 1.976297 -0.195224 
0.433594 1.976297 -0.193292 
0.434082 1.976297 -0.191374 
0.434570 1.976297 -0.189469 
0.435059 1.976297 -0.187578 
0.435547 1.976297 -0.185701 
0.436035 1.976297 -0.183837 
0.436523 1.976297 -0.181986 
0.437012 1.976297 -0.180148 
0.437500 1.976297 -0.178322 
0.437988 1.976297 -0.176510 
0.438477 1.976297 -0.174710 
0.438965 1.976297 -0.172922 
0.439453 1.976297 -0.171147 
0.439941 1.976297 -0.169383 
0.440430 1.976297 -0.167632 
0.440918 1.976297 -0.165893 
0.441406 1.976297 -0.164165 
0.441895 1.976297 -0.162448 
0.442383 1.976297 -0.160743 
0.442871 1.976297 -0.159050 
0.443359 1.976297 -0.157367 
0.443848 1.976297 -0.155696 
0.444336 1.976297 -0.154035 
0.444824 1.976297 -0.152386 
0.445312 1.976297 -0.150747 
0.445801 1.976297 -0.149118 
0.446289 1.976297 -0.147500 
0.446777 1.976297 -0.145892 
0.447266 1.976297 -0.144295 
0.447754 1.976297 -0.142707 
0.448242 1.976297 -0.141130 
0.448730 1.976297 -0.139562 
0.449219 1.976297 -0.138005 
0.449707 1.976297 -0.136456 
0.450195 1.976297 -0.134918 
0.450684 1.976297 -0.133389 
0.451172 1.976297 -0.131869 
0.451660 1.976297 -0.130359 
0.452148 1.976297 -0.128857 
0.452637 1.976297 -0.127365 
0.453125 1.976297 -0.125882 
0.453613 1.976297 -0.124408 
0.454102 1.976297 -0.122942 
0.454590 1.976297 -0.121486 
0.455078 1.976297 -0.120038 
0.455566 1.976297 -0.118598 
0.456055 1.976297 -0.117167 
0.456543 1.976297 -0.115744 
0.457031 1.976297 -0.114330 
0.457520 1.976297 -0.112923 
0.458008 1.976297 -0.111525 
0.458496 1.976297 -0.110135 
0.458984 1.976297 -0.108753 
0.459473 1.976297 -0.107379 
0.459961 1.976297 -0.106012 
0.460449 1.976297 -0.104653 
0.460938 1.976297 -0.103302 
0.461426 1.976297 -0.101959 
0.461914 1.976297 -0.100623 
0.462402 1.976297 -0.099294 
0.462891 1.976297 -0.097973 
0.463379 1.976297 -0.096659 
0.463867 1.976297 -0.095353 
0.464355 1.976297 -0.094053 
0.464844 1.976297 -0.092761 
0.465332 1.976297 -0.091475 
0.465820 1.976297 -0.090197 
0.466309 1.976297 -0.088925 
0.466797 1.976297 -0.087661 
0.467285 1.976297 -0.086403 
0.467773 1.976297 -0.085152 
0.468262 1.976297 -0.083907 
0.468750 1.976297 -0.082669 
0.469238 1.976297 -0.081438 
0.469727 1.976297 -0.080213 
0.470215 1.976297 -0.078994 
0.470703 1.976297 -0.077782 
0.471191 1.976297 -0.076576 
0.471680 1.976297 -0.075376 
0.472168 1.976297 -0.074182 
0.472656 1.976297 -0.072995 
0.473145 1.976297 -0.071814 
0.473633 1.976297 -0.070638 
0.474121 1.976297 -0.069469 
0.474609 1.976297 -0.068306 
0.475098 1.976297 -0.067148 
0.475586 1.976297 -0.065996 
0.476074 1.976297 -0.064850 
0.476562 1.976297 -0.063710 
0.477051 1.976297 -0.062575 
0.477539 1.976297 -0.061446 
0.478027 1.976297 -0.060323 
0.478516 1.976297 -0.059205 
0.479004 1.976297 -0.058092 
0.479492 1.976297 -0.056985 
0.479980 1.976297 -0.055884 
0.480469 1.976297 -0.054787 
0.480957 1.976297 -0.053696 
0.481445 1.976297 -0.052610 
0.481934 1.976297 -0.051530 
0.482422 1.976297 -0.050454 
0.482910 1.976297 -0.049384 
0.483398 1.976297 -0.048319 
0.483887 1.976297 -0.047259 
0.484375 1.976297 -0.046203 
0.484863 1.976297 -0.045153 
0.485352 1.976297 -0.044108 
0.485840 1.976297 -0.043067 
0.486328 1.976297 -0.042032 
0.486816 1.976297 -0.041001 
0.487305 1.976297 -0.039975 
0.487793 1.976297 -0.038953 
0.488281 1.976297 -0.037937 
0.488770 1.976297 -0.036925 
0.489258 1.976297 -0.035917 
0.489746 1.976297 -0.034914 
0.490234 1.976297 -0.033916 
0.490723 1.976297 -0.032922 
0.491211 1.976297 -0.031933 
0.491699 1.976297 -0.030948 
0.492188 1.976297 -0.029968 
0.492676 1.976297 -0.028991 
0.493164 1.976297 -0.028020 
0.493652 1.976297 -0.027052 
0.494141 1.976297 -0.026089 
0.494629 1.976297 -0.025130 
0.495117 1.976297 -0.024175 
0.495605 1.976297 -0.023224 
0.496094 1.976297 -0.022278 
0.496582 1.976297 -0.021335 
0.497070 1.976297 -0.020397 
0.497559 1.976297 -0.019462 
0.498047 1.976297 -0.018532 
0.498535 1.976297 -0.017606 
0.499023 1.976297 -0.016683 
0.499512 1.976297 -0.015765 
0.500000 1.976297 -0.014850 
0.500488 1.976297 -0.013940 
0.500977 1.976297 -0.013033 
0.501465 1.976297 -0.012130 
0.501953 1.976297 -0.011231 
0.502441 1.976297 -0.010335 
0.502930 1.976297 -0.009443 
0.503418 1.976297 -0.008555 
0.503906 1.976297 -0.007671 
0.504395 1.976297 -0.006790 
0.504883 1.976297 -0.005913 
0.505371 1.976297 -0.005040 
0.505859 1.976297 -0.004170 
0.506348 1.976297 -0.003303 
0.506836 1.976297 -0.002440 
0.507324 1.976297 -0.001581 
0.507812 1.976297 -0.000725 
0.508301 1.976297 0.000127 
0.508789 1.976297 0.000976 
0.509277 1.976297 0.001822 
0.509766 1.976297 0.002664 
0.510254 1.976297 0.003503 
0.510742 1.976297 0.004339 
0.511230 1.976297 0.005171 
0.511719 1.976297 0.006000 
0.512207 1.976297 0.006826 
0.512695 1.976297 0.007648 
0.513184 1.976297 0.008467 
0.513672 1.976297 0.009283 
0.514160 1.976297 0.010096 
0.514648 1.976297 0.010906 
0.515137 1.976297 0.011713 
0.515625 1.976297 0.012516 
0.516113 1.976297 0.013316 
0.516602 1.976297 0.014114 
0.517090 1.976297 0.014908 
0.517578 1.976297 0.015699 
0.518066 1.976297 0.016487 
0.518555 1.976297 0.017273 
0.519043 1.976297 0.018055 
0.519531 1.976297 0.018834 
0.520020 1.976297 0.019611 
0.520508 1.976297 0.020384 
0.520996 1.976297 0.021155 
0.521484 1.976297 0.021922 
0.521973 1.976297 0.022687 
0.522461 1.976297 0.023449 
0.522949 1.976297 0.024208 
0.523438 1.976297 0.024965 
0.523926 1.976297 0.025718 
0.524414 1.976297 0.026469 
0.524902 1.976297 0.027217 
0.525391 1.976297 0.027962 
0.525879 1.976297 0.028705 
0.526367 1.976297 0.029445 
0.526855 1.976297 0.030182 
0.527344 1.976297 0.030917 
0.527832 1.976297 0.031648 
0.528320 1.976297 0.032378 
0.528809 1.976297 0.033104 
0.529297 1.976297 0.033828 
0.529785 1.976297 0.034550 
0.530273 1.976297 0.035269 
0.530762 1.976297 0.035985 
0.531250 1.976297 0.036699 
0.531738 1.976297 0.037410 
0.532227 1.976297 0.038119 
0.532715 1.976297 0.038825 
0.533203 1.976297 0.039529 
0.533691 1.976297 0.040231 
0.534180 1.976297 0.040929 
0.534668 1.976297 0.041626 
0.535156 1.976297 0.042320 
0.535645 1.976297 0.043012 
0.536133 1.976297 0.043701 
0.536621 1.976297 0.044388 
0.537109 1.976297 0.045072 
0.537598 1.976297 0.045754 
0.538086 1.976297 0.046434 
0.538574 1.976297 0.047112 
0.539062 1.976297 0.047787 
0.539551 1.976297 0.048460 
0.540039 1.976297 0.049131 
0.540527 1.976297 0.049799 
0.541016 1.976297 0.050465 
0.541504 1.976297 0.051129 
0.541992 1.976297 0.051791 
0.542480 1.976297 0.052450 
0.542969 1.976297 0.053107 
0.543457 1.976297 0.053762 
0.543945 1.976297 0.054415 
0.544434 1.976297 0.055066 
0.544922 1.976297 0.055715 
0.545410 1.976297 0.056361 
0.545898 1.976297 0.057005 
0.546387 1.976297 0.057647 
0.546875 1.976297 0.058288 
0.547363 1.976297 0.058926 
0.547852 1.976297 0.059561 
0.548340 1.976297 0.060195 
0.548828 1.976297 0.060827 
0.549316 1.976297 0.061457 
0.549805 1.976297 0.062084 
0.550293 1.976297 0.062710 
0.550781 1.976297 0.063334 
0.551270 1.976297 0.063955 
0.551758 1.976297 0.064575 
0.552246 1.976297 0.065193 
0.552734 1.976297 0.065808 
0.553223 1.976297 0.066422 
0.553711 1.976297 0.067034 
0.554199 1.976297 0.067644 
0.554688 1.976297 0.068252 
0.555176 1.976297 0.068858 
0.555664 1.976297 0.069462 
0.556152 1.976297 0.070064 
0.556641 1.976297 0.070664 
0.557129 1.976297 0.071263 
0.557617 1.976297 0.071859 
0.558105 1.976297 0.072454 
0.558594 1.976297 0.073047 
0.559082 1.976297 0.073638 
0.559570 1.976297 0.074227 
0.560059 1.976297 0.074814 
0.560547 1.976297 0.075400 
0.561035 1.976297 0.075984 
0.561523 1.976297 0.076566 
0.562012 1.976297 0.077146 
0.562500 1.976297 0.077724 
0.562988 1.976297 0.078301 
0.563477 1.976297 0.078876 
0.563965 1.976297 0.079449 
0.564453 1.976297 0.080020 
0.564941 1.976297 0.080590 
0.565430 1.976297 0.081158 
0.565918 1.976297 0.081724 
0.566406 1.976297 0.082289 
0.566895 1.976297 0.082852 
0.567383 1.976297 0.083413 
0.567871 1.976297 0.083972 
0.568359 1.976297 0.084530 
0.568848 1.976297 0.085086 
0.569336 1.976297 0.085641 
0.569824 1.976297 0.086194 
0.570312 1.976297 0.086745 
0.570801 1.976297 0.087295 
0.571289 1.976297 0.087843 
0.571777 1.976297 0.088389 
0.572266 1.976297 0.088934 
0.572754 1.976297 0.089477 
0.573242 1.976297 0.090018 
0.573730 1.976297 0.090558 
0.574219 1.976297 0.091097 
0.574707 1.976297 0.091634 
0.575195 1.976297 0.092169 
0.575684 1.976297 0.092703 
0.576172 1.976297 0.093235 
0.576660 1.976297 0.093766 
0.577148 1.976297 0.094295 
0.577637 1.976297 0.094822 
0.578125 1.976297 0.095348 
0.578613 1.976297 0.095873 
0.579102 1.976297 0.096396 
0.579590 1.976297 0.096918 
0.580078 1.976297 0.097438 
0.580566 1.976297 0.097957 
0.581055 1.976297 0.098474 
0.581543 1.976297 0.098989 
0.582031 1.976297 0.099504 
0.582520 1.976297 0.100016 
0.583008 1.976297 0.100528 
0.583496 1.976297 0.101038 
0.583984 1.976297 0.101546 
0.584473 1.976297 0.102053 
0.584961 1.976297 0.102559 
0.585449 1.976297 0.103063 
0.585938 1.976297 0.103566 
0.586426 1.976297 0.104067 
0.586914 1.976297 0.104567 
0.587402 1.976297 0.105066 
0.587891 1.976297 0.105563 
0.588379 1.976297 0.106059 
0.588867 1.976297 0.106553 
0.589355 1.976297 0.107047 
0.589844 1.976297 0.107538 
0.590332 1.976297 0.108029 
0.590820 1.976297 0.108518 
0.591309 1.976297 0.109006 
0.591797 1.976297 0.109492 
0.592285 1.976297 0.109977 
0.592773 1.976297 0.110461 
0.593262 1.976297 0.110943 
0.593750 1.976297 0.111424 
0.594238 1.976297 0.111904 
0.594727 1.976297 0.112383 
0.595215 1.976297 0.112860 
0.595703 1.976297 0.113336 
0.596191 1.976297 0.113811 
0.596680 1.976297 0.114284 
0.597168 1.976297 0.114756 
0.597656 1.976297 0.115227 
0.598145 1.976297 0.115697 
0.598633 1.976297 0.116165 
0.599121 1.976297 0.116632 
0.599609 1.976297 0.117098 
0.600098 1.976297 0.117563 
0.600586 1.976297 0.118026 
0.601074 1.976297 0.118488 
0.601562 1.976297 0.118949 
0.602051 1.976297 0.119409 
0.602539 1.976297 0.119867 
0.603027 1.976297 0.120324 
0.603516 1.976297 0.120780 
0.604004 1.976297 0.121235 
0.604492 1.976297 0.121689 
0.604980 1.976297 0.122142 
0.605469 1.976297 0.122593 
0.605957 1.976297 0.123043 
0.606445 1.976297 0.123492 
0.606934 1.976297 0.123940 
0.607422 1.976297 0.124386 
0.607910 1.976297 0.124832 
0.608398 1.976297 0.125276 
0.608887 1.976297 0.125719 
0.609375 1.976297 0.126161 
0.609863 1.976297 0.126602 
0.610352 1.976297 0.127042 
0.610840 1.976297 0.127480 
0.611328 1.976297 0.127918 
0.611816 1.976297 0.128354 
0.612305 1.976297 0.128789 
0.612793 1.976297 0.129223 
0.613281 1.976297 0.129656 
0.613770 1.976297 0.130088 
0.614258 1.976297 0.130519 
0.614746 1.976297 0.130949 
0.615234 1.976297 0.131377 
0.615723 1.976297 0.131805 
0.616211 1.976297 0.132231 
0.616699 1.976297 0.132657 
0.617188 1.976297 0.133081 
0.617676 1.976297 0.133504 
0.618164 1.976297 0.133926 
0.618652 1.976297 0.134347 
0.619141 1.976297 0.134767 
0.619629 1.976297 0.135186 
0.620117 1.976297 0.135604 
0.620605 1.976297 0.136021 
0.621094 1.976297 0.136437 
0.621582 1.976297 0.136851 
0.622070 1.976297 0.137265 
0.622559 1.976297 0.137678 
0.623047 1.976297 0.138089 
0.623535 1.976297 0.138500 
0.624023 1.976297 0.138910 
0.624512 1.976297 0.139318 
0.625000 1.976297 0.139726 
0.625488 1.976297 0.140132 
0.625977 1.976297 0.140538 
0.626465 1.976297 0.140942 
0.626953 1.976297 0.141346 
0.627441 1.976297 0.141748 
0.627930 1.976297 0.142150 
0.628418 1.976297 0.142551 
0.628906 1.976297 0.142950 
0.629395 1.976297 0.143349 
0.629883 1.976297 0.143746 
0.630371 1.976297 0.144143 
0.630859 1.976297 0.144539 
0.631348 1.976297 0.144933 
0.631836 1.976297 0.145327 
0.632324 1.976297 0.145720 
0.632812 1.976297 0.146112 
0.633301 1.976297 0.146503 
0.633789 1.976297 0.146892 
0.634277 1.976297 0.147281 
0.634766 1.976297 0.147669 
0.635254 1.976297 0.148056 
0.635742 1.976297 0.148443 
0.636230 1.976297 0.148828 
0.636719 1.976297 0.149212 
0.637207 1.976297 0.149595 
0.637695 1.976297 0.149978 
0.638184 1.976297 0.150359 
0.638672 1.976297 0.150740 
0.639160 1.976297 0.151120 
0.639648 1.976297 0.151498 
0.640137 1.976297 0.151876 
0.640625 1.976297 0.152253 
0.641113 1.976297 0.152629 
0.641602 1.976297 0.153004 
0.642090 1.976297 0.153378 
0.642578 1.976297 0.153752 
0.643066 1.976297 0.154124 
0.643555 1.976297 0.154496 
0.644043 1.976297 0.154866 
0.644531 1.976297 0.155236 
0.645020 1.976297 0.155605 
0.645508 1.976297 0.155973 
0.645996 1.976297 0.156340 
0.646484 1.976297 0.156706 
0.646973 1.976297 0.157072 
0.647461 1.976297 0.157436 
0.647949 1.976297 0.157800 
0.648438 1.976297 0.158163 
0.648926 1.976297 0.158525 
0.649414 1.976297 0.158886 
0.649902 1.976297 0.159246 
0.650391 1.976297 0.159605 
0.650879 1.976297 0.159964 
0.651367 1.976297 0.160322 
0.651855 1.976297 0.160679 
0.652344 1.976297 0.161035 
0.652832 1.976297 0.161390 
0.653320 1.976297 0.161744 
0.653809 1.976297 0.162098 
0.654297 1.976297 0.162450 
0.654785 1.976297 0.162802 
0.655273 1.976297 0.163153 
0.655762 1.976297 0.163503 
0.656250 1.976297 0.163853 
0.656738 1.976297 0.164201 
0.657227 1.976297 0.164549 
0.657715 1.976297 0.164896 
0.658203 1.976297 0.165242 
0.658691 1.976297 0.165587 
0.659180 1.976297 0.165932 
0.659668 1.976297 0.166276 
0.660156 1.976297 0.166619 
0.660645 1.976297 0.166961 
0.661133 1.976297 0.167302 
0.661621 1.976297 0.167643 
0.662109 1.976297 0.167982 
0.662598 1.976297 0.168321 
0.663086 1.976297 0.168660 
0.663574 1.976297 0.168997 
0.664062 1.976297 0.169334 
0.664551 1.976297 0.169669 
0.665039 1.976297 0.170004 
0.665527 1.976297 0.170339 
0.666016 1.976297 0.170672 
0.666504 1.976297 0.171005 
0.666992 1.976297 0.171337 
0.667480 1.976297 0.171668 
0.667969 1.976297 0.171999 
0.668457 1.976297 0.172328 
0.668945 1.976297 0.172657 
0.669434 1.976297 0.172985 
0.669922 1.976297 0.173313 
0.670410 1.976297 0.173639 
0.670898 1.976297 0.173965 
0.671387 1.976297 0.174290 
0.671875 1.976297 0.174615 
0.672363 1.976297 0.174938 
0.672852 1.976297 0.175261 
0.673340 1.976297 0.175583 
0.673828 1.976297 0.175905 
0.674316 1.976297 0.176226 
0.674805 1.976297 0.176546 
0.675293 1.976297 0.176865 
0.675781 1.976297 0.177183 
0.676270 1.976297 0.177501 
0.676758 1.976297 0.177818 
0.677246 1.976297 0.178134 
0.677734 1.976297 0.178450 
0.678223 1.976297 0.178765 
0.678711 1.976297 0.179079 
0.679199 1.976297 0.179392 
0.679688 1.976297 0.179705 
0.680176 1.976297 0.180017 
0.680664 1.976297 0.180328 
0.681152 1.976297 0.180639 
0.681641 1.976297 0.180949 
0.682129 1.976297 0.181258 
0.682617 1.976297 0.181567 
0.683105 1.976297 0.181874 
0.683594 1.976297 0.182181 
0.684082 1.976297 0.182488 
0.684570 1.976297 0.182793 
0.685059 1.976297 0.183098 
0.685547 1.976297 0.183403 
0.686035 1.976297 0.183706 
0.686523 1.976297 0.184009 
0.687012 1.976297 0.184311 
0.687500 1.976297 0.184613 
0.687988 1.976297 0.184914 
0.688477 1.976297 0.185214 
0.688965 1.976297 0.185513 
0.689453 1.976297 0.185812 
0.689941 1.976297 0.186110 
0.690430 1.976297 0.186407 
0.690918 1.976297 0.186704 
0.691406 1.976297 0.187000 
0.691895 1.976297 0.187296 
0.692383 1.976297 0.187590 
0.692871 1.976297 0.187884 
0.693359 1.976297 0.188178 
0.693848 1.976297 0.188471 
0.694336 1.976297 0.188763 
0.694824 1.976297 0.189054 
0.695312 1.976297 0.189345 
0.695801 1.976297 0.189635 
0.696289 1.976297 0.189924 
0.696777 1.976297 0.190213 
0.697266 1.976297 0.190501 
0.697754 1.976297 0.190788 
0.698242 1.976297 0.191075 
0.698730 1.976297 0.191361 
0.699219 1.976297 0.191647 
0.699707 1.976297 0.191932 
0.700195 1.976297 0.192216 
0.700684 1.976297 0.192499 
0.701172 1.976297 0.192782 
0.701660 1.976297 0.193065 
0.702148 1.976297 0.193346 
0.702637 1.976297 0.193627 
0.703125 1.976297 0.193907 
0.703613 1.976297 0.194187 
0.704102 1.976297 0.194466 
0.704590 1.976297 0.194745 
0.705078 1.976297 0.195022 
0.705566 1.976297 0.195300 
0.706055 1.976297 0.195576 
0.706543 1.976297 0.195852 
0.707031 1.976297 0.196127 
0.707520 1.976297 0.196402 
0.708008 1.976297 0.196676 
0.708496 1.976297 0.196949 
0.708984 1.976297 0.197222 
0.709473 1.976297 0.197494 
0.709961 1.976297 0.197766 
0.710449 1.976297 0.198037 
0.710938 1.976297 0.198307 
0.711426 1.976297 0.198577 
0.711914 1.976297 0.198846 
0.712402 1.976297 0.199114 
0.712891 1.976297 0.199382 
0.713379 1.976297 0.199649 
0.713867 1.976297 0.199916 
0.714355 1.976297 0.200182 
0.714844 1.976297 0.200447 
0.715332 1.976297 0.200712 
0.715820 1.976297 0.200976 
0.716309 1.976297 0.201240 
0.716797 1.976297 0.201503 
0.717285 1.976297 0.201765 
0.717773 1.976297 0.202027 
0.718262 1.976297 0.202288 
0.718750 1.976297 0.202548 
0.719238 1.976297 0.202808 
0.719727 1.976297 0.203068 
0.720215 1.976297 0.203327 
0.720703 1.976297 0.203585 
0.721191 1.976297 0.203842 
0.721680 1.976297 0.204099 
0.722168 1.976297 0.204356 
0.722656 1.976297 0.204612 
0.723145 1.976297 0.204867 
0.723633 1.976297 0.205121 
0.724121 1.976297 0.205375 
0.724609 1.976297 0.205629 
0.725098 1.976297 0.205882 
0.725586 1.976297 0.206134 
0.726074 1.976297 0.206386 
0.726562 1.976297 0.206637 
0.727051 1.976297 0.206887 
0.727539 1.976297 0.207137 
0.728027 1.976297 0.207387 
0.728516 1.976297 0.207636 
0.729004 1.976297 0.207884 
0.729492 1.976297 0.208131 
0.729980 1.976297 0.208379 
0.730469 1.976297 0.208625 
0.730957 1.976297 0.208871 
0.731445 1.976297 0.209116 
0.731934 1.976297 0.209361 
0.732422 1.976297 0.209605 
0.732910 1.976297 0.209849 
0.733398 1.976297 0.210092 
0.733887 1.976297 0.210335 
0.734375 1.976297 0.210576 
0.734863 1.976297 0.210818 
0.735352 1.976297 0.211059 
0.735840 1.976297 0.211299 
0.736328 1.976297 0.211539 
0.736816 1.976297 0.211778 
0.737305 1.976297 0.212016 
0.737793 1.976297 0.212254 
0.738281 1.976297 0.212492 
0.738770 1.976297 0.212729 
0.739258 1.976297 0.212965 
0.739746 1.976297 0.213201 
0.740234 1.976297 0.213436 
0.740723 1.976297 0.213670 
0.741211 1.976297 0.213905 
0.741699 1.976297 0.214138 
0.742188 1.976297 0.214371 
0.742676 1.976297 0.214604 
0.743164 1.976297 0.214835 
0.743652 1.976297 0.215067 
0.744141 1.976297 0.215298 
0.744629 1.976297 0.215528 
0.745117 1.976297 0.215757 
0.745605 1.976297 0.215987 
0.746094 1.976297 0.216215 
0.746582 1.976297 0.216443 
0.747070 1.976297 0.216671 
0.747559 1.976297 0.216898 
0.748047 1.976297 0.217124 
0.748535 1.976297 0.217350 
0.749023 1.976297 0.217575 
0.749512 1.976297 0.217800 
0.750000 1.976297 0.218024 
0.750488 1.976297 0.218248 
0.750977 1.976297 0.218471 
0.751465 1.976297 0.218694 
0.751953 1.976297 0.218916 
0.752441 1.976297 0.219137 
0.752930 1.976297 0.219358 
0.753418 1.976297 0.219579 
0.753906 1.976297 0.219799 
0.754395 1.976297 0.220018 
0.754883 1.976297 0.220237 
0.755371 1.976297 0.220455 
0.755859 1.976297 0.220673 
0.756348 1.976297 0.220890 
0.756836 1.976297 0.221107 
0.757324 1.976297 0.221323 
0.757812 1.976297 0.221539 
0.758301 1.976297 0.221754 
0.758789 1.976297 0.221969 
0.759277 1.976297 0.222183 
0.759766 1.976297 0.222396 
0.760254 1.976297 0.222609 
0.760742 1.976297 0.222822 
0.761230 1.976297 0.223034 
0.761719 1.976297 0.223245 
0.762207 1.976297 0.223456 
0.762695 1.976297 0.223666 
0.763184 1.976297 0.223876 
0.763672 1.976297 0.224086 
0.764160 1.976297 0.224294 
0.764648 1.976297 0.224503 
0.765137 1.976297 0.224711 
0.765625 1.976297 0.224918 
0.766113 1.976297 0.225124 
0.766602 1.976297 0.225331 
0.767090 1.976297 0.225536 
0.767578 1.976297 0.225742 
0.768066 1.976297 0.225946 
0.768555 1.976297 0.226150 
0.769043 1.976297 0.226354 
0.769531 1.976297 0.226557 
0.770020 1.976297 0.226760 
0.770508 1.976297 0.226962 
0.770996 1.976297 0.227163 
0.771484 1.976297 0.227364 
0.771973 1.976297 0.227565 
0.772461 1.976297 0.227765 
0.772949 1.976297 0.227964 
0.773438 1.976297 0.228163 
0.773926 1.976297 0.228362 
0.774414 1.976297 0.228560 
0.774902 1.976297 0.228757 
0.775391 1.976297 0.228954 
0.775879 1.976297 0.229150 
0.776367 1.976297 0.229346 
0.776855 1.976297 0.229542 
0.777344 1.976297 0.229736 
0.777832 1.976297 0.229931 
0.778320 1.976297 0.230125 
0.778809 1.976297 0.230318 
0.779297 1.976297 0.230511 
0.779785 1.976297 0.230703 
0.780273 1.976297 0.230895 
0.780762 1.976297 0.231086 
0.781250 1.976297 0.231277 
0.781738 1.976297 0.231467 
0.782227 1.976297 0.231657 
0.782715 1.976297 0.231846 
0.783203 1.976297 0.232035 
0.783691 1.976297 0.232224 
0.784180 1.976297 0.232411 
0.784668 1.976297 0.232599 
0.785156 1.976297 0.232785 
0.785645 1.976297 0.232972 
0.786133 1.976297 0.233157 
0.786621 1.976297 0.233343 
0.787109 1.976297 0.233527 
0.787598 1.976297 0.233712 
0.788086 1.976297 0.233895 
0.788574 1.976297 0.234078 
0.789062 1.976297 0.234261 
0.789551 1.976297 0.234443 
0.790039 1.976297 0.234625 
0.790527 1.976297 0.234806 
0.791016 1.976297 0.234987 
0.791504 1.976297 0.235167 
0.791992 1.976297 0.235347 
0.792480 1.976297 0.235526 
0.792969 1.976297 0.235705 
0.793457 1.976297 0.235883 
0.793945 1.976297 0.236061 
0.794434 1.976297 0.236238 
0.794922 1.976297 0.236415 
0.795410 1.976297 0.236591 
0.795898 1.976297 0.236767 
0.796387 1.976297 0.236942 
0.796875 1.976297 0.237117 
0.797363 1.976297 0.237291 
0.797852 1.976297 0.237465 
0.798340 1.976297 0.237638 
0.798828 1.976297 0.237811 
0.799316 1.976297 0.237983 
0.799805 1.976297 0.238155 
0.800293 1.976297 0.238326 
0.800781 1.976297 0.238497 
0.801270 1.976297 0.238667 
0.801758 1.976297 0.238837 
0.802246 1.976297 0.239006 
0.802734 1.976297 0.239175 
0.803223 1.976297 0.239343 
0.803711 1.976297 0.239511 
0.804199 1.976297 0.239678 
0.804688 1.976297 0.239845 
0.805176 1.976297 0.240011 
0.805664 1.976297 0.240177 
0.806152 1.976297 0.240343 
0.806641 1.976297 0.240507 
0.807129 1.976297 0.240672 
0.807617 1.976297 0.240835 
0.808105 1.976297 0.240999 
0.808594 1.976297 0.241162 
0.809082 1.976297 0.241324 
0.809570 1.976297 0.241486 
0.810059 1.976297 0.241647 
0.810547 1.976297 0.241808 
0.811035 1.976297 0.241969 
0.811523 1.976297 0.242128 
0.812012 1.976297 0.242288 
0.812500 1.976297 0.242447 
0.812988 1.976297 0.242605 
0.813477 1.976297 0.242763 
0.813965 1.976297 0.242920 
0.814453 1.976297 0.243077 
0.814941 1.976297 0.243234 
0.815430 1.976297 0.243390 
0.815918 1.976297 0.243545 
0.816406 1.976297 0.243700 
0.816895 1.976297 0.243855 
0.817383 1.976297 0.244009 
0.817871 1.976297 0.244162 
0.818359 1.976297 0.244315 
0.818848 1.976297 0.244468 
0.819336 1.976297 0.244620 
0.819824 1.976297 0.244771 
0.820312 1.976297 0.244922 
0.820801 1.976297 0.245073 
0.821289 1.976297 0.245223 
0.821777 1.976297 0.245372 
0.822266 1.976297 0.245521 
0.822754 1.976297 0.245670 
0.823242 1.976297 0.245818 
0.823730 1.976297 0.245966 
0.824219 1.976297 0.246113 
0.824707 1.976297 0.246259 
0.825195 1.976297 0.246405 
0.825684 1.976297 0.246551 
0.826172 1.976297 0.246696 
0.826660 1.976297 0.246841 
0.827148 1.976297 0.246985 
0.827637 1.976297 0.247128 
0.828125 1.976297 0.247272 
0.828613 1.976297 0.247414 
0.829102 1.976297 0.247556 
0.829590 1.976297 0.247698 
0.830078 1.976297 0.247839 
0.830566 1.976297 0.247980 
0.831055 1.976297 0.248120 
0.831543 1.976297 0.248260 
0.832031 1.976297 0.248399 
0.832520 1.976297 0.248538 
0.833008 1.976297 0.248676 
0.833496 1.976297 0.248814 
0.833984 1.976297 0.248951 
0.834473 1.976297 0.249088 
0.834961 1.976297 0.249224 
0.835449 1.976297 0.249360 
0.835938 1.976297 0.249495 
0.836426 1.976297 0.249630 
0.836914 1.976297 0.249764 
0.837402 1.976297 0.249898 
0.837891 1.976297 0.250031 
0.838379 1.976297 0.250164 
0.838867 1.976297 0.250296 
0.839355 1.976297 0.250428 
0.839844 1.976297 0.250559 
0.840332 1.976297 0.250690 
0.840820 1.976297 0.250821 
0.841309 1.976297 0.250950 
0.841797 1.976297 0.251080 
0.842285 1.976297 0.251209 
0.842773 1.976297 0.251337 
0.843262 1.976297 0.251465 
0.843750 1.976297 0.251592 
0.844238 1.976297 0.251719 
0.844727 1.976297 0.251845 
0.845215 1.976297 0.251971 
0.845703 1.976297 0.252097 
0.846191 1.976297 0.252221 
0.846680 1.976297 0.252346 
0.847168 1.976297 0.252470 
0.847656 1.976297 0.252593 
0.848145 1.976297 0.252716 
0.848633 1.976297 0.252838 
0.849121 1.976297 0.252960 
0.849609 1.976297 0.253082 
0.850098 1.976297 0.253203 
0.850586 1.976297 0.253323 
0.851074 1.976297 0.253443 
0.851562 1.976297 0.253562 
0.852051 1.976297 0.253681 
0.852539 1.976297 0.253800 
0.853027 1.976297 0.253917 
0.853516 1.976297 0.254035 
0.854004 1.976297 0.254152 
0.854492 1.976297 0.254268 
0.854980 1.976297 0.254384 
0.855469 1.976297 0.254499 
0.855957 1.976297 0.254614 
0.856445 1.976297 0.254729 
0.856934 1.976297 0.254843 
0.857422 1.976297 0.254956 
0.857910 1.976297 0.255069 
0.858398 1.976297 0.255181 
0.858887 1.976297 0.255293 
0.859375 1.976297 0.255404 
0.859863 1.976297 0.255515 
0.860352 1.976297 0.255626 
0.860840 1.976297 0.255735 
0.861328 1.976297 0.255845 
0.861816 1.976297 0.255954 
0.862305 1.976297 0.256062 
0.862793 1.976297 0.256170 
0.863281 1.976297 0.256277 
0.863770 1.976297 0.256384 
0.864258 1.976297 0.256490 
0.864746 1.976297 0.256596 
0.865234 1.976297 0.256701 
0.865723 1.976297 0.256806 
0.866211 1.976297 0.256910 
0.866699 1.976297 0.257014 
0.867188 1.976297 0.257117 
0.867676 1.976297 0.257220 
0.868164 1.976297 0.257322 
0.868652 1.976297 0.257424 
0.869141 1.976297 0.257525 
0.869629 1.976297 0.257626 
0.870117 1.976297 0.257726 
0.870605 1.976297 0.257826 
0.871094 1.976297 0.257925 
0.871582 1.976297 0.258024 
0.872070 1.976297 0.258122 
0.872559 1.976297 0.258219 
0.873047 1.976297 0.258317 
0.873535 1.976297 0.258413 
0.874023 1.976297 0.258509 
0.874512 1.976297 0.258605 
0.875000 1.976297 0.258700 
0.875488 1.976297 0.258794 
0.875977 1.976297 0.258888 
0.876465 1.976297 0.258982 
0.876953 1.976297 0.259075 
0.877441 1.976297 0.259167 
0.877930 1.976297 0.259259 
0.878418 1.976297 0.259351 
0.878906 1.976297 0.259442 
0.879395 1.976297 0.259532 
0.879883 1.976297 0.259622 
0.880371 1.976297 0.259711 
0.880859 1.976297 0.259800 
0.881348 1.976297 0.259888 
0.881836 1.976297 0.259976 
0.882324 1.976297 0.260063 
0.882812 1.976297 0.260150 
0.883301 1.976297 0.260236 
0.883789 1.976297 0.260322 
0.884277 1.976297 0.260407 
0.884766 1.976297 0.260492 
0.885254 1.976297 0.260576 
0.885742 1.976297 0.260659 
0.886230 1.976297 0.260742 
0.886719 1.976297 0.260825 
0.887207 1.976297 0.260907 
0.887695 1.976297 0.260988 
0.888184 1.976297 0.261069 
0.888672 1.976297 0.261149 
0.889160 1.976297 0.261229 
0.889648 1.976297 0.261309 
0.890137 1.976297 0.261387 
0.890625 1.976297 0.261466 
0.891113 1.976297 0.261543 
0.891602 1.976297 0.261620 
0.892090 1.976297 0.261697 
0.892578 1.976297 0.261773 
0.893066 1.976297 0.261849 
0.893555 1.976297 0.261924 
0.894043 1.976297 0.261998 
0.894531 1.976297 0.262072 
0.895020 1.976297 0.262146 
0.895508 1.976297 0.262219 
0.895996 1.976297 0.262291 
0.896484 1.976297 0.262363 
0.896973 1.976297 0.262434 
0.897461 1.976297 0.262505 
0.897949 1.976297 0.262575 
0.898438 1.976297 0.262644 
0.898926 1.976297 0.262713 
0.899414 1.976297 0.262782 
0.899902 1.976297 0.262850 
0.900391 1.976297 0.262917 
0.900879 1.976297 0.262984 
0.901367 1.976297 0.263051 
0.901855 1.976297 0.263116 
0.902344 1.976297 0.263182 
0.902832 1.976297 0.263246 
0.903320 1.976297 0.263310 
0.903809 1.976297 0.263374 
0.904297 1.976297 0.263437 
0.904785 1.976297 0.263500 
0.905273 1.976297 0.263561 
0.905762 1.976297 0.263623 
0.906250 1.976297 0.263684 
0.906738 1.976297 0.263744 
0.907227 1.976297 0.263804 
0.907715 1.976297 0.263863 
0.908203 1.976297 0.263921 
0.908691 1.976297 0.263979 
0.909180 1.976297 0.264037 
0.909668 1.976297 0.264094 
0.910156 1.976297 0.264150 
0.910645 1.976297 0.264206 
0.911133 1.976297 0.264261 
0.911621 1.976297 0.264316 
0.912109 1.976297 0.264370 
0.912598 1.976297 0.264423 
0.913086 1.976297 0.264476 
0.913574 1.976297 0.264528 
0.914062 1.976297 0.264580 
0.914551 1.976297 0.264631 
0.915039 1.976297 0.264682 
0.915527 1.976297 0.264732 
0.916016 1.976297 0.264782 
0.916504 1.976297 0.264831 
0.916992 1.976297 0.264879 
0.917480 1.976297 0.264927 
0.917969 1.976297 0.264974 
0.918457 1.976297 0.265021 
0.918945 1.976297 0.265067 
0.919434 1.976297 0.265112 
0.919922 1.976297 0.265157 
0.920410 1.976297 0.265201 
0.920898 1.976297 0.265245 
0.921387 1.976297 0.265288 
0.921875 1.976297 0.265331 
0.922363 1.976297 0.265373 
0.922852 1.976297 0.265414 
0.923340 1.976297 0.265455 
0.923828 1.976297 0.265495 
0.924316 1.976297 0.265535 
0.924805 1.976297 0.265574 
0.925293 1.976297 0.265612 
0.925781 1.976297 0.265650 
0.926270 1.976297 0.265687 
0.926758 1.976297 0.265724 
0.927246 1.976297 0.265760 
0.927734 1.976297 0.265795 
0.928223 1.976297 0.265830 
0.928711 1.976297 0.265864 
0.929199 1.976297 0.265898 
0.929688 1.976297 0.265931 
0.930176 1.976297 0.265964 
0.930664 1.976297 0.265995 
0.931152 1.976297 0.266027 
0.931641 1.976297 0.266057 
0.932129 1.976297 0.266087 
0.932617 1.976297 0.266117 
0.933105 1.976297 0.266146 
0.933594 1.976297 0.266174 
0.934082 1.976297 0.266201 
0.934570 1.976297 0.266228 
0.935059 1.976297 0.266255 
0.935547 1.976297 0.266281 
0.936035 1.976297 0.266306 
0.936523 1.976297 0.266330 
0.937012 1.976297 0.266354 
0.937500 1.976297 0.266377 
0.937988 1.976297 0.266400 
0.938477 1.976297 0.266422 
0.938965 1.976297 0.266444 
0.939453 1.976297 0.266464 
0.939941 1.976297 0.266484 
0.940430 1.976297 0.266504 
0.940918 1.976297 0.266523 
0.941406 1.976297 0.266541 
0.941895 1.976297 0.266559 
0.942383 1.976297 0.266576 
0.942871 1.976297 0.266592 
0.943359 1.976297 0.266608 
0.943848 1.976297 0.266623 
0.944336 1.976297 0.266638 
0.944824 1.976297 0.266652 
0.945312 1.976297 0.266665 
0.945801 1.976297 0.266677 
0.946289 1.976297 0.266689 
0.946777 1.976297 0.266701 
0.947266 1.976297 0.266711 
0.947754 1.976297 0.266721 
0.948242 1.976297 0.266731 
0.948730 1.976297 0.266739 
0.949219 1.976297 0.266747 
0.949707 1.976297 0.266755 
0.950195 1.976297 0.266761 
0.950684 1.976297 0.266768 
0.951172 1.976297 0.266773 
0.951660 1.976297 0.266778 
0.952148 1.976297 0.266782 
0.952637 1.976297 0.266785 
0.953125 1.976297 0.266788 
0.953613 1.976297 0.266790 
0.954102 1.976297 0.266792 
0.954590 1.976297 0.266793 
0.955078 1.976297 0.266793 
0.955566 1.976297 0.266792 
0.956055 1.976297 0.266791 
0.956543 1.976297 0.266789 
0.957031 1.976297 0.266787 
0.957520 1.976297 0.266783 
0.958008 1.976297 0.266779 
0.958496 1.976297 0.266775 
0.958984 1.976297 0.266770 
0.959473 1.976297 0.266764 
0.959961 1.976297 0.266757 
0.960449 1.976297 0.266750 
0.960938 1.976297 0.266742 
0.961426 1.976297 0.266733 
0.961914 1.976297 0.266724 
0.962402 1.976297 0.266714 
0.962891 1.976297 0.266703 
0.963379 1.976297 0.266691 
0.963867 1.976297 0.266679 
0.964355 1.976297 0.266667 
0.964844 1.976297 0.266653 
0.965332 1.976297 0.266639 
0.965820 1.976297 0.266624 
0.966309 1.976297 0.266608 
0.966797 1.976297 0.266592 
0.967285 1.976297 0.266575 
0.967773 1.976297 0.266557 
0.968262 1.976297 0.266539 
0.968750 1.976297 0.266519 
0.969238 1.976297 0.266500 
0.969727 1.976297 0.266479 
0.970215 1.976297 0.266458 
0.970703 1.976297 0.266436 
0.971191 1.976297 0.266413 
0.971680 1.976297 0.266389 
0.972168 1.976297 0.266365 
0.972656 1.976297 0.266340 
0.973145 1.976297 0.266315 
0.973633 1.976297 0.266288 
0.974121 1.976297 0.266261 
0.974609 1.976297 0.266233 
0.975098 1.976297 0.266205 
0.975586 1.976297 0.266175 
0.976074 1.976297 0.266145 
0.976562 1.976297 0.266114 
0.977051 1.976297 0.266083 
0.977539 1.976297 0.266051 
0.978027 1.976297 0.266017 
0.978516 1.976297 0.265984 
0.979004 1.976297 0.265949 
0.979492 1.976297 0.265914 
0.979980 1.976297 0.265878 
0.980469 1.976297 0.265841 
0.980957 1.976297 0.265803 
0.981445 1.976297 0.265765 
0.981934 1.976297 0.265726 
0.982422 1.976297 0.265686 
0.982910 1.976297 0.265646 
0.983398 1.976297 0.265604 
0.983887 1.976297 0.265562 
0.984375 1.976297 0.265519 
0.984863 1.976297 0.265475 
0.985352 1.976297 0.265431 
0.985840 1.976297 0.265386 
0.986328 1.976297 0.265340 
0.986816 1.976297 0.265293 
0.987305 1.976297 0.265245 
0.987793 1.976297 0.265197 
0.988281 1.976297 0.265148 
0.988770 1.976297 0.265098 
0.989258 1.976297 0.265047 
0.989746 1.976297 0.264995 
0.990234 1.976297 0.264943 
0.990723 1.976297 0.264890 
0.991211 1.976297 0.264836 
0.991699 1.976297 0.264781 
0.992188 1.976297 0.264725 
0.992676 1.976297 0.264669 
0.993164 1.976297 0.264612 
0.993652 1.976297 0.264554 
0.994141 1.976297 0.264495 
0.994629 1.976297 0.264435 
0.995117 1.976297 0.264375 
0.995605 1.976297 0.264313 
0.996094 1.976297 0.264251 
0.996582 1.976297 0.264188 
0.997070 1.976297 0.264125 
0.997559 1.976297 0.264060 
0.998047 1.976297 0.263994 
0.998535 1.976297 0.263928 
0.999023 1.976297 0.263861 
0.999512 1.976297 0.263793 


==> data/BUderSineA10M40kK1024step1.dat <==
0.000000 0.000000 0.628315 
0.000977 0.000000 0.628291 
0.001953 0.000000 0.628244 
0.002930 0.000000 0.628173 
0.003906 0.000000 0.628078 
0.004883 0.000000 0.627960 
0.005859 0.000000 0.627818 
0.006836 0.000000 0.627652 
0.007812 0.000000 0.627463 
0.008789 0.000000 0.627250 
0.009766 0.000000 0.627014 
0.010742 0.000000 0.626754 
0.011719 0.000000 0.626470 
0.012695 0.000000 0.626163 
0.013672 0.000000 0.625832 
0.014648 0.000000 0.625478 
0.015625 0.000000 0.625100 
0.016602 0.000000 0.624699 
0.017578 0.000000 0.624274 
0.018555 0.000000 0.623825 
0.019531 0.000000 0.623353 
0.020508 0.000000 0.622858 
0.021484 0.000000 0.622339 
0.022461 0.000000 0.621797 
0.023438 0.000000 0.621231 
0.024414 0.000000 0.620642 
0.025391 0.000000 0.620030 
0.026367 0.000000 0.619394 
0.027344 0.000000 0.618735 
0.028320 0.000000 0.618052 
0.029297 0.000000 0.617347 
0.030273 0.000000 0.616618 
0.031250 0.000000 0.615866 
0.032227 0.000000 0.615090 
0.033203 0.000000 0.614292 
0.034180 0.000000 0.613470 
0.035156 0.000000 0.612626 
0.036133 0.000000 0.611758 
0.037109 0.000000 0.610867 
0.038086 0.000000 0.609953 
0.039062 0.000000 0.609016 
0.040039 0.000000 0.608057 
0.041016 0.000000 0.607074 
0.041992 0.000000 0.606069 
0.042969 0.000000 0.605040 
0.043945 0.000000 0.603989 
0.044922 0.000000 0.602916 
0.045898 0.000000 0.601819 
0.046875 0.000000 0.600700 
0.047852 0.000000 0.599558 
0.048828 0.000000 0.598394 
0.049805 0.000000 0.597207 
0.050781 0.000000 0.595998 
0.051758 0.000000 0.594766 
0.052734 0.000000 0.593512 
0.053711 0.000000 0.592235 
0.054688 0.000000 0.590936 
0.055664 0.000000 0.589615 
0.056641 0.000000 0.588272 
0.057617 0.000000 0.586907 
0.058594 0.000000 0.585519 
0.059570 0.000000 0.584110 
0.060547 0.000000 0.582678 
0.061523 0.000000 0.581225 
0.062500 0.000000 0.579749 
0.063477 0.000000 0.578252 
0.064453 0.000000 0.576733 
0.065430 0.000000 0.575192 
0.066406 0.000000 0.573630 
0.067383 0.000000 0.572046 
0.068359 0.000000 0.570441 
0.069336 0.000000 0.568814 
0.070312 0.000000 0.567165 
0.071289 0.000000 0.565496 
0.072266 0.000000 0.563805 
0.073242 0.000000 0.562093 
0.074219 0.000000 0.560359 
0.075195 0.000000 0.558605 
0.076172 0.000000 0.556829 
0.077148 0.000000 0.555033 
0.078125 0.000000 0.553215 
0.079102 0.000000 0.551377 
0.080078 0.000000 0.549518 
0.081055 0.000000 0.547638 
0.082031 0.000000 0.545738 
0.083008 0.000000 0.543817 
0.083984 0.000000 0.541876 
0.084961 0.000000 0.539914 
0.085938 0.000000 0.537932 
0.086914 0.000000 0.535930 
0.087891 0.000000 0.533908 
0.088867 0.000000 0.531865 
0.089844 0.000000 0.529803 
0.090820 0.000000 0.527720 
0.091797 0.000000 0.525618 
0.092773 0.000000 0.523495 
0.093750 0.000000 0.521354 
0.094727 0.000000 0.519192 
0.095703 0.000000 0.517011 
0.096680 0.000000 0.514810 
0.097656 0.000000 0.512591 
0.098633 0.000000 0.510351 
0.099609 0.000000 0.508093 
0.100586 0.000000 0.505815 
0.101562 0.000000 0.503519 
0.102539 0.000000 0.501203 
0.103516 0.000000 0.498869 
0.104492 0.000000 0.496516 
0.105469 0.000000 0.494144 
0.106445 0.000000 0.491753 
0.107422 0.000000 0.489344 
0.108398 0.000000 0.486917 
0.109375 0.000000 0.484471 
0.110352 0.000000 0.482007 
0.111328 0.000000 0.479525 
0.112305 0.000000 0.477024 
0.113281 0.000000 0.474506 
0.114258 0.000000 0.471970 
0.115234 0.000000 0.469416 
0.116211 0.000000 0.466845 
0.117188 0.000000 0.464256 
0.118164 0.000000 0.461649 
0.119141 0.000000 0.459025 
0.120117 0.000000 0.456384 
0.121094 0.000000 0.453726 
0.122070 0.000000 0.451050 
0.123047 0.000000 0.448358 
0.124023 0.000000 0.445649 
0.125000 0.000000 0.442922 
0.125977 0.000000 0.440180 
0.126953 0.000000 0.437420 
0.127930 0.000000 0.434644 
0.128906 0.000000 0.431852 
0.129883 0.000000 0.429044 
0.130859 0.000000 0.426219 
0.131836 0.000000 0.423379 
0.132812 0.000000 0.420522 
0.133789 0.000000 0.417650 
0.134766 0.000000 0.414761 
0.135742 0.000000 0.411858 
0.136719 0.000000 0.408938 
0.137695 0.000000 0.406004 
0.138672 0.000000 0.403054 
0.139648 0.000000 0.400089 
0.140625 0.000000 0.397108 
0.141602 0.000000 0.394113 
0.142578 0.000000 0.391103 
0.143555 0.000000 0.388079 
0.144531 0.000000 0.385039 
0.145508 0.000000 0.381986 
0.146484 0.000000 0.378917 
0.147461 0.000000 0.375835 
0.148438 0.000000 0.372738 
0.149414 0.000000 0.369628 
0.150391 0.000000 0.366503 
0.151367 0.000000 0.363365 
0.152344 0.000000 0.360213 
0.153320 0.000000 0.357047 
0.154297 0.000000 0.353868 
0.155273 0.000000 0.350676 
0.156250 0.000000 0.347470 
0.157227 0.000000 0.344251 
0.158203 0.000000 0.341020 
0.159180 0.000000 0.337775 
0.160156 0.000000 0.334518 
0.161133 0.000000 0.331248 
0.162109 0.000000 0.327966 
0.163086 0.000000 0.324672 
0.164062 0.000000 0.321365 
0.165039 0.000000 0.318046 
0.166016 0.000000 0.314715 
0.166992 0.000000 0.311372 
0.167969 0.000000 0.308018 
0.168945 0.000000 0.304652 
0.169922 0.000000 0.301274 
0.170898 0.000000 0.297885 
0.171875 0.000000 0.294485 
0.172852 0.000000 0.291074 
0.173828 0.000000 0.287652 
0.174805 0.000000 0.284219 
0.175781 0.000000 0.280776 
0.176758 0.000000 0.277321 
0.177734 0.000000 0.273857 
0.178711 0.000000 0.270382 
0.179688 0.000000 0.266897 
0.180664 0.000000 0.263401 
0.181641 0.000000 0.259896 
0.182617 0.000000 0.256381 
0.183594 0.000000 0.252857 
0.184570 0.000000 0.249323 
0.185547 0.000000 0.245779 
0.186523 0.000000 0.242227 
0.187500 0.000000 0.238665 
0.188477 0.000000 0.235094 
0.189453 0.000000 0.231514 
0.190430 0.000000 0.227926 
0.191406 0.000000 0.224329 
0.192383 0.000000 0.220723 
0.193359 0.000000 0.217110 
0.194336 0.000000 0.213488 
0.195312 0.000000 0.209858 
0.196289 0.000000 0.206220 
0.197266 0.000000 0.202574 
0.198242 0.000000 0.198921 
0.199219 0.000000 0.195260 
0.200195 0.000000 0.191592 
0.201172 0.000000 0.187917 
0.202148 0.000000 0.184235 
0.203125 0.000000 0.180545 
0.204102 0.000000 0.176849 
0.205078 0.000000 0.173147 
0.206055 0.000000 0.169437 
0.207031 0.000000 0.165722 
0.208008 0.000000 0.162000 
0.208984 0.000000 0.158272 
0.209961 0.000000 0.154538 
0.210938 0.000000 0.150798 
0.211914 0.000000 0.147053 
0.212891 0.000000 0.143302 
0.213867 0.000000 0.139545 
0.214844 0.000000 0.135784 
0.215820 0.000000 0.132017 
0.216797 0.000000 0.128245 
0.217773 0.000000 0.124469 
0.218750 0.000000 0.120687 
0.219727 0.000000 0.116902 
0.220703 0.000000 0.113112 
0.221680 0.000000 0.109317 
0.222656 0.000000 0.105519 
0.223633 0.000000 0.101716 
0.224609 0.000000 0.097910 
0.225586 0.000000 0.094100 
0.226562 0.000000 0.090286 
0.227539 0.000000 0.086469 
0.228516 0.000000 0.082649 
0.229492 0.000000 0.078826 
0.230469 0.000000 0.074999 
0.231445 0.000000 0.071170 
0.232422 0.000000 0.067338 
0.233398 0.000000 0.063504 
0.234375 0.000000 0.059667 
0.235352 0.000000 0.055828 
0.236328 0.000000 0.051987 
0.237305 0.000000 0.048144 
0.238281 0.000000 0.044299 
0.239258 0.000000 0.040453 
0.240234 0.000000 0.036605 
0.241211 0.000000 0.032755 
0.242188 0.000000 0.028905 
0.243164 0.000000 0.025053 
0.244141 0.000000 0.021200 
0.245117 0.000000 0.017347 
0.246094 0.000000 0.013493 
0.247070 0.000000 0.009638 
0.248047 0.000000 0.005783 
0.249023 0.000000 0.001928 
0.250000 0.000000 -0.001928 
0.250977 0.000000 -0.005783 
0.251953 0.000000 -0.009638 
0.252930 0.000000 -0.013493 
0.253906 0.000000 -0.017347 
0.254883 0.000000 -0.021200 
0.255859 0.000000 -0.025053 
0.256836 0.000000 -0.028905 
0.257812 0.000000 -0.032755 
0.258789 0.000000 -0.036605 
0.259766 0.000000 -0.040453 
0.260742 0.000000 -0.044299 
0.261719 0.000000 -0.048144 
0.262695 0.000000 -0.051987 
0.263672 0.000000 -0.055828 
0.264648 0.000000 -0.059667 
0.265625 0.000000 -0.063504 
0.266602 0.000000 -0.067338 
0.267578 0.000000 -0.071170 
0.268555 0.000000 -0.074999 
0.269531 0.000000 -0.078826 
0.270508 0.000000 -0.082649 
0.271484 0.000000 -0.086469 
0.272461 0.000000 -0.090286 
0.273438 0.000000 -0.094100 
0.274414 0.000000 -0.097910 
0.275391 0.000000 -0.101716 
0.276367 0.000000 -0.105519 
0.277344 0.000000 -0.109317 
0.278320 0.000000 -0.113112 
0.279297 0.000000 -0.116902 
0.280273 0.000000 -0.120687 
0.281250 0.000000 -0.124469 
0.282227 0.000000 -0.128245 
0.283203 0.000000 -0.132017 
0.284180 0.000000 -0.135784 
0.285156 0.000000 -0.139545 
0.286133 0.000000 -0.143302 
0.287109 0.000000 -0.147053 
0.288086 0.000000 -0.150798 
0.289062 0.000000 -0.154538 
0.290039 0.000000 -0.158272 
0.291016 0.000000 -0.162000 
0.291992 0.000000 -0.165722 
0.292969 0.000000 -0.169437 
0.293945 0.000000 -0.173147 
0.294922 0.000000 -0.176849 
0.295898 0.000000 -0.180545 
0.296875 0.000000 -0.184235 
0.297852 0.000000 -0.187917 
0.298828 0.000000 -0.191592 
0.299805 0.000000 -0.195260 
0.300781 0.000000 -0.198921 
0.301758 0.000000 -0.202574 
0.302734 0.000000 -0.206220 
0.303711 0.000000 -0.209858 
0.304688 0.000000 -0.213488 
0.305664 0.000000 -0.217110 
0.306641 0.000000 -0.220723 
0.307617 0.000000 -0.224329 
0.308594 0.000000 -0.227926 
0.309570 0.000000 -0.231514 
0.310547 0.000000 -0.235094 
0.311523 0.000000 -0.238665 
0.312500 0.000000 -0.242227 
0.313477 0.000000 -0.245779 
0.314453 0.000000 -0.249323 
0.315430 0.000000 -0.252857 
0.316406 0.000000 -0.256381 
0.317383 0.000000 -0.259896 
0.318359 0.000000 -0.263401 
0.319336 0.000000 -0.266897 
0.320312 0.000000 -0.270382 
0.321289 0.000000 -0.273857 
0.322266 0.000000 -0.277321 
0.323242 0.000000 -0.280776 
0.324219 0.000000 -0.284219 
0.325195 0.000000 -0.287652 
0.326172 0.000000 -0.291074 
0.327148 0.000000 -0.294485 
0.328125 0.000000 -0.297885 
0.329102 0.000000 -0.301274 
0.330078 0.000000 -0.304652 
0.331055 0.000000 -0.308018 
0.332031 0.000000 -0.311372 
0.333008 0.000000 -0.314715 
0.333984 0.000000 -0.318046 
0.334961 0.000000 -0.321365 
0.335938 0.000000 -0.324672 
0.336914 0.000000 -0.327966 
0.337891 0.000000 -0.331248 
0.338867 0.000000 -0.334518 
0.339844 0.000000 -0.337775 
0.340820 0.000000 -0.341020 
0.341797 0.000000 -0.344251 
0.342773 0.000000 -0.347470 
0.343750 0.000000 -0.350676 
0.344727 0.000000 -0.353868 
0.345703 0.000000 -0.357047 
0.346680 0.000000 -0.360213 
0.347656 0.000000 -0.363365 
0.348633 0.000000 -0.366503 
0.349609 0.000000 -0.369628 
0.350586 0.000000 -0.372738 
0.351562 0.000000 -0.375835 
0.352539 0.000000 -0.378917 
0.353516 0.000000 -0.381986 
0.354492 0.000000 -0.385039 
0.355469 0.000000 -0.388079 
0.356445 0.000000 -0.391103 
0.357422 0.000000 -0.394113 
0.358398 0.000000 -0.397108 
0.359375 0.000000 -0.400089 
0.360352 0.000000 -0.403054 
0.361328 0.000000 -0.406004 
0.362305 0.000000 -0.408938 
0.363281 0.000000 -0.411858 
0.364258 0.000000 -0.414761 
0.365234 0.000000 -0.417650 
0.366211 0.000000 -0.420522 
0.367188 0.000000 -0.423379 
0.368164 0.000000 -0.426219 
0.369141 0.000000 -0.429044 
0.370117 0.000000 -0.431852 
0.371094 0.000000 -0.434644 
0.372070 0.000000 -0.437420 
0.373047 0.000000 -0.440180 
0.374023 0.000000 -0.442922 
0.375000 0.000000 -0.445649 
0.375977 0.000000 -0.448358 
0.376953 0.000000 -0.451050 
0.377930 0.000000 -0.453726 
0.378906 0.000000 -0.456384 
0.379883 0.000000 -0.459025 
0.380859 0.000000 -0.461649 
0.381836 0.000000 -0.464256 
0.382812 0.000000 -0.466845 
0.383789 0.000000 -0.469416 
0.384766 0.000000 -0.471970 
0.385742 0.000000 -0.474506 
0.386719 0.000000 -0.477024 
0.387695 0.000000 -0.479525 
0.388672 0.000000 -0.482007 
0.389648 0.000000 -0.484471 
0.390625 0.000000 -0.486917 
0.391602 0.000000 -0.489344 
0.392578 0.000000 -0.491753 
0.393555 0.000000 -0.494144 
0.394531 0.000000 -0.496516 
0.395508 0.000000 -0.498869 
0.396484 0.000000 -0.501203 
0.397461 0.000000 -0.503519 
0.398438 0.000000 -0.505815 
0.399414 0.000000 -0.508093 
0.400391 0.000000 -0.510351 
0.401367 0.000000 -0.512591 
0.402344 0.000000 -0.514810 
0.403320 0.000000 -0.517011 
0.404297 0.000000 -0.519192 
0.405273 0.000000 -0.521354 
0.406250 0.000000 -0.523495 
0.407227 0.000000 -0.525618 
0.408203 0.000000 -0.527720 
0.409180 0.000000 -0.529803 
0.410156 0.000000 -0.531865 
0.411133 0.000000 -0.533908 
0.412109 0.000000 -0.535930 
0.413086 0.000000 -0.537932 
0.414062 0.000000 -0.539914 
0.415039 0.000000 -0.541876 
0.416016 0.000000 -0.543817 
0.416992 0.000000 -0.545738 
0.417969 0.000000 -0.547638 
0.418945 0.000000 -0.549518 
0.419922 0.000000 -0.551377 
0.420898 0.000000 -0.553215 
0.421875 0.000000 -0.555033 
0.422852 0.000000 -0.556829 
0.423828 0.000000 -0.558605 
0.424805 0.000000 -0.560359 
0.425781 0.000000 -0.562093 
0.426758 0.000000 -0.563805 
0.427734 0.000000 -0.565496 
0.428711 0.000000 -0.567165 
0.429688 0.000000 -0.568814 
0.430664 0.000000 -0.570441 
0.431641 0.000000 -0.572046 
0.432617 0.000000 -0.573630 
0.433594 0.000000 -0.575192 
0.434570 0.000000 -0.576733 
0.435547 0.000000 -0.578252 
0.436523 0.000000 -0.579749 
0.437500 0.000000 -0.581225 
0.438477 0.000000 -0.582678 
0.439453 0.000000 -0.584110 
0.440430 0.000000 -0.585519 
0.441406 0.000000 -0.586907 
0.442383 0.000000 -0.588272 
0.443359 0.000000 -0.589615 
0.444336 0.000000 -0.590936 
0.445312 0.000000 -0.592235 
0.446289 0.000000 -0.593512 
0.447266 0.000000 -0.594766 
0.448242 0.000000 -0.595998 
0.449219 0.000000 -0.597207 
0.450195 0.000000 -0.598394 
0.451172 0.000000 -0.599558 
0.452148 0.000000 -0.600700 
0.453125 0.000000 -0.601819 
0.454102 0.000000 -0.602916 
0.455078 0.000000 -0.603989 
0.456055 0.000000 -0.605040 
0.457031 0.000000 -0.606069 
0.458008 0.000000 -0.607074 
0.458984 0.000000 -0.608057 
0.459961 0.000000 -0.609016 
0.460938 0.000000 -0.609953 
0.461914 0.000000 -0.610867 
0.462891 0.000000 -0.611758 
0.463867 0.000000 -0.612626 
0.464844 0.000000 -0.613470 
0.465820 0.000000 -0.614292 
0.466797 0.000000 -0.615090 
0.467773 0.000000 -0.615866 
0.468750 0.000000 -0.616618 
0.469727 0.000000 -0.617347 
0.470703 0.000000 -0.618052 
0.471680 0.000000 -0.618735 
0.472656 0.000000 -0.619394 
0.473633 0.000000 -0.620030 
0.474609 0.000000 -0.620642 
0.475586 0.000000 -0.621231 
0.476562 0.000000 -0.621797 
0.477539 0.000000 -0.622339 
0.478516 0.000000 -0.622858 
0.479492 0.000000 -0.623353 
0.480469 0.000000 -0.623825 
0.481445 0.000000 -0.624274 
0.482422 0.000000 -0.624699 
0.483398 0.000000 -0.625100 
0.484375 0.000000 -0.625478 
0.485352 0.000000 -0.625832 
0.486328 0.000000 -0.626163 
0.487305 0.000000 -0.626470 
0.488281 0.000000 -0.626754 
0.489258 0.000000 -0.627014 
0.490234 0.000000 -0.627250 
0.491211 0.000000 -0.627463 
0.492188 0.000000 -0.627652 
0.493164 0.000000 -0.627818 
0.494141 0.000000 -0.627960 
0.495117 0.000000 -0.628078 
0.496094 0.000000 -0.628173 
0.497070 0.000000 -0.628244 
0.498047 0.000000 -0.628291 
0.499023 0.000000 -0.628315 
0.500000 0.000000 -0.628315 
0.500977 0.000000 -0.628291 
0.501953 0.000000 -0.628244 
0.502930 0.000000 -0.628173 
0.503906 0.000000 -0.628078 
0.504883 0.000000 -0.627960 
0.505859 0.000000 -0.627818 
0.506836 0.000000 -0.627652 
0.507812 0.000000 -0.627463 
0.508789 0.000000 -0.627250 
0.509766 0.000000 -0.627014 
0.510742 0.000000 -0.626754 
0.511719 0.000000 -0.626470 
0.512695 0.000000 -0.626163 
0.513672 0.000000 -0.625832 
0.514648 0.000000 -0.625478 
0.515625 0.000000 -0.625100 
0.516602 0.000000 -0.624699 
0.517578 0.000000 -0.624274 
0.518555 0.000000 -0.623825 
0.519531 0.000000 -0.623353 
0.520508 0.000000 -0.622858 
0.521484 0.000000 -0.622339 
0.522461 0.000000 -0.621797 
0.523438 0.000000 -0.621231 
0.524414 0.000000 -0.620642 
0.525391 0.000000 -0.620030 
0.526367 0.000000 -0.619394 
0.527344 0.000000 -0.618735 
0.528320 0.000000 -0.618052 
0.529297 0.000000 -0.617347 
0.530273 0.000000 -0.616618 
0.531250 0.000000 -0.615866 
0.532227 0.000000 -0.615090 
0.533203 0.000000 -0.614292 
0.534180 0.000000 -0.613470 
0.535156 0.000000 -0.612626 
0.536133 0.000000 -0.611758 
0.537109 0.000000 -0.610867 
0.538086 0.000000 -0.609953 
0.539062 0.000000 -0.609016 
0.540039 0.000000 -0.608057 
0.541016 0.000000 -0.607074 
0.541992 0.000000 -0.606069 
0.542969 0.000000 -0.605040 
0.543945 0.000000 -0.603989 
0.544922 0.000000 -0.602916 
0.545898 0.000000 -0.601819 
0.546875 0.000000 -0.600700 
0.547852 0.000000 -0.599558 
0.548828 0.000000 -0.598394 
0.549805 0.000000 -0.597207 
0.550781 0.000000 -0.595998 
0.551758 0.000000 -0.594766 
0.552734 0.000000 -0.593512 
0.553711 0.000000 -0.592235 
0.554688 0.000000 -0.590936 
0.555664 0.000000 -0.589615 
0.556641 0.000000 -0.588272 
0.557617 0.000000 -0.586907 
0.558594 0.000000 -0.585519 
0.559570 0.000000 -0.584110 
0.560547 0.000000 -0.582678 
0.561523 0.000000 -0.581225 
0.562500 0.000000 -0.579749 
0.563477 0.000000 -0.578252 
0.564453 0.000000 -0.576733 
0.565430 0.000000 -0.575192 
0.566406 0.000000 -0.573630 
0.567383 0.000000 -0.572046 
0.568359 0.000000 -0.570441 
0.569336 0.000000 -0.568814 
0.570312 0.000000 -0.567165 
0.571289 0.000000 -0.565496 
0.572266 0.000000 -0.563805 
0.573242 0.000000 -0.562093 
0.574219 0.000000 -0.560359 
0.575195 0.000000 -0.558605 
0.576172 0.000000 -0.556829 
0.577148 0.000000 -0.555033 
0.578125 0.000000 -0.553215 
0.579102 0.000000 -0.551377 
0.580078 0.000000 -0.549518 
0.581055 0.000000 -0.547638 
0.582031 0.000000 -0.545738 
0.583008 0.000000 -0.543817 
0.583984 0.000000 -0.541876 
0.584961 0.000000 -0.539914 
0.585938 0.000000 -0.537932 
0.586914 0.000000 -0.535930 
0.587891 0.000000 -0.533908 
0.588867 0.000000 -0.531865 
0.589844 0.000000 -0.529803 
0.590820 0.000000 -0.527720 
0.591797 0.000000 -0.525618 
0.592773 0.000000 -0.523495 
0.593750 0.000000 -0.521354 
0.594727 0.000000 -0.519192 
0.595703 0.000000 -0.517011 
0.596680 0.000000 -0.514810 
0.597656 0.000000 -0.512591 
0.598633 0.000000 -0.510351 
0.599609 0.000000 -0.508093 
0.600586 0.000000 -0.505815 
0.601562 0.000000 -0.503519 
0.602539 0.000000 -0.501203 
0.603516 0.000000 -0.498869 
0.604492 0.000000 -0.496516 
0.605469 0.000000 -0.494144 
0.606445 0.000000 -0.491753 
0.607422 0.000000 -0.489344 
0.608398 0.000000 -0.486917 
0.609375 0.000000 -0.484471 
0.610352 0.000000 -0.482007 
0.611328 0.000000 -0.479525 
0.612305 0.000000 -0.477024 
0.613281 0.000000 -0.474506 
0.614258 0.000000 -0.471970 
0.615234 0.000000 -0.469416 
0.616211 0.000000 -0.466845 
0.617188 0.000000 -0.464256 
0.618164 0.000000 -0.461649 
0.619141 0.000000 -0.459025 
0.620117 0.000000 -0.456384 
0.621094 0.000000 -0.453726 
0.622070 0.000000 -0.451050 
0.623047 0.000000 -0.448358 
0.624023 0.000000 -0.445649 
0.625000 0.000000 -0.442922 
0.625977 0.000000 -0.440180 
0.626953 0.000000 -0.437420 
0.627930 0.000000 -0.434644 
0.628906 0.000000 -0.431852 
0.629883 0.000000 -0.429044 
0.630859 0.000000 -0.426219 
0.631836 0.000000 -0.423379 
0.632812 0.000000 -0.420522 
0.633789 0.000000 -0.417650 
0.634766 0.000000 -0.414761 
0.635742 0.000000 -0.411858 
0.636719 0.000000 -0.408938 
0.637695 0.000000 -0.406004 
0.638672 0.000000 -0.403054 
0.639648 0.000000 -0.400089 
0.640625 0.000000 -0.397108 
0.641602 0.000000 -0.394113 
0.642578 0.000000 -0.391103 
0.643555 0.000000 -0.388079 
0.644531 0.000000 -0.385039 
0.645508 0.000000 -0.381986 
0.646484 0.000000 -0.378917 
0.647461 0.000000 -0.375835 
0.648438 0.000000 -0.372738 
0.649414 0.000000 -0.369628 
0.650391 0.000000 -0.366503 
0.651367 0.000000 -0.363365 
0.652344 0.000000 -0.360213 
0.653320 0.000000 -0.357047 
0.654297 0.000000 -0.353868 
0.655273 0.000000 -0.350676 
0.656250 0.000000 -0.347470 
0.657227 0.000000 -0.344251 
0.658203 0.000000 -0.341020 
0.659180 0.000000 -0.337775 
0.660156 0.000000 -0.334518 
0.661133 0.000000 -0.331248 
0.662109 0.000000 -0.327966 
0.663086 0.000000 -0.324672 
0.664062 0.000000 -0.321365 
0.665039 0.000000 -0.318046 
0.666016 0.000000 -0.314715 
0.666992 0.000000 -0.311372 
0.667969 0.000000 -0.308018 
0.668945 0.000000 -0.304652 
0.669922 0.000000 -0.301274 
0.670898 0.000000 -0.297885 
0.671875 0.000000 -0.294485 
0.672852 0.000000 -0.291074 
0.673828 0.000000 -0.287652 
0.674805 0.000000 -0.284219 
0.675781 0.000000 -0.280776 
0.676758 0.000000 -0.277321 
0.677734 0.000000 -0.273857 
0.678711 0.000000 -0.270382 
0.679688 0.000000 -0.266897 
0.680664 0.000000 -0.263401 
0.681641 0.000000 -0.259896 
0.682617 0.000000 -0.256381 
0.683594 0.000000 -0.252857 
0.684570 0.000000 -0.249323 
0.685547 0.000000 -0.245779 
0.686523 0.000000 -0.242227 
0.687500 0.000000 -0.238665 
0.688477 0.000000 -0.235094 
0.689453 0.000000 -0.231514 
0.690430 0.000000 -0.227926 
0.691406 0.000000 -0.224329 
0.692383 0.000000 -0.220723 
0.693359 0.000000 -0.217110 
0.694336 0.000000 -0.213488 
0.695312 0.000000 -0.209858 
0.696289 0.000000 -0.206220 
0.697266 0.000000 -0.202574 
0.698242 0.000000 -0.198921 
0.699219 0.000000 -0.195260 
0.700195 0.000000 -0.191592 
0.701172 0.000000 -0.187917 
0.702148 0.000000 -0.184235 
0.703125 0.000000 -0.180545 
0.704102 0.000000 -0.176849 
0.705078 0.000000 -0.173147 
0.706055 0.000000 -0.169437 
0.707031 0.000000 -0.165722 
0.708008 0.000000 -0.162000 
0.708984 0.000000 -0.158272 
0.709961 0.000000 -0.154538 
0.710938 0.000000 -0.150798 
0.711914 0.000000 -0.147053 
0.712891 0.000000 -0.143302 
0.713867 0.000000 -0.139545 
0.714844 0.000000 -0.135784 
0.715820 0.000000 -0.132017 
0.716797 0.000000 -0.128245 
0.717773 0.000000 -0.124469 
0.718750 0.000000 -0.120687 
0.719727 0.000000 -0.116902 
0.720703 0.000000 -0.113112 
0.721680 0.000000 -0.109317 
0.722656 0.000000 -0.105519 
0.723633 0.000000 -0.101716 
0.724609 0.000000 -0.097910 
0.725586 0.000000 -0.094100 
0.726562 0.000000 -0.090286 
0.727539 0.000000 -0.086469 
0.728516 0.000000 -0.082649 
0.729492 0.000000 -0.078826 
0.730469 0.000000 -0.074999 
0.731445 0.000000 -0.071170 
0.732422 0.000000 -0.067338 
0.733398 0.000000 -0.063504 
0.734375 0.000000 -0.059667 
0.735352 0.000000 -0.055828 
0.736328 0.000000 -0.051987 
0.737305 0.000000 -0.048144 
0.738281 0.000000 -0.044299 
0.739258 0.000000 -0.040453 
0.740234 0.000000 -0.036605 
0.741211 0.000000 -0.032755 
0.742188 0.000000 -0.028905 
0.743164 0.000000 -0.025053 
0.744141 0.000000 -0.021200 
0.745117 0.000000 -0.017347 
0.746094 0.000000 -0.013493 
0.747070 0.000000 -0.009638 
0.748047 0.000000 -0.005783 
0.749023 0.000000 -0.001928 
0.750000 0.000000 0.001928 
0.750977 0.000000 0.005783 
0.751953 0.000000 0.009638 
0.752930 0.000000 0.013493 
0.753906 0.000000 0.017347 
0.754883 0.000000 0.021200 
0.755859 0.000000 0.025053 
0.756836 0.000000 0.028905 
0.757812 0.000000 0.032755 
0.758789 0.000000 0.036605 
0.759766 0.000000 0.040453 
0.760742 0.000000 0.044299 
0.761719 0.000000 0.048144 
0.762695 0.000000 0.051987 
0.763672 0.000000 0.055828 
0.764648 0.000000 0.059667 
0.765625 0.000000 0.063504 
0.766602 0.000000 0.067338 
0.767578 0.000000 0.071170 
0.768555 0.000000 0.074999 
0.769531 0.000000 0.078826 
0.770508 0.000000 0.082649 
0.771484 0.000000 0.086469 
0.772461 0.000000 0.090286 
0.773438 0.000000 0.094100 
0.774414 0.000000 0.097910 
0.775391 0.000000 0.101716 
0.776367 0.000000 0.105519 
0.777344 0.000000 0.109317 
0.778320 0.000000 0.113112 
0.779297 0.000000 0.116902 
0.780273 0.000000 0.120687 
0.781250 0.000000 0.124469 
0.782227 0.000000 0.128245 
0.783203 0.000000 0.132017 
0.784180 0.000000 0.135784 
0.785156 0.000000 0.139545 
0.786133 0.000000 0.143302 
0.787109 0.000000 0.147053 
0.788086 0.000000 0.150798 
0.789062 0.000000 0.154538 
0.790039 0.000000 0.158272 
0.791016 0.000000 0.162000 
0.791992 0.000000 0.165722 
0.792969 0.000000 0.169437 
0.793945 0.000000 0.173147 
0.794922 0.000000 0.176849 
0.795898 0.000000 0.180545 
0.796875 0.000000 0.184235 
0.797852 0.000000 0.187917 
0.798828 0.000000 0.191592 
0.799805 0.000000 0.195260 
0.800781 0.000000 0.198921 
0.801758 0.000000 0.202574 
0.802734 0.000000 0.206220 
0.803711 0.000000 0.209858 
0.804688 0.000000 0.213488 
0.805664 0.000000 0.217110 
0.806641 0.000000 0.220723 
0.807617 0.000000 0.224329 
0.808594 0.000000 0.227926 
0.809570 0.000000 0.231514 
0.810547 0.000000 0.235094 
0.811523 0.000000 0.238665 
0.812500 0.000000 0.242227 
0.813477 0.000000 0.245779 
0.814453 0.000000 0.249323 
0.815430 0.000000 0.252857 
0.816406 0.000000 0.256381 
0.817383 0.000000 0.259896 
0.818359 0.000000 0.263401 
0.819336 0.000000 0.266897 
0.820312 0.000000 0.270382 
0.821289 0.000000 0.273857 
0.822266 0.000000 0.277321 
0.823242 0.000000 0.280776 
0.824219 0.000000 0.284219 
0.825195 0.000000 0.287652 
0.826172 0.000000 0.291074 
0.827148 0.000000 0.294485 
0.828125 0.000000 0.297885 
0.829102 0.000000 0.301274 
0.830078 0.000000 0.304652 
0.831055 0.000000 0.308018 
0.832031 0.000000 0.311372 
0.833008 0.000000 0.314715 
0.833984 0.000000 0.318046 
0.834961 0.000000 0.321365 
0.835938 0.000000 0.324672 
0.836914 0.000000 0.327966 
0.837891 0.000000 0.331248 
0.838867 0.000000 0.334518 
0.839844 0.000000 0.337775 
0.840820 0.000000 0.341020 
0.841797 0.000000 0.344251 
0.842773 0.000000 0.347470 
0.843750 0.000000 0.350676 
0.844727 0.000000 0.353868 
0.845703 0.000000 0.357047 
0.846680 0.000000 0.360213 
0.847656 0.000000 0.363365 
0.848633 0.000000 0.366503 
0.849609 0.000000 0.369628 
0.850586 0.000000 0.372738 
0.851562 0.000000 0.375835 
0.852539 0.000000 0.378917 
0.853516 0.000000 0.381986 
0.854492 0.000000 0.385039 
0.855469 0.000000 0.388079 
0.856445 0.000000 0.391103 
0.857422 0.000000 0.394113 
0.858398 0.000000 0.397108 
0.859375 0.000000 0.400089 
0.860352 0.000000 0.403054 
0.861328 0.000000 0.406004 
0.862305 0.000000 0.408938 
0.863281 0.000000 0.411858 
0.864258 0.000000 0.414761 
0.865234 0.000000 0.417650 
0.866211 0.000000 0.420522 
0.867188 0.000000 0.423379 
0.868164 0.000000 0.426219 
0.869141 0.000000 0.429044 
0.870117 0.000000 0.431852 
0.871094 0.000000 0.434644 
0.872070 0.000000 0.437420 
0.873047 0.000000 0.440180 
0.874023 0.000000 0.442922 
0.875000 0.000000 0.445649 
0.875977 0.000000 0.448358 
0.876953 0.000000 0.451050 
0.877930 0.000000 0.453726 
0.878906 0.000000 0.456384 
0.879883 0.000000 0.459025 
0.880859 0.000000 0.461649 
0.881836 0.000000 0.464256 
0.882812 0.000000 0.466845 
0.883789 0.000000 0.469416 
0.884766 0.000000 0.471970 
0.885742 0.000000 0.474506 
0.886719 0.000000 0.477024 
0.887695 0.000000 0.479525 
0.888672 0.000000 0.482007 
0.889648 0.000000 0.484471 
0.890625 0.000000 0.486917 
0.891602 0.000000 0.489344 
0.892578 0.000000 0.491753 
0.893555 0.000000 0.494144 
0.894531 0.000000 0.496516 
0.895508 0.000000 0.498869 
0.896484 0.000000 0.501203 
0.897461 0.000000 0.503519 
0.898438 0.000000 0.505815 
0.899414 0.000000 0.508093 
0.900391 0.000000 0.510351 
0.901367 0.000000 0.512591 
0.902344 0.000000 0.514810 
0.903320 0.000000 0.517011 
0.904297 0.000000 0.519192 
0.905273 0.000000 0.521354 
0.906250 0.000000 0.523495 
0.907227 0.000000 0.525618 
0.908203 0.000000 0.527720 
0.909180 0.000000 0.529803 
0.910156 0.000000 0.531865 
0.911133 0.000000 0.533908 
0.912109 0.000000 0.535930 
0.913086 0.000000 0.537932 
0.914062 0.000000 0.539914 
0.915039 0.000000 0.541876 
0.916016 0.000000 0.543817 
0.916992 0.000000 0.545738 
0.917969 0.000000 0.547638 
0.918945 0.000000 0.549518 
0.919922 0.000000 0.551377 
0.920898 0.000000 0.553215 
0.921875 0.000000 0.555033 
0.922852 0.000000 0.556829 
0.923828 0.000000 0.558605 
0.924805 0.000000 0.560359 
0.925781 0.000000 0.562093 
0.926758 0.000000 0.563805 
0.927734 0.000000 0.565496 
0.928711 0.000000 0.567165 
0.929688 0.000000 0.568814 
0.930664 0.000000 0.570441 
0.931641 0.000000 0.572046 
0.932617 0.000000 0.573630 
0.933594 0.000000 0.575192 
0.934570 0.000000 0.576733 
0.935547 0.000000 0.578252 
0.936523 0.000000 0.579749 
0.937500 0.000000 0.581225 
0.938477 0.000000 0.582678 
0.939453 0.000000 0.584110 
0.940430 0.000000 0.585519 
0.941406 0.000000 0.586907 
0.942383 0.000000 0.588272 
0.943359 0.000000 0.589615 
0.944336 0.000000 0.590936 
0.945312 0.000000 0.592235 
0.946289 0.000000 0.593512 
0.947266 0.000000 0.594766 
0.948242 0.000000 0.595998 
0.949219 0.000000 0.597207 
0.950195 0.000000 0.598394 
0.951172 0.000000 0.599558 
0.952148 0.000000 0.600700 
0.953125 0.000000 0.601819 
0.954102 0.000000 0.602916 
0.955078 0.000000 0.603989 
0.956055 0.000000 0.605040 
0.957031 0.000000 0.606069 
0.958008 0.000000 0.607074 
0.958984 0.000000 0.608057 
0.959961 0.000000 0.609016 
0.960938 0.000000 0.609953 
0.961914 0.000000 0.610867 
0.962891 0.000000 0.611758 
0.963867 0.000000 0.612626 
0.964844 0.000000 0.613470 
0.965820 0.000000 0.614292 
0.966797 0.000000 0.615090 
0.967773 0.000000 0.615866 
0.968750 0.000000 0.616618 
0.969727 0.000000 0.617347 
0.970703 0.000000 0.618052 
0.971680 0.000000 0.618735 
0.972656 0.000000 0.619394 
0.973633 0.000000 0.620030 
0.974609 0.000000 0.620642 
0.975586 0.000000 0.621231 
0.976562 0.000000 0.621797 
0.977539 0.000000 0.622339 
0.978516 0.000000 0.622858 
0.979492 0.000000 0.623353 
0.980469 0.000000 0.623825 
0.981445 0.000000 0.624274 
0.982422 0.000000 0.624699 
0.983398 0.000000 0.625100 
0.984375 0.000000 0.625478 
0.985352 0.000000 0.625832 
0.986328 0.000000 0.626163 
0.987305 0.000000 0.626470 
0.988281 0.000000 0.626754 
0.989258 0.000000 0.627014 
0.990234 0.000000 0.627250 
0.991211 0.000000 0.627463 
0.992188 0.000000 0.627652 
0.993164 0.000000 0.627818 
0.994141 0.000000 0.627960 
0.995117 0.000000 0.628078 
0.996094 0.000000 0.628173 
0.997070 0.000000 0.628244 
0.998047 0.000000 0.628291 
0.999023 0.000000 0.628315 


==> data/BUderSineA10M40kK1024step10.dat <==
0.000000 2.020795 0.258818 
0.000977 2.020795 0.258681 
0.001953 2.020795 0.258541 
0.002930 2.020795 0.258398 
0.003906 2.020795 0.258251 
0.004883 2.020795 0.258101 
0.005859 2.020795 0.257947 
0.006836 2.020795 0.257790 
0.007812 2.020795 0.257629 
0.008789 2.020795 0.257465 
0.009766 2.020795 0.257298 
0.010742 2.020795 0.257126 
0.011719 2.020795 0.256952 
0.012695 2.020795 0.256773 
0.013672 2.020795 0.256591 
0.014648 2.020795 0.256405 
0.015625 2.020795 0.256216 
0.016602 2.020795 0.256023 
0.017578 2.020795 0.255826 
0.018555 2.020795 0.255625 
0.019531 2.020795 0.255421 
0.020508 2.020795 0.255213 
0.021484 2.020795 0.255001 
0.022461 2.020795 0.254785 
0.023438 2.020795 0.254565 
0.024414 2.020795 0.254342 
0.025391 2.020795 0.254114 
0.026367 2.020795 0.253882 
0.027344 2.020795 0.253647 
0.028320 2.020795 0.253407 
0.029297 2.020795 0.253164 
0.030273 2.020795 0.252916 
0.031250 2.020795 0.252664 
0.032227 2.020795 0.252409 
0.033203 2.020795 0.252149 
0.034180 2.020795 0.251884 
0.035156 2.020795 0.251616 
0.036133 2.020795 0.251343 
0.037109 2.020795 0.251066 
0.038086 2.020795 0.250785 
0.039062 2.020795 0.250499 
0.040039 2.020795 0.250209 
0.041016 2.020795 0.249915 
0.041992 2.020795 0.249616 
0.042969 2.020795 0.249313 
0.043945 2.020795 0.249005 
0.044922 2.020795 0.248693 
0.045898 2.020795 0.248376 
0.046875 2.020795 0.248054 
0.047852 2.020795 0.247728 
0.048828 2.020795 0.247397 
0.049805 2.020795 0.247061 
0.050781 2.020795 0.246721 
0.051758 2.020795 0.246376 
0.052734 2.020795 0.246026 
0.053711 2.020795 0.245671 
0.054688 2.020795 0.245311 
0.055664 2.020795 0.244947 
0.056641 2.020795 0.244577 
0.057617 2.020795 0.244202 
0.058594 2.020795 0.243822 
0.059570 2.020795 0.243437 
0.060547 2.020795 0.243047 
0.061523 2.020795 0.242652 
0.062500 2.020795 0.242251 
0.063477 2.020795 0.241846 
0.064453 2.020795 0.241435 
0.065430 2.020795 0.241018 
0.066406 2.020795 0.240596 
0.067383 2.020795 0.240169 
0.068359 2.020795 0.239736 
0.069336 2.020795 0.239297 
0.070312 2.020795 0.238853 
0.071289 2.020795 0.238404 
0.072266 2.020795 0.237948 
0.073242 2.020795 0.237487 
0.074219 2.020795 0.237020 
0.075195 2.020795 0.236547 
0.076172 2.020795 0.236069 
0.077148 2.020795 0.235584 
0.078125 2.020795 0.235093 
0.079102 2.020795 0.234596 
0.080078 2.020795 0.234093 
0.081055 2.020795 0.233584 
0.082031 2.020795 0.233069 
0.083008 2.020795 0.232547 
0.083984 2.020795 0.232019 
0.084961 2.020795 0.231485 
0.085938 2.020795 0.230944 
0.086914 2.020795 0.230397 
0.087891 2.020795 0.229843 
0.088867 2.020795 0.229282 
0.089844 2.020795 0.228715 
0.090820 2.020795 0.228141 
0.091797 2.020795 0.227560 
0.092773 2.020795 0.226972 
0.093750 2.020795 0.226377 
0.094727 2.020795 0.225775 
0.095703 2.020795 0.225166 
0.096680 2.020795 0.224550 
0.097656 2.020795 0.223926 
0.098633 2.020795 0.223295 
0.099609 2.020795 0.222657 
0.100586 2.020795 0.222011 
0.101562 2.020795 0.221358 
0.102539 2.020795 0.220697 
0.103516 2.020795 0.220029 
0.104492 2.020795 0.219352 
0.105469 2.020795 0.218668 
0.106445 2.020795 0.217976 
0.107422 2.020795 0.217275 
0.108398 2.020795 0.216567 
0.109375 2.020795 0.215850 
0.110352 2.020795 0.215125 
0.111328 2.020795 0.214392 
0.112305 2.020795 0.213650 
0.113281 2.020795 0.212900 
0.114258 2.020795 0.212141 
0.115234 2.020795 0.211373 
0.116211 2.020795 0.210596 
0.117188 2.020795 0.209811 
0.118164 2.020795 0.209016 
0.119141 2.020795 0.208213 
0.120117 2.020795 0.207400 
0.121094 2.020795 0.206577 
0.122070 2.020795 0.205746 
0.123047 2.020795 0.204904 
0.124023 2.020795 0.204053 
0.125000 2.020795 0.203192 
0.125977 2.020795 0.202322 
0.126953 2.020795 0.201441 
0.127930 2.020795 0.200550 
0.128906 2.020795 0.199649 
0.129883 2.020795 0.198737 
0.130859 2.020795 0.197816 
0.131836 2.020795 0.196883 
0.132812 2.020795 0.195940 
0.133789 2.020795 0.194985 
0.134766 2.020795 0.194020 
0.135742 2.020795 0.193044 
0.136719 2.020795 0.192056 
0.137695 2.020795 0.191057 
0.138672 2.020795 0.190047 
0.139648 2.020795 0.189024 
0.140625 2.020795 0.187990 
0.141602 2.020795 0.186944 
0.142578 2.020795 0.185886 
0.143555 2.020795 0.184815 
0.144531 2.020795 0.183732 
0.145508 2.020795 0.182636 
0.146484 2.020795 0.181528 
0.147461 2.020795 0.180406 
0.148438 2.020795 0.179272 
0.149414 2.020795 0.178124 
0.150391 2.020795 0.176963 
0.151367 2.020795 0.175788 
0.152344 2.020795 0.174599 
0.153320 2.020795 0.173396 
0.154297 2.020795 0.172179 
0.155273 2.020795 0.170947 
0.156250 2.020795 0.169701 
0.157227 2.020795 0.168440 
0.158203 2.020795 0.167164 
0.159180 2.020795 0.165873 
0.160156 2.020795 0.164566 
0.161133 2.020795 0.163244 
0.162109 2.020795 0.161906 
0.163086 2.020795 0.160551 
0.164062 2.020795 0.159181 
0.165039 2.020795 0.157793 
0.166016 2.020795 0.156389 
0.166992 2.020795 0.154968 
0.167969 2.020795 0.153529 
0.168945 2.020795 0.152073 
0.169922 2.020795 0.150599 
0.170898 2.020795 0.149107 
0.171875 2.020795 0.147596 
0.172852 2.020795 0.146067 
0.173828 2.020795 0.144518 
0.174805 2.020795 0.142951 
0.175781 2.020795 0.141363 
0.176758 2.020795 0.139756 
0.177734 2.020795 0.138129 
0.178711 2.020795 0.136481 
0.179688 2.020795 0.134812 
0.180664 2.020795 0.133123 
0.181641 2.020795 0.131411 
0.182617 2.020795 0.129678 
0.183594 2.020795 0.127922 
0.184570 2.020795 0.126144 
0.185547 2.020795 0.124342 
0.186523 2.020795 0.122518 
0.187500 2.020795 0.120669 
0.188477 2.020795 0.118796 
0.189453 2.020795 0.116899 
0.190430 2.020795 0.114976 
0.191406 2.020795 0.113028 
0.192383 2.020795 0.111054 
0.193359 2.020795 0.109054 
0.194336 2.020795 0.107027 
0.195312 2.020795 0.104972 
0.196289 2.020795 0.102889 
0.197266 2.020795 0.100778 
0.198242 2.020795 0.098639 
0.199219 2.020795 0.096469 
0.200195 2.020795 0.094270 
0.201172 2.020795 0.092040 
0.202148 2.020795 0.089779 
0.203125 2.020795 0.087486 
0.204102 2.020795 0.085161 
0.205078 2.020795 0.082802 
0.206055 2.020795 0.080410 
0.207031 2.020795 0.077984 
0.208008 2.020795 0.075523 
0.208984 2.020795 0.073026 
0.209961 2.020795 0.070492 
0.210938 2.020795 0.067922 
0.211914 2.020795 0.065313 
0.212891 2.020795 0.062665 
0.213867 2.020795 0.059978 
0.214844 2.020795 0.057251 
0.215820 2.020795 0.054482 
0.216797 2.020795 0.051671 
0.217773 2.020795 0.048817 
0.218750 2.020795 0.045918 
0.219727 2.020795 0.042975 
0.220703 2.020795 0.039986 
0.221680 2.020795 0.036949 
0.222656 2.020795 0.033864 
0.223633 2.020795 0.030730 
0.224609 2.020795 0.027546 
0.225586 2.020795 0.024310 
0.226562 2.020795 0.021021 
0.227539 2.020795 0.017677 
0.228516 2.020795 0.014279 
0.229492 2.020795 0.010823 
0.230469 2.020795 0.007310 
0.231445 2.020795 0.003736 
0.232422 2.020795 0.000102 
0.233398 2.020795 -0.003596 
0.234375 2.020795 -0.007357 
0.235352 2.020795 -0.011185 
0.236328 2.020795 -0.015081 
0.237305 2.020795 -0.019046 
0.238281 2.020795 -0.023082 
0.239258 2.020795 -0.027192 
0.240234 2.020795 -0.031377 
0.241211 2.020795 -0.035640 
0.242188 2.020795 -0.039983 
0.243164 2.020795 -0.044407 
0.244141 2.020795 -0.048916 
0.245117 2.020795 -0.053512 
0.246094 2.020795 -0.058196 
0.247070 2.020795 -0.062973 
0.248047 2.020795 -0.067845 
0.249023 2.020795 -0.072814 
0.250000 2.020795 -0.077884 
0.250977 2.020795 -0.083058 
0.251953 2.020795 -0.088338 
0.252930 2.020795 -0.093730 
0.253906 2.020795 -0.099235 
0.254883 2.020795 -0.104858 
0.255859 2.020795 -0.110603 
0.256836 2.020795 -0.116474 
0.257812 2.020795 -0.122475 
0.258789 2.020795 -0.128611 
0.259766 2.020795 -0.134887 
0.260742 2.020795 -0.141307 
0.261719 2.020795 -0.147876 
0.262695 2.020795 -0.154601 
0.263672 2.020795 -0.161487 
0.264648 2.020795 -0.168540 
0.265625 2.020795 -0.175766 
0.266602 2.020795 -0.183173 
0.267578 2.020795 -0.190767 
0.268555 2.020795 -0.198555 
0.269531 2.020795 -0.206547 
0.270508 2.020795 -0.214750 
0.271484 2.020795 -0.223173 
0.272461 2.020795 -0.231826 
0.273438 2.020795 -0.240719 
0.274414 2.020795 -0.249862 
0.275391 2.020795 -0.259266 
0.276367 2.020795 -0.268944 
0.277344 2.020795 -0.278908 
0.278320 2.020795 -0.289173 
0.279297 2.020795 -0.299752 
0.280273 2.020795 -0.310661 
0.281250 2.020795 -0.321917 
0.282227 2.020795 -0.333537 
0.283203 2.020795 -0.345541 
0.284180 2.020795 -0.357949 
0.285156 2.020795 -0.370783 
0.286133 2.020795 -0.384067 
0.287109 2.020795 -0.397826 
0.288086 2.020795 -0.412088 
0.289062 2.020795 -0.426883 
0.290039 2.020795 -0.442243 
0.291016 2.020795 -0.458202 
0.291992 2.020795 -0.474801 
0.292969 2.020795 -0.492078 
0.293945 2.020795 -0.510081 
0.294922 2.020795 -0.528857 
0.295898 2.020795 -0.548462 
0.296875 2.020795 -0.568955 
0.297852 2.020795 -0.590400 
0.298828 2.020795 -0.612870 
0.299805 2.020795 -0.636443 
0.300781 2.020795 -0.661208 
0.301758 2.020795 -0.687261 
0.302734 2.020795 -0.714710 
0.303711 2.020795 -0.743677 
0.304688 2.020795 -0.774294 
0.305664 2.020795 -0.806712 
0.306641 2.020795 -0.841100 
0.307617 2.020795 -0.877645 
0.308594 2.020795 -0.916562 
0.309570 2.020795 -0.958087 
0.310547 2.020795 -1.002492 
0.311523 2.020795 -1.050078 
0.312500 2.020795 -1.101186 
0.313477 2.020795 -1.156198 
0.314453 2.020795 -1.215534 
0.315430 2.020795 -1.279660 
0.316406 2.020795 -1.349075 
0.317383 2.020795 -1.424299 
0.318359 2.020795 -1.505844 
0.319336 2.020795 -1.594165 
0.320312 2.020795 -1.689568 
0.321289 2.020795 -1.792077 
0.322266 2.020795 -1.901226 
0.323242 2.020795 -2.015776 
0.324219 2.020795 -2.133359 
0.325195 2.020795 -2.250119 
0.326172 2.020795 -2.360459 
0.327148 2.020795 -2.457119 
0.328125 2.020795 -2.531828 
0.329102 2.020795 -2.576660 
0.330078 2.020795 -2.585924 
0.331055 2.020795 -2.557999 
0.332031 2.020795 -2.496232 
0.333008 2.020795 -2.408265 
0.333984 2.020795 -2.303930 
0.334961 2.020795 -2.192659 
0.335938 2.020795 -2.081595 
0.336914 2.020795 -1.975025 
0.337891 2.020795 -1.874911 
0.338867 2.020795 -1.781827 
0.339844 2.020795 -1.695696 
0.340820 2.020795 -1.616186 
0.341797 2.020795 -1.542847 
0.342773 2.020795 -1.475170 
0.343750 2.020795 -1.412638 
0.344727 2.020795 -1.354754 
0.345703 2.020795 -1.301063 
0.346680 2.020795 -1.251156 
0.347656 2.020795 -1.204662 
0.348633 2.020795 -1.161251 
0.349609 2.020795 -1.120631 
0.350586 2.020795 -1.082540 
0.351562 2.020795 -1.046748 
0.352539 2.020795 -1.013049 
0.353516 2.020795 -0.981261 
0.354492 2.020795 -0.951219 
0.355469 2.020795 -0.922780 
0.356445 2.020795 -0.895814 
0.357422 2.020795 -0.870203 
0.358398 2.020795 -0.845842 
0.359375 2.020795 -0.822639 
0.360352 2.020795 -0.800507 
0.361328 2.020795 -0.779370 
0.362305 2.020795 -0.759158 
0.363281 2.020795 -0.739808 
0.364258 2.020795 -0.721262 
0.365234 2.020795 -0.703467 
0.366211 2.020795 -0.686376 
0.367188 2.020795 -0.669944 
0.368164 2.020795 -0.654132 
0.369141 2.020795 -0.638902 
0.370117 2.020795 -0.624219 
0.371094 2.020795 -0.610054 
0.372070 2.020795 -0.596376 
0.373047 2.020795 -0.583159 
0.374023 2.020795 -0.570377 
0.375000 2.020795 -0.558009 
0.375977 2.020795 -0.546032 
0.376953 2.020795 -0.534426 
0.377930 2.020795 -0.523173 
0.378906 2.020795 -0.512256 
0.379883 2.020795 -0.501658 
0.380859 2.020795 -0.491364 
0.381836 2.020795 -0.481360 
0.382812 2.020795 -0.471634 
0.383789 2.020795 -0.462171 
0.384766 2.020795 -0.452961 
0.385742 2.020795 -0.443993 
0.386719 2.020795 -0.435256 
0.387695 2.020795 -0.426741 
0.388672 2.020795 -0.418438 
0.389648 2.020795 -0.410339 
0.390625 2.020795 -0.402435 
0.391602 2.020795 -0.394719 
0.392578 2.020795 -0.387184 
0.393555 2.020795 -0.379822 
0.394531 2.020795 -0.372627 
0.395508 2.020795 -0.365593 
0.396484 2.020795 -0.358713 
0.397461 2.020795 -0.351983 
0.398438 2.020795 -0.345397 
0.399414 2.020795 -0.338950 
0.400391 2.020795 -0.332636 
0.401367 2.020795 -0.326452 
0.402344 2.020795 -0.320393 
0.403320 2.020795 -0.314454 
0.404297 2.020795 -0.308633 
0.405273 2.020795 -0.302924 
0.406250 2.020795 -0.297324 
0.407227 2.020795 -0.291831 
0.408203 2.020795 -0.286440 
0.409180 2.020795 -0.281148 
0.410156 2.020795 -0.275953 
0.411133 2.020795 -0.270850 
0.412109 2.020795 -0.265839 
0.413086 2.020795 -0.260915 
0.414062 2.020795 -0.256077 
0.415039 2.020795 -0.251321 
0.416016 2.020795 -0.246646 
0.416992 2.020795 -0.242049 
0.417969 2.020795 -0.237528 
0.418945 2.020795 -0.233081 
0.419922 2.020795 -0.228706 
0.420898 2.020795 -0.224400 
0.421875 2.020795 -0.220163 
0.422852 2.020795 -0.215992 
0.423828 2.020795 -0.211885 
0.424805 2.020795 -0.207841 
0.425781 2.020795 -0.203859 
0.426758 2.020795 -0.199936 
0.427734 2.020795 -0.196071 
0.428711 2.020795 -0.192262 
0.429688 2.020795 -0.188509 
0.430664 2.020795 -0.184810 
0.431641 2.020795 -0.181164 
0.432617 2.020795 -0.177568 
0.433594 2.020795 -0.174023 
0.434570 2.020795 -0.170527 
0.435547 2.020795 -0.167078 
0.436523 2.020795 -0.163677 
0.437500 2.020795 -0.160320 
0.438477 2.020795 -0.157009 
0.439453 2.020795 -0.153741 
0.440430 2.020795 -0.150515 
0.441406 2.020795 -0.147331 
0.442383 2.020795 -0.144188 
0.443359 2.020795 -0.141084 
0.444336 2.020795 -0.138020 
0.445312 2.020795 -0.134994 
0.446289 2.020795 -0.132005 
0.447266 2.020795 -0.129052 
0.448242 2.020795 -0.126136 
0.449219 2.020795 -0.123254 
0.450195 2.020795 -0.120407 
0.451172 2.020795 -0.117593 
0.452148 2.020795 -0.114812 
0.453125 2.020795 -0.112064 
0.454102 2.020795 -0.109347 
0.455078 2.020795 -0.106661 
0.456055 2.020795 -0.104006 
0.457031 2.020795 -0.101380 
0.458008 2.020795 -0.098784 
0.458984 2.020795 -0.096216 
0.459961 2.020795 -0.093677 
0.460938 2.020795 -0.091165 
0.461914 2.020795 -0.088680 
0.462891 2.020795 -0.086222 
0.463867 2.020795 -0.083790 
0.464844 2.020795 -0.081383 
0.465820 2.020795 -0.079002 
0.466797 2.020795 -0.076645 
0.467773 2.020795 -0.074313 
0.468750 2.020795 -0.072004 
0.469727 2.020795 -0.069719 
0.470703 2.020795 -0.067457 
0.471680 2.020795 -0.065218 
0.472656 2.020795 -0.063000 
0.473633 2.020795 -0.060805 
0.474609 2.020795 -0.058631 
0.475586 2.020795 -0.056478 
0.476562 2.020795 -0.054346 
0.477539 2.020795 -0.052234 
0.478516 2.020795 -0.050143 
0.479492 2.020795 -0.048071 
0.480469 2.020795 -0.046018 
0.481445 2.020795 -0.043985 
0.482422 2.020795 -0.041970 
0.483398 2.020795 -0.039974 
0.484375 2.020795 -0.037996 
0.485352 2.020795 -0.036036 
0.486328 2.020795 -0.034094 
0.487305 2.020795 -0.032169 
0.488281 2.020795 -0.030261 
0.489258 2.020795 -0.028369 
0.490234 2.020795 -0.026495 
0.491211 2.020795 -0.024637 
0.492188 2.020795 -0.022794 
0.493164 2.020795 -0.020968 
0.494141 2.020795 -0.019157 
0.495117 2.020795 -0.017362 
0.496094 2.020795 -0.015582 
0.497070 2.020795 -0.013816 
0.498047 2.020795 -0.012066 
0.499023 2.020795 -0.010330 
0.500000 2.020795 -0.008608 
0.500977 2.020795 -0.006900 
0.501953 2.020795 -0.005206 
0.502930 2.020795 -0.003526 
0.503906 2.020795 -0.001859 
0.504883 2.020795 -0.000205 
0.505859 2.020795 0.001435 
0.506836 2.020795 0.003062 
0.507812 2.020795 0.004677 
0.508789 2.020795 0.006279 
0.509766 2.020795 0.007869 
0.510742 2.020795 0.009446 
0.511719 2.020795 0.011012 
0.512695 2.020795 0.012565 
0.513672 2.020795 0.014107 
0.514648 2.020795 0.015637 
0.515625 2.020795 0.017155 
0.516602 2.020795 0.018662 
0.517578 2.020795 0.020158 
0.518555 2.020795 0.021643 
0.519531 2.020795 0.023118 
0.520508 2.020795 0.024581 
0.521484 2.020795 0.026034 
0.522461 2.020795 0.027476 
0.523438 2.020795 0.028908 
0.524414 2.020795 0.030330 
0.525391 2.020795 0.031742 
0.526367 2.020795 0.033143 
0.527344 2.020795 0.034535 
0.528320 2.020795 0.035917 
0.529297 2.020795 0.037290 
0.530273 2.020795 0.038653 
0.531250 2.020795 0.040007 
0.532227 2.020795 0.041351 
0.533203 2.020795 0.042686 
0.534180 2.020795 0.044012 
0.535156 2.020795 0.045330 
0.536133 2.020795 0.046638 
0.537109 2.020795 0.047938 
0.538086 2.020795 0.049229 
0.539062 2.020795 0.050511 
0.540039 2.020795 0.051785 
0.541016 2.020795 0.053051 
0.541992 2.020795 0.054308 
0.542969 2.020795 0.055557 
0.543945 2.020795 0.056799 
0.544922 2.020795 0.058032 
0.545898 2.020795 0.059257 
0.546875 2.020795 0.060475 
0.547852 2.020795 0.061684 
0.548828 2.020795 0.062886 
0.549805 2.020795 0.064081 
0.550781 2.020795 0.065268 
0.551758 2.020795 0.066448 
0.552734 2.020795 0.067620 
0.553711 2.020795 0.068785 
0.554688 2.020795 0.069943 
0.555664 2.020795 0.071094 
0.556641 2.020795 0.072238 
0.557617 2.020795 0.073375 
0.558594 2.020795 0.074504 
0.559570 2.020795 0.075628 
0.560547 2.020795 0.076744 
0.561523 2.020795 0.077854 
0.562500 2.020795 0.078957 
0.563477 2.020795 0.080054 
0.564453 2.020795 0.081144 
0.565430 2.020795 0.082228 
0.566406 2.020795 0.083305 
0.567383 2.020795 0.084376 
0.568359 2.020795 0.085441 
0.569336 2.020795 0.086500 
0.570312 2.020795 0.087553 
0.571289 2.020795 0.088599 
0.572266 2.020795 0.089640 
0.573242 2.020795 0.090675 
0.574219 2.020795 0.091703 
0.575195 2.020795 0.092726 
0.576172 2.020795 0.093744 
0.577148 2.020795 0.094755 
0.578125 2.020795 0.095761 
0.579102 2.020795 0.096761 
0.580078 2.020795 0.097756 
0.581055 2.020795 0.098745 
0.582031 2.020795 0.099729 
0.583008 2.020795 0.100708 
0.583984 2.020795 0.101681 
0.584961 2.020795 0.102648 
0.585938 2.020795 0.103611 
0.586914 2.020795 0.104568 
0.587891 2.020795 0.105520 
0.588867 2.020795 0.106467 
0.589844 2.020795 0.107409 
0.590820 2.020795 0.108346 
0.591797 2.020795 0.109278 
0.592773 2.020795 0.110204 
0.593750 2.020795 0.111126 
0.594727 2.020795 0.112044 
0.595703 2.020795 0.112956 
0.596680 2.020795 0.113863 
0.597656 2.020795 0.114766 
0.598633 2.020795 0.115664 
0.599609 2.020795 0.116558 
0.600586 2.020795 0.117447 
0.601562 2.020795 0.118331 
0.602539 2.020795 0.119210 
0.603516 2.020795 0.120085 
0.604492 2.020795 0.120956 
0.605469 2.020795 0.121822 
0.606445 2.020795 0.122684 
0.607422 2.020795 0.123542 
0.608398 2.020795 0.124395 
0.609375 2.020795 0.125243 
0.610352 2.020795 0.126088 
0.611328 2.020795 0.126928 
0.612305 2.020795 0.127764 
0.613281 2.020795 0.128596 
0.614258 2.020795 0.129424 
0.615234 2.020795 0.130248 
0.616211 2.020795 0.131067 
0.617188 2.020795 0.131883 
0.618164 2.020795 0.132694 
0.619141 2.020795 0.133502 
0.620117 2.020795 0.134305 
0.621094 2.020795 0.135105 
0.622070 2.020795 0.135901 
0.623047 2.020795 0.136692 
0.624023 2.020795 0.137480 
0.625000 2.020795 0.138265 
0.625977 2.020795 0.139045 
0.626953 2.020795 0.139822 
0.627930 2.020795 0.140594 
0.628906 2.020795 0.141364 
0.629883 2.020795 0.142129 
0.630859 2.020795 0.142891 
0.631836 2.020795 0.143649 
0.632812 2.020795 0.144404 
0.633789 2.020795 0.145155 
0.634766 2.020795 0.145902 
0.635742 2.020795 0.146646 
0.636719 2.020795 0.147386 
0.637695 2.020795 0.148123 
0.638672 2.020795 0.148857 
0.639648 2.020795 0.149587 
0.640625 2.020795 0.150313 
0.641602 2.020795 0.151036 
0.642578 2.020795 0.151756 
0.643555 2.020795 0.152473 
0.644531 2.020795 0.153186 
0.645508 2.020795 0.153896 
0.646484 2.020795 0.154602 
0.647461 2.020795 0.155305 
0.648438 2.020795 0.156005 
0.649414 2.020795 0.156702 
0.650391 2.020795 0.157395 
0.651367 2.020795 0.158086 
0.652344 2.020795 0.158773 
0.653320 2.020795 0.159457 
0.654297 2.020795 0.160138 
0.655273 2.020795 0.160816 
0.656250 2.020795 0.161490 
0.657227 2.020795 0.162162 
0.658203 2.020795 0.162830 
0.659180 2.020795 0.163496 
0.660156 2.020795 0.164158 
0.661133 2.020795 0.164818 
0.662109 2.020795 0.165474 
0.663086 2.020795 0.166128 
0.664062 2.020795 0.166778 
0.665039 2.020795 0.167426 
0.666016 2.020795 0.168070 
0.666992 2.020795 0.168712 
0.667969 2.020795 0.169351 
0.668945 2.020795 0.169987 
0.669922 2.020795 0.170620 
0.670898 2.020795 0.171250 
0.671875 2.020795 0.171878 
0.672852 2.020795 0.172502 
0.673828 2.020795 0.173124 
0.674805 2.020795 0.173743 
0.675781 2.020795 0.174359 
0.676758 2.020795 0.174973 
0.677734 2.020795 0.175584 
0.678711 2.020795 0.176192 
0.679688 2.020795 0.176797 
0.680664 2.020795 0.177400 
0.681641 2.020795 0.178000 
0.682617 2.020795 0.178597 
0.683594 2.020795 0.179191 
0.684570 2.020795 0.179783 
0.685547 2.020795 0.180373 
0.686523 2.020795 0.180959 
0.687500 2.020795 0.181543 
0.688477 2.020795 0.182125 
0.689453 2.020795 0.182704 
0.690430 2.020795 0.183280 
0.691406 2.020795 0.183854 
0.692383 2.020795 0.184425 
0.693359 2.020795 0.184994 
0.694336 2.020795 0.185560 
0.695312 2.020795 0.186123 
0.696289 2.020795 0.186685 
0.697266 2.020795 0.187243 
0.698242 2.020795 0.187799 
0.699219 2.020795 0.188353 
0.700195 2.020795 0.188904 
0.701172 2.020795 0.189453 
0.702148 2.020795 0.189999 
0.703125 2.020795 0.190543 
0.704102 2.020795 0.191085 
0.705078 2.020795 0.191624 
0.706055 2.020795 0.192160 
0.707031 2.020795 0.192694 
0.708008 2.020795 0.193226 
0.708984 2.020795 0.193756 
0.709961 2.020795 0.194283 
0.710938 2.020795 0.194808 
0.711914 2.020795 0.195330 
0.712891 2.020795 0.195850 
0.713867 2.020795 0.196368 
0.714844 2.020795 0.196883 
0.715820 2.020795 0.197397 
0.716797 2.020795 0.197907 
0.717773 2.020795 0.198416 
0.718750 2.020795 0.198922 
0.719727 2.020795 0.199426 
0.720703 2.020795 0.199928 
0.721680 2.020795 0.200427 
0.722656 2.020795 0.200925 
0.723633 2.020795 0.201420 
0.724609 2.020795 0.201912 
0.725586 2.020795 0.202403 
0.726562 2.020795 0.202891 
0.727539 2.020795 0.203377 
0.728516 2.020795 0.203861 
0.729492 2.020795 0.204343 
0.730469 2.020795 0.204822 
0.731445 2.020795 0.205299 
0.732422 2.020795 0.205774 
0.733398 2.020795 0.206247 
0.734375 2.020795 0.206718 
0.735352 2.020795 0.207187 
0.736328 2.020795 0.207653 
0.737305 2.020795 0.208117 
0.738281 2.020795 0.208580 
0.739258 2.020795 0.209040 
0.740234 2.020795 0.209498 
0.741211 2.020795 0.209953 
0.742188 2.020795 0.210407 
0.743164 2.020795 0.210858 
0.744141 2.020795 0.211308 
0.745117 2.020795 0.211755 
0.746094 2.020795 0.212200 
0.747070 2.020795 0.212644 
0.748047 2.020795 0.213085 
0.749023 2.020795 0.213524 
0.750000 2.020795 0.213961 
0.750977 2.020795 0.214395 
0.751953 2.020795 0.214828 
0.752930 2.020795 0.215259 
0.753906 2.020795 0.215688 
0.754883 2.020795 0.216114 
0.755859 2.020795 0.216539 
0.756836 2.020795 0.216961 
0.757812 2.020795 0.217382 
0.758789 2.020795 0.217800 
0.759766 2.020795 0.218217 
0.760742 2.020795 0.218631 
0.761719 2.020795 0.219044 
0.762695 2.020795 0.219454 
0.763672 2.020795 0.219863 
0.764648 2.020795 0.220269 
0.765625 2.020795 0.220673 
0.766602 2.020795 0.221076 
0.767578 2.020795 0.221476 
0.768555 2.020795 0.221874 
0.769531 2.020795 0.222271 
0.770508 2.020795 0.222665 
0.771484 2.020795 0.223058 
0.772461 2.020795 0.223448 
0.773438 2.020795 0.223837 
0.774414 2.020795 0.224223 
0.775391 2.020795 0.224608 
0.776367 2.020795 0.224990 
0.777344 2.020795 0.225371 
0.778320 2.020795 0.225750 
0.779297 2.020795 0.226127 
0.780273 2.020795 0.226501 
0.781250 2.020795 0.226874 
0.782227 2.020795 0.227245 
0.783203 2.020795 0.227614 
0.784180 2.020795 0.227981 
0.785156 2.020795 0.228346 
0.786133 2.020795 0.228709 
0.787109 2.020795 0.229070 
0.788086 2.020795 0.229430 
0.789062 2.020795 0.229787 
0.790039 2.020795 0.230142 
0.791016 2.020795 0.230496 
0.791992 2.020795 0.230847 
0.792969 2.020795 0.231197 
0.793945 2.020795 0.231544 
0.794922 2.020795 0.231890 
0.795898 2.020795 0.232234 
0.796875 2.020795 0.232576 
0.797852 2.020795 0.232916 
0.798828 2.020795 0.233254 
0.799805 2.020795 0.233590 
0.800781 2.020795 0.233925 
0.801758 2.020795 0.234257 
0.802734 2.020795 0.234587 
0.803711 2.020795 0.234916 
0.804688 2.020795 0.235243 
0.805664 2.020795 0.235567 
0.806641 2.020795 0.235890 
0.807617 2.020795 0.236211 
0.808594 2.020795 0.236530 
0.809570 2.020795 0.236847 
0.810547 2.020795 0.237162 
0.811523 2.020795 0.237476 
0.812500 2.020795 0.237787 
0.813477 2.020795 0.238097 
0.814453 2.020795 0.238404 
0.815430 2.020795 0.238710 
0.816406 2.020795 0.239014 
0.817383 2.020795 0.239316 
0.818359 2.020795 0.239616 
0.819336 2.020795 0.239914 
0.820312 2.020795 0.240210 
0.821289 2.020795 0.240504 
0.822266 2.020795 0.240797 
0.823242 2.020795 0.241087 
0.824219 2.020795 0.241376 
0.825195 2.020795 0.241663 
0.826172 2.020795 0.241947 
0.827148 2.020795 0.242230 
0.828125 2.020795 0.242511 
0.829102 2.020795 0.242790 
0.830078 2.020795 0.243067 
0.831055 2.020795 0.243343 
0.832031 2.020795 0.243616 
0.833008 2.020795 0.243888 
0.833984 2.020795 0.244157 
0.834961 2.020795 0.244425 
0.835938 2.020795 0.244691 
0.836914 2.020795 0.244954 
0.837891 2.020795 0.245216 
0.838867 2.020795 0.245476 
0.839844 2.020795 0.245734 
0.840820 2.020795 0.245991 
0.841797 2.020795 0.246245 
0.842773 2.020795 0.246497 
0.843750 2.020795 0.246748 
0.844727 2.020795 0.246996 
0.845703 2.020795 0.247243 
0.846680 2.020795 0.247487 
0.847656 2.020795 0.247730 
0.848633 2.020795 0.247971 
0.849609 2.020795 0.248210 
0.850586 2.020795 0.248447 
0.851562 2.020795 0.248682 
0.852539 2.020795 0.248915 
0.853516 2.020795 0.249146 
0.854492 2.020795 0.249375 
0.855469 2.020795 0.249602 
0.856445 2.020795 0.249828 
0.857422 2.020795 0.250051 
0.858398 2.020795 0.250272 
0.859375 2.020795 0.250492 
0.860352 2.020795 0.250709 
0.861328 2.020795 0.250925 
0.862305 2.020795 0.251138 
0.863281 2.020795 0.251350 
0.864258 2.020795 0.251560 
0.865234 2.020795 0.251767 
0.866211 2.020795 0.251973 
0.867188 2.020795 0.252176 
0.868164 2.020795 0.252378 
0.869141 2.020795 0.252578 
0.870117 2.020795 0.252776 
0.871094 2.020795 0.252971 
0.872070 2.020795 0.253165 
0.873047 2.020795 0.253357 
0.874023 2.020795 0.253547 
0.875000 2.020795 0.253734 
0.875977 2.020795 0.253920 
0.876953 2.020795 0.254104 
0.877930 2.020795 0.254285 
0.878906 2.020795 0.254465 
0.879883 2.020795 0.254643 
0.880859 2.020795 0.254818 
0.881836 2.020795 0.254992 
0.882812 2.020795 0.255163 
0.883789 2.020795 0.255333 
0.884766 2.020795 0.255500 
0.885742 2.020795 0.255666 
0.886719 2.020795 0.255829 
0.887695 2.020795 0.255990 
0.888672 2.020795 0.256149 
0.889648 2.020795 0.256306 
0.890625 2.020795 0.256462 
0.891602 2.020795 0.256614 
0.892578 2.020795 0.256765 
0.893555 2.020795 0.256914 
0.894531 2.020795 0.257061 
0.895508 2.020795 0.257205 
0.896484 2.020795 0.257348 
0.897461 2.020795 0.257488 
0.898438 2.020795 0.257626 
0.899414 2.020795 0.257762 
0.900391 2.020795 0.257896 
0.901367 2.020795 0.258028 
0.902344 2.020795 0.258158 
0.903320 2.020795 0.258285 
0.904297 2.020795 0.258411 
0.905273 2.020795 0.258534 
0.906250 2.020795 0.258655 
0.907227 2.020795 0.258774 
0.908203 2.020795 0.258890 
0.909180 2.020795 0.259005 
0.910156 2.020795 0.259117 
0.911133 2.020795 0.259227 
0.912109 2.020795 0.259335 
0.913086 2.020795 0.259441 
0.914062 2.020795 0.259544 
0.915039 2.020795 0.259645 
0.916016 2.020795 0.259744 
0.916992 2.020795 0.259841 
0.917969 2.020795 0.259936 
0.918945 2.020795 0.260028 
0.919922 2.020795 0.260118 
0.920898 2.020795 0.260205 
0.921875 2.020795 0.260291 
0.922852 2.020795 0.260374 
0.923828 2.020795 0.260455 
0.924805 2.020795 0.260533 
0.925781 2.020795 0.260609 
0.926758 2.020795 0.260683 
0.927734 2.020795 0.260755 
0.928711 2.020795 0.260824 
0.929688 2.020795 0.260891 
0.930664 2.020795 0.260955 
0.931641 2.020795 0.261017 
0.932617 2.020795 0.261077 
0.933594 2.020795 0.261134 
0.934570 2.020795 0.261189 
0.935547 2.020795 0.261242 
0.936523 2.020795 0.261292 
0.937500 2.020795 0.261339 
0.938477 2.020795 0.261385 
0.939453 2.020795 0.261428 
0.940430 2.020795 0.261468 
0.941406 2.020795 0.261506 
0.942383 2.020795 0.261541 
0.943359 2.020795 0.261574 
0.944336 2.020795 0.261605 
0.945312 2.020795 0.261633 
0.946289 2.020795 0.261658 
0.947266 2.020795 0.261681 
0.948242 2.020795 0.261701 
0.949219 2.020795 0.261719 
0.950195 2.020795 0.261734 
0.951172 2.020795 0.261747 
0.952148 2.020795 0.261757 
0.953125 2.020795 0.261765 
0.954102 2.020795 0.261770 
0.955078 2.020795 0.261772 
0.956055 2.020795 0.261772 
0.957031 2.020795 0.261769 
0.958008 2.020795 0.261763 
0.958984 2.020795 0.261755 
0.959961 2.020795 0.261744 
0.960938 2.020795 0.261730 
0.961914 2.020795 0.261714 
0.962891 2.020795 0.261695 
0.963867 2.020795 0.261673 
0.964844 2.020795 0.261649 
0.965820 2.020795 0.261622 
0.966797 2.020795 0.261592 
0.967773 2.020795 0.261559 
0.968750 2.020795 0.261523 
0.969727 2.020795 0.261485 
0.970703 2.020795 0.261444 
0.971680 2.020795 0.261400 
0.972656 2.020795 0.261353 
0.973633 2.020795 0.261303 
0.974609 2.020795 0.261250 
0.975586 2.020795 0.261195 
0.976562 2.020795 0.261136 
0.977539 2.020795 0.261075 
0.978516 2.020795 0.261011 
0.979492 2.020795 0.260943 
0.980469 2.020795 0.260873 
0.981445 2.020795 0.260800 
0.982422 2.020795 0.260724 
0.983398 2.020795 0.260644 
0.984375 2.020795 0.260562 
0.985352 2.020795 0.260477 
0.986328 2.020795 0.260388 
0.987305 2.020795 0.260297 
0.988281 2.020795 0.260202 
0.989258 2.020795 0.260104 
0.990234 2.020795 0.260003 
0.991211 2.020795 0.259899 
0.992188 2.020795 0.259792 
0.993164 2.020795 0.259682 
0.994141 2.020795 0.259568 
0.995117 2.020795 0.259451 
0.996094 2.020795 0.259331 
0.997070 2.020795 0.259208 
0.998047 2.020795 0.259081 
0.999023 2.020795 0.258951 


==> data/BUderSineA10M40kK1024step11.dat <==
0.000000 2.057268 0.254872 
0.000977 2.057268 0.254739 
0.001953 2.057268 0.254602 
0.002930 2.057268 0.254462 
0.003906 2.057268 0.254319 
0.004883 2.057268 0.254173 
0.005859 2.057268 0.254023 
0.006836 2.057268 0.253869 
0.007812 2.057268 0.253712 
0.008789 2.057268 0.253552 
0.009766 2.057268 0.253388 
0.010742 2.057268 0.253220 
0.011719 2.057268 0.253049 
0.012695 2.057268 0.252875 
0.013672 2.057268 0.252697 
0.014648 2.057268 0.252515 
0.015625 2.057268 0.252329 
0.016602 2.057268 0.252140 
0.017578 2.057268 0.251947 
0.018555 2.057268 0.251751 
0.019531 2.057268 0.251551 
0.020508 2.057268 0.251347 
0.021484 2.057268 0.251139 
0.022461 2.057268 0.250927 
0.023438 2.057268 0.250712 
0.024414 2.057268 0.250493 
0.025391 2.057268 0.250269 
0.026367 2.057268 0.250042 
0.027344 2.057268 0.249811 
0.028320 2.057268 0.249576 
0.029297 2.057268 0.249337 
0.030273 2.057268 0.249094 
0.031250 2.057268 0.248847 
0.032227 2.057268 0.248596 
0.033203 2.057268 0.248340 
0.034180 2.057268 0.248081 
0.035156 2.057268 0.247817 
0.036133 2.057268 0.247549 
0.037109 2.057268 0.247277 
0.038086 2.057268 0.247000 
0.039062 2.057268 0.246720 
0.040039 2.057268 0.246434 
0.041016 2.057268 0.246145 
0.041992 2.057268 0.245851 
0.042969 2.057268 0.245553 
0.043945 2.057268 0.245250 
0.044922 2.057268 0.244943 
0.045898 2.057268 0.244631 
0.046875 2.057268 0.244314 
0.047852 2.057268 0.243993 
0.048828 2.057268 0.243668 
0.049805 2.057268 0.243337 
0.050781 2.057268 0.243002 
0.051758 2.057268 0.242662 
0.052734 2.057268 0.242318 
0.053711 2.057268 0.241968 
0.054688 2.057268 0.241614 
0.055664 2.057268 0.241254 
0.056641 2.057268 0.240890 
0.057617 2.057268 0.240521 
0.058594 2.057268 0.240146 
0.059570 2.057268 0.239767 
0.060547 2.057268 0.239383 
0.061523 2.057268 0.238993 
0.062500 2.057268 0.238598 
0.063477 2.057268 0.238198 
0.064453 2.057268 0.237792 
0.065430 2.057268 0.237382 
0.066406 2.057268 0.236965 
0.067383 2.057268 0.236544 
0.068359 2.057268 0.236117 
0.069336 2.057268 0.235684 
0.070312 2.057268 0.235246 
0.071289 2.057268 0.234802 
0.072266 2.057268 0.234353 
0.073242 2.057268 0.233897 
0.074219 2.057268 0.233436 
0.075195 2.057268 0.232969 
0.076172 2.057268 0.232497 
0.077148 2.057268 0.232018 
0.078125 2.057268 0.231533 
0.079102 2.057268 0.231043 
0.080078 2.057268 0.230546 
0.081055 2.057268 0.230043 
0.082031 2.057268 0.229534 
0.083008 2.057268 0.229018 
0.083984 2.057268 0.228496 
0.084961 2.057268 0.227968 
0.085938 2.057268 0.227434 
0.086914 2.057268 0.226893 
0.087891 2.057268 0.226345 
0.088867 2.057268 0.225790 
0.089844 2.057268 0.225229 
0.090820 2.057268 0.224662 
0.091797 2.057268 0.224087 
0.092773 2.057268 0.223505 
0.093750 2.057268 0.222917 
0.094727 2.057268 0.222321 
0.095703 2.057268 0.221719 
0.096680 2.057268 0.221109 
0.097656 2.057268 0.220492 
0.098633 2.057268 0.219867 
0.099609 2.057268 0.219236 
0.100586 2.057268 0.218596 
0.101562 2.057268 0.217949 
0.102539 2.057268 0.217295 
0.103516 2.057268 0.216633 
0.104492 2.057268 0.215963 
0.105469 2.057268 0.215285 
0.106445 2.057268 0.214599 
0.107422 2.057268 0.213905 
0.108398 2.057268 0.213204 
0.109375 2.057268 0.212493 
0.110352 2.057268 0.211775 
0.111328 2.057268 0.211048 
0.112305 2.057268 0.210313 
0.113281 2.057268 0.209569 
0.114258 2.057268 0.208817 
0.115234 2.057268 0.208055 
0.116211 2.057268 0.207285 
0.117188 2.057268 0.206506 
0.118164 2.057268 0.205718 
0.119141 2.057268 0.204921 
0.120117 2.057268 0.204114 
0.121094 2.057268 0.203298 
0.122070 2.057268 0.202473 
0.123047 2.057268 0.201638 
0.124023 2.057268 0.200793 
0.125000 2.057268 0.199939 
0.125977 2.057268 0.199074 
0.126953 2.057268 0.198200 
0.127930 2.057268 0.197315 
0.128906 2.057268 0.196420 
0.129883 2.057268 0.195515 
0.130859 2.057268 0.194599 
0.131836 2.057268 0.193673 
0.132812 2.057268 0.192736 
0.133789 2.057268 0.191787 
0.134766 2.057268 0.190828 
0.135742 2.057268 0.189858 
0.136719 2.057268 0.188876 
0.137695 2.057268 0.187883 
0.138672 2.057268 0.186878 
0.139648 2.057268 0.185862 
0.140625 2.057268 0.184833 
0.141602 2.057268 0.183793 
0.142578 2.057268 0.182740 
0.143555 2.057268 0.181675 
0.144531 2.057268 0.180597 
0.145508 2.057268 0.179507 
0.146484 2.057268 0.178404 
0.147461 2.057268 0.177287 
0.148438 2.057268 0.176158 
0.149414 2.057268 0.175015 
0.150391 2.057268 0.173859 
0.151367 2.057268 0.172689 
0.152344 2.057268 0.171504 
0.153320 2.057268 0.170306 
0.154297 2.057268 0.169094 
0.155273 2.057268 0.167867 
0.156250 2.057268 0.166625 
0.157227 2.057268 0.165368 
0.158203 2.057268 0.164096 
0.159180 2.057268 0.162809 
0.160156 2.057268 0.161506 
0.161133 2.057268 0.160187 
0.162109 2.057268 0.158852 
0.163086 2.057268 0.157501 
0.164062 2.057268 0.156134 
0.165039 2.057268 0.154749 
0.166016 2.057268 0.153348 
0.166992 2.057268 0.151929 
0.167969 2.057268 0.150493 
0.168945 2.057268 0.149039 
0.169922 2.057268 0.147567 
0.170898 2.057268 0.146077 
0.171875 2.057268 0.144568 
0.172852 2.057268 0.143040 
0.173828 2.057268 0.141493 
0.174805 2.057268 0.139926 
0.175781 2.057268 0.138339 
0.176758 2.057268 0.136733 
0.177734 2.057268 0.135105 
0.178711 2.057268 0.133457 
0.179688 2.057268 0.131788 
0.180664 2.057268 0.130097 
0.181641 2.057268 0.128385 
0.182617 2.057268 0.126650 
0.183594 2.057268 0.124892 
0.184570 2.057268 0.123112 
0.185547 2.057268 0.121308 
0.186523 2.057268 0.119480 
0.187500 2.057268 0.117629 
0.188477 2.057268 0.115752 
0.189453 2.057268 0.113850 
0.190430 2.057268 0.111923 
0.191406 2.057268 0.109970 
0.192383 2.057268 0.107991 
0.193359 2.057268 0.105984 
0.194336 2.057268 0.103951 
0.195312 2.057268 0.101889 
0.196289 2.057268 0.099799 
0.197266 2.057268 0.097679 
0.198242 2.057268 0.095531 
0.199219 2.057268 0.093352 
0.200195 2.057268 0.091143 
0.201172 2.057268 0.088902 
0.202148 2.057268 0.086629 
0.203125 2.057268 0.084324 
0.204102 2.057268 0.081986 
0.205078 2.057268 0.079614 
0.206055 2.057268 0.077208 
0.207031 2.057268 0.074766 
0.208008 2.057268 0.072288 
0.208984 2.057268 0.069774 
0.209961 2.057268 0.067222 
0.210938 2.057268 0.064633 
0.211914 2.057268 0.062004 
0.212891 2.057268 0.059335 
0.213867 2.057268 0.056626 
0.214844 2.057268 0.053875 
0.215820 2.057268 0.051081 
0.216797 2.057268 0.048244 
0.217773 2.057268 0.045363 
0.218750 2.057268 0.042436 
0.219727 2.057268 0.039462 
0.220703 2.057268 0.036441 
0.221680 2.057268 0.033372 
0.222656 2.057268 0.030253 
0.223633 2.057268 0.027082 
0.224609 2.057268 0.023860 
0.225586 2.057268 0.020584 
0.226562 2.057268 0.017253 
0.227539 2.057268 0.013866 
0.228516 2.057268 0.010421 
0.229492 2.057268 0.006918 
0.230469 2.057268 0.003354 
0.231445 2.057268 -0.000272 
0.232422 2.057268 -0.003961 
0.233398 2.057268 -0.007716 
0.234375 2.057268 -0.011538 
0.235352 2.057268 -0.015429 
0.236328 2.057268 -0.019391 
0.237305 2.057268 -0.023425 
0.238281 2.057268 -0.027534 
0.239258 2.057268 -0.031719 
0.240234 2.057268 -0.035984 
0.241211 2.057268 -0.040330 
0.242188 2.057268 -0.044759 
0.243164 2.057268 -0.049275 
0.244141 2.057268 -0.053879 
0.245117 2.057268 -0.058574 
0.246094 2.057268 -0.063364 
0.247070 2.057268 -0.068250 
0.248047 2.057268 -0.073236 
0.249023 2.057268 -0.078326 
0.250000 2.057268 -0.083522 
0.250977 2.057268 -0.088827 
0.251953 2.057268 -0.094247 
0.252930 2.057268 -0.099784 
0.253906 2.057268 -0.105442 
0.254883 2.057268 -0.111225 
0.255859 2.057268 -0.117138 
0.256836 2.057268 -0.123186 
0.257812 2.057268 -0.129372 
0.258789 2.057268 -0.135703 
0.259766 2.057268 -0.142184 
0.260742 2.057268 -0.148819 
0.261719 2.057268 -0.155615 
0.262695 2.057268 -0.162579 
0.263672 2.057268 -0.169716 
0.264648 2.057268 -0.177034 
0.265625 2.057268 -0.184539 
0.266602 2.057268 -0.192240 
0.267578 2.057268 -0.200144 
0.268555 2.057268 -0.208261 
0.269531 2.057268 -0.216599 
0.270508 2.057268 -0.225168 
0.271484 2.057268 -0.233978 
0.272461 2.057268 -0.243041 
0.273438 2.057268 -0.252367 
0.274414 2.057268 -0.261969 
0.275391 2.057268 -0.271861 
0.276367 2.057268 -0.282056 
0.277344 2.057268 -0.292570 
0.278320 2.057268 -0.303418 
0.279297 2.057268 -0.314619 
0.280273 2.057268 -0.326189 
0.281250 2.057268 -0.338150 
0.282227 2.057268 -0.350523 
0.283203 2.057268 -0.363330 
0.284180 2.057268 -0.376597 
0.285156 2.057268 -0.390351 
0.286133 2.057268 -0.404620 
0.287109 2.057268 -0.419437 
0.288086 2.057268 -0.434835 
0.289062 2.057268 -0.450851 
0.290039 2.057268 -0.467528 
0.291016 2.057268 -0.484908 
0.291992 2.057268 -0.503041 
0.292969 2.057268 -0.521979 
0.293945 2.057268 -0.541782 
0.294922 2.057268 -0.562515 
0.295898 2.057268 -0.584248 
0.296875 2.057268 -0.607060 
0.297852 2.057268 -0.631039 
0.298828 2.057268 -0.656284 
0.299805 2.057268 -0.682902 
0.300781 2.057268 -0.711016 
0.301758 2.057268 -0.740762 
0.302734 2.057268 -0.772294 
0.303711 2.057268 -0.805786 
0.304688 2.057268 -0.841434 
0.305664 2.057268 -0.879463 
0.306641 2.057268 -0.920124 
0.307617 2.057268 -0.963709 
0.308594 2.057268 -1.010547 
0.309570 2.057268 -1.061016 
0.310547 2.057268 -1.115550 
0.311523 2.057268 -1.174640 
0.312500 2.057268 -1.238847 
0.313477 2.057268 -1.308799 
0.314453 2.057268 -1.385193 
0.315430 2.057268 -1.468777 
0.316406 2.057268 -1.560315 
0.317383 2.057268 -1.660516 
0.318359 2.057268 -1.769899 
0.319336 2.057268 -1.888568 
0.320312 2.057268 -2.015860 
0.321289 2.057268 -2.149850 
0.322266 2.057268 -2.286722 
0.323242 2.057268 -2.420177 
0.324219 2.057268 -2.541145 
0.325195 2.057268 -2.638296 
0.326172 2.057268 -2.699767 
0.327148 2.057268 -2.716113 
0.328125 2.057268 -2.683642 
0.329102 2.057268 -2.606495 
0.330078 2.057268 -2.495949 
0.331055 2.057268 -2.366853 
0.332031 2.057268 -2.232983 
0.333008 2.057268 -2.103767 
0.333984 2.057268 -1.983698 
0.334961 2.057268 -1.873801 
0.335938 2.057268 -1.773562 
0.336914 2.057268 -1.682146 
0.337891 2.057268 -1.598766 
0.338867 2.057268 -1.522654 
0.339844 2.057268 -1.453039 
0.340820 2.057268 -1.389185 
0.341797 2.057268 -1.330436 
0.342773 2.057268 -1.276228 
0.343750 2.057268 -1.226066 
0.344727 2.057268 -1.179517 
0.345703 2.057268 -1.136201 
0.346680 2.057268 -1.095786 
0.347656 2.057268 -1.057986 
0.348633 2.057268 -1.022545 
0.349609 2.057268 -0.989244 
0.350586 2.057268 -0.957885 
0.351562 2.057268 -0.928295 
0.352539 2.057268 -0.900322 
0.353516 2.057268 -0.873830 
0.354492 2.057268 -0.848697 
0.355469 2.057268 -0.824815 
0.356445 2.057268 -0.802087 
0.357422 2.057268 -0.780426 
0.358398 2.057268 -0.759753 
0.359375 2.057268 -0.739998 
0.360352 2.057268 -0.721096 
0.361328 2.057268 -0.702988 
0.362305 2.057268 -0.685623 
0.363281 2.057268 -0.668952 
0.364258 2.057268 -0.652930 
0.365234 2.057268 -0.637517 
0.366211 2.057268 -0.622677 
0.367188 2.057268 -0.608374 
0.368164 2.057268 -0.594579 
0.369141 2.057268 -0.581262 
0.370117 2.057268 -0.568396 
0.371094 2.057268 -0.555957 
0.372070 2.057268 -0.543922 
0.373047 2.057268 -0.532269 
0.374023 2.057268 -0.520980 
0.375000 2.057268 -0.510035 
0.375977 2.057268 -0.499418 
0.376953 2.057268 -0.489113 
0.377930 2.057268 -0.479104 
0.378906 2.057268 -0.469378 
0.379883 2.057268 -0.459923 
0.380859 2.057268 -0.450724 
0.381836 2.057268 -0.441772 
0.382812 2.057268 -0.433055 
0.383789 2.057268 -0.424564 
0.384766 2.057268 -0.416288 
0.385742 2.057268 -0.408219 
0.386719 2.057268 -0.400348 
0.387695 2.057268 -0.392667 
0.388672 2.057268 -0.385169 
0.389648 2.057268 -0.377846 
0.390625 2.057268 -0.370693 
0.391602 2.057268 -0.363701 
0.392578 2.057268 -0.356866 
0.393555 2.057268 -0.350181 
0.394531 2.057268 -0.343641 
0.395508 2.057268 -0.337240 
0.396484 2.057268 -0.330975 
0.397461 2.057268 -0.324840 
0.398438 2.057268 -0.318830 
0.399414 2.057268 -0.312942 
0.400391 2.057268 -0.307170 
0.401367 2.057268 -0.301513 
0.402344 2.057268 -0.295964 
0.403320 2.057268 -0.290522 
0.404297 2.057268 -0.285183 
0.405273 2.057268 -0.279943 
0.406250 2.057268 -0.274800 
0.407227 2.057268 -0.269750 
0.408203 2.057268 -0.264790 
0.409180 2.057268 -0.259919 
0.410156 2.057268 -0.255132 
0.411133 2.057268 -0.250429 
0.412109 2.057268 -0.245806 
0.413086 2.057268 -0.241260 
0.414062 2.057268 -0.236791 
0.415039 2.057268 -0.232395 
0.416016 2.057268 -0.228071 
0.416992 2.057268 -0.223817 
0.417969 2.057268 -0.219630 
0.418945 2.057268 -0.215510 
0.419922 2.057268 -0.211453 
0.420898 2.057268 -0.207459 
0.421875 2.057268 -0.203526 
0.422852 2.057268 -0.199653 
0.423828 2.057268 -0.195837 
0.424805 2.057268 -0.192077 
0.425781 2.057268 -0.188373 
0.426758 2.057268 -0.184722 
0.427734 2.057268 -0.181123 
0.428711 2.057268 -0.177575 
0.429688 2.057268 -0.174077 
0.430664 2.057268 -0.170628 
0.431641 2.057268 -0.167226 
0.432617 2.057268 -0.163870 
0.433594 2.057268 -0.160560 
0.434570 2.057268 -0.157293 
0.435547 2.057268 -0.154070 
0.436523 2.057268 -0.150890 
0.437500 2.057268 -0.147750 
0.438477 2.057268 -0.144651 
0.439453 2.057268 -0.141591 
0.440430 2.057268 -0.138570 
0.441406 2.057268 -0.135587 
0.442383 2.057268 -0.132640 
0.443359 2.057268 -0.129730 
0.444336 2.057268 -0.126855 
0.445312 2.057268 -0.124015 
0.446289 2.057268 -0.121209 
0.447266 2.057268 -0.118436 
0.448242 2.057268 -0.115696 
0.449219 2.057268 -0.112988 
0.450195 2.057268 -0.110311 
0.451172 2.057268 -0.107665 
0.452148 2.057268 -0.105048 
0.453125 2.057268 -0.102462 
0.454102 2.057268 -0.099904 
0.455078 2.057268 -0.097374 
0.456055 2.057268 -0.094872 
0.457031 2.057268 -0.092398 
0.458008 2.057268 -0.089950 
0.458984 2.057268 -0.087529 
0.459961 2.057268 -0.085133 
0.460938 2.057268 -0.082763 
0.461914 2.057268 -0.080418 
0.462891 2.057268 -0.078097 
0.463867 2.057268 -0.075799 
0.464844 2.057268 -0.073526 
0.465820 2.057268 -0.071275 
0.466797 2.057268 -0.069048 
0.467773 2.057268 -0.066842 
0.468750 2.057268 -0.064659 
0.469727 2.057268 -0.062497 
0.470703 2.057268 -0.060356 
0.471680 2.057268 -0.058236 
0.472656 2.057268 -0.056136 
0.473633 2.057268 -0.054057 
0.474609 2.057268 -0.051997 
0.475586 2.057268 -0.049957 
0.476562 2.057268 -0.047936 
0.477539 2.057268 -0.045934 
0.478516 2.057268 -0.043950 
0.479492 2.057268 -0.041985 
0.480469 2.057268 -0.040037 
0.481445 2.057268 -0.038107 
0.482422 2.057268 -0.036195 
0.483398 2.057268 -0.034299 
0.484375 2.057268 -0.032421 
0.485352 2.057268 -0.030559 
0.486328 2.057268 -0.028713 
0.487305 2.057268 -0.026883 
0.488281 2.057268 -0.025070 
0.489258 2.057268 -0.023271 
0.490234 2.057268 -0.021488 
0.491211 2.057268 -0.019721 
0.492188 2.057268 -0.017968 
0.493164 2.057268 -0.016230 
0.494141 2.057268 -0.014506 
0.495117 2.057268 -0.012796 
0.496094 2.057268 -0.011101 
0.497070 2.057268 -0.009420 
0.498047 2.057268 -0.007752 
0.499023 2.057268 -0.006097 
0.500000 2.057268 -0.004456 
0.500977 2.057268 -0.002828 
0.501953 2.057268 -0.001213 
0.502930 2.057268 0.000390 
0.503906 2.057268 0.001980 
0.504883 2.057268 0.003557 
0.505859 2.057268 0.005123 
0.506836 2.057268 0.006676 
0.507812 2.057268 0.008217 
0.508789 2.057268 0.009747 
0.509766 2.057268 0.011265 
0.510742 2.057268 0.012772 
0.511719 2.057268 0.014267 
0.512695 2.057268 0.015752 
0.513672 2.057268 0.017225 
0.514648 2.057268 0.018687 
0.515625 2.057268 0.020139 
0.516602 2.057268 0.021580 
0.517578 2.057268 0.023011 
0.518555 2.057268 0.024432 
0.519531 2.057268 0.025842 
0.520508 2.057268 0.027243 
0.521484 2.057268 0.028633 
0.522461 2.057268 0.030014 
0.523438 2.057268 0.031385 
0.524414 2.057268 0.032746 
0.525391 2.057268 0.034098 
0.526367 2.057268 0.035441 
0.527344 2.057268 0.036774 
0.528320 2.057268 0.038098 
0.529297 2.057268 0.039414 
0.530273 2.057268 0.040720 
0.531250 2.057268 0.042018 
0.532227 2.057268 0.043307 
0.533203 2.057268 0.044587 
0.534180 2.057268 0.045859 
0.535156 2.057268 0.047123 
0.536133 2.057268 0.048378 
0.537109 2.057268 0.049625 
0.538086 2.057268 0.050864 
0.539062 2.057268 0.052095 
0.540039 2.057268 0.053318 
0.541016 2.057268 0.054533 
0.541992 2.057268 0.055740 
0.542969 2.057268 0.056940 
0.543945 2.057268 0.058132 
0.544922 2.057268 0.059317 
0.545898 2.057268 0.060494 
0.546875 2.057268 0.061664 
0.547852 2.057268 0.062827 
0.548828 2.057268 0.063982 
0.549805 2.057268 0.065131 
0.550781 2.057268 0.066272 
0.551758 2.057268 0.067406 
0.552734 2.057268 0.068534 
0.553711 2.057268 0.069654 
0.554688 2.057268 0.070768 
0.555664 2.057268 0.071876 
0.556641 2.057268 0.072976 
0.557617 2.057268 0.074070 
0.558594 2.057268 0.075158 
0.559570 2.057268 0.076239 
0.560547 2.057268 0.077314 
0.561523 2.057268 0.078383 
0.562500 2.057268 0.079445 
0.563477 2.057268 0.080502 
0.564453 2.057268 0.081552 
0.565430 2.057268 0.082596 
0.566406 2.057268 0.083634 
0.567383 2.057268 0.084666 
0.568359 2.057268 0.085692 
0.569336 2.057268 0.086713 
0.570312 2.057268 0.087728 
0.571289 2.057268 0.088737 
0.572266 2.057268 0.089740 
0.573242 2.057268 0.090738 
0.574219 2.057268 0.091730 
0.575195 2.057268 0.092717 
0.576172 2.057268 0.093699 
0.577148 2.057268 0.094675 
0.578125 2.057268 0.095645 
0.579102 2.057268 0.096610 
0.580078 2.057268 0.097571 
0.581055 2.057268 0.098525 
0.582031 2.057268 0.099475 
0.583008 2.057268 0.100420 
0.583984 2.057268 0.101359 
0.584961 2.057268 0.102294 
0.585938 2.057268 0.103224 
0.586914 2.057268 0.104148 
0.587891 2.057268 0.105068 
0.588867 2.057268 0.105983 
0.589844 2.057268 0.106893 
0.590820 2.057268 0.107798 
0.591797 2.057268 0.108699 
0.592773 2.057268 0.109595 
0.593750 2.057268 0.110486 
0.594727 2.057268 0.111373 
0.595703 2.057268 0.112255 
0.596680 2.057268 0.113133 
0.597656 2.057268 0.114006 
0.598633 2.057268 0.114874 
0.599609 2.057268 0.115739 
0.600586 2.057268 0.116598 
0.601562 2.057268 0.117454 
0.602539 2.057268 0.118305 
0.603516 2.057268 0.119152 
0.604492 2.057268 0.119995 
0.605469 2.057268 0.120833 
0.606445 2.057268 0.121667 
0.607422 2.057268 0.122497 
0.608398 2.057268 0.123323 
0.609375 2.057268 0.124145 
0.610352 2.057268 0.124963 
0.611328 2.057268 0.125777 
0.612305 2.057268 0.126587 
0.613281 2.057268 0.127393 
0.614258 2.057268 0.128195 
0.615234 2.057268 0.128993 
0.616211 2.057268 0.129787 
0.617188 2.057268 0.130577 
0.618164 2.057268 0.131364 
0.619141 2.057268 0.132146 
0.620117 2.057268 0.132925 
0.621094 2.057268 0.133701 
0.622070 2.057268 0.134472 
0.623047 2.057268 0.135240 
0.624023 2.057268 0.136004 
0.625000 2.057268 0.136765 
0.625977 2.057268 0.137522 
0.626953 2.057268 0.138275 
0.627930 2.057268 0.139025 
0.628906 2.057268 0.139771 
0.629883 2.057268 0.140514 
0.630859 2.057268 0.141253 
0.631836 2.057268 0.141989 
0.632812 2.057268 0.142721 
0.633789 2.057268 0.143450 
0.634766 2.057268 0.144176 
0.635742 2.057268 0.144898 
0.636719 2.057268 0.145617 
0.637695 2.057268 0.146332 
0.638672 2.057268 0.147045 
0.639648 2.057268 0.147754 
0.640625 2.057268 0.148459 
0.641602 2.057268 0.149162 
0.642578 2.057268 0.149861 
0.643555 2.057268 0.150557 
0.644531 2.057268 0.151250 
0.645508 2.057268 0.151940 
0.646484 2.057268 0.152626 
0.647461 2.057268 0.153310 
0.648438 2.057268 0.153990 
0.649414 2.057268 0.154667 
0.650391 2.057268 0.155342 
0.651367 2.057268 0.156013 
0.652344 2.057268 0.156681 
0.653320 2.057268 0.157346 
0.654297 2.057268 0.158008 
0.655273 2.057268 0.158667 
0.656250 2.057268 0.159323 
0.657227 2.057268 0.159977 
0.658203 2.057268 0.160627 
0.659180 2.057268 0.161274 
0.660156 2.057268 0.161919 
0.661133 2.057268 0.162561 
0.662109 2.057268 0.163199 
0.663086 2.057268 0.163835 
0.664062 2.057268 0.164469 
0.665039 2.057268 0.165099 
0.666016 2.057268 0.165726 
0.666992 2.057268 0.166351 
0.667969 2.057268 0.166973 
0.668945 2.057268 0.167592 
0.669922 2.057268 0.168209 
0.670898 2.057268 0.168823 
0.671875 2.057268 0.169434 
0.672852 2.057268 0.170042 
0.673828 2.057268 0.170648 
0.674805 2.057268 0.171251 
0.675781 2.057268 0.171851 
0.676758 2.057268 0.172449 
0.677734 2.057268 0.173044 
0.678711 2.057268 0.173637 
0.679688 2.057268 0.174227 
0.680664 2.057268 0.174814 
0.681641 2.057268 0.175399 
0.682617 2.057268 0.175981 
0.683594 2.057268 0.176561 
0.684570 2.057268 0.177138 
0.685547 2.057268 0.177712 
0.686523 2.057268 0.178284 
0.687500 2.057268 0.178854 
0.688477 2.057268 0.179421 
0.689453 2.057268 0.179986 
0.690430 2.057268 0.180548 
0.691406 2.057268 0.181107 
0.692383 2.057268 0.181665 
0.693359 2.057268 0.182219 
0.694336 2.057268 0.182772 
0.695312 2.057268 0.183322 
0.696289 2.057268 0.183869 
0.697266 2.057268 0.184414 
0.698242 2.057268 0.184957 
0.699219 2.057268 0.185498 
0.700195 2.057268 0.186036 
0.701172 2.057268 0.186571 
0.702148 2.057268 0.187105 
0.703125 2.057268 0.187636 
0.704102 2.057268 0.188164 
0.705078 2.057268 0.188691 
0.706055 2.057268 0.189215 
0.707031 2.057268 0.189737 
0.708008 2.057268 0.190256 
0.708984 2.057268 0.190773 
0.709961 2.057268 0.191288 
0.710938 2.057268 0.191801 
0.711914 2.057268 0.192311 
0.712891 2.057268 0.192820 
0.713867 2.057268 0.193325 
0.714844 2.057268 0.193829 
0.715820 2.057268 0.194331 
0.716797 2.057268 0.194830 
0.717773 2.057268 0.195327 
0.718750 2.057268 0.195822 
0.719727 2.057268 0.196315 
0.720703 2.057268 0.196805 
0.721680 2.057268 0.197293 
0.722656 2.057268 0.197780 
0.723633 2.057268 0.198264 
0.724609 2.057268 0.198745 
0.725586 2.057268 0.199225 
0.726562 2.057268 0.199703 
0.727539 2.057268 0.200178 
0.728516 2.057268 0.200651 
0.729492 2.057268 0.201123 
0.730469 2.057268 0.201592 
0.731445 2.057268 0.202059 
0.732422 2.057268 0.202524 
0.733398 2.057268 0.202986 
0.734375 2.057268 0.203447 
0.735352 2.057268 0.203906 
0.736328 2.057268 0.204362 
0.737305 2.057268 0.204817 
0.738281 2.057268 0.205269 
0.739258 2.057268 0.205720 
0.740234 2.057268 0.206168 
0.741211 2.057268 0.206614 
0.742188 2.057268 0.207058 
0.743164 2.057268 0.207500 
0.744141 2.057268 0.207941 
0.745117 2.057268 0.208379 
0.746094 2.057268 0.208815 
0.747070 2.057268 0.209249 
0.748047 2.057268 0.209681 
0.749023 2.057268 0.210111 
0.750000 2.057268 0.210539 
0.750977 2.057268 0.210965 
0.751953 2.057268 0.211389 
0.752930 2.057268 0.211811 
0.753906 2.057268 0.212232 
0.754883 2.057268 0.212650 
0.755859 2.057268 0.213066 
0.756836 2.057268 0.213480 
0.757812 2.057268 0.213892 
0.758789 2.057268 0.214303 
0.759766 2.057268 0.214711 
0.760742 2.057268 0.215117 
0.761719 2.057268 0.215522 
0.762695 2.057268 0.215924 
0.763672 2.057268 0.216325 
0.764648 2.057268 0.216723 
0.765625 2.057268 0.217120 
0.766602 2.057268 0.217515 
0.767578 2.057268 0.217907 
0.768555 2.057268 0.218298 
0.769531 2.057268 0.218687 
0.770508 2.057268 0.219074 
0.771484 2.057268 0.219459 
0.772461 2.057268 0.219843 
0.773438 2.057268 0.220224 
0.774414 2.057268 0.220603 
0.775391 2.057268 0.220981 
0.776367 2.057268 0.221356 
0.777344 2.057268 0.221730 
0.778320 2.057268 0.222102 
0.779297 2.057268 0.222472 
0.780273 2.057268 0.222840 
0.781250 2.057268 0.223206 
0.782227 2.057268 0.223570 
0.783203 2.057268 0.223932 
0.784180 2.057268 0.224293 
0.785156 2.057268 0.224651 
0.786133 2.057268 0.225008 
0.787109 2.057268 0.225363 
0.788086 2.057268 0.225716 
0.789062 2.057268 0.226067 
0.790039 2.057268 0.226416 
0.791016 2.057268 0.226763 
0.791992 2.057268 0.227109 
0.792969 2.057268 0.227452 
0.793945 2.057268 0.227794 
0.794922 2.057268 0.228134 
0.795898 2.057268 0.228472 
0.796875 2.057268 0.228808 
0.797852 2.057268 0.229143 
0.798828 2.057268 0.229475 
0.799805 2.057268 0.229806 
0.800781 2.057268 0.230134 
0.801758 2.057268 0.230461 
0.802734 2.057268 0.230786 
0.803711 2.057268 0.231109 
0.804688 2.057268 0.231431 
0.805664 2.057268 0.231750 
0.806641 2.057268 0.232068 
0.807617 2.057268 0.232384 
0.808594 2.057268 0.232698 
0.809570 2.057268 0.233010 
0.810547 2.057268 0.233320 
0.811523 2.057268 0.233628 
0.812500 2.057268 0.233935 
0.813477 2.057268 0.234239 
0.814453 2.057268 0.234542 
0.815430 2.057268 0.234843 
0.816406 2.057268 0.235142 
0.817383 2.057268 0.235440 
0.818359 2.057268 0.235735 
0.819336 2.057268 0.236029 
0.820312 2.057268 0.236320 
0.821289 2.057268 0.236610 
0.822266 2.057268 0.236898 
0.823242 2.057268 0.237185 
0.824219 2.057268 0.237469 
0.825195 2.057268 0.237751 
0.826172 2.057268 0.238032 
0.827148 2.057268 0.238311 
0.828125 2.057268 0.238588 
0.829102 2.057268 0.238863 
0.830078 2.057268 0.239136 
0.831055 2.057268 0.239408 
0.832031 2.057268 0.239677 
0.833008 2.057268 0.239945 
0.833984 2.057268 0.240211 
0.834961 2.057268 0.240475 
0.835938 2.057268 0.240737 
0.836914 2.057268 0.240997 
0.837891 2.057268 0.241255 
0.838867 2.057268 0.241512 
0.839844 2.057268 0.241767 
0.840820 2.057268 0.242019 
0.841797 2.057268 0.242270 
0.842773 2.057268 0.242519 
0.843750 2.057268 0.242766 
0.844727 2.057268 0.243012 
0.845703 2.057268 0.243255 
0.846680 2.057268 0.243497 
0.847656 2.057268 0.243736 
0.848633 2.057268 0.243974 
0.849609 2.057268 0.244210 
0.850586 2.057268 0.244444 
0.851562 2.057268 0.244676 
0.852539 2.057268 0.244906 
0.853516 2.057268 0.245135 
0.854492 2.057268 0.245361 
0.855469 2.057268 0.245586 
0.856445 2.057268 0.245808 
0.857422 2.057268 0.246029 
0.858398 2.057268 0.246248 
0.859375 2.057268 0.246465 
0.860352 2.057268 0.246680 
0.861328 2.057268 0.246893 
0.862305 2.057268 0.247104 
0.863281 2.057268 0.247313 
0.864258 2.057268 0.247521 
0.865234 2.057268 0.247726 
0.866211 2.057268 0.247930 
0.867188 2.057268 0.248131 
0.868164 2.057268 0.248331 
0.869141 2.057268 0.248529 
0.870117 2.057268 0.248724 
0.871094 2.057268 0.248918 
0.872070 2.057268 0.249110 
0.873047 2.057268 0.249300 
0.874023 2.057268 0.249488 
0.875000 2.057268 0.249674 
0.875977 2.057268 0.249858 
0.876953 2.057268 0.250040 
0.877930 2.057268 0.250220 
0.878906 2.057268 0.250398 
0.879883 2.057268 0.250574 
0.880859 2.057268 0.250748 
0.881836 2.057268 0.250920 
0.882812 2.057268 0.251090 
0.883789 2.057268 0.251258 
0.884766 2.057268 0.251424 
0.885742 2.057268 0.251588 
0.886719 2.057268 0.251750 
0.887695 2.057268 0.251910 
0.888672 2.057268 0.252068 
0.889648 2.057268 0.252224 
0.890625 2.057268 0.252378 
0.891602 2.057268 0.252530 
0.892578 2.057268 0.252680 
0.893555 2.057268 0.252828 
0.894531 2.057268 0.252974 
0.895508 2.057268 0.253117 
0.896484 2.057268 0.253259 
0.897461 2.057268 0.253399 
0.898438 2.057268 0.253536 
0.899414 2.057268 0.253671 
0.900391 2.057268 0.253805 
0.901367 2.057268 0.253936 
0.902344 2.057268 0.254065 
0.903320 2.057268 0.254192 
0.904297 2.057268 0.254317 
0.905273 2.057268 0.254440 
0.906250 2.057268 0.254560 
0.907227 2.057268 0.254679 
0.908203 2.057268 0.254795 
0.909180 2.057268 0.254909 
0.910156 2.057268 0.255021 
0.911133 2.057268 0.255131 
0.912109 2.057268 0.255239 
0.913086 2.057268 0.255344 
0.914062 2.057268 0.255448 
0.915039 2.057268 0.255549 
0.916016 2.057268 0.255648 
0.916992 2.057268 0.255745 
0.917969 2.057268 0.255839 
0.918945 2.057268 0.255932 
0.919922 2.057268 0.256022 
0.920898 2.057268 0.256110 
0.921875 2.057268 0.256195 
0.922852 2.057268 0.256279 
0.923828 2.057268 0.256360 
0.924805 2.057268 0.256439 
0.925781 2.057268 0.256515 
0.926758 2.057268 0.256590 
0.927734 2.057268 0.256662 
0.928711 2.057268 0.256731 
0.929688 2.057268 0.256799 
0.930664 2.057268 0.256864 
0.931641 2.057268 0.256927 
0.932617 2.057268 0.256987 
0.933594 2.057268 0.257045 
0.934570 2.057268 0.257101 
0.935547 2.057268 0.257154 
0.936523 2.057268 0.257205 
0.937500 2.057268 0.257254 
0.938477 2.057268 0.257300 
0.939453 2.057268 0.257344 
0.940430 2.057268 0.257385 
0.941406 2.057268 0.257424 
0.942383 2.057268 0.257461 
0.943359 2.057268 0.257495 
0.944336 2.057268 0.257526 
0.945312 2.057268 0.257556 
0.946289 2.057268 0.257582 
0.947266 2.057268 0.257606 
0.948242 2.057268 0.257628 
0.949219 2.057268 0.257647 
0.950195 2.057268 0.257664 
0.951172 2.057268 0.257678 
0.952148 2.057268 0.257690 
0.953125 2.057268 0.257699 
0.954102 2.057268 0.257706 
0.955078 2.057268 0.257710 
0.956055 2.057268 0.257711 
0.957031 2.057268 0.257710 
0.958008 2.057268 0.257706 
0.958984 2.057268 0.257699 
0.959961 2.057268 0.257690 
0.960938 2.057268 0.257678 
0.961914 2.057268 0.257664 
0.962891 2.057268 0.257647 
0.963867 2.057268 0.257627 
0.964844 2.057268 0.257605 
0.965820 2.057268 0.257579 
0.966797 2.057268 0.257552 
0.967773 2.057268 0.257521 
0.968750 2.057268 0.257487 
0.969727 2.057268 0.257451 
0.970703 2.057268 0.257412 
0.971680 2.057268 0.257371 
0.972656 2.057268 0.257326 
0.973633 2.057268 0.257279 
0.974609 2.057268 0.257228 
0.975586 2.057268 0.257175 
0.976562 2.057268 0.257119 
0.977539 2.057268 0.257060 
0.978516 2.057268 0.256999 
0.979492 2.057268 0.256934 
0.980469 2.057268 0.256866 
0.981445 2.057268 0.256796 
0.982422 2.057268 0.256722 
0.983398 2.057268 0.256646 
0.984375 2.057268 0.256566 
0.985352 2.057268 0.256484 
0.986328 2.057268 0.256398 
0.987305 2.057268 0.256310 
0.988281 2.057268 0.256218 
0.989258 2.057268 0.256123 
0.990234 2.057268 0.256025 
0.991211 2.057268 0.255924 
0.992188 2.057268 0.255820 
0.993164 2.057268 0.255713 
0.994141 2.057268 0.255602 
0.995117 2.057268 0.255489 
0.996094 2.057268 0.255372 
0.997070 2.057268 0.255252 
0.998047 2.057268 0.255129 
0.999023 2.057268 0.255002 


==> data/BUderSineA10M40kK1024step2.dat <==
0.000000 0.791970 0.433202 
0.000977 0.791970 0.432880 
0.001953 0.791970 0.432551 
0.002930 0.791970 0.432214 
0.003906 0.791970 0.431870 
0.004883 0.791970 0.431518 
0.005859 0.791970 0.431159 
0.006836 0.791970 0.430793 
0.007812 0.791970 0.430419 
0.008789 0.791970 0.430037 
0.009766 0.791970 0.429648 
0.010742 0.791970 0.429251 
0.011719 0.791970 0.428846 
0.012695 0.791970 0.428434 
0.013672 0.791970 0.428015 
0.014648 0.791970 0.427587 
0.015625 0.791970 0.427152 
0.016602 0.791970 0.426710 
0.017578 0.791970 0.426259 
0.018555 0.791970 0.425801 
0.019531 0.791970 0.425335 
0.020508 0.791970 0.424861 
0.021484 0.791970 0.424380 
0.022461 0.791970 0.423890 
0.023438 0.791970 0.423393 
0.024414 0.791970 0.422888 
0.025391 0.791970 0.422375 
0.026367 0.791970 0.421854 
0.027344 0.791970 0.421325 
0.028320 0.791970 0.420788 
0.029297 0.791970 0.420243 
0.030273 0.791970 0.419690 
0.031250 0.791970 0.419129 
0.032227 0.791970 0.418560 
0.033203 0.791970 0.417983 
0.034180 0.791970 0.417398 
0.035156 0.791970 0.416804 
0.036133 0.791970 0.416203 
0.037109 0.791970 0.415593 
0.038086 0.791970 0.414975 
0.039062 0.791970 0.414348 
0.040039 0.791970 0.413714 
0.041016 0.791970 0.413071 
0.041992 0.791970 0.412419 
0.042969 0.791970 0.411760 
0.043945 0.791970 0.411092 
0.044922 0.791970 0.410415 
0.045898 0.791970 0.409730 
0.046875 0.791970 0.409036 
0.047852 0.791970 0.408334 
0.048828 0.791970 0.407624 
0.049805 0.791970 0.406905 
0.050781 0.791970 0.406177 
0.051758 0.791970 0.405440 
0.052734 0.791970 0.404695 
0.053711 0.791970 0.403941 
0.054688 0.791970 0.403179 
0.055664 0.791970 0.402407 
0.056641 0.791970 0.401627 
0.057617 0.791970 0.400838 
0.058594 0.791970 0.400040 
0.059570 0.791970 0.399233 
0.060547 0.791970 0.398418 
0.061523 0.791970 0.397593 
0.062500 0.791970 0.396759 
0.063477 0.791970 0.395916 
0.064453 0.791970 0.395064 
0.065430 0.791970 0.394203 
0.066406 0.791970 0.393333 
0.067383 0.791970 0.392453 
0.068359 0.791970 0.391565 
0.069336 0.791970 0.390667 
0.070312 0.791970 0.389759 
0.071289 0.791970 0.388843 
0.072266 0.791970 0.387917 
0.073242 0.791970 0.386981 
0.074219 0.791970 0.386036 
0.075195 0.791970 0.385082 
0.076172 0.791970 0.384118 
0.077148 0.791970 0.383144 
0.078125 0.791970 0.382161 
0.079102 0.791970 0.381168 
0.080078 0.791970 0.380165 
0.081055 0.791970 0.379153 
0.082031 0.791970 0.378130 
0.083008 0.791970 0.377098 
0.083984 0.791970 0.376056 
0.084961 0.791970 0.375004 
0.085938 0.791970 0.373942 
0.086914 0.791970 0.372870 
0.087891 0.791970 0.371788 
0.088867 0.791970 0.370696 
0.089844 0.791970 0.369594 
0.090820 0.791970 0.368481 
0.091797 0.791970 0.367358 
0.092773 0.791970 0.366225 
0.093750 0.791970 0.365082 
0.094727 0.791970 0.363928 
0.095703 0.791970 0.362763 
0.096680 0.791970 0.361589 
0.097656 0.791970 0.360403 
0.098633 0.791970 0.359207 
0.099609 0.791970 0.358000 
0.100586 0.791970 0.356783 
0.101562 0.791970 0.355555 
0.102539 0.791970 0.354316 
0.103516 0.791970 0.353066 
0.104492 0.791970 0.351805 
0.105469 0.791970 0.350533 
0.106445 0.791970 0.349250 
0.107422 0.791970 0.347956 
0.108398 0.791970 0.346651 
0.109375 0.791970 0.345335 
0.110352 0.791970 0.344008 
0.111328 0.791970 0.342669 
0.112305 0.791970 0.341319 
0.113281 0.791970 0.339957 
0.114258 0.791970 0.338584 
0.115234 0.791970 0.337199 
0.116211 0.791970 0.335803 
0.117188 0.791970 0.334395 
0.118164 0.791970 0.332975 
0.119141 0.791970 0.331544 
0.120117 0.791970 0.330100 
0.121094 0.791970 0.328645 
0.122070 0.791970 0.327178 
0.123047 0.791970 0.325699 
0.124023 0.791970 0.324207 
0.125000 0.791970 0.322704 
0.125977 0.791970 0.321188 
0.126953 0.791970 0.319660 
0.127930 0.791970 0.318119 
0.128906 0.791970 0.316567 
0.129883 0.791970 0.315001 
0.130859 0.791970 0.313423 
0.131836 0.791970 0.311833 
0.132812 0.791970 0.310229 
0.133789 0.791970 0.308613 
0.134766 0.791970 0.306984 
0.135742 0.791970 0.305342 
0.136719 0.791970 0.303687 
0.137695 0.791970 0.302019 
0.138672 0.791970 0.300338 
0.139648 0.791970 0.298644 
0.140625 0.791970 0.296936 
0.141602 0.791970 0.295215 
0.142578 0.791970 0.293481 
0.143555 0.791970 0.291733 
0.144531 0.791970 0.289971 
0.145508 0.791970 0.288196 
0.146484 0.791970 0.286407 
0.147461 0.791970 0.284604 
0.148438 0.791970 0.282787 
0.149414 0.791970 0.280957 
0.150391 0.791970 0.279112 
0.151367 0.791970 0.277253 
0.152344 0.791970 0.275380 
0.153320 0.791970 0.273492 
0.154297 0.791970 0.271590 
0.155273 0.791970 0.269674 
0.156250 0.791970 0.267743 
0.157227 0.791970 0.265797 
0.158203 0.791970 0.263836 
0.159180 0.791970 0.261861 
0.160156 0.791970 0.259871 
0.161133 0.791970 0.257865 
0.162109 0.791970 0.255845 
0.163086 0.791970 0.253809 
0.164062 0.791970 0.251758 
0.165039 0.791970 0.249692 
0.166016 0.791970 0.247610 
0.166992 0.791970 0.245513 
0.167969 0.791970 0.243400 
0.168945 0.791970 0.241271 
0.169922 0.791970 0.239126 
0.170898 0.791970 0.236966 
0.171875 0.791970 0.234789 
0.172852 0.791970 0.232596 
0.173828 0.791970 0.230387 
0.174805 0.791970 0.228161 
0.175781 0.791970 0.225919 
0.176758 0.791970 0.223661 
0.177734 0.791970 0.221386 
0.178711 0.791970 0.219094 
0.179688 0.791970 0.216785 
0.180664 0.791970 0.214459 
0.181641 0.791970 0.212116 
0.182617 0.791970 0.209756 
0.183594 0.791970 0.207378 
0.184570 0.791970 0.204984 
0.185547 0.791970 0.202571 
0.186523 0.791970 0.200141 
0.187500 0.791970 0.197693 
0.188477 0.791970 0.195228 
0.189453 0.791970 0.192744 
0.190430 0.791970 0.190243 
0.191406 0.791970 0.187723 
0.192383 0.791970 0.185184 
0.193359 0.791970 0.182628 
0.194336 0.791970 0.180053 
0.195312 0.791970 0.177459 
0.196289 0.791970 0.174846 
0.197266 0.791970 0.172215 
0.198242 0.791970 0.169564 
0.199219 0.791970 0.166894 
0.200195 0.791970 0.164205 
0.201172 0.791970 0.161497 
0.202148 0.791970 0.158769 
0.203125 0.791970 0.156022 
0.204102 0.791970 0.153254 
0.205078 0.791970 0.150467 
0.206055 0.791970 0.147660 
0.207031 0.791970 0.144832 
0.208008 0.791970 0.141985 
0.208984 0.791970 0.139117 
0.209961 0.791970 0.136228 
0.210938 0.791970 0.133319 
0.211914 0.791970 0.130389 
0.212891 0.791970 0.127438 
0.213867 0.791970 0.124466 
0.214844 0.791970 0.121472 
0.215820 0.791970 0.118458 
0.216797 0.791970 0.115421 
0.217773 0.791970 0.112364 
0.218750 0.791970 0.109284 
0.219727 0.791970 0.106183 
0.220703 0.791970 0.103059 
0.221680 0.791970 0.099914 
0.222656 0.791970 0.096746 
0.223633 0.791970 0.093555 
0.224609 0.791970 0.090342 
0.225586 0.791970 0.087107 
0.226562 0.791970 0.083848 
0.227539 0.791970 0.080567 
0.228516 0.791970 0.077262 
0.229492 0.791970 0.073934 
0.230469 0.791970 0.070582 
0.231445 0.791970 0.067207 
0.232422 0.791970 0.063808 
0.233398 0.791970 0.060386 
0.234375 0.791970 0.056939 
0.235352 0.791970 0.053468 
0.236328 0.791970 0.049972 
0.237305 0.791970 0.046453 
0.238281 0.791970 0.042908 
0.239258 0.791970 0.039339 
0.240234 0.791970 0.035745 
0.241211 0.791970 0.032126 
0.242188 0.791970 0.028481 
0.243164 0.791970 0.024811 
0.244141 0.791970 0.021116 
0.245117 0.791970 0.017395 
0.246094 0.791970 0.013648 
0.247070 0.791970 0.009875 
0.248047 0.791970 0.006076 
0.249023 0.791970 0.002251 
0.250000 0.791970 -0.001601 
0.250977 0.791970 -0.005479 
0.251953 0.791970 -0.009384 
0.252930 0.791970 -0.013315 
0.253906 0.791970 -0.017274 
0.254883 0.791970 -0.021260 
0.255859 0.791970 -0.025273 
0.256836 0.791970 -0.029314 
0.257812 0.791970 -0.033382 
0.258789 0.791970 -0.037478 
0.259766 0.791970 -0.041602 
0.260742 0.791970 -0.045754 
0.261719 0.791970 -0.049934 
0.262695 0.791970 -0.054143 
0.263672 0.791970 -0.058380 
0.264648 0.791970 -0.062645 
0.265625 0.791970 -0.066939 
0.266602 0.791970 -0.071262 
0.267578 0.791970 -0.075614 
0.268555 0.791970 -0.079995 
0.269531 0.791970 -0.084405 
0.270508 0.791970 -0.088845 
0.271484 0.791970 -0.093314 
0.272461 0.791970 -0.097813 
0.273438 0.791970 -0.102341 
0.274414 0.791970 -0.106900 
0.275391 0.791970 -0.111488 
0.276367 0.791970 -0.116106 
0.277344 0.791970 -0.120755 
0.278320 0.791970 -0.125434 
0.279297 0.791970 -0.130143 
0.280273 0.791970 -0.134882 
0.281250 0.791970 -0.139653 
0.282227 0.791970 -0.144454 
0.283203 0.791970 -0.149285 
0.284180 0.791970 -0.154148 
0.285156 0.791970 -0.159041 
0.286133 0.791970 -0.163966 
0.287109 0.791970 -0.168921 
0.288086 0.791970 -0.173907 
0.289062 0.791970 -0.178925 
0.290039 0.791970 -0.183974 
0.291016 0.791970 -0.189054 
0.291992 0.791970 -0.194166 
0.292969 0.791970 -0.199309 
0.293945 0.791970 -0.204483 
0.294922 0.791970 -0.209689 
0.295898 0.791970 -0.214925 
0.296875 0.791970 -0.220194 
0.297852 0.791970 -0.225494 
0.298828 0.791970 -0.230825 
0.299805 0.791970 -0.236187 
0.300781 0.791970 -0.241581 
0.301758 0.791970 -0.247007 
0.302734 0.791970 -0.252463 
0.303711 0.791970 -0.257951 
0.304688 0.791970 -0.263469 
0.305664 0.791970 -0.269019 
0.306641 0.791970 -0.274600 
0.307617 0.791970 -0.280212 
0.308594 0.791970 -0.285854 
0.309570 0.791970 -0.291527 
0.310547 0.791970 -0.297231 
0.311523 0.791970 -0.302964 
0.312500 0.791970 -0.308729 
0.313477 0.791970 -0.314523 
0.314453 0.791970 -0.320346 
0.315430 0.791970 -0.326200 
0.316406 0.791970 -0.332083 
0.317383 0.791970 -0.337995 
0.318359 0.791970 -0.343935 
0.319336 0.791970 -0.349905 
0.320312 0.791970 -0.355903 
0.321289 0.791970 -0.361929 
0.322266 0.791970 -0.367982 
0.323242 0.791970 -0.374063 
0.324219 0.791970 -0.380171 
0.325195 0.791970 -0.386305 
0.326172 0.791970 -0.392466 
0.327148 0.791970 -0.398652 
0.328125 0.791970 -0.404864 
0.329102 0.791970 -0.411100 
0.330078 0.791970 -0.417361 
0.331055 0.791970 -0.423645 
0.332031 0.791970 -0.429953 
0.333008 0.791970 -0.436284 
0.333984 0.791970 -0.442637 
0.334961 0.791970 -0.449011 
0.335938 0.791970 -0.455406 
0.336914 0.791970 -0.461821 
0.337891 0.791970 -0.468256 
0.338867 0.791970 -0.474709 
0.339844 0.791970 -0.481180 
0.340820 0.791970 -0.487668 
0.341797 0.791970 -0.494173 
0.342773 0.791970 -0.500693 
0.343750 0.791970 -0.507228 
0.344727 0.791970 -0.513776 
0.345703 0.791970 -0.520337 
0.346680 0.791970 -0.526909 
0.347656 0.791970 -0.533493 
0.348633 0.791970 -0.540085 
0.349609 0.791970 -0.546687 
0.350586 0.791970 -0.553295 
0.351562 0.791970 -0.559910 
0.352539 0.791970 -0.566529 
0.353516 0.791970 -0.573153 
0.354492 0.791970 -0.579778 
0.355469 0.791970 -0.586405 
0.356445 0.791970 -0.593031 
0.357422 0.791970 -0.599656 
0.358398 0.791970 -0.606277 
0.359375 0.791970 -0.612894 
0.360352 0.791970 -0.619505 
0.361328 0.791970 -0.626107 
0.362305 0.791970 -0.632701 
0.363281 0.791970 -0.639283 
0.364258 0.791970 -0.645852 
0.365234 0.791970 -0.652407 
0.366211 0.791970 -0.658945 
0.367188 0.791970 -0.665466 
0.368164 0.791970 -0.671966 
0.369141 0.791970 -0.678445 
0.370117 0.791970 -0.684899 
0.371094 0.791970 -0.691328 
0.372070 0.791970 -0.697729 
0.373047 0.791970 -0.704099 
0.374023 0.791970 -0.710438 
0.375000 0.791970 -0.716743 
0.375977 0.791970 -0.723011 
0.376953 0.791970 -0.729240 
0.377930 0.791970 -0.735429 
0.378906 0.791970 -0.741575 
0.379883 0.791970 -0.747675 
0.380859 0.791970 -0.753727 
0.381836 0.791970 -0.759729 
0.382812 0.791970 -0.765678 
0.383789 0.791970 -0.771573 
0.384766 0.791970 -0.777410 
0.385742 0.791970 -0.783187 
0.386719 0.791970 -0.788901 
0.387695 0.791970 -0.794551 
0.388672 0.791970 -0.800133 
0.389648 0.791970 -0.805645 
0.390625 0.791970 -0.811084 
0.391602 0.791970 -0.816448 
0.392578 0.791970 -0.821735 
0.393555 0.791970 -0.826941 
0.394531 0.791970 -0.832064 
0.395508 0.791970 -0.837102 
0.396484 0.791970 -0.842052 
0.397461 0.791970 -0.846912 
0.398438 0.791970 -0.851678 
0.399414 0.791970 -0.856349 
0.400391 0.791970 -0.860922 
0.401367 0.791970 -0.865394 
0.402344 0.791970 -0.869763 
0.403320 0.791970 -0.874027 
0.404297 0.791970 -0.878182 
0.405273 0.791970 -0.882228 
0.406250 0.791970 -0.886161 
0.407227 0.791970 -0.889980 
0.408203 0.791970 -0.893682 
0.409180 0.791970 -0.897264 
0.410156 0.791970 -0.900725 
0.411133 0.791970 -0.904064 
0.412109 0.791970 -0.907276 
0.413086 0.791970 -0.910362 
0.414062 0.791970 -0.913319 
0.415039 0.791970 -0.916145 
0.416016 0.791970 -0.918839 
0.416992 0.791970 -0.921398 
0.417969 0.791970 -0.923822 
0.418945 0.791970 -0.926109 
0.419922 0.791970 -0.928258 
0.420898 0.791970 -0.930266 
0.421875 0.791970 -0.932135 
0.422852 0.791970 -0.933861 
0.423828 0.791970 -0.935444 
0.424805 0.791970 -0.936883 
0.425781 0.791970 -0.938178 
0.426758 0.791970 -0.939328 
0.427734 0.791970 -0.940332 
0.428711 0.791970 -0.941190 
0.429688 0.791970 -0.941900 
0.430664 0.791970 -0.942465 
0.431641 0.791970 -0.942881 
0.432617 0.791970 -0.943151 
0.433594 0.791970 -0.943274 
0.434570 0.791970 -0.943250 
0.435547 0.791970 -0.943079 
0.436523 0.791970 -0.942762 
0.437500 0.791970 -0.942300 
0.438477 0.791970 -0.941692 
0.439453 0.791970 -0.940939 
0.440430 0.791970 -0.940043 
0.441406 0.791970 -0.939005 
0.442383 0.791970 -0.937824 
0.443359 0.791970 -0.936503 
0.444336 0.791970 -0.935042 
0.445312 0.791970 -0.933442 
0.446289 0.791970 -0.931706 
0.447266 0.791970 -0.929834 
0.448242 0.791970 -0.927828 
0.449219 0.791970 -0.925690 
0.450195 0.791970 -0.923421 
0.451172 0.791970 -0.921023 
0.452148 0.791970 -0.918498 
0.453125 0.791970 -0.915847 
0.454102 0.791970 -0.913073 
0.455078 0.791970 -0.910178 
0.456055 0.791970 -0.907163 
0.457031 0.791970 -0.904031 
0.458008 0.791970 -0.900784 
0.458984 0.791970 -0.897425 
0.459961 0.791970 -0.893954 
0.460938 0.791970 -0.890375 
0.461914 0.791970 -0.886690 
0.462891 0.791970 -0.882902 
0.463867 0.791970 -0.879012 
0.464844 0.791970 -0.875023 
0.465820 0.791970 -0.870938 
0.466797 0.791970 -0.866759 
0.467773 0.791970 -0.862488 
0.468750 0.791970 -0.858127 
0.469727 0.791970 -0.853680 
0.470703 0.791970 -0.849149 
0.471680 0.791970 -0.844536 
0.472656 0.791970 -0.839844 
0.473633 0.791970 -0.835075 
0.474609 0.791970 -0.830232 
0.475586 0.791970 -0.825316 
0.476562 0.791970 -0.820332 
0.477539 0.791970 -0.815280 
0.478516 0.791970 -0.810163 
0.479492 0.791970 -0.804984 
0.480469 0.791970 -0.799746 
0.481445 0.791970 -0.794449 
0.482422 0.791970 -0.789098 
0.483398 0.791970 -0.783693 
0.484375 0.791970 -0.778238 
0.485352 0.791970 -0.772735 
0.486328 0.791970 -0.767185 
0.487305 0.791970 -0.761591 
0.488281 0.791970 -0.755956 
0.489258 0.791970 -0.750280 
0.490234 0.791970 -0.744567 
0.491211 0.791970 -0.738819 
0.492188 0.791970 -0.733036 
0.493164 0.791970 -0.727222 
0.494141 0.791970 -0.721379 
0.495117 0.791970 -0.715507 
0.496094 0.791970 -0.709610 
0.497070 0.791970 -0.703688 
0.498047 0.791970 -0.697744 
0.499023 0.791970 -0.691780 
0.500000 0.791970 -0.685796 
0.500977 0.791970 -0.679796 
0.501953 0.791970 -0.673780 
0.502930 0.791970 -0.667749 
0.503906 0.791970 -0.661707 
0.504883 0.791970 -0.655653 
0.505859 0.791970 -0.649590 
0.506836 0.791970 -0.643518 
0.507812 0.791970 -0.637441 
0.508789 0.791970 -0.631357 
0.509766 0.791970 -0.625270 
0.510742 0.791970 -0.619180 
0.511719 0.791970 -0.613089 
0.512695 0.791970 -0.606997 
0.513672 0.791970 -0.600907 
0.514648 0.791970 -0.594818 
0.515625 0.791970 -0.588732 
0.516602 0.791970 -0.582651 
0.517578 0.791970 -0.576575 
0.518555 0.791970 -0.570505 
0.519531 0.791970 -0.564442 
0.520508 0.791970 -0.558388 
0.521484 0.791970 -0.552343 
0.522461 0.791970 -0.546307 
0.523438 0.791970 -0.540282 
0.524414 0.791970 -0.534269 
0.525391 0.791970 -0.528268 
0.526367 0.791970 -0.522280 
0.527344 0.791970 -0.516306 
0.528320 0.791970 -0.510347 
0.529297 0.791970 -0.504403 
0.530273 0.791970 -0.498474 
0.531250 0.791970 -0.492562 
0.532227 0.791970 -0.486668 
0.533203 0.791970 -0.480790 
0.534180 0.791970 -0.474931 
0.535156 0.791970 -0.469091 
0.536133 0.791970 -0.463270 
0.537109 0.791970 -0.457468 
0.538086 0.791970 -0.451686 
0.539062 0.791970 -0.445926 
0.540039 0.791970 -0.440186 
0.541016 0.791970 -0.434467 
0.541992 0.791970 -0.428770 
0.542969 0.791970 -0.423095 
0.543945 0.791970 -0.417443 
0.544922 0.791970 -0.411814 
0.545898 0.791970 -0.406207 
0.546875 0.791970 -0.400624 
0.547852 0.791970 -0.395065 
0.548828 0.791970 -0.389529 
0.549805 0.791970 -0.384017 
0.550781 0.791970 -0.378530 
0.551758 0.791970 -0.373068 
0.552734 0.791970 -0.367630 
0.553711 0.791970 -0.362217 
0.554688 0.791970 -0.356830 
0.555664 0.791970 -0.351467 
0.556641 0.791970 -0.346130 
0.557617 0.791970 -0.340819 
0.558594 0.791970 -0.335533 
0.559570 0.791970 -0.330274 
0.560547 0.791970 -0.325040 
0.561523 0.791970 -0.319832 
0.562500 0.791970 -0.314650 
0.563477 0.791970 -0.309495 
0.564453 0.791970 -0.304366 
0.565430 0.791970 -0.299263 
0.566406 0.791970 -0.294186 
0.567383 0.791970 -0.289136 
0.568359 0.791970 -0.284112 
0.569336 0.791970 -0.279115 
0.570312 0.791970 -0.274144 
0.571289 0.791970 -0.269200 
0.572266 0.791970 -0.264282 
0.573242 0.791970 -0.259391 
0.574219 0.791970 -0.254526 
0.575195 0.791970 -0.249688 
0.576172 0.791970 -0.244876 
0.577148 0.791970 -0.240091 
0.578125 0.791970 -0.235332 
0.579102 0.791970 -0.230600 
0.580078 0.791970 -0.225894 
0.581055 0.791970 -0.221214 
0.582031 0.791970 -0.216560 
0.583008 0.791970 -0.211933 
0.583984 0.791970 -0.207331 
0.584961 0.791970 -0.202756 
0.585938 0.791970 -0.198207 
0.586914 0.791970 -0.193684 
0.587891 0.791970 -0.189187 
0.588867 0.791970 -0.184715 
0.589844 0.791970 -0.180269 
0.590820 0.791970 -0.175849 
0.591797 0.791970 -0.171455 
0.592773 0.791970 -0.167085 
0.593750 0.791970 -0.162742 
0.594727 0.791970 -0.158423 
0.595703 0.791970 -0.154130 
0.596680 0.791970 -0.149862 
0.597656 0.791970 -0.145619 
0.598633 0.791970 -0.141401 
0.599609 0.791970 -0.137207 
0.600586 0.791970 -0.133038 
0.601562 0.791970 -0.128894 
0.602539 0.791970 -0.124775 
0.603516 0.791970 -0.120680 
0.604492 0.791970 -0.116609 
0.605469 0.791970 -0.112562 
0.606445 0.791970 -0.108539 
0.607422 0.791970 -0.104540 
0.608398 0.791970 -0.100565 
0.609375 0.791970 -0.096614 
0.610352 0.791970 -0.092686 
0.611328 0.791970 -0.088782 
0.612305 0.791970 -0.084902 
0.613281 0.791970 -0.081044 
0.614258 0.791970 -0.077210 
0.615234 0.791970 -0.073398 
0.616211 0.791970 -0.069610 
0.617188 0.791970 -0.065844 
0.618164 0.791970 -0.062101 
0.619141 0.791970 -0.058380 
0.620117 0.791970 -0.054682 
0.621094 0.791970 -0.051006 
0.622070 0.791970 -0.047352 
0.623047 0.791970 -0.043721 
0.624023 0.791970 -0.040111 
0.625000 0.791970 -0.036523 
0.625977 0.791970 -0.032957 
0.626953 0.791970 -0.029412 
0.627930 0.791970 -0.025889 
0.628906 0.791970 -0.022387 
0.629883 0.791970 -0.018906 
0.630859 0.791970 -0.015446 
0.631836 0.791970 -0.012007 
0.632812 0.791970 -0.008589 
0.633789 0.791970 -0.005192 
0.634766 0.791970 -0.001816 
0.635742 0.791970 0.001541 
0.636719 0.791970 0.004876 
0.637695 0.791970 0.008192 
0.638672 0.791970 0.011488 
0.639648 0.791970 0.014763 
0.640625 0.791970 0.018019 
0.641602 0.791970 0.021254 
0.642578 0.791970 0.024471 
0.643555 0.791970 0.027667 
0.644531 0.791970 0.030845 
0.645508 0.791970 0.034003 
0.646484 0.791970 0.037142 
0.647461 0.791970 0.040261 
0.648438 0.791970 0.043362 
0.649414 0.791970 0.046444 
0.650391 0.791970 0.049507 
0.651367 0.791970 0.052552 
0.652344 0.791970 0.055578 
0.653320 0.791970 0.058586 
0.654297 0.791970 0.061576 
0.655273 0.791970 0.064547 
0.656250 0.791970 0.067500 
0.657227 0.791970 0.070436 
0.658203 0.791970 0.073353 
0.659180 0.791970 0.076253 
0.660156 0.791970 0.079135 
0.661133 0.791970 0.082000 
0.662109 0.791970 0.084847 
0.663086 0.791970 0.087678 
0.664062 0.791970 0.090490 
0.665039 0.791970 0.093286 
0.666016 0.791970 0.096065 
0.666992 0.791970 0.098827 
0.667969 0.791970 0.101572 
0.668945 0.791970 0.104300 
0.669922 0.791970 0.107012 
0.670898 0.791970 0.109707 
0.671875 0.791970 0.112386 
0.672852 0.791970 0.115049 
0.673828 0.791970 0.117696 
0.674805 0.791970 0.120326 
0.675781 0.791970 0.122941 
0.676758 0.791970 0.125539 
0.677734 0.791970 0.128122 
0.678711 0.791970 0.130689 
0.679688 0.791970 0.133240 
0.680664 0.791970 0.135776 
0.681641 0.791970 0.138297 
0.682617 0.791970 0.140802 
0.683594 0.791970 0.143292 
0.684570 0.791970 0.145767 
0.685547 0.791970 0.148227 
0.686523 0.791970 0.150671 
0.687500 0.791970 0.153101 
0.688477 0.791970 0.155517 
0.689453 0.791970 0.157917 
0.690430 0.791970 0.160303 
0.691406 0.791970 0.162674 
0.692383 0.791970 0.165031 
0.693359 0.791970 0.167373 
0.694336 0.791970 0.169701 
0.695312 0.791970 0.172015 
0.696289 0.791970 0.174315 
0.697266 0.791970 0.176601 
0.698242 0.791970 0.178873 
0.699219 0.791970 0.181131 
0.700195 0.791970 0.183375 
0.701172 0.791970 0.185605 
0.702148 0.791970 0.187822 
0.703125 0.791970 0.190026 
0.704102 0.791970 0.192215 
0.705078 0.791970 0.194392 
0.706055 0.791970 0.196555 
0.707031 0.791970 0.198705 
0.708008 0.791970 0.200841 
0.708984 0.791970 0.202965 
0.709961 0.791970 0.205075 
0.710938 0.791970 0.207173 
0.711914 0.791970 0.209257 
0.712891 0.791970 0.211329 
0.713867 0.791970 0.213388 
0.714844 0.791970 0.215435 
0.715820 0.791970 0.217469 
0.716797 0.791970 0.219490 
0.717773 0.791970 0.221499 
0.718750 0.791970 0.223495 
0.719727 0.791970 0.225479 
0.720703 0.791970 0.227451 
0.721680 0.791970 0.229411 
0.722656 0.791970 0.231358 
0.723633 0.791970 0.233294 
0.724609 0.791970 0.235217 
0.725586 0.791970 0.237128 
0.726562 0.791970 0.239028 
0.727539 0.791970 0.240916 
0.728516 0.791970 0.242792 
0.729492 0.791970 0.244656 
0.730469 0.791970 0.246509 
0.731445 0.791970 0.248350 
0.732422 0.791970 0.250180 
0.733398 0.791970 0.251998 
0.734375 0.791970 0.253805 
0.735352 0.791970 0.255600 
0.736328 0.791970 0.257384 
0.737305 0.791970 0.259157 
0.738281 0.791970 0.260919 
0.739258 0.791970 0.262670 
0.740234 0.791970 0.264409 
0.741211 0.791970 0.266138 
0.742188 0.791970 0.267856 
0.743164 0.791970 0.269563 
0.744141 0.791970 0.271259 
0.745117 0.791970 0.272944 
0.746094 0.791970 0.274618 
0.747070 0.791970 0.276282 
0.748047 0.791970 0.277935 
0.749023 0.791970 0.279578 
0.750000 0.791970 0.281210 
0.750977 0.791970 0.282832 
0.751953 0.791970 0.284443 
0.752930 0.791970 0.286044 
0.753906 0.791970 0.287635 
0.754883 0.791970 0.289215 
0.755859 0.791970 0.290785 
0.756836 0.791970 0.292345 
0.757812 0.791970 0.293895 
0.758789 0.791970 0.295434 
0.759766 0.791970 0.296964 
0.760742 0.791970 0.298484 
0.761719 0.791970 0.299993 
0.762695 0.791970 0.301493 
0.763672 0.791970 0.302983 
0.764648 0.791970 0.304463 
0.765625 0.791970 0.305934 
0.766602 0.791970 0.307394 
0.767578 0.791970 0.308845 
0.768555 0.791970 0.310287 
0.769531 0.791970 0.311719 
0.770508 0.791970 0.313141 
0.771484 0.791970 0.314553 
0.772461 0.791970 0.315957 
0.773438 0.791970 0.317350 
0.774414 0.791970 0.318735 
0.775391 0.791970 0.320110 
0.776367 0.791970 0.321476 
0.777344 0.791970 0.322832 
0.778320 0.791970 0.324179 
0.779297 0.791970 0.325517 
0.780273 0.791970 0.326846 
0.781250 0.791970 0.328166 
0.782227 0.791970 0.329477 
0.783203 0.791970 0.330778 
0.784180 0.791970 0.332071 
0.785156 0.791970 0.333355 
0.786133 0.791970 0.334629 
0.787109 0.791970 0.335895 
0.788086 0.791970 0.337152 
0.789062 0.791970 0.338400 
0.790039 0.791970 0.339639 
0.791016 0.791970 0.340870 
0.791992 0.791970 0.342092 
0.792969 0.791970 0.343305 
0.793945 0.791970 0.344509 
0.794922 0.791970 0.345705 
0.795898 0.791970 0.346892 
0.796875 0.791970 0.348070 
0.797852 0.791970 0.349240 
0.798828 0.791970 0.350402 
0.799805 0.791970 0.351555 
0.800781 0.791970 0.352700 
0.801758 0.791970 0.353836 
0.802734 0.791970 0.354964 
0.803711 0.791970 0.356083 
0.804688 0.791970 0.357194 
0.805664 0.791970 0.358297 
0.806641 0.791970 0.359391 
0.807617 0.791970 0.360478 
0.808594 0.791970 0.361556 
0.809570 0.791970 0.362625 
0.810547 0.791970 0.363687 
0.811523 0.791970 0.364741 
0.812500 0.791970 0.365786 
0.813477 0.791970 0.366823 
0.814453 0.791970 0.367853 
0.815430 0.791970 0.368874 
0.816406 0.791970 0.369887 
0.817383 0.791970 0.370892 
0.818359 0.791970 0.371889 
0.819336 0.791970 0.372879 
0.820312 0.791970 0.373860 
0.821289 0.791970 0.374834 
0.822266 0.791970 0.375799 
0.823242 0.791970 0.376757 
0.824219 0.791970 0.377707 
0.825195 0.791970 0.378649 
0.826172 0.791970 0.379584 
0.827148 0.791970 0.380511 
0.828125 0.791970 0.381430 
0.829102 0.791970 0.382341 
0.830078 0.791970 0.383244 
0.831055 0.791970 0.384140 
0.832031 0.791970 0.385029 
0.833008 0.791970 0.385909 
0.833984 0.791970 0.386782 
0.834961 0.791970 0.387648 
0.835938 0.791970 0.388506 
0.836914 0.791970 0.389356 
0.837891 0.791970 0.390199 
0.838867 0.791970 0.391034 
0.839844 0.791970 0.391862 
0.840820 0.791970 0.392682 
0.841797 0.791970 0.393495 
0.842773 0.791970 0.394300 
0.843750 0.791970 0.395098 
0.844727 0.791970 0.395889 
0.845703 0.791970 0.396672 
0.846680 0.791970 0.397448 
0.847656 0.791970 0.398217 
0.848633 0.791970 0.398978 
0.849609 0.791970 0.399732 
0.850586 0.791970 0.400479 
0.851562 0.791970 0.401218 
0.852539 0.791970 0.401950 
0.853516 0.791970 0.402675 
0.854492 0.791970 0.403392 
0.855469 0.791970 0.404103 
0.856445 0.791970 0.404806 
0.857422 0.791970 0.405502 
0.858398 0.791970 0.406190 
0.859375 0.791970 0.406872 
0.860352 0.791970 0.407546 
0.861328 0.791970 0.408214 
0.862305 0.791970 0.408874 
0.863281 0.791970 0.409527 
0.864258 0.791970 0.410173 
0.865234 0.791970 0.410812 
0.866211 0.791970 0.411444 
0.867188 0.791970 0.412068 
0.868164 0.791970 0.412686 
0.869141 0.791970 0.413297 
0.870117 0.791970 0.413900 
0.871094 0.791970 0.414497 
0.872070 0.791970 0.415086 
0.873047 0.791970 0.415669 
0.874023 0.791970 0.416245 
0.875000 0.791970 0.416813 
0.875977 0.791970 0.417375 
0.876953 0.791970 0.417930 
0.877930 0.791970 0.418477 
0.878906 0.791970 0.419018 
0.879883 0.791970 0.419552 
0.880859 0.791970 0.420079 
0.881836 0.791970 0.420599 
0.882812 0.791970 0.421112 
0.883789 0.791970 0.421618 
0.884766 0.791970 0.422118 
0.885742 0.791970 0.422610 
0.886719 0.791970 0.423096 
0.887695 0.791970 0.423574 
0.888672 0.791970 0.424046 
0.889648 0.791970 0.424511 
0.890625 0.791970 0.424970 
0.891602 0.791970 0.425421 
0.892578 0.791970 0.425865 
0.893555 0.791970 0.426303 
0.894531 0.791970 0.426734 
0.895508 0.791970 0.427158 
0.896484 0.791970 0.427575 
0.897461 0.791970 0.427986 
0.898438 0.791970 0.428390 
0.899414 0.791970 0.428786 
0.900391 0.791970 0.429176 
0.901367 0.791970 0.429560 
0.902344 0.791970 0.429936 
0.903320 0.791970 0.430306 
0.904297 0.791970 0.430669 
0.905273 0.791970 0.431025 
0.906250 0.791970 0.431375 
0.907227 0.791970 0.431717 
0.908203 0.791970 0.432053 
0.909180 0.791970 0.432382 
0.910156 0.791970 0.432705 
0.911133 0.791970 0.433021 
0.912109 0.791970 0.433330 
0.913086 0.791970 0.433632 
0.914062 0.791970 0.433927 
0.915039 0.791970 0.434216 
0.916016 0.791970 0.434498 
0.916992 0.791970 0.434773 
0.917969 0.791970 0.435042 
0.918945 0.791970 0.435303 
0.919922 0.791970 0.435558 
0.920898 0.791970 0.435807 
0.921875 0.791970 0.436048 
0.922852 0.791970 0.436283 
0.923828 0.791970 0.436511 
0.924805 0.791970 0.436732 
0.925781 0.791970 0.436947 
0.926758 0.791970 0.437155 
0.927734 0.791970 0.437356 
0.928711 0.791970 0.437550 
0.929688 0.791970 0.437738 
0.930664 0.791970 0.437919 
0.931641 0.791970 0.438093 
0.932617 0.791970 0.438261 
0.933594 0.791970 0.438421 
0.934570 0.791970 0.438575 
0.935547 0.791970 0.438722 
0.936523 0.791970 0.438863 
0.937500 0.791970 0.438996 
0.938477 0.791970 0.439123 
0.939453 0.791970 0.439243 
0.940430 0.791970 0.439357 
0.941406 0.791970 0.439463 
0.942383 0.791970 0.439563 
0.943359 0.791970 0.439656 
0.944336 0.791970 0.439742 
0.945312 0.791970 0.439822 
0.946289 0.791970 0.439895 
0.947266 0.791970 0.439960 
0.948242 0.791970 0.440020 
0.949219 0.791970 0.440072 
0.950195 0.791970 0.440117 
0.951172 0.791970 0.440156 
0.952148 0.791970 0.440188 
0.953125 0.791970 0.440213 
0.954102 0.791970 0.440231 
0.955078 0.791970 0.440242 
0.956055 0.791970 0.440246 
0.957031 0.791970 0.440244 
0.958008 0.791970 0.440235 
0.958984 0.791970 0.440218 
0.959961 0.791970 0.440195 
0.960938 0.791970 0.440165 
0.961914 0.791970 0.440129 
0.962891 0.791970 0.440085 
0.963867 0.791970 0.440034 
0.964844 0.791970 0.439977 
0.965820 0.791970 0.439912 
0.966797 0.791970 0.439841 
0.967773 0.791970 0.439762 
0.968750 0.791970 0.439677 
0.969727 0.791970 0.439585 
0.970703 0.791970 0.439485 
0.971680 0.791970 0.439379 
0.972656 0.791970 0.439266 
0.973633 0.791970 0.439145 
0.974609 0.791970 0.439018 
0.975586 0.791970 0.438884 
0.976562 0.791970 0.438742 
0.977539 0.791970 0.438594 
0.978516 0.791970 0.438438 
0.979492 0.791970 0.438276 
0.980469 0.791970 0.438106 
0.981445 0.791970 0.437929 
0.982422 0.791970 0.437745 
0.983398 0.791970 0.437554 
0.984375 0.791970 0.437356 
0.985352 0.791970 0.437150 
0.986328 0.791970 0.436938 
0.987305 0.791970 0.436718 
0.988281 0.791970 0.436491 
0.989258 0.791970 0.436257 
0.990234 0.791970 0.436016 
0.991211 0.791970 0.435767 
0.992188 0.791970 0.435511 
0.993164 0.791970 0.435248 
0.994141 0.791970 0.434978 
0.995117 0.791970 0.434700 
0.996094 0.791970 0.434415 
0.997070 0.791970 0.434123 
0.998047 0.791970 0.433823 
0.999023 0.791970 0.433516 


==> data/BUderSineA10M40kK1024step3.dat <==
0.000000 1.271253 0.352707 
0.000977 1.271253 0.352467 
0.001953 1.271253 0.352222 
0.002930 1.271253 0.351971 
0.003906 1.271253 0.351716 
0.004883 1.271253 0.351456 
0.005859 1.271253 0.351191 
0.006836 1.271253 0.350921 
0.007812 1.271253 0.350645 
0.008789 1.271253 0.350365 
0.009766 1.271253 0.350080 
0.010742 1.271253 0.349789 
0.011719 1.271253 0.349494 
0.012695 1.271253 0.349193 
0.013672 1.271253 0.348887 
0.014648 1.271253 0.348576 
0.015625 1.271253 0.348260 
0.016602 1.271253 0.347939 
0.017578 1.271253 0.347612 
0.018555 1.271253 0.347280 
0.019531 1.271253 0.346943 
0.020508 1.271253 0.346600 
0.021484 1.271253 0.346252 
0.022461 1.271253 0.345899 
0.023438 1.271253 0.345540 
0.024414 1.271253 0.345176 
0.025391 1.271253 0.344806 
0.026367 1.271253 0.344431 
0.027344 1.271253 0.344051 
0.028320 1.271253 0.343665 
0.029297 1.271253 0.343273 
0.030273 1.271253 0.342876 
0.031250 1.271253 0.342473 
0.032227 1.271253 0.342064 
0.033203 1.271253 0.341650 
0.034180 1.271253 0.341230 
0.035156 1.271253 0.340804 
0.036133 1.271253 0.340373 
0.037109 1.271253 0.339936 
0.038086 1.271253 0.339493 
0.039062 1.271253 0.339044 
0.040039 1.271253 0.338589 
0.041016 1.271253 0.338128 
0.041992 1.271253 0.337661 
0.042969 1.271253 0.337189 
0.043945 1.271253 0.336710 
0.044922 1.271253 0.336225 
0.045898 1.271253 0.335735 
0.046875 1.271253 0.335238 
0.047852 1.271253 0.334735 
0.048828 1.271253 0.334225 
0.049805 1.271253 0.333710 
0.050781 1.271253 0.333188 
0.051758 1.271253 0.332660 
0.052734 1.271253 0.332126 
0.053711 1.271253 0.331585 
0.054688 1.271253 0.331038 
0.055664 1.271253 0.330484 
0.056641 1.271253 0.329924 
0.057617 1.271253 0.329358 
0.058594 1.271253 0.328785 
0.059570 1.271253 0.328205 
0.060547 1.271253 0.327619 
0.061523 1.271253 0.327026 
0.062500 1.271253 0.326426 
0.063477 1.271253 0.325820 
0.064453 1.271253 0.325207 
0.065430 1.271253 0.324587 
0.066406 1.271253 0.323960 
0.067383 1.271253 0.323326 
0.068359 1.271253 0.322685 
0.069336 1.271253 0.322037 
0.070312 1.271253 0.321382 
0.071289 1.271253 0.320720 
0.072266 1.271253 0.320051 
0.073242 1.271253 0.319375 
0.074219 1.271253 0.318691 
0.075195 1.271253 0.318001 
0.076172 1.271253 0.317302 
0.077148 1.271253 0.316597 
0.078125 1.271253 0.315884 
0.079102 1.271253 0.315164 
0.080078 1.271253 0.314436 
0.081055 1.271253 0.313700 
0.082031 1.271253 0.312957 
0.083008 1.271253 0.312206 
0.083984 1.271253 0.311448 
0.084961 1.271253 0.310681 
0.085938 1.271253 0.309907 
0.086914 1.271253 0.309125 
0.087891 1.271253 0.308335 
0.088867 1.271253 0.307537 
0.089844 1.271253 0.306731 
0.090820 1.271253 0.305917 
0.091797 1.271253 0.305095 
0.092773 1.271253 0.304264 
0.093750 1.271253 0.303426 
0.094727 1.271253 0.302578 
0.095703 1.271253 0.301723 
0.096680 1.271253 0.300859 
0.097656 1.271253 0.299986 
0.098633 1.271253 0.299105 
0.099609 1.271253 0.298216 
0.100586 1.271253 0.297317 
0.101562 1.271253 0.296410 
0.102539 1.271253 0.295494 
0.103516 1.271253 0.294569 
0.104492 1.271253 0.293635 
0.105469 1.271253 0.292692 
0.106445 1.271253 0.291740 
0.107422 1.271253 0.290778 
0.108398 1.271253 0.289808 
0.109375 1.271253 0.288828 
0.110352 1.271253 0.287839 
0.111328 1.271253 0.286840 
0.112305 1.271253 0.285832 
0.113281 1.271253 0.284814 
0.114258 1.271253 0.283786 
0.115234 1.271253 0.282749 
0.116211 1.271253 0.281702 
0.117188 1.271253 0.280645 
0.118164 1.271253 0.279578 
0.119141 1.271253 0.278500 
0.120117 1.271253 0.277413 
0.121094 1.271253 0.276315 
0.122070 1.271253 0.275207 
0.123047 1.271253 0.274089 
0.124023 1.271253 0.272960 
0.125000 1.271253 0.271821 
0.125977 1.271253 0.270671 
0.126953 1.271253 0.269510 
0.127930 1.271253 0.268338 
0.128906 1.271253 0.267156 
0.129883 1.271253 0.265962 
0.130859 1.271253 0.264757 
0.131836 1.271253 0.263541 
0.132812 1.271253 0.262314 
0.133789 1.271253 0.261075 
0.134766 1.271253 0.259825 
0.135742 1.271253 0.258563 
0.136719 1.271253 0.257289 
0.137695 1.271253 0.256004 
0.138672 1.271253 0.254706 
0.139648 1.271253 0.253397 
0.140625 1.271253 0.252075 
0.141602 1.271253 0.250741 
0.142578 1.271253 0.249395 
0.143555 1.271253 0.248037 
0.144531 1.271253 0.246666 
0.145508 1.271253 0.245282 
0.146484 1.271253 0.243885 
0.147461 1.271253 0.242475 
0.148438 1.271253 0.241053 
0.149414 1.271253 0.239617 
0.150391 1.271253 0.238168 
0.151367 1.271253 0.236705 
0.152344 1.271253 0.235229 
0.153320 1.271253 0.233739 
0.154297 1.271253 0.232236 
0.155273 1.271253 0.230718 
0.156250 1.271253 0.229187 
0.157227 1.271253 0.227641 
0.158203 1.271253 0.226081 
0.159180 1.271253 0.224507 
0.160156 1.271253 0.222918 
0.161133 1.271253 0.221314 
0.162109 1.271253 0.219695 
0.163086 1.271253 0.218061 
0.164062 1.271253 0.216413 
0.165039 1.271253 0.214748 
0.166016 1.271253 0.213068 
0.166992 1.271253 0.211373 
0.167969 1.271253 0.209662 
0.168945 1.271253 0.207935 
0.169922 1.271253 0.206191 
0.170898 1.271253 0.204432 
0.171875 1.271253 0.202656 
0.172852 1.271253 0.200863 
0.173828 1.271253 0.199054 
0.174805 1.271253 0.197227 
0.175781 1.271253 0.195384 
0.176758 1.271253 0.193523 
0.177734 1.271253 0.191644 
0.178711 1.271253 0.189748 
0.179688 1.271253 0.187834 
0.180664 1.271253 0.185902 
0.181641 1.271253 0.183952 
0.182617 1.271253 0.181983 
0.183594 1.271253 0.179996 
0.184570 1.271253 0.177989 
0.185547 1.271253 0.175964 
0.186523 1.271253 0.173919 
0.187500 1.271253 0.171855 
0.188477 1.271253 0.169771 
0.189453 1.271253 0.167668 
0.190430 1.271253 0.165544 
0.191406 1.271253 0.163400 
0.192383 1.271253 0.161235 
0.193359 1.271253 0.159049 
0.194336 1.271253 0.156842 
0.195312 1.271253 0.154614 
0.196289 1.271253 0.152365 
0.197266 1.271253 0.150093 
0.198242 1.271253 0.147800 
0.199219 1.271253 0.145484 
0.200195 1.271253 0.143146 
0.201172 1.271253 0.140785 
0.202148 1.271253 0.138401 
0.203125 1.271253 0.135993 
0.204102 1.271253 0.133562 
0.205078 1.271253 0.131107 
0.206055 1.271253 0.128627 
0.207031 1.271253 0.126124 
0.208008 1.271253 0.123595 
0.208984 1.271253 0.121041 
0.209961 1.271253 0.118462 
0.210938 1.271253 0.115857 
0.211914 1.271253 0.113227 
0.212891 1.271253 0.110569 
0.213867 1.271253 0.107885 
0.214844 1.271253 0.105175 
0.215820 1.271253 0.102436 
0.216797 1.271253 0.099671 
0.217773 1.271253 0.096877 
0.218750 1.271253 0.094054 
0.219727 1.271253 0.091203 
0.220703 1.271253 0.088323 
0.221680 1.271253 0.085413 
0.222656 1.271253 0.082474 
0.223633 1.271253 0.079504 
0.224609 1.271253 0.076503 
0.225586 1.271253 0.073472 
0.226562 1.271253 0.070409 
0.227539 1.271253 0.067314 
0.228516 1.271253 0.064187 
0.229492 1.271253 0.061027 
0.230469 1.271253 0.057834 
0.231445 1.271253 0.054607 
0.232422 1.271253 0.051346 
0.233398 1.271253 0.048051 
0.234375 1.271253 0.044721 
0.235352 1.271253 0.041355 
0.236328 1.271253 0.037953 
0.237305 1.271253 0.034515 
0.238281 1.271253 0.031040 
0.239258 1.271253 0.027527 
0.240234 1.271253 0.023977 
0.241211 1.271253 0.020388 
0.242188 1.271253 0.016759 
0.243164 1.271253 0.013092 
0.244141 1.271253 0.009384 
0.245117 1.271253 0.005635 
0.246094 1.271253 0.001845 
0.247070 1.271253 -0.001987 
0.248047 1.271253 -0.005862 
0.249023 1.271253 -0.009780 
0.250000 1.271253 -0.013741 
0.250977 1.271253 -0.017747 
0.251953 1.271253 -0.021798 
0.252930 1.271253 -0.025895 
0.253906 1.271253 -0.030039 
0.254883 1.271253 -0.034229 
0.255859 1.271253 -0.038467 
0.256836 1.271253 -0.042754 
0.257812 1.271253 -0.047090 
0.258789 1.271253 -0.051476 
0.259766 1.271253 -0.055912 
0.260742 1.271253 -0.060401 
0.261719 1.271253 -0.064941 
0.262695 1.271253 -0.069535 
0.263672 1.271253 -0.074182 
0.264648 1.271253 -0.078885 
0.265625 1.271253 -0.083643 
0.266602 1.271253 -0.088457 
0.267578 1.271253 -0.093329 
0.268555 1.271253 -0.098259 
0.269531 1.271253 -0.103248 
0.270508 1.271253 -0.108297 
0.271484 1.271253 -0.113407 
0.272461 1.271253 -0.118580 
0.273438 1.271253 -0.123815 
0.274414 1.271253 -0.129114 
0.275391 1.271253 -0.134478 
0.276367 1.271253 -0.139908 
0.277344 1.271253 -0.145406 
0.278320 1.271253 -0.150971 
0.279297 1.271253 -0.156606 
0.280273 1.271253 -0.162311 
0.281250 1.271253 -0.168088 
0.282227 1.271253 -0.173937 
0.283203 1.271253 -0.179860 
0.284180 1.271253 -0.185858 
0.285156 1.271253 -0.191933 
0.286133 1.271253 -0.198085 
0.287109 1.271253 -0.204315 
0.288086 1.271253 -0.210626 
0.289062 1.271253 -0.217018 
0.290039 1.271253 -0.223493 
0.291016 1.271253 -0.230052 
0.291992 1.271253 -0.236696 
0.292969 1.271253 -0.243426 
0.293945 1.271253 -0.250245 
0.294922 1.271253 -0.257154 
0.295898 1.271253 -0.264153 
0.296875 1.271253 -0.271245 
0.297852 1.271253 -0.278431 
0.298828 1.271253 -0.285713 
0.299805 1.271253 -0.293091 
0.300781 1.271253 -0.300568 
0.301758 1.271253 -0.308145 
0.302734 1.271253 -0.315824 
0.303711 1.271253 -0.323605 
0.304688 1.271253 -0.331492 
0.305664 1.271253 -0.339485 
0.306641 1.271253 -0.347587 
0.307617 1.271253 -0.355797 
0.308594 1.271253 -0.364120 
0.309570 1.271253 -0.372555 
0.310547 1.271253 -0.381105 
0.311523 1.271253 -0.389771 
0.312500 1.271253 -0.398555 
0.313477 1.271253 -0.407459 
0.314453 1.271253 -0.416483 
0.315430 1.271253 -0.425631 
0.316406 1.271253 -0.434903 
0.317383 1.271253 -0.444300 
0.318359 1.271253 -0.453826 
0.319336 1.271253 -0.463480 
0.320312 1.271253 -0.473265 
0.321289 1.271253 -0.483181 
0.322266 1.271253 -0.493231 
0.323242 1.271253 -0.503416 
0.324219 1.271253 -0.513736 
0.325195 1.271253 -0.524193 
0.326172 1.271253 -0.534789 
0.327148 1.271253 -0.545523 
0.328125 1.271253 -0.556398 
0.329102 1.271253 -0.567413 
0.330078 1.271253 -0.578569 
0.331055 1.271253 -0.589867 
0.332031 1.271253 -0.601307 
0.333008 1.271253 -0.612890 
0.333984 1.271253 -0.624614 
0.334961 1.271253 -0.636481 
0.335938 1.271253 -0.648488 
0.336914 1.271253 -0.660636 
0.337891 1.271253 -0.672924 
0.338867 1.271253 -0.685349 
0.339844 1.271253 -0.697911 
0.340820 1.271253 -0.710607 
0.341797 1.271253 -0.723435 
0.342773 1.271253 -0.736392 
0.343750 1.271253 -0.749474 
0.344727 1.271253 -0.762678 
0.345703 1.271253 -0.776000 
0.346680 1.271253 -0.789434 
0.347656 1.271253 -0.802974 
0.348633 1.271253 -0.816616 
0.349609 1.271253 -0.830352 
0.350586 1.271253 -0.844174 
0.351562 1.271253 -0.858074 
0.352539 1.271253 -0.872044 
0.353516 1.271253 -0.886073 
0.354492 1.271253 -0.900151 
0.355469 1.271253 -0.914265 
0.356445 1.271253 -0.928404 
0.357422 1.271253 -0.942554 
0.358398 1.271253 -0.956699 
0.359375 1.271253 -0.970826 
0.360352 1.271253 -0.984916 
0.361328 1.271253 -0.998952 
0.362305 1.271253 -1.012915 
0.363281 1.271253 -1.026786 
0.364258 1.271253 -1.040543 
0.365234 1.271253 -1.054165 
0.366211 1.271253 -1.067628 
0.367188 1.271253 -1.080909 
0.368164 1.271253 -1.093982 
0.369141 1.271253 -1.106822 
0.370117 1.271253 -1.119402 
0.371094 1.271253 -1.131695 
0.372070 1.271253 -1.143673 
0.373047 1.271253 -1.155309 
0.374023 1.271253 -1.166573 
0.375000 1.271253 -1.177438 
0.375977 1.271253 -1.187874 
0.376953 1.271253 -1.197855 
0.377930 1.271253 -1.207351 
0.378906 1.271253 -1.216337 
0.379883 1.271253 -1.224785 
0.380859 1.271253 -1.232671 
0.381836 1.271253 -1.239972 
0.382812 1.271253 -1.246665 
0.383789 1.271253 -1.252730 
0.384766 1.271253 -1.258148 
0.385742 1.271253 -1.262903 
0.386719 1.271253 -1.266981 
0.387695 1.271253 -1.270371 
0.388672 1.271253 -1.273063 
0.389648 1.271253 -1.275052 
0.390625 1.271253 -1.276333 
0.391602 1.271253 -1.276906 
0.392578 1.271253 -1.276772 
0.393555 1.271253 -1.275937 
0.394531 1.271253 -1.274408 
0.395508 1.271253 -1.272194 
0.396484 1.271253 -1.269307 
0.397461 1.271253 -1.265763 
0.398438 1.271253 -1.261578 
0.399414 1.271253 -1.256771 
0.400391 1.271253 -1.251361 
0.401367 1.271253 -1.245373 
0.402344 1.271253 -1.238828 
0.403320 1.271253 -1.231752 
0.404297 1.271253 -1.224170 
0.405273 1.271253 -1.216108 
0.406250 1.271253 -1.207594 
0.407227 1.271253 -1.198654 
0.408203 1.271253 -1.189316 
0.409180 1.271253 -1.179607 
0.410156 1.271253 -1.169554 
0.411133 1.271253 -1.159184 
0.412109 1.271253 -1.148522 
0.413086 1.271253 -1.137596 
0.414062 1.271253 -1.126429 
0.415039 1.271253 -1.115047 
0.416016 1.271253 -1.103471 
0.416992 1.271253 -1.091726 
0.417969 1.271253 -1.079832 
0.418945 1.271253 -1.067810 
0.419922 1.271253 -1.055680 
0.420898 1.271253 -1.043460 
0.421875 1.271253 -1.031168 
0.422852 1.271253 -1.018820 
0.423828 1.271253 -1.006432 
0.424805 1.271253 -0.994018 
0.425781 1.271253 -0.981593 
0.426758 1.271253 -0.969169 
0.427734 1.271253 -0.956757 
0.428711 1.271253 -0.944370 
0.429688 1.271253 -0.932016 
0.430664 1.271253 -0.919705 
0.431641 1.271253 -0.907447 
0.432617 1.271253 -0.895248 
0.433594 1.271253 -0.883116 
0.434570 1.271253 -0.871057 
0.435547 1.271253 -0.859078 
0.436523 1.271253 -0.847184 
0.437500 1.271253 -0.835379 
0.438477 1.271253 -0.823668 
0.439453 1.271253 -0.812055 
0.440430 1.271253 -0.800543 
0.441406 1.271253 -0.789136 
0.442383 1.271253 -0.777835 
0.443359 1.271253 -0.766643 
0.444336 1.271253 -0.755562 
0.445312 1.271253 -0.744594 
0.446289 1.271253 -0.733739 
0.447266 1.271253 -0.723000 
0.448242 1.271253 -0.712376 
0.449219 1.271253 -0.701869 
0.450195 1.271253 -0.691478 
0.451172 1.271253 -0.681205 
0.452148 1.271253 -0.671049 
0.453125 1.271253 -0.661009 
0.454102 1.271253 -0.651087 
0.455078 1.271253 -0.641280 
0.456055 1.271253 -0.631590 
0.457031 1.271253 -0.622015 
0.458008 1.271253 -0.612554 
0.458984 1.271253 -0.603207 
0.459961 1.271253 -0.593973 
0.460938 1.271253 -0.584851 
0.461914 1.271253 -0.575840 
0.462891 1.271253 -0.566939 
0.463867 1.271253 -0.558147 
0.464844 1.271253 -0.549462 
0.465820 1.271253 -0.540884 
0.466797 1.271253 -0.532412 
0.467773 1.271253 -0.524043 
0.468750 1.271253 -0.515778 
0.469727 1.271253 -0.507614 
0.470703 1.271253 -0.499550 
0.471680 1.271253 -0.491585 
0.472656 1.271253 -0.483718 
0.473633 1.271253 -0.475948 
0.474609 1.271253 -0.468272 
0.475586 1.271253 -0.460690 
0.476562 1.271253 -0.453201 
0.477539 1.271253 -0.445803 
0.478516 1.271253 -0.438495 
0.479492 1.271253 -0.431275 
0.480469 1.271253 -0.424143 
0.481445 1.271253 -0.417096 
0.482422 1.271253 -0.410135 
0.483398 1.271253 -0.403256 
0.484375 1.271253 -0.396460 
0.485352 1.271253 -0.389745 
0.486328 1.271253 -0.383109 
0.487305 1.271253 -0.376552 
0.488281 1.271253 -0.370073 
0.489258 1.271253 -0.363669 
0.490234 1.271253 -0.357340 
0.491211 1.271253 -0.351086 
0.492188 1.271253 -0.344904 
0.493164 1.271253 -0.338793 
0.494141 1.271253 -0.332753 
0.495117 1.271253 -0.326782 
0.496094 1.271253 -0.320879 
0.497070 1.271253 -0.315044 
0.498047 1.271253 -0.309275 
0.499023 1.271253 -0.303571 
0.500000 1.271253 -0.297931 
0.500977 1.271253 -0.292354 
0.501953 1.271253 -0.286840 
0.502930 1.271253 -0.281386 
0.503906 1.271253 -0.275993 
0.504883 1.271253 -0.270660 
0.505859 1.271253 -0.265384 
0.506836 1.271253 -0.260167 
0.507812 1.271253 -0.255005 
0.508789 1.271253 -0.249900 
0.509766 1.271253 -0.244850 
0.510742 1.271253 -0.239853 
0.511719 1.271253 -0.234910 
0.512695 1.271253 -0.230020 
0.513672 1.271253 -0.225181 
0.514648 1.271253 -0.220393 
0.515625 1.271253 -0.215655 
0.516602 1.271253 -0.210966 
0.517578 1.271253 -0.206326 
0.518555 1.271253 -0.201734 
0.519531 1.271253 -0.197190 
0.520508 1.271253 -0.192691 
0.521484 1.271253 -0.188239 
0.522461 1.271253 -0.183831 
0.523438 1.271253 -0.179468 
0.524414 1.271253 -0.175149 
0.525391 1.271253 -0.170873 
0.526367 1.271253 -0.166640 
0.527344 1.271253 -0.162448 
0.528320 1.271253 -0.158298 
0.529297 1.271253 -0.154189 
0.530273 1.271253 -0.150120 
0.531250 1.271253 -0.146090 
0.532227 1.271253 -0.142099 
0.533203 1.271253 -0.138147 
0.534180 1.271253 -0.134233 
0.535156 1.271253 -0.130356 
0.536133 1.271253 -0.126516 
0.537109 1.271253 -0.122712 
0.538086 1.271253 -0.118944 
0.539062 1.271253 -0.115212 
0.540039 1.271253 -0.111514 
0.541016 1.271253 -0.107851 
0.541992 1.271253 -0.104221 
0.542969 1.271253 -0.100625 
0.543945 1.271253 -0.097062 
0.544922 1.271253 -0.093532 
0.545898 1.271253 -0.090033 
0.546875 1.271253 -0.086567 
0.547852 1.271253 -0.083131 
0.548828 1.271253 -0.079727 
0.549805 1.271253 -0.076352 
0.550781 1.271253 -0.073008 
0.551758 1.271253 -0.069694 
0.552734 1.271253 -0.066408 
0.553711 1.271253 -0.063152 
0.554688 1.271253 -0.059924 
0.555664 1.271253 -0.056724 
0.556641 1.271253 -0.053552 
0.557617 1.271253 -0.050407 
0.558594 1.271253 -0.047290 
0.559570 1.271253 -0.044199 
0.560547 1.271253 -0.041134 
0.561523 1.271253 -0.038095 
0.562500 1.271253 -0.035083 
0.563477 1.271253 -0.032095 
0.564453 1.271253 -0.029133 
0.565430 1.271253 -0.026195 
0.566406 1.271253 -0.023282 
0.567383 1.271253 -0.020393 
0.568359 1.271253 -0.017528 
0.569336 1.271253 -0.014686 
0.570312 1.271253 -0.011868 
0.571289 1.271253 -0.009073 
0.572266 1.271253 -0.006300 
0.573242 1.271253 -0.003550 
0.574219 1.271253 -0.000822 
0.575195 1.271253 0.001884 
0.576172 1.271253 0.004569 
0.577148 1.271253 0.007232 
0.578125 1.271253 0.009873 
0.579102 1.271253 0.012494 
0.580078 1.271253 0.015094 
0.581055 1.271253 0.017674 
0.582031 1.271253 0.020234 
0.583008 1.271253 0.022773 
0.583984 1.271253 0.025293 
0.584961 1.271253 0.027794 
0.585938 1.271253 0.030275 
0.586914 1.271253 0.032737 
0.587891 1.271253 0.035180 
0.588867 1.271253 0.037604 
0.589844 1.271253 0.040010 
0.590820 1.271253 0.042398 
0.591797 1.271253 0.044768 
0.592773 1.271253 0.047120 
0.593750 1.271253 0.049454 
0.594727 1.271253 0.051771 
0.595703 1.271253 0.054070 
0.596680 1.271253 0.056353 
0.597656 1.271253 0.058618 
0.598633 1.271253 0.060867 
0.599609 1.271253 0.063099 
0.600586 1.271253 0.065315 
0.601562 1.271253 0.067515 
0.602539 1.271253 0.069699 
0.603516 1.271253 0.071867 
0.604492 1.271253 0.074019 
0.605469 1.271253 0.076155 
0.606445 1.271253 0.078277 
0.607422 1.271253 0.080383 
0.608398 1.271253 0.082474 
0.609375 1.271253 0.084550 
0.610352 1.271253 0.086611 
0.611328 1.271253 0.088658 
0.612305 1.271253 0.090690 
0.613281 1.271253 0.092708 
0.614258 1.271253 0.094712 
0.615234 1.271253 0.096702 
0.616211 1.271253 0.098677 
0.617188 1.271253 0.100640 
0.618164 1.271253 0.102588 
0.619141 1.271253 0.104523 
0.620117 1.271253 0.106445 
0.621094 1.271253 0.108353 
0.622070 1.271253 0.110248 
0.623047 1.271253 0.112130 
0.624023 1.271253 0.114000 
0.625000 1.271253 0.115857 
0.625977 1.271253 0.117701 
0.626953 1.271253 0.119532 
0.627930 1.271253 0.121351 
0.628906 1.271253 0.123158 
0.629883 1.271253 0.124953 
0.630859 1.271253 0.126736 
0.631836 1.271253 0.128507 
0.632812 1.271253 0.130266 
0.633789 1.271253 0.132013 
0.634766 1.271253 0.133749 
0.635742 1.271253 0.135473 
0.636719 1.271253 0.137185 
0.637695 1.271253 0.138887 
0.638672 1.271253 0.140577 
0.639648 1.271253 0.142256 
0.640625 1.271253 0.143924 
0.641602 1.271253 0.145582 
0.642578 1.271253 0.147228 
0.643555 1.271253 0.148864 
0.644531 1.271253 0.150489 
0.645508 1.271253 0.152103 
0.646484 1.271253 0.153707 
0.647461 1.271253 0.155301 
0.648438 1.271253 0.156885 
0.649414 1.271253 0.158458 
0.650391 1.271253 0.160021 
0.651367 1.271253 0.161574 
0.652344 1.271253 0.163117 
0.653320 1.271253 0.164651 
0.654297 1.271253 0.166174 
0.655273 1.271253 0.167688 
0.656250 1.271253 0.169193 
0.657227 1.271253 0.170687 
0.658203 1.271253 0.172173 
0.659180 1.271253 0.173649 
0.660156 1.271253 0.175115 
0.661133 1.271253 0.176573 
0.662109 1.271253 0.178021 
0.663086 1.271253 0.179460 
0.664062 1.271253 0.180890 
0.665039 1.271253 0.182312 
0.666016 1.271253 0.183724 
0.666992 1.271253 0.185128 
0.667969 1.271253 0.186522 
0.668945 1.271253 0.187908 
0.669922 1.271253 0.189286 
0.670898 1.271253 0.190655 
0.671875 1.271253 0.192016 
0.672852 1.271253 0.193368 
0.673828 1.271253 0.194711 
0.674805 1.271253 0.196047 
0.675781 1.271253 0.197374 
0.676758 1.271253 0.198693 
0.677734 1.271253 0.200004 
0.678711 1.271253 0.201307 
0.679688 1.271253 0.202602 
0.680664 1.271253 0.203889 
0.681641 1.271253 0.205168 
0.682617 1.271253 0.206440 
0.683594 1.271253 0.207703 
0.684570 1.271253 0.208959 
0.685547 1.271253 0.210207 
0.686523 1.271253 0.211448 
0.687500 1.271253 0.212681 
0.688477 1.271253 0.213907 
0.689453 1.271253 0.215125 
0.690430 1.271253 0.216336 
0.691406 1.271253 0.217539 
0.692383 1.271253 0.218735 
0.693359 1.271253 0.219924 
0.694336 1.271253 0.221106 
0.695312 1.271253 0.222280 
0.696289 1.271253 0.223448 
0.697266 1.271253 0.224608 
0.698242 1.271253 0.225761 
0.699219 1.271253 0.226908 
0.700195 1.271253 0.228047 
0.701172 1.271253 0.229180 
0.702148 1.271253 0.230306 
0.703125 1.271253 0.231425 
0.704102 1.271253 0.232537 
0.705078 1.271253 0.233643 
0.706055 1.271253 0.234742 
0.707031 1.271253 0.235834 
0.708008 1.271253 0.236920 
0.708984 1.271253 0.237999 
0.709961 1.271253 0.239072 
0.710938 1.271253 0.240138 
0.711914 1.271253 0.241198 
0.712891 1.271253 0.242251 
0.713867 1.271253 0.243298 
0.714844 1.271253 0.244339 
0.715820 1.271253 0.245374 
0.716797 1.271253 0.246402 
0.717773 1.271253 0.247424 
0.718750 1.271253 0.248440 
0.719727 1.271253 0.249450 
0.720703 1.271253 0.250454 
0.721680 1.271253 0.251452 
0.722656 1.271253 0.252443 
0.723633 1.271253 0.253429 
0.724609 1.271253 0.254409 
0.725586 1.271253 0.255383 
0.726562 1.271253 0.256351 
0.727539 1.271253 0.257313 
0.728516 1.271253 0.258269 
0.729492 1.271253 0.259220 
0.730469 1.271253 0.260165 
0.731445 1.271253 0.261104 
0.732422 1.271253 0.262037 
0.733398 1.271253 0.262965 
0.734375 1.271253 0.263887 
0.735352 1.271253 0.264804 
0.736328 1.271253 0.265715 
0.737305 1.271253 0.266620 
0.738281 1.271253 0.267520 
0.739258 1.271253 0.268414 
0.740234 1.271253 0.269303 
0.741211 1.271253 0.270187 
0.742188 1.271253 0.271065 
0.743164 1.271253 0.271938 
0.744141 1.271253 0.272805 
0.745117 1.271253 0.273667 
0.746094 1.271253 0.274524 
0.747070 1.271253 0.275375 
0.748047 1.271253 0.276221 
0.749023 1.271253 0.277062 
0.750000 1.271253 0.277898 
0.750977 1.271253 0.278729 
0.751953 1.271253 0.279554 
0.752930 1.271253 0.280374 
0.753906 1.271253 0.281190 
0.754883 1.271253 0.282000 
0.755859 1.271253 0.282805 
0.756836 1.271253 0.283605 
0.757812 1.271253 0.284400 
0.758789 1.271253 0.285190 
0.759766 1.271253 0.285975 
0.760742 1.271253 0.286755 
0.761719 1.271253 0.287530 
0.762695 1.271253 0.288300 
0.763672 1.271253 0.289066 
0.764648 1.271253 0.289826 
0.765625 1.271253 0.290582 
0.766602 1.271253 0.291333 
0.767578 1.271253 0.292079 
0.768555 1.271253 0.292820 
0.769531 1.271253 0.293556 
0.770508 1.271253 0.294288 
0.771484 1.271253 0.295015 
0.772461 1.271253 0.295737 
0.773438 1.271253 0.296455 
0.774414 1.271253 0.297168 
0.775391 1.271253 0.297876 
0.776367 1.271253 0.298580 
0.777344 1.271253 0.299279 
0.778320 1.271253 0.299973 
0.779297 1.271253 0.300663 
0.780273 1.271253 0.301348 
0.781250 1.271253 0.302029 
0.782227 1.271253 0.302705 
0.783203 1.271253 0.303376 
0.784180 1.271253 0.304043 
0.785156 1.271253 0.304706 
0.786133 1.271253 0.305364 
0.787109 1.271253 0.306018 
0.788086 1.271253 0.306667 
0.789062 1.271253 0.307312 
0.790039 1.271253 0.307952 
0.791016 1.271253 0.308588 
0.791992 1.271253 0.309219 
0.792969 1.271253 0.309847 
0.793945 1.271253 0.310469 
0.794922 1.271253 0.311088 
0.795898 1.271253 0.311702 
0.796875 1.271253 0.312312 
0.797852 1.271253 0.312917 
0.798828 1.271253 0.313519 
0.799805 1.271253 0.314115 
0.800781 1.271253 0.314708 
0.801758 1.271253 0.315296 
0.802734 1.271253 0.315881 
0.803711 1.271253 0.316460 
0.804688 1.271253 0.317036 
0.805664 1.271253 0.317608 
0.806641 1.271253 0.318175 
0.807617 1.271253 0.318738 
0.808594 1.271253 0.319297 
0.809570 1.271253 0.319851 
0.810547 1.271253 0.320402 
0.811523 1.271253 0.320948 
0.812500 1.271253 0.321491 
0.813477 1.271253 0.322029 
0.814453 1.271253 0.322563 
0.815430 1.271253 0.323093 
0.816406 1.271253 0.323619 
0.817383 1.271253 0.324140 
0.818359 1.271253 0.324658 
0.819336 1.271253 0.325172 
0.820312 1.271253 0.325681 
0.821289 1.271253 0.326187 
0.822266 1.271253 0.326688 
0.823242 1.271253 0.327185 
0.824219 1.271253 0.327679 
0.825195 1.271253 0.328168 
0.826172 1.271253 0.328654 
0.827148 1.271253 0.329135 
0.828125 1.271253 0.329612 
0.829102 1.271253 0.330086 
0.830078 1.271253 0.330555 
0.831055 1.271253 0.331020 
0.832031 1.271253 0.331482 
0.833008 1.271253 0.331939 
0.833984 1.271253 0.332393 
0.834961 1.271253 0.332842 
0.835938 1.271253 0.333288 
0.836914 1.271253 0.333730 
0.837891 1.271253 0.334168 
0.838867 1.271253 0.334602 
0.839844 1.271253 0.335031 
0.840820 1.271253 0.335458 
0.841797 1.271253 0.335880 
0.842773 1.271253 0.336298 
0.843750 1.271253 0.336712 
0.844727 1.271253 0.337123 
0.845703 1.271253 0.337529 
0.846680 1.271253 0.337932 
0.847656 1.271253 0.338331 
0.848633 1.271253 0.338726 
0.849609 1.271253 0.339117 
0.850586 1.271253 0.339504 
0.851562 1.271253 0.339888 
0.852539 1.271253 0.340267 
0.853516 1.271253 0.340643 
0.854492 1.271253 0.341015 
0.855469 1.271253 0.341383 
0.856445 1.271253 0.341747 
0.857422 1.271253 0.342107 
0.858398 1.271253 0.342464 
0.859375 1.271253 0.342817 
0.860352 1.271253 0.343165 
0.861328 1.271253 0.343510 
0.862305 1.271253 0.343852 
0.863281 1.271253 0.344189 
0.864258 1.271253 0.344523 
0.865234 1.271253 0.344852 
0.866211 1.271253 0.345178 
0.867188 1.271253 0.345501 
0.868164 1.271253 0.345819 
0.869141 1.271253 0.346134 
0.870117 1.271253 0.346444 
0.871094 1.271253 0.346751 
0.872070 1.271253 0.347055 
0.873047 1.271253 0.347354 
0.874023 1.271253 0.347649 
0.875000 1.271253 0.347941 
0.875977 1.271253 0.348229 
0.876953 1.271253 0.348513 
0.877930 1.271253 0.348794 
0.878906 1.271253 0.349070 
0.879883 1.271253 0.349343 
0.880859 1.271253 0.349612 
0.881836 1.271253 0.349878 
0.882812 1.271253 0.350139 
0.883789 1.271253 0.350397 
0.884766 1.271253 0.350650 
0.885742 1.271253 0.350901 
0.886719 1.271253 0.351147 
0.887695 1.271253 0.351389 
0.888672 1.271253 0.351628 
0.889648 1.271253 0.351863 
0.890625 1.271253 0.352094 
0.891602 1.271253 0.352321 
0.892578 1.271253 0.352545 
0.893555 1.271253 0.352764 
0.894531 1.271253 0.352980 
0.895508 1.271253 0.353192 
0.896484 1.271253 0.353401 
0.897461 1.271253 0.353605 
0.898438 1.271253 0.353806 
0.899414 1.271253 0.354003 
0.900391 1.271253 0.354196 
0.901367 1.271253 0.354385 
0.902344 1.271253 0.354570 
0.903320 1.271253 0.354752 
0.904297 1.271253 0.354929 
0.905273 1.271253 0.355103 
0.906250 1.271253 0.355273 
0.907227 1.271253 0.355439 
0.908203 1.271253 0.355602 
0.909180 1.271253 0.355760 
0.910156 1.271253 0.355915 
0.911133 1.271253 0.356066 
0.912109 1.271253 0.356213 
0.913086 1.271253 0.356356 
0.914062 1.271253 0.356495 
0.915039 1.271253 0.356631 
0.916016 1.271253 0.356762 
0.916992 1.271253 0.356890 
0.917969 1.271253 0.357013 
0.918945 1.271253 0.357133 
0.919922 1.271253 0.357249 
0.920898 1.271253 0.357361 
0.921875 1.271253 0.357469 
0.922852 1.271253 0.357574 
0.923828 1.271253 0.357674 
0.924805 1.271253 0.357770 
0.925781 1.271253 0.357863 
0.926758 1.271253 0.357951 
0.927734 1.271253 0.358036 
0.928711 1.271253 0.358117 
0.929688 1.271253 0.358193 
0.930664 1.271253 0.358266 
0.931641 1.271253 0.358335 
0.932617 1.271253 0.358399 
0.933594 1.271253 0.358460 
0.934570 1.271253 0.358517 
0.935547 1.271253 0.358570 
0.936523 1.271253 0.358619 
0.937500 1.271253 0.358663 
0.938477 1.271253 0.358704 
0.939453 1.271253 0.358741 
0.940430 1.271253 0.358774 
0.941406 1.271253 0.358802 
0.942383 1.271253 0.358827 
0.943359 1.271253 0.358848 
0.944336 1.271253 0.358864 
0.945312 1.271253 0.358876 
0.946289 1.271253 0.358885 
0.947266 1.271253 0.358889 
0.948242 1.271253 0.358889 
0.949219 1.271253 0.358885 
0.950195 1.271253 0.358877 
0.951172 1.271253 0.358865 
0.952148 1.271253 0.358848 
0.953125 1.271253 0.358828 
0.954102 1.271253 0.358803 
0.955078 1.271253 0.358774 
0.956055 1.271253 0.358741 
0.957031 1.271253 0.358703 
0.958008 1.271253 0.358662 
0.958984 1.271253 0.358616 
0.959961 1.271253 0.358566 
0.960938 1.271253 0.358512 
0.961914 1.271253 0.358454 
0.962891 1.271253 0.358391 
0.963867 1.271253 0.358324 
0.964844 1.271253 0.358252 
0.965820 1.271253 0.358177 
0.966797 1.271253 0.358097 
0.967773 1.271253 0.358013 
0.968750 1.271253 0.357924 
0.969727 1.271253 0.357831 
0.970703 1.271253 0.357734 
0.971680 1.271253 0.357632 
0.972656 1.271253 0.357526 
0.973633 1.271253 0.357415 
0.974609 1.271253 0.357300 
0.975586 1.271253 0.357181 
0.976562 1.271253 0.357057 
0.977539 1.271253 0.356929 
0.978516 1.271253 0.356796 
0.979492 1.271253 0.356659 
0.980469 1.271253 0.356517 
0.981445 1.271253 0.356370 
0.982422 1.271253 0.356220 
0.983398 1.271253 0.356064 
0.984375 1.271253 0.355904 
0.985352 1.271253 0.355739 
0.986328 1.271253 0.355570 
0.987305 1.271253 0.355396 
0.988281 1.271253 0.355218 
0.989258 1.271253 0.355035 
0.990234 1.271253 0.354847 
0.991211 1.271253 0.354654 
0.992188 1.271253 0.354457 
0.993164 1.271253 0.354255 
0.994141 1.271253 0.354048 
0.995117 1.271253 0.353837 
0.996094 1.271253 0.353621 
0.997070 1.271253 0.353400 
0.998047 1.271253 0.353174 
0.999023 1.271253 0.352943 


==> data/BUderSineA10M40kK1024step4.dat <==
0.000000 1.520219 0.318229 
0.000977 1.520219 0.318030 
0.001953 1.520219 0.317826 
0.002930 1.520219 0.317618 
0.003906 1.520219 0.317406 
0.004883 1.520219 0.317189 
0.005859 1.520219 0.316969 
0.006836 1.520219 0.316744 
0.007812 1.520219 0.316514 
0.008789 1.520219 0.316281 
0.009766 1.520219 0.316043 
0.010742 1.520219 0.315800 
0.011719 1.520219 0.315553 
0.012695 1.520219 0.315302 
0.013672 1.520219 0.315046 
0.014648 1.520219 0.314786 
0.015625 1.520219 0.314522 
0.016602 1.520219 0.314252 
0.017578 1.520219 0.313979 
0.018555 1.520219 0.313700 
0.019531 1.520219 0.313417 
0.020508 1.520219 0.313130 
0.021484 1.520219 0.312838 
0.022461 1.520219 0.312541 
0.023438 1.520219 0.312239 
0.024414 1.520219 0.311933 
0.025391 1.520219 0.311622 
0.026367 1.520219 0.311306 
0.027344 1.520219 0.310986 
0.028320 1.520219 0.310661 
0.029297 1.520219 0.310330 
0.030273 1.520219 0.309995 
0.031250 1.520219 0.309655 
0.032227 1.520219 0.309310 
0.033203 1.520219 0.308960 
0.034180 1.520219 0.308605 
0.035156 1.520219 0.308245 
0.036133 1.520219 0.307880 
0.037109 1.520219 0.307510 
0.038086 1.520219 0.307135 
0.039062 1.520219 0.306754 
0.040039 1.520219 0.306369 
0.041016 1.520219 0.305978 
0.041992 1.520219 0.305582 
0.042969 1.520219 0.305181 
0.043945 1.520219 0.304774 
0.044922 1.520219 0.304362 
0.045898 1.520219 0.303945 
0.046875 1.520219 0.303522 
0.047852 1.520219 0.303094 
0.048828 1.520219 0.302660 
0.049805 1.520219 0.302221 
0.050781 1.520219 0.301776 
0.051758 1.520219 0.301326 
0.052734 1.520219 0.300870 
0.053711 1.520219 0.300408 
0.054688 1.520219 0.299941 
0.055664 1.520219 0.299468 
0.056641 1.520219 0.298989 
0.057617 1.520219 0.298504 
0.058594 1.520219 0.298014 
0.059570 1.520219 0.297517 
0.060547 1.520219 0.297015 
0.061523 1.520219 0.296507 
0.062500 1.520219 0.295992 
0.063477 1.520219 0.295472 
0.064453 1.520219 0.294946 
0.065430 1.520219 0.294413 
0.066406 1.520219 0.293874 
0.067383 1.520219 0.293329 
0.068359 1.520219 0.292778 
0.069336 1.520219 0.292220 
0.070312 1.520219 0.291656 
0.071289 1.520219 0.291086 
0.072266 1.520219 0.290509 
0.073242 1.520219 0.289926 
0.074219 1.520219 0.289336 
0.075195 1.520219 0.288739 
0.076172 1.520219 0.288136 
0.077148 1.520219 0.287526 
0.078125 1.520219 0.286910 
0.079102 1.520219 0.286286 
0.080078 1.520219 0.285656 
0.081055 1.520219 0.285019 
0.082031 1.520219 0.284375 
0.083008 1.520219 0.283724 
0.083984 1.520219 0.283066 
0.084961 1.520219 0.282401 
0.085938 1.520219 0.281728 
0.086914 1.520219 0.281049 
0.087891 1.520219 0.280362 
0.088867 1.520219 0.279668 
0.089844 1.520219 0.278966 
0.090820 1.520219 0.278257 
0.091797 1.520219 0.277540 
0.092773 1.520219 0.276816 
0.093750 1.520219 0.276085 
0.094727 1.520219 0.275345 
0.095703 1.520219 0.274598 
0.096680 1.520219 0.273843 
0.097656 1.520219 0.273080 
0.098633 1.520219 0.272309 
0.099609 1.520219 0.271530 
0.100586 1.520219 0.270743 
0.101562 1.520219 0.269948 
0.102539 1.520219 0.269145 
0.103516 1.520219 0.268333 
0.104492 1.520219 0.267513 
0.105469 1.520219 0.266684 
0.106445 1.520219 0.265848 
0.107422 1.520219 0.265002 
0.108398 1.520219 0.264148 
0.109375 1.520219 0.263285 
0.110352 1.520219 0.262413 
0.111328 1.520219 0.261533 
0.112305 1.520219 0.260643 
0.113281 1.520219 0.259745 
0.114258 1.520219 0.258837 
0.115234 1.520219 0.257920 
0.116211 1.520219 0.256994 
0.117188 1.520219 0.256058 
0.118164 1.520219 0.255113 
0.119141 1.520219 0.254159 
0.120117 1.520219 0.253195 
0.121094 1.520219 0.252221 
0.122070 1.520219 0.251237 
0.123047 1.520219 0.250244 
0.124023 1.520219 0.249240 
0.125000 1.520219 0.248226 
0.125977 1.520219 0.247203 
0.126953 1.520219 0.246169 
0.127930 1.520219 0.245124 
0.128906 1.520219 0.244069 
0.129883 1.520219 0.243004 
0.130859 1.520219 0.241928 
0.131836 1.520219 0.240841 
0.132812 1.520219 0.239743 
0.133789 1.520219 0.238634 
0.134766 1.520219 0.237514 
0.135742 1.520219 0.236383 
0.136719 1.520219 0.235241 
0.137695 1.520219 0.234087 
0.138672 1.520219 0.232921 
0.139648 1.520219 0.231744 
0.140625 1.520219 0.230555 
0.141602 1.520219 0.229355 
0.142578 1.520219 0.228142 
0.143555 1.520219 0.226917 
0.144531 1.520219 0.225680 
0.145508 1.520219 0.224430 
0.146484 1.520219 0.223168 
0.147461 1.520219 0.221893 
0.148438 1.520219 0.220606 
0.149414 1.520219 0.219305 
0.150391 1.520219 0.217992 
0.151367 1.520219 0.216665 
0.152344 1.520219 0.215325 
0.153320 1.520219 0.213971 
0.154297 1.520219 0.212604 
0.155273 1.520219 0.211223 
0.156250 1.520219 0.209828 
0.157227 1.520219 0.208418 
0.158203 1.520219 0.206995 
0.159180 1.520219 0.205557 
0.160156 1.520219 0.204105 
0.161133 1.520219 0.202638 
0.162109 1.520219 0.201156 
0.163086 1.520219 0.199659 
0.164062 1.520219 0.198146 
0.165039 1.520219 0.196618 
0.166016 1.520219 0.195075 
0.166992 1.520219 0.193516 
0.167969 1.520219 0.191941 
0.168945 1.520219 0.190349 
0.169922 1.520219 0.188742 
0.170898 1.520219 0.187118 
0.171875 1.520219 0.185477 
0.172852 1.520219 0.183819 
0.173828 1.520219 0.182144 
0.174805 1.520219 0.180451 
0.175781 1.520219 0.178742 
0.176758 1.520219 0.177014 
0.177734 1.520219 0.175268 
0.178711 1.520219 0.173504 
0.179688 1.520219 0.171722 
0.180664 1.520219 0.169921 
0.181641 1.520219 0.168101 
0.182617 1.520219 0.166262 
0.183594 1.520219 0.164403 
0.184570 1.520219 0.162525 
0.185547 1.520219 0.160627 
0.186523 1.520219 0.158709 
0.187500 1.520219 0.156771 
0.188477 1.520219 0.154811 
0.189453 1.520219 0.152831 
0.190430 1.520219 0.150830 
0.191406 1.520219 0.148807 
0.192383 1.520219 0.146762 
0.193359 1.520219 0.144695 
0.194336 1.520219 0.142606 
0.195312 1.520219 0.140494 
0.196289 1.520219 0.138359 
0.197266 1.520219 0.136201 
0.198242 1.520219 0.134019 
0.199219 1.520219 0.131814 
0.200195 1.520219 0.129584 
0.201172 1.520219 0.127329 
0.202148 1.520219 0.125049 
0.203125 1.520219 0.122744 
0.204102 1.520219 0.120414 
0.205078 1.520219 0.118057 
0.206055 1.520219 0.115674 
0.207031 1.520219 0.113264 
0.208008 1.520219 0.110827 
0.208984 1.520219 0.108362 
0.209961 1.520219 0.105869 
0.210938 1.520219 0.103348 
0.211914 1.520219 0.100797 
0.212891 1.520219 0.098218 
0.213867 1.520219 0.095609 
0.214844 1.520219 0.092969 
0.215820 1.520219 0.090299 
0.216797 1.520219 0.087598 
0.217773 1.520219 0.084865 
0.218750 1.520219 0.082100 
0.219727 1.520219 0.079303 
0.220703 1.520219 0.076472 
0.221680 1.520219 0.073608 
0.222656 1.520219 0.070710 
0.223633 1.520219 0.067777 
0.224609 1.520219 0.064808 
0.225586 1.520219 0.061804 
0.226562 1.520219 0.058763 
0.227539 1.520219 0.055685 
0.228516 1.520219 0.052570 
0.229492 1.520219 0.049416 
0.230469 1.520219 0.046223 
0.231445 1.520219 0.042991 
0.232422 1.520219 0.039719 
0.233398 1.520219 0.036405 
0.234375 1.520219 0.033050 
0.235352 1.520219 0.029652 
0.236328 1.520219 0.026212 
0.237305 1.520219 0.022727 
0.238281 1.520219 0.019198 
0.239258 1.520219 0.015624 
0.240234 1.520219 0.012003 
0.241211 1.520219 0.008335 
0.242188 1.520219 0.004619 
0.243164 1.520219 0.000854 
0.244141 1.520219 -0.002960 
0.245117 1.520219 -0.006825 
0.246094 1.520219 -0.010741 
0.247070 1.520219 -0.014711 
0.248047 1.520219 -0.018733 
0.249023 1.520219 -0.022810 
0.250000 1.520219 -0.026943 
0.250977 1.520219 -0.031132 
0.251953 1.520219 -0.035379 
0.252930 1.520219 -0.039685 
0.253906 1.520219 -0.044051 
0.254883 1.520219 -0.048478 
0.255859 1.520219 -0.052968 
0.256836 1.520219 -0.057521 
0.257812 1.520219 -0.062139 
0.258789 1.520219 -0.066824 
0.259766 1.520219 -0.071576 
0.260742 1.520219 -0.076397 
0.261719 1.520219 -0.081289 
0.262695 1.520219 -0.086252 
0.263672 1.520219 -0.091289 
0.264648 1.520219 -0.096401 
0.265625 1.520219 -0.101590 
0.266602 1.520219 -0.106857 
0.267578 1.520219 -0.112203 
0.268555 1.520219 -0.117632 
0.269531 1.520219 -0.123144 
0.270508 1.520219 -0.128741 
0.271484 1.520219 -0.134425 
0.272461 1.520219 -0.140199 
0.273438 1.520219 -0.146064 
0.274414 1.520219 -0.152022 
0.275391 1.520219 -0.158075 
0.276367 1.520219 -0.164226 
0.277344 1.520219 -0.170476 
0.278320 1.520219 -0.176829 
0.279297 1.520219 -0.183287 
0.280273 1.520219 -0.189851 
0.281250 1.520219 -0.196525 
0.282227 1.520219 -0.203312 
0.283203 1.520219 -0.210213 
0.284180 1.520219 -0.217232 
0.285156 1.520219 -0.224371 
0.286133 1.520219 -0.231634 
0.287109 1.520219 -0.239024 
0.288086 1.520219 -0.246543 
0.289062 1.520219 -0.254196 
0.290039 1.520219 -0.261985 
0.291016 1.520219 -0.269913 
0.291992 1.520219 -0.277986 
0.292969 1.520219 -0.286205 
0.293945 1.520219 -0.294575 
0.294922 1.520219 -0.303101 
0.295898 1.520219 -0.311785 
0.296875 1.520219 -0.320632 
0.297852 1.520219 -0.329647 
0.298828 1.520219 -0.338833 
0.299805 1.520219 -0.348196 
0.300781 1.520219 -0.357740 
0.301758 1.520219 -0.367470 
0.302734 1.520219 -0.377391 
0.303711 1.520219 -0.387509 
0.304688 1.520219 -0.397828 
0.305664 1.520219 -0.408354 
0.306641 1.520219 -0.419093 
0.307617 1.520219 -0.430050 
0.308594 1.520219 -0.441231 
0.309570 1.520219 -0.452644 
0.310547 1.520219 -0.464293 
0.311523 1.520219 -0.476185 
0.312500 1.520219 -0.488328 
0.313477 1.520219 -0.500727 
0.314453 1.520219 -0.513390 
0.315430 1.520219 -0.526323 
0.316406 1.520219 -0.539535 
0.317383 1.520219 -0.553032 
0.318359 1.520219 -0.566821 
0.319336 1.520219 -0.580911 
0.320312 1.520219 -0.595309 
0.321289 1.520219 -0.610022 
0.322266 1.520219 -0.625059 
0.323242 1.520219 -0.640426 
0.324219 1.520219 -0.656132 
0.325195 1.520219 -0.672184 
0.326172 1.520219 -0.688590 
0.327148 1.520219 -0.705356 
0.328125 1.520219 -0.722489 
0.329102 1.520219 -0.739997 
0.330078 1.520219 -0.757885 
0.331055 1.520219 -0.776157 
0.332031 1.520219 -0.794820 
0.333008 1.520219 -0.813877 
0.333984 1.520219 -0.833331 
0.334961 1.520219 -0.853183 
0.335938 1.520219 -0.873433 
0.336914 1.520219 -0.894081 
0.337891 1.520219 -0.915121 
0.338867 1.520219 -0.936550 
0.339844 1.520219 -0.958358 
0.340820 1.520219 -0.980535 
0.341797 1.520219 -1.003066 
0.342773 1.520219 -1.025933 
0.343750 1.520219 -1.049114 
0.344727 1.520219 -1.072581 
0.345703 1.520219 -1.096303 
0.346680 1.520219 -1.120242 
0.347656 1.520219 -1.144353 
0.348633 1.520219 -1.168587 
0.349609 1.520219 -1.192886 
0.350586 1.520219 -1.217183 
0.351562 1.520219 -1.241406 
0.352539 1.520219 -1.265474 
0.353516 1.520219 -1.289295 
0.354492 1.520219 -1.312772 
0.355469 1.520219 -1.335798 
0.356445 1.520219 -1.358260 
0.357422 1.520219 -1.380036 
0.358398 1.520219 -1.401001 
0.359375 1.520219 -1.421023 
0.360352 1.520219 -1.439969 
0.361328 1.520219 -1.457706 
0.362305 1.520219 -1.474101 
0.363281 1.520219 -1.489028 
0.364258 1.520219 -1.502367 
0.365234 1.520219 -1.514008 
0.366211 1.520219 -1.523854 
0.367188 1.520219 -1.531823 
0.368164 1.520219 -1.537852 
0.369141 1.520219 -1.541897 
0.370117 1.520219 -1.543933 
0.371094 1.520219 -1.543959 
0.372070 1.520219 -1.541994 
0.373047 1.520219 -1.538078 
0.374023 1.520219 -1.532270 
0.375000 1.520219 -1.524647 
0.375977 1.520219 -1.515301 
0.376953 1.520219 -1.504339 
0.377930 1.520219 -1.491874 
0.378906 1.520219 -1.478030 
0.379883 1.520219 -1.462933 
0.380859 1.520219 -1.446713 
0.381836 1.520219 -1.429498 
0.382812 1.520219 -1.411414 
0.383789 1.520219 -1.392583 
0.384766 1.520219 -1.373122 
0.385742 1.520219 -1.353142 
0.386719 1.520219 -1.332745 
0.387695 1.520219 -1.312026 
0.388672 1.520219 -1.291074 
0.389648 1.520219 -1.269966 
0.390625 1.520219 -1.248776 
0.391602 1.520219 -1.227567 
0.392578 1.520219 -1.206397 
0.393555 1.520219 -1.185314 
0.394531 1.520219 -1.164363 
0.395508 1.520219 -1.143583 
0.396484 1.520219 -1.123005 
0.397461 1.520219 -1.102657 
0.398438 1.520219 -1.082564 
0.399414 1.520219 -1.062743 
0.400391 1.520219 -1.043212 
0.401367 1.520219 -1.023982 
0.402344 1.520219 -1.005064 
0.403320 1.520219 -0.986465 
0.404297 1.520219 -0.968191 
0.405273 1.520219 -0.950245 
0.406250 1.520219 -0.932630 
0.407227 1.520219 -0.915344 
0.408203 1.520219 -0.898388 
0.409180 1.520219 -0.881760 
0.410156 1.520219 -0.865457 
0.411133 1.520219 -0.849475 
0.412109 1.520219 -0.833812 
0.413086 1.520219 -0.818461 
0.414062 1.520219 -0.803418 
0.415039 1.520219 -0.788678 
0.416016 1.520219 -0.774235 
0.416992 1.520219 -0.760084 
0.417969 1.520219 -0.746218 
0.418945 1.520219 -0.732631 
0.419922 1.520219 -0.719317 
0.420898 1.520219 -0.706270 
0.421875 1.520219 -0.693484 
0.422852 1.520219 -0.680952 
0.423828 1.520219 -0.668670 
0.424805 1.520219 -0.656629 
0.425781 1.520219 -0.644825 
0.426758 1.520219 -0.633252 
0.427734 1.520219 -0.621903 
0.428711 1.520219 -0.610774 
0.429688 1.520219 -0.599858 
0.430664 1.520219 -0.589151 
0.431641 1.520219 -0.578646 
0.432617 1.520219 -0.568339 
0.433594 1.520219 -0.558225 
0.434570 1.520219 -0.548298 
0.435547 1.520219 -0.538554 
0.436523 1.520219 -0.528988 
0.437500 1.520219 -0.519596 
0.438477 1.520219 -0.510372 
0.439453 1.520219 -0.501314 
0.440430 1.520219 -0.492416 
0.441406 1.520219 -0.483675 
0.442383 1.520219 -0.475086 
0.443359 1.520219 -0.466645 
0.444336 1.520219 -0.458350 
0.445312 1.520219 -0.450196 
0.446289 1.520219 -0.442180 
0.447266 1.520219 -0.434298 
0.448242 1.520219 -0.426547 
0.449219 1.520219 -0.418924 
0.450195 1.520219 -0.411426 
0.451172 1.520219 -0.404049 
0.452148 1.520219 -0.396791 
0.453125 1.520219 -0.389649 
0.454102 1.520219 -0.382620 
0.455078 1.520219 -0.375701 
0.456055 1.520219 -0.368891 
0.457031 1.520219 -0.362185 
0.458008 1.520219 -0.355582 
0.458984 1.520219 -0.349080 
0.459961 1.520219 -0.342675 
0.460938 1.520219 -0.336367 
0.461914 1.520219 -0.330152 
0.462891 1.520219 -0.324028 
0.463867 1.520219 -0.317995 
0.464844 1.520219 -0.312048 
0.465820 1.520219 -0.306187 
0.466797 1.520219 -0.300410 
0.467773 1.520219 -0.294714 
0.468750 1.520219 -0.289098 
0.469727 1.520219 -0.283561 
0.470703 1.520219 -0.278100 
0.471680 1.520219 -0.272714 
0.472656 1.520219 -0.267401 
0.473633 1.520219 -0.262160 
0.474609 1.520219 -0.256990 
0.475586 1.520219 -0.251888 
0.476562 1.520219 -0.246854 
0.477539 1.520219 -0.241885 
0.478516 1.520219 -0.236982 
0.479492 1.520219 -0.232141 
0.480469 1.520219 -0.227363 
0.481445 1.520219 -0.222645 
0.482422 1.520219 -0.217987 
0.483398 1.520219 -0.213388 
0.484375 1.520219 -0.208846 
0.485352 1.520219 -0.204360 
0.486328 1.520219 -0.199929 
0.487305 1.520219 -0.195552 
0.488281 1.520219 -0.191227 
0.489258 1.520219 -0.186955 
0.490234 1.520219 -0.182734 
0.491211 1.520219 -0.178563 
0.492188 1.520219 -0.174441 
0.493164 1.520219 -0.170367 
0.494141 1.520219 -0.166340 
0.495117 1.520219 -0.162360 
0.496094 1.520219 -0.158426 
0.497070 1.520219 -0.154536 
0.498047 1.520219 -0.150690 
0.499023 1.520219 -0.146887 
0.500000 1.520219 -0.143126 
0.500977 1.520219 -0.139408 
0.501953 1.520219 -0.135730 
0.502930 1.520219 -0.132092 
0.503906 1.520219 -0.128494 
0.504883 1.520219 -0.124935 
0.505859 1.520219 -0.121413 
0.506836 1.520219 -0.117930 
0.507812 1.520219 -0.114483 
0.508789 1.520219 -0.111072 
0.509766 1.520219 -0.107697 
0.510742 1.520219 -0.104357 
0.511719 1.520219 -0.101052 
0.512695 1.520219 -0.097780 
0.513672 1.520219 -0.094542 
0.514648 1.520219 -0.091337 
0.515625 1.520219 -0.088164 
0.516602 1.520219 -0.085023 
0.517578 1.520219 -0.081913 
0.518555 1.520219 -0.078834 
0.519531 1.520219 -0.075785 
0.520508 1.520219 -0.072766 
0.521484 1.520219 -0.069776 
0.522461 1.520219 -0.066815 
0.523438 1.520219 -0.063883 
0.524414 1.520219 -0.060978 
0.525391 1.520219 -0.058101 
0.526367 1.520219 -0.055252 
0.527344 1.520219 -0.052429 
0.528320 1.520219 -0.049633 
0.529297 1.520219 -0.046862 
0.530273 1.520219 -0.044117 
0.531250 1.520219 -0.041398 
0.532227 1.520219 -0.038703 
0.533203 1.520219 -0.036032 
0.534180 1.520219 -0.033386 
0.535156 1.520219 -0.030764 
0.536133 1.520219 -0.028165 
0.537109 1.520219 -0.025589 
0.538086 1.520219 -0.023036 
0.539062 1.520219 -0.020506 
0.540039 1.520219 -0.017997 
0.541016 1.520219 -0.015511 
0.541992 1.520219 -0.013046 
0.542969 1.520219 -0.010602 
0.543945 1.520219 -0.008179 
0.544922 1.520219 -0.005777 
0.545898 1.520219 -0.003396 
0.546875 1.520219 -0.001034 
0.547852 1.520219 0.001307 
0.548828 1.520219 0.003630 
0.549805 1.520219 0.005932 
0.550781 1.520219 0.008216 
0.551758 1.520219 0.010481 
0.552734 1.520219 0.012727 
0.553711 1.520219 0.014955 
0.554688 1.520219 0.017165 
0.555664 1.520219 0.019356 
0.556641 1.520219 0.021531 
0.557617 1.520219 0.023687 
0.558594 1.520219 0.025827 
0.559570 1.520219 0.027949 
0.560547 1.520219 0.030055 
0.561523 1.520219 0.032144 
0.562500 1.520219 0.034217 
0.563477 1.520219 0.036274 
0.564453 1.520219 0.038315 
0.565430 1.520219 0.040340 
0.566406 1.520219 0.042349 
0.567383 1.520219 0.044343 
0.568359 1.520219 0.046321 
0.569336 1.520219 0.048285 
0.570312 1.520219 0.050234 
0.571289 1.520219 0.052168 
0.572266 1.520219 0.054088 
0.573242 1.520219 0.055993 
0.574219 1.520219 0.057884 
0.575195 1.520219 0.059761 
0.576172 1.520219 0.061624 
0.577148 1.520219 0.063474 
0.578125 1.520219 0.065310 
0.579102 1.520219 0.067132 
0.580078 1.520219 0.068942 
0.581055 1.520219 0.070738 
0.582031 1.520219 0.072521 
0.583008 1.520219 0.074292 
0.583984 1.520219 0.076049 
0.584961 1.520219 0.077795 
0.585938 1.520219 0.079528 
0.586914 1.520219 0.081248 
0.587891 1.520219 0.082957 
0.588867 1.520219 0.084653 
0.589844 1.520219 0.086338 
0.590820 1.520219 0.088011 
0.591797 1.520219 0.089672 
0.592773 1.520219 0.091322 
0.593750 1.520219 0.092961 
0.594727 1.520219 0.094588 
0.595703 1.520219 0.096204 
0.596680 1.520219 0.097809 
0.597656 1.520219 0.099403 
0.598633 1.520219 0.100987 
0.599609 1.520219 0.102560 
0.600586 1.520219 0.104122 
0.601562 1.520219 0.105673 
0.602539 1.520219 0.107215 
0.603516 1.520219 0.108746 
0.604492 1.520219 0.110267 
0.605469 1.520219 0.111777 
0.606445 1.520219 0.113278 
0.607422 1.520219 0.114769 
0.608398 1.520219 0.116250 
0.609375 1.520219 0.117722 
0.610352 1.520219 0.119184 
0.611328 1.520219 0.120636 
0.612305 1.520219 0.122079 
0.613281 1.520219 0.123513 
0.614258 1.520219 0.124938 
0.615234 1.520219 0.126353 
0.616211 1.520219 0.127760 
0.617188 1.520219 0.129157 
0.618164 1.520219 0.130545 
0.619141 1.520219 0.131925 
0.620117 1.520219 0.133296 
0.621094 1.520219 0.134658 
0.622070 1.520219 0.136012 
0.623047 1.520219 0.137357 
0.624023 1.520219 0.138694 
0.625000 1.520219 0.140023 
0.625977 1.520219 0.141343 
0.626953 1.520219 0.142655 
0.627930 1.520219 0.143959 
0.628906 1.520219 0.145255 
0.629883 1.520219 0.146543 
0.630859 1.520219 0.147823 
0.631836 1.520219 0.149095 
0.632812 1.520219 0.150360 
0.633789 1.520219 0.151616 
0.634766 1.520219 0.152865 
0.635742 1.520219 0.154107 
0.636719 1.520219 0.155341 
0.637695 1.520219 0.156567 
0.638672 1.520219 0.157787 
0.639648 1.520219 0.158998 
0.640625 1.520219 0.160203 
0.641602 1.520219 0.161400 
0.642578 1.520219 0.162590 
0.643555 1.520219 0.163774 
0.644531 1.520219 0.164950 
0.645508 1.520219 0.166119 
0.646484 1.520219 0.167281 
0.647461 1.520219 0.168436 
0.648438 1.520219 0.169585 
0.649414 1.520219 0.170726 
0.650391 1.520219 0.171862 
0.651367 1.520219 0.172990 
0.652344 1.520219 0.174112 
0.653320 1.520219 0.175227 
0.654297 1.520219 0.176336 
0.655273 1.520219 0.177438 
0.656250 1.520219 0.178534 
0.657227 1.520219 0.179623 
0.658203 1.520219 0.180707 
0.659180 1.520219 0.181783 
0.660156 1.520219 0.182854 
0.661133 1.520219 0.183919 
0.662109 1.520219 0.184977 
0.663086 1.520219 0.186030 
0.664062 1.520219 0.187076 
0.665039 1.520219 0.188116 
0.666016 1.520219 0.189151 
0.666992 1.520219 0.190179 
0.667969 1.520219 0.191202 
0.668945 1.520219 0.192219 
0.669922 1.520219 0.193230 
0.670898 1.520219 0.194235 
0.671875 1.520219 0.195234 
0.672852 1.520219 0.196228 
0.673828 1.520219 0.197217 
0.674805 1.520219 0.198199 
0.675781 1.520219 0.199177 
0.676758 1.520219 0.200148 
0.677734 1.520219 0.201114 
0.678711 1.520219 0.202075 
0.679688 1.520219 0.203031 
0.680664 1.520219 0.203980 
0.681641 1.520219 0.204925 
0.682617 1.520219 0.205865 
0.683594 1.520219 0.206799 
0.684570 1.520219 0.207728 
0.685547 1.520219 0.208651 
0.686523 1.520219 0.209570 
0.687500 1.520219 0.210483 
0.688477 1.520219 0.211391 
0.689453 1.520219 0.212295 
0.690430 1.520219 0.213193 
0.691406 1.520219 0.214086 
0.692383 1.520219 0.214974 
0.693359 1.520219 0.215858 
0.694336 1.520219 0.216736 
0.695312 1.520219 0.217610 
0.696289 1.520219 0.218478 
0.697266 1.520219 0.219342 
0.698242 1.520219 0.220201 
0.699219 1.520219 0.221056 
0.700195 1.520219 0.221905 
0.701172 1.520219 0.222750 
0.702148 1.520219 0.223590 
0.703125 1.520219 0.224426 
0.704102 1.520219 0.225257 
0.705078 1.520219 0.226083 
0.706055 1.520219 0.226905 
0.707031 1.520219 0.227722 
0.708008 1.520219 0.228534 
0.708984 1.520219 0.229343 
0.709961 1.520219 0.230146 
0.710938 1.520219 0.230945 
0.711914 1.520219 0.231740 
0.712891 1.520219 0.232531 
0.713867 1.520219 0.233317 
0.714844 1.520219 0.234098 
0.715820 1.520219 0.234876 
0.716797 1.520219 0.235649 
0.717773 1.520219 0.236417 
0.718750 1.520219 0.237182 
0.719727 1.520219 0.237942 
0.720703 1.520219 0.238698 
0.721680 1.520219 0.239450 
0.722656 1.520219 0.240197 
0.723633 1.520219 0.240941 
0.724609 1.520219 0.241680 
0.725586 1.520219 0.242415 
0.726562 1.520219 0.243146 
0.727539 1.520219 0.243873 
0.728516 1.520219 0.244596 
0.729492 1.520219 0.245315 
0.730469 1.520219 0.246030 
0.731445 1.520219 0.246741 
0.732422 1.520219 0.247448 
0.733398 1.520219 0.248151 
0.734375 1.520219 0.248850 
0.735352 1.520219 0.249545 
0.736328 1.520219 0.250236 
0.737305 1.520219 0.250924 
0.738281 1.520219 0.251607 
0.739258 1.520219 0.252287 
0.740234 1.520219 0.252962 
0.741211 1.520219 0.253634 
0.742188 1.520219 0.254302 
0.743164 1.520219 0.254967 
0.744141 1.520219 0.255627 
0.745117 1.520219 0.256284 
0.746094 1.520219 0.256937 
0.747070 1.520219 0.257586 
0.748047 1.520219 0.258232 
0.749023 1.520219 0.258873 
0.750000 1.520219 0.259512 
0.750977 1.520219 0.260146 
0.751953 1.520219 0.260777 
0.752930 1.520219 0.261404 
0.753906 1.520219 0.262028 
0.754883 1.520219 0.262648 
0.755859 1.520219 0.263264 
0.756836 1.520219 0.263877 
0.757812 1.520219 0.264486 
0.758789 1.520219 0.265092 
0.759766 1.520219 0.265694 
0.760742 1.520219 0.266293 
0.761719 1.520219 0.266888 
0.762695 1.520219 0.267479 
0.763672 1.520219 0.268067 
0.764648 1.520219 0.268652 
0.765625 1.520219 0.269233 
0.766602 1.520219 0.269811 
0.767578 1.520219 0.270385 
0.768555 1.520219 0.270956 
0.769531 1.520219 0.271523 
0.770508 1.520219 0.272087 
0.771484 1.520219 0.272647 
0.772461 1.520219 0.273204 
0.773438 1.520219 0.273758 
0.774414 1.520219 0.274309 
0.775391 1.520219 0.274856 
0.776367 1.520219 0.275399 
0.777344 1.520219 0.275940 
0.778320 1.520219 0.276477 
0.779297 1.520219 0.277010 
0.780273 1.520219 0.277541 
0.781250 1.520219 0.278068 
0.782227 1.520219 0.278592 
0.783203 1.520219 0.279112 
0.784180 1.520219 0.279629 
0.785156 1.520219 0.280143 
0.786133 1.520219 0.280654 
0.787109 1.520219 0.281162 
0.788086 1.520219 0.281666 
0.789062 1.520219 0.282167 
0.790039 1.520219 0.282665 
0.791016 1.520219 0.283159 
0.791992 1.520219 0.283650 
0.792969 1.520219 0.284139 
0.793945 1.520219 0.284624 
0.794922 1.520219 0.285105 
0.795898 1.520219 0.285584 
0.796875 1.520219 0.286060 
0.797852 1.520219 0.286532 
0.798828 1.520219 0.287001 
0.799805 1.520219 0.287467 
0.800781 1.520219 0.287930 
0.801758 1.520219 0.288390 
0.802734 1.520219 0.288846 
0.803711 1.520219 0.289300 
0.804688 1.520219 0.289750 
0.805664 1.520219 0.290197 
0.806641 1.520219 0.290642 
0.807617 1.520219 0.291083 
0.808594 1.520219 0.291521 
0.809570 1.520219 0.291956 
0.810547 1.520219 0.292387 
0.811523 1.520219 0.292816 
0.812500 1.520219 0.293242 
0.813477 1.520219 0.293664 
0.814453 1.520219 0.294084 
0.815430 1.520219 0.294501 
0.816406 1.520219 0.294914 
0.817383 1.520219 0.295325 
0.818359 1.520219 0.295732 
0.819336 1.520219 0.296136 
0.820312 1.520219 0.296538 
0.821289 1.520219 0.296936 
0.822266 1.520219 0.297331 
0.823242 1.520219 0.297724 
0.824219 1.520219 0.298113 
0.825195 1.520219 0.298499 
0.826172 1.520219 0.298882 
0.827148 1.520219 0.299263 
0.828125 1.520219 0.299640 
0.829102 1.520219 0.300014 
0.830078 1.520219 0.300386 
0.831055 1.520219 0.300754 
0.832031 1.520219 0.301119 
0.833008 1.520219 0.301482 
0.833984 1.520219 0.301841 
0.834961 1.520219 0.302197 
0.835938 1.520219 0.302551 
0.836914 1.520219 0.302901 
0.837891 1.520219 0.303249 
0.838867 1.520219 0.303593 
0.839844 1.520219 0.303935 
0.840820 1.520219 0.304273 
0.841797 1.520219 0.304609 
0.842773 1.520219 0.304942 
0.843750 1.520219 0.305271 
0.844727 1.520219 0.305598 
0.845703 1.520219 0.305922 
0.846680 1.520219 0.306243 
0.847656 1.520219 0.306561 
0.848633 1.520219 0.306876 
0.849609 1.520219 0.307188 
0.850586 1.520219 0.307497 
0.851562 1.520219 0.307803 
0.852539 1.520219 0.308106 
0.853516 1.520219 0.308407 
0.854492 1.520219 0.308704 
0.855469 1.520219 0.308998 
0.856445 1.520219 0.309290 
0.857422 1.520219 0.309578 
0.858398 1.520219 0.309864 
0.859375 1.520219 0.310147 
0.860352 1.520219 0.310426 
0.861328 1.520219 0.310703 
0.862305 1.520219 0.310977 
0.863281 1.520219 0.311248 
0.864258 1.520219 0.311516 
0.865234 1.520219 0.311781 
0.866211 1.520219 0.312043 
0.867188 1.520219 0.312302 
0.868164 1.520219 0.312558 
0.869141 1.520219 0.312811 
0.870117 1.520219 0.313062 
0.871094 1.520219 0.313309 
0.872070 1.520219 0.313553 
0.873047 1.520219 0.313795 
0.874023 1.520219 0.314033 
0.875000 1.520219 0.314269 
0.875977 1.520219 0.314501 
0.876953 1.520219 0.314731 
0.877930 1.520219 0.314958 
0.878906 1.520219 0.315181 
0.879883 1.520219 0.315402 
0.880859 1.520219 0.315620 
0.881836 1.520219 0.315835 
0.882812 1.520219 0.316047 
0.883789 1.520219 0.316256 
0.884766 1.520219 0.316462 
0.885742 1.520219 0.316665 
0.886719 1.520219 0.316865 
0.887695 1.520219 0.317062 
0.888672 1.520219 0.317256 
0.889648 1.520219 0.317447 
0.890625 1.520219 0.317635 
0.891602 1.520219 0.317820 
0.892578 1.520219 0.318002 
0.893555 1.520219 0.318181 
0.894531 1.520219 0.318357 
0.895508 1.520219 0.318530 
0.896484 1.520219 0.318700 
0.897461 1.520219 0.318867 
0.898438 1.520219 0.319031 
0.899414 1.520219 0.319192 
0.900391 1.520219 0.319350 
0.901367 1.520219 0.319505 
0.902344 1.520219 0.319657 
0.903320 1.520219 0.319806 
0.904297 1.520219 0.319952 
0.905273 1.520219 0.320095 
0.906250 1.520219 0.320234 
0.907227 1.520219 0.320371 
0.908203 1.520219 0.320505 
0.909180 1.520219 0.320635 
0.910156 1.520219 0.320763 
0.911133 1.520219 0.320887 
0.912109 1.520219 0.321008 
0.913086 1.520219 0.321127 
0.914062 1.520219 0.321242 
0.915039 1.520219 0.321354 
0.916016 1.520219 0.321463 
0.916992 1.520219 0.321569 
0.917969 1.520219 0.321671 
0.918945 1.520219 0.321771 
0.919922 1.520219 0.321867 
0.920898 1.520219 0.321961 
0.921875 1.520219 0.322051 
0.922852 1.520219 0.322138 
0.923828 1.520219 0.322221 
0.924805 1.520219 0.322302 
0.925781 1.520219 0.322380 
0.926758 1.520219 0.322454 
0.927734 1.520219 0.322525 
0.928711 1.520219 0.322593 
0.929688 1.520219 0.322658 
0.930664 1.520219 0.322719 
0.931641 1.520219 0.322777 
0.932617 1.520219 0.322832 
0.933594 1.520219 0.322884 
0.934570 1.520219 0.322933 
0.935547 1.520219 0.322978 
0.936523 1.520219 0.323020 
0.937500 1.520219 0.323059 
0.938477 1.520219 0.323094 
0.939453 1.520219 0.323127 
0.940430 1.520219 0.323156 
0.941406 1.520219 0.323181 
0.942383 1.520219 0.323203 
0.943359 1.520219 0.323222 
0.944336 1.520219 0.323238 
0.945312 1.520219 0.323250 
0.946289 1.520219 0.323259 
0.947266 1.520219 0.323265 
0.948242 1.520219 0.323267 
0.949219 1.520219 0.323266 
0.950195 1.520219 0.323261 
0.951172 1.520219 0.323253 
0.952148 1.520219 0.323242 
0.953125 1.520219 0.323227 
0.954102 1.520219 0.323209 
0.955078 1.520219 0.323187 
0.956055 1.520219 0.323162 
0.957031 1.520219 0.323133 
0.958008 1.520219 0.323101 
0.958984 1.520219 0.323065 
0.959961 1.520219 0.323026 
0.960938 1.520219 0.322984 
0.961914 1.520219 0.322937 
0.962891 1.520219 0.322888 
0.963867 1.520219 0.322834 
0.964844 1.520219 0.322777 
0.965820 1.520219 0.322717 
0.966797 1.520219 0.322653 
0.967773 1.520219 0.322585 
0.968750 1.520219 0.322514 
0.969727 1.520219 0.322439 
0.970703 1.520219 0.322360 
0.971680 1.520219 0.322278 
0.972656 1.520219 0.322192 
0.973633 1.520219 0.322103 
0.974609 1.520219 0.322009 
0.975586 1.520219 0.321912 
0.976562 1.520219 0.321811 
0.977539 1.520219 0.321707 
0.978516 1.520219 0.321598 
0.979492 1.520219 0.321486 
0.980469 1.520219 0.321370 
0.981445 1.520219 0.321251 
0.982422 1.520219 0.321127 
0.983398 1.520219 0.321000 
0.984375 1.520219 0.320869 
0.985352 1.520219 0.320734 
0.986328 1.520219 0.320594 
0.987305 1.520219 0.320452 
0.988281 1.520219 0.320305 
0.989258 1.520219 0.320154 
0.990234 1.520219 0.319999 
0.991211 1.520219 0.319840 
0.992188 1.520219 0.319678 
0.993164 1.520219 0.319511 
0.994141 1.520219 0.319340 
0.995117 1.520219 0.319165 
0.996094 1.520219 0.318986 
0.997070 1.520219 0.318803 
0.998047 1.520219 0.318616 
0.999023 1.520219 0.318425 


==> data/BUderSineA10M40kK1024step5.dat <==
0.000000 1.675335 0.298608 
0.000977 1.675335 0.298431 
0.001953 1.675335 0.298250 
0.002930 1.675335 0.298065 
0.003906 1.675335 0.297876 
0.004883 1.675335 0.297684 
0.005859 1.675335 0.297487 
0.006836 1.675335 0.297286 
0.007812 1.675335 0.297082 
0.008789 1.675335 0.296873 
0.009766 1.675335 0.296661 
0.010742 1.675335 0.296444 
0.011719 1.675335 0.296223 
0.012695 1.675335 0.295999 
0.013672 1.675335 0.295770 
0.014648 1.675335 0.295537 
0.015625 1.675335 0.295299 
0.016602 1.675335 0.295058 
0.017578 1.675335 0.294812 
0.018555 1.675335 0.294562 
0.019531 1.675335 0.294308 
0.020508 1.675335 0.294050 
0.021484 1.675335 0.293787 
0.022461 1.675335 0.293520 
0.023438 1.675335 0.293248 
0.024414 1.675335 0.292972 
0.025391 1.675335 0.292692 
0.026367 1.675335 0.292407 
0.027344 1.675335 0.292118 
0.028320 1.675335 0.291824 
0.029297 1.675335 0.291526 
0.030273 1.675335 0.291223 
0.031250 1.675335 0.290916 
0.032227 1.675335 0.290604 
0.033203 1.675335 0.290287 
0.034180 1.675335 0.289966 
0.035156 1.675335 0.289639 
0.036133 1.675335 0.289309 
0.037109 1.675335 0.288973 
0.038086 1.675335 0.288633 
0.039062 1.675335 0.288288 
0.040039 1.675335 0.287937 
0.041016 1.675335 0.287583 
0.041992 1.675335 0.287223 
0.042969 1.675335 0.286858 
0.043945 1.675335 0.286488 
0.044922 1.675335 0.286113 
0.045898 1.675335 0.285733 
0.046875 1.675335 0.285348 
0.047852 1.675335 0.284958 
0.048828 1.675335 0.284563 
0.049805 1.675335 0.284163 
0.050781 1.675335 0.283757 
0.051758 1.675335 0.283346 
0.052734 1.675335 0.282930 
0.053711 1.675335 0.282508 
0.054688 1.675335 0.282081 
0.055664 1.675335 0.281649 
0.056641 1.675335 0.281211 
0.057617 1.675335 0.280768 
0.058594 1.675335 0.280319 
0.059570 1.675335 0.279864 
0.060547 1.675335 0.279404 
0.061523 1.675335 0.278939 
0.062500 1.675335 0.278467 
0.063477 1.675335 0.277990 
0.064453 1.675335 0.277507 
0.065430 1.675335 0.277019 
0.066406 1.675335 0.276524 
0.067383 1.675335 0.276023 
0.068359 1.675335 0.275517 
0.069336 1.675335 0.275005 
0.070312 1.675335 0.274486 
0.071289 1.675335 0.273961 
0.072266 1.675335 0.273431 
0.073242 1.675335 0.272894 
0.074219 1.675335 0.272351 
0.075195 1.675335 0.271801 
0.076172 1.675335 0.271245 
0.077148 1.675335 0.270683 
0.078125 1.675335 0.270115 
0.079102 1.675335 0.269540 
0.080078 1.675335 0.268958 
0.081055 1.675335 0.268370 
0.082031 1.675335 0.267775 
0.083008 1.675335 0.267173 
0.083984 1.675335 0.266565 
0.084961 1.675335 0.265950 
0.085938 1.675335 0.265328 
0.086914 1.675335 0.264699 
0.087891 1.675335 0.264063 
0.088867 1.675335 0.263420 
0.089844 1.675335 0.262770 
0.090820 1.675335 0.262113 
0.091797 1.675335 0.261449 
0.092773 1.675335 0.260777 
0.093750 1.675335 0.260098 
0.094727 1.675335 0.259411 
0.095703 1.675335 0.258718 
0.096680 1.675335 0.258016 
0.097656 1.675335 0.257307 
0.098633 1.675335 0.256590 
0.099609 1.675335 0.255866 
0.100586 1.675335 0.255134 
0.101562 1.675335 0.254394 
0.102539 1.675335 0.253646 
0.103516 1.675335 0.252889 
0.104492 1.675335 0.252125 
0.105469 1.675335 0.251353 
0.106445 1.675335 0.250572 
0.107422 1.675335 0.249784 
0.108398 1.675335 0.248986 
0.109375 1.675335 0.248181 
0.110352 1.675335 0.247366 
0.111328 1.675335 0.246543 
0.112305 1.675335 0.245712 
0.113281 1.675335 0.244871 
0.114258 1.675335 0.244022 
0.115234 1.675335 0.243164 
0.116211 1.675335 0.242296 
0.117188 1.675335 0.241420 
0.118164 1.675335 0.240534 
0.119141 1.675335 0.239639 
0.120117 1.675335 0.238735 
0.121094 1.675335 0.237821 
0.122070 1.675335 0.236898 
0.123047 1.675335 0.235965 
0.124023 1.675335 0.235022 
0.125000 1.675335 0.234069 
0.125977 1.675335 0.233106 
0.126953 1.675335 0.232133 
0.127930 1.675335 0.231150 
0.128906 1.675335 0.230157 
0.129883 1.675335 0.229153 
0.130859 1.675335 0.228139 
0.131836 1.675335 0.227114 
0.132812 1.675335 0.226078 
0.133789 1.675335 0.225032 
0.134766 1.675335 0.223975 
0.135742 1.675335 0.222906 
0.136719 1.675335 0.221827 
0.137695 1.675335 0.220736 
0.138672 1.675335 0.219633 
0.139648 1.675335 0.218519 
0.140625 1.675335 0.217394 
0.141602 1.675335 0.216256 
0.142578 1.675335 0.215107 
0.143555 1.675335 0.213946 
0.144531 1.675335 0.212772 
0.145508 1.675335 0.211586 
0.146484 1.675335 0.210388 
0.147461 1.675335 0.209177 
0.148438 1.675335 0.207953 
0.149414 1.675335 0.206716 
0.150391 1.675335 0.205467 
0.151367 1.675335 0.204204 
0.152344 1.675335 0.202927 
0.153320 1.675335 0.201638 
0.154297 1.675335 0.200334 
0.155273 1.675335 0.199017 
0.156250 1.675335 0.197685 
0.157227 1.675335 0.196340 
0.158203 1.675335 0.194980 
0.159180 1.675335 0.193606 
0.160156 1.675335 0.192217 
0.161133 1.675335 0.190813 
0.162109 1.675335 0.189394 
0.163086 1.675335 0.187960 
0.164062 1.675335 0.186510 
0.165039 1.675335 0.185045 
0.166016 1.675335 0.183564 
0.166992 1.675335 0.182067 
0.167969 1.675335 0.180554 
0.168945 1.675335 0.179025 
0.169922 1.675335 0.177478 
0.170898 1.675335 0.175915 
0.171875 1.675335 0.174335 
0.172852 1.675335 0.172738 
0.173828 1.675335 0.171123 
0.174805 1.675335 0.169491 
0.175781 1.675335 0.167840 
0.176758 1.675335 0.166171 
0.177734 1.675335 0.164484 
0.178711 1.675335 0.162778 
0.179688 1.675335 0.161053 
0.180664 1.675335 0.159309 
0.181641 1.675335 0.157546 
0.182617 1.675335 0.155763 
0.183594 1.675335 0.153959 
0.184570 1.675335 0.152136 
0.185547 1.675335 0.150292 
0.186523 1.675335 0.148427 
0.187500 1.675335 0.146541 
0.188477 1.675335 0.144633 
0.189453 1.675335 0.142704 
0.190430 1.675335 0.140752 
0.191406 1.675335 0.138778 
0.192383 1.675335 0.136782 
0.193359 1.675335 0.134762 
0.194336 1.675335 0.132719 
0.195312 1.675335 0.130652 
0.196289 1.675335 0.128561 
0.197266 1.675335 0.126446 
0.198242 1.675335 0.124305 
0.199219 1.675335 0.122140 
0.200195 1.675335 0.119949 
0.201172 1.675335 0.117732 
0.202148 1.675335 0.115488 
0.203125 1.675335 0.113218 
0.204102 1.675335 0.110920 
0.205078 1.675335 0.108595 
0.206055 1.675335 0.106241 
0.207031 1.675335 0.103859 
0.208008 1.675335 0.101448 
0.208984 1.675335 0.099008 
0.209961 1.675335 0.096537 
0.210938 1.675335 0.094036 
0.211914 1.675335 0.091504 
0.212891 1.675335 0.088940 
0.213867 1.675335 0.086345 
0.214844 1.675335 0.083717 
0.215820 1.675335 0.081055 
0.216797 1.675335 0.078360 
0.217773 1.675335 0.075631 
0.218750 1.675335 0.072866 
0.219727 1.675335 0.070067 
0.220703 1.675335 0.067231 
0.221680 1.675335 0.064358 
0.222656 1.675335 0.061448 
0.223633 1.675335 0.058500 
0.224609 1.675335 0.055513 
0.225586 1.675335 0.052486 
0.226562 1.675335 0.049419 
0.227539 1.675335 0.046311 
0.228516 1.675335 0.043162 
0.229492 1.675335 0.039970 
0.230469 1.675335 0.036734 
0.231445 1.675335 0.033455 
0.232422 1.675335 0.030130 
0.233398 1.675335 0.026759 
0.234375 1.675335 0.023342 
0.235352 1.675335 0.019877 
0.236328 1.675335 0.016363 
0.237305 1.675335 0.012799 
0.238281 1.675335 0.009185 
0.239258 1.675335 0.005520 
0.240234 1.675335 0.001801 
0.241211 1.675335 -0.001971 
0.242188 1.675335 -0.005798 
0.243164 1.675335 -0.009682 
0.244141 1.675335 -0.013623 
0.245117 1.675335 -0.017622 
0.246094 1.675335 -0.021681 
0.247070 1.675335 -0.025801 
0.248047 1.675335 -0.029983 
0.249023 1.675335 -0.034229 
0.250000 1.675335 -0.038540 
0.250977 1.675335 -0.042918 
0.251953 1.675335 -0.047364 
0.252930 1.675335 -0.051880 
0.253906 1.675335 -0.056467 
0.254883 1.675335 -0.061127 
0.255859 1.675335 -0.065862 
0.256836 1.675335 -0.070673 
0.257812 1.675335 -0.075562 
0.258789 1.675335 -0.080531 
0.259766 1.675335 -0.085583 
0.260742 1.675335 -0.090718 
0.261719 1.675335 -0.095939 
0.262695 1.675335 -0.101249 
0.263672 1.675335 -0.106649 
0.264648 1.675335 -0.112142 
0.265625 1.675335 -0.117730 
0.266602 1.675335 -0.123416 
0.267578 1.675335 -0.129201 
0.268555 1.675335 -0.135090 
0.269531 1.675335 -0.141083 
0.270508 1.675335 -0.147185 
0.271484 1.675335 -0.153399 
0.272461 1.675335 -0.159726 
0.273438 1.675335 -0.166171 
0.274414 1.675335 -0.172736 
0.275391 1.675335 -0.179425 
0.276367 1.675335 -0.186242 
0.277344 1.675335 -0.193190 
0.278320 1.675335 -0.200273 
0.279297 1.675335 -0.207494 
0.280273 1.675335 -0.214859 
0.281250 1.675335 -0.222371 
0.282227 1.675335 -0.230034 
0.283203 1.675335 -0.237853 
0.284180 1.675335 -0.245834 
0.285156 1.675335 -0.253980 
0.286133 1.675335 -0.262298 
0.287109 1.675335 -0.270792 
0.288086 1.675335 -0.279468 
0.289062 1.675335 -0.288332 
0.290039 1.675335 -0.297390 
0.291016 1.675335 -0.306649 
0.291992 1.675335 -0.316115 
0.292969 1.675335 -0.325795 
0.293945 1.675335 -0.335696 
0.294922 1.675335 -0.345826 
0.295898 1.675335 -0.356193 
0.296875 1.675335 -0.366805 
0.297852 1.675335 -0.377670 
0.298828 1.675335 -0.388798 
0.299805 1.675335 -0.400198 
0.300781 1.675335 -0.411879 
0.301758 1.675335 -0.423853 
0.302734 1.675335 -0.436130 
0.303711 1.675335 -0.448720 
0.304688 1.675335 -0.461637 
0.305664 1.675335 -0.474891 
0.306641 1.675335 -0.488496 
0.307617 1.675335 -0.502466 
0.308594 1.675335 -0.516813 
0.309570 1.675335 -0.531554 
0.310547 1.675335 -0.546703 
0.311523 1.675335 -0.562276 
0.312500 1.675335 -0.578290 
0.313477 1.675335 -0.594763 
0.314453 1.675335 -0.611711 
0.315430 1.675335 -0.629154 
0.316406 1.675335 -0.647112 
0.317383 1.675335 -0.665605 
0.318359 1.675335 -0.684653 
0.319336 1.675335 -0.704278 
0.320312 1.675335 -0.724502 
0.321289 1.675335 -0.745348 
0.322266 1.675335 -0.766839 
0.323242 1.675335 -0.788998 
0.324219 1.675335 -0.811849 
0.325195 1.675335 -0.835415 
0.326172 1.675335 -0.859719 
0.327148 1.675335 -0.884784 
0.328125 1.675335 -0.910630 
0.329102 1.675335 -0.937278 
0.330078 1.675335 -0.964745 
0.331055 1.675335 -0.993045 
0.332031 1.675335 -1.022189 
0.333008 1.675335 -1.052182 
0.333984 1.675335 -1.083024 
0.334961 1.675335 -1.114705 
0.335938 1.675335 -1.147208 
0.336914 1.675335 -1.180503 
0.337891 1.675335 -1.214545 
0.338867 1.675335 -1.249275 
0.339844 1.675335 -1.284612 
0.340820 1.675335 -1.320454 
0.341797 1.675335 -1.356672 
0.342773 1.675335 -1.393110 
0.343750 1.675335 -1.429579 
0.344727 1.675335 -1.465855 
0.345703 1.675335 -1.501680 
0.346680 1.675335 -1.536759 
0.347656 1.675335 -1.570762 
0.348633 1.675335 -1.603329 
0.349609 1.675335 -1.634072 
0.350586 1.675335 -1.662589 
0.351562 1.675335 -1.688473 
0.352539 1.675335 -1.711327 
0.353516 1.675335 -1.730779 
0.354492 1.675335 -1.746500 
0.355469 1.675335 -1.758223 
0.356445 1.675335 -1.765753 
0.357422 1.675335 -1.768984 
0.358398 1.675335 -1.767898 
0.359375 1.675335 -1.762574 
0.360352 1.675335 -1.753178 
0.361328 1.675335 -1.739953 
0.362305 1.675335 -1.723209 
0.363281 1.675335 -1.703301 
0.364258 1.675335 -1.680614 
0.365234 1.675335 -1.655546 
0.366211 1.675335 -1.628493 
0.367188 1.675335 -1.599838 
0.368164 1.675335 -1.569937 
0.369141 1.675335 -1.539117 
0.370117 1.675335 -1.507673 
0.371094 1.675335 -1.475860 
0.372070 1.675335 -1.443903 
0.373047 1.675335 -1.411989 
0.374023 1.675335 -1.380278 
0.375000 1.675335 -1.348899 
0.375977 1.675335 -1.317957 
0.376953 1.675335 -1.287535 
0.377930 1.675335 -1.257699 
0.378906 1.675335 -1.228496 
0.379883 1.675335 -1.199961 
0.380859 1.675335 -1.172118 
0.381836 1.675335 -1.144982 
0.382812 1.675335 -1.118557 
0.383789 1.675335 -1.092846 
0.384766 1.675335 -1.067843 
0.385742 1.675335 -1.043540 
0.386719 1.675335 -1.019924 
0.387695 1.675335 -0.996981 
0.388672 1.675335 -0.974696 
0.389648 1.675335 -0.953051 
0.390625 1.675335 -0.932029 
0.391602 1.675335 -0.911609 
0.392578 1.675335 -0.891774 
0.393555 1.675335 -0.872504 
0.394531 1.675335 -0.853780 
0.395508 1.675335 -0.835584 
0.396484 1.675335 -0.817896 
0.397461 1.675335 -0.800699 
0.398438 1.675335 -0.783975 
0.399414 1.675335 -0.767708 
0.400391 1.675335 -0.751879 
0.401367 1.675335 -0.736474 
0.402344 1.675335 -0.721476 
0.403320 1.675335 -0.706872 
0.404297 1.675335 -0.692645 
0.405273 1.675335 -0.678784 
0.406250 1.675335 -0.665274 
0.407227 1.675335 -0.652102 
0.408203 1.675335 -0.639257 
0.409180 1.675335 -0.626727 
0.410156 1.675335 -0.614500 
0.411133 1.675335 -0.602566 
0.412109 1.675335 -0.590914 
0.413086 1.675335 -0.579535 
0.414062 1.675335 -0.568419 
0.415039 1.675335 -0.557557 
0.416016 1.675335 -0.546940 
0.416992 1.675335 -0.536560 
0.417969 1.675335 -0.526408 
0.418945 1.675335 -0.516479 
0.419922 1.675335 -0.506763 
0.420898 1.675335 -0.497254 
0.421875 1.675335 -0.487946 
0.422852 1.675335 -0.478831 
0.423828 1.675335 -0.469904 
0.424805 1.675335 -0.461158 
0.425781 1.675335 -0.452589 
0.426758 1.675335 -0.444190 
0.427734 1.675335 -0.435956 
0.428711 1.675335 -0.427882 
0.429688 1.675335 -0.419964 
0.430664 1.675335 -0.412196 
0.431641 1.675335 -0.404575 
0.432617 1.675335 -0.397096 
0.433594 1.675335 -0.389754 
0.434570 1.675335 -0.382546 
0.435547 1.675335 -0.375468 
0.436523 1.675335 -0.368517 
0.437500 1.675335 -0.361688 
0.438477 1.675335 -0.354978 
0.439453 1.675335 -0.348385 
0.440430 1.675335 -0.341904 
0.441406 1.675335 -0.335533 
0.442383 1.675335 -0.329269 
0.443359 1.675335 -0.323109 
0.444336 1.675335 -0.317051 
0.445312 1.675335 -0.311091 
0.446289 1.675335 -0.305227 
0.447266 1.675335 -0.299456 
0.448242 1.675335 -0.293777 
0.449219 1.675335 -0.288187 
0.450195 1.675335 -0.282683 
0.451172 1.675335 -0.277264 
0.452148 1.675335 -0.271927 
0.453125 1.675335 -0.266671 
0.454102 1.675335 -0.261493 
0.455078 1.675335 -0.256392 
0.456055 1.675335 -0.251366 
0.457031 1.675335 -0.246412 
0.458008 1.675335 -0.241530 
0.458984 1.675335 -0.236718 
0.459961 1.675335 -0.231974 
0.460938 1.675335 -0.227296 
0.461914 1.675335 -0.222683 
0.462891 1.675335 -0.218134 
0.463867 1.675335 -0.213647 
0.464844 1.675335 -0.209221 
0.465820 1.675335 -0.204854 
0.466797 1.675335 -0.200545 
0.467773 1.675335 -0.196293 
0.468750 1.675335 -0.192097 
0.469727 1.675335 -0.187955 
0.470703 1.675335 -0.183867 
0.471680 1.675335 -0.179831 
0.472656 1.675335 -0.175846 
0.473633 1.675335 -0.171911 
0.474609 1.675335 -0.168025 
0.475586 1.675335 -0.164187 
0.476562 1.675335 -0.160396 
0.477539 1.675335 -0.156652 
0.478516 1.675335 -0.152953 
0.479492 1.675335 -0.149298 
0.480469 1.675335 -0.145686 
0.481445 1.675335 -0.142117 
0.482422 1.675335 -0.138590 
0.483398 1.675335 -0.135104 
0.484375 1.675335 -0.131659 
0.485352 1.675335 -0.128252 
0.486328 1.675335 -0.124885 
0.487305 1.675335 -0.121555 
0.488281 1.675335 -0.118263 
0.489258 1.675335 -0.115008 
0.490234 1.675335 -0.111788 
0.491211 1.675335 -0.108604 
0.492188 1.675335 -0.105454 
0.493164 1.675335 -0.102339 
0.494141 1.675335 -0.099257 
0.495117 1.675335 -0.096208 
0.496094 1.675335 -0.093191 
0.497070 1.675335 -0.090206 
0.498047 1.675335 -0.087252 
0.499023 1.675335 -0.084329 
0.500000 1.675335 -0.081436 
0.500977 1.675335 -0.078573 
0.501953 1.675335 -0.075738 
0.502930 1.675335 -0.072933 
0.503906 1.675335 -0.070155 
0.504883 1.675335 -0.067406 
0.505859 1.675335 -0.064683 
0.506836 1.675335 -0.061987 
0.507812 1.675335 -0.059318 
0.508789 1.675335 -0.056675 
0.509766 1.675335 -0.054057 
0.510742 1.675335 -0.051465 
0.511719 1.675335 -0.048897 
0.512695 1.675335 -0.046353 
0.513672 1.675335 -0.043834 
0.514648 1.675335 -0.041338 
0.515625 1.675335 -0.038865 
0.516602 1.675335 -0.036415 
0.517578 1.675335 -0.033988 
0.518555 1.675335 -0.031583 
0.519531 1.675335 -0.029200 
0.520508 1.675335 -0.026838 
0.521484 1.675335 -0.024498 
0.522461 1.675335 -0.022179 
0.523438 1.675335 -0.019880 
0.524414 1.675335 -0.017601 
0.525391 1.675335 -0.015343 
0.526367 1.675335 -0.013104 
0.527344 1.675335 -0.010885 
0.528320 1.675335 -0.008685 
0.529297 1.675335 -0.006503 
0.530273 1.675335 -0.004341 
0.531250 1.675335 -0.002197 
0.532227 1.675335 -0.000070 
0.533203 1.675335 0.002038 
0.534180 1.675335 0.004128 
0.535156 1.675335 0.006202 
0.536133 1.675335 0.008258 
0.537109 1.675335 0.010297 
0.538086 1.675335 0.012319 
0.539062 1.675335 0.014325 
0.540039 1.675335 0.016315 
0.541016 1.675335 0.018289 
0.541992 1.675335 0.020246 
0.542969 1.675335 0.022189 
0.543945 1.675335 0.024115 
0.544922 1.675335 0.026027 
0.545898 1.675335 0.027924 
0.546875 1.675335 0.029805 
0.547852 1.675335 0.031672 
0.548828 1.675335 0.033525 
0.549805 1.675335 0.035363 
0.550781 1.675335 0.037188 
0.551758 1.675335 0.038998 
0.552734 1.675335 0.040795 
0.553711 1.675335 0.042577 
0.554688 1.675335 0.044347 
0.555664 1.675335 0.046103 
0.556641 1.675335 0.047846 
0.557617 1.675335 0.049577 
0.558594 1.675335 0.051294 
0.559570 1.675335 0.052999 
0.560547 1.675335 0.054691 
0.561523 1.675335 0.056371 
0.562500 1.675335 0.058039 
0.563477 1.675335 0.059695 
0.564453 1.675335 0.061339 
0.565430 1.675335 0.062971 
0.566406 1.675335 0.064591 
0.567383 1.675335 0.066200 
0.568359 1.675335 0.067798 
0.569336 1.675335 0.069384 
0.570312 1.675335 0.070959 
0.571289 1.675335 0.072523 
0.572266 1.675335 0.074077 
0.573242 1.675335 0.075619 
0.574219 1.675335 0.077151 
0.575195 1.675335 0.078672 
0.576172 1.675335 0.080183 
0.577148 1.675335 0.081684 
0.578125 1.675335 0.083174 
0.579102 1.675335 0.084655 
0.580078 1.675335 0.086125 
0.581055 1.675335 0.087586 
0.582031 1.675335 0.089036 
0.583008 1.675335 0.090478 
0.583984 1.675335 0.091909 
0.584961 1.675335 0.093331 
0.585938 1.675335 0.094744 
0.586914 1.675335 0.096147 
0.587891 1.675335 0.097542 
0.588867 1.675335 0.098927 
0.589844 1.675335 0.100303 
0.590820 1.675335 0.101671 
0.591797 1.675335 0.103029 
0.592773 1.675335 0.104379 
0.593750 1.675335 0.105720 
0.594727 1.675335 0.107053 
0.595703 1.675335 0.108377 
0.596680 1.675335 0.109693 
0.597656 1.675335 0.111000 
0.598633 1.675335 0.112299 
0.599609 1.675335 0.113591 
0.600586 1.675335 0.114874 
0.601562 1.675335 0.116149 
0.602539 1.675335 0.117416 
0.603516 1.675335 0.118675 
0.604492 1.675335 0.119927 
0.605469 1.675335 0.121171 
0.606445 1.675335 0.122407 
0.607422 1.675335 0.123635 
0.608398 1.675335 0.124857 
0.609375 1.675335 0.126070 
0.610352 1.675335 0.127277 
0.611328 1.675335 0.128476 
0.612305 1.675335 0.129668 
0.613281 1.675335 0.130853 
0.614258 1.675335 0.132031 
0.615234 1.675335 0.133201 
0.616211 1.675335 0.134365 
0.617188 1.675335 0.135522 
0.618164 1.675335 0.136672 
0.619141 1.675335 0.137815 
0.620117 1.675335 0.138952 
0.621094 1.675335 0.140081 
0.622070 1.675335 0.141205 
0.623047 1.675335 0.142321 
0.624023 1.675335 0.143432 
0.625000 1.675335 0.144535 
0.625977 1.675335 0.145633 
0.626953 1.675335 0.146724 
0.627930 1.675335 0.147808 
0.628906 1.675335 0.148887 
0.629883 1.675335 0.149959 
0.630859 1.675335 0.151025 
0.631836 1.675335 0.152085 
0.632812 1.675335 0.153140 
0.633789 1.675335 0.154188 
0.634766 1.675335 0.155230 
0.635742 1.675335 0.156266 
0.636719 1.675335 0.157297 
0.637695 1.675335 0.158321 
0.638672 1.675335 0.159340 
0.639648 1.675335 0.160353 
0.640625 1.675335 0.161361 
0.641602 1.675335 0.162363 
0.642578 1.675335 0.163359 
0.643555 1.675335 0.164350 
0.644531 1.675335 0.165335 
0.645508 1.675335 0.166315 
0.646484 1.675335 0.167289 
0.647461 1.675335 0.168258 
0.648438 1.675335 0.169222 
0.649414 1.675335 0.170181 
0.650391 1.675335 0.171134 
0.651367 1.675335 0.172082 
0.652344 1.675335 0.173025 
0.653320 1.675335 0.173962 
0.654297 1.675335 0.174895 
0.655273 1.675335 0.175822 
0.656250 1.675335 0.176745 
0.657227 1.675335 0.177662 
0.658203 1.675335 0.178575 
0.659180 1.675335 0.179483 
0.660156 1.675335 0.180385 
0.661133 1.675335 0.181283 
0.662109 1.675335 0.182176 
0.663086 1.675335 0.183064 
0.664062 1.675335 0.183948 
0.665039 1.675335 0.184827 
0.666016 1.675335 0.185701 
0.666992 1.675335 0.186570 
0.667969 1.675335 0.187435 
0.668945 1.675335 0.188295 
0.669922 1.675335 0.189151 
0.670898 1.675335 0.190002 
0.671875 1.675335 0.190848 
0.672852 1.675335 0.191690 
0.673828 1.675335 0.192528 
0.674805 1.675335 0.193361 
0.675781 1.675335 0.194190 
0.676758 1.675335 0.195014 
0.677734 1.675335 0.195834 
0.678711 1.675335 0.196650 
0.679688 1.675335 0.197462 
0.680664 1.675335 0.198269 
0.681641 1.675335 0.199072 
0.682617 1.675335 0.199871 
0.683594 1.675335 0.200665 
0.684570 1.675335 0.201456 
0.685547 1.675335 0.202242 
0.686523 1.675335 0.203024 
0.687500 1.675335 0.203802 
0.688477 1.675335 0.204576 
0.689453 1.675335 0.205346 
0.690430 1.675335 0.206112 
0.691406 1.675335 0.206874 
0.692383 1.675335 0.207632 
0.693359 1.675335 0.208386 
0.694336 1.675335 0.209136 
0.695312 1.675335 0.209882 
0.696289 1.675335 0.210625 
0.697266 1.675335 0.211363 
0.698242 1.675335 0.212098 
0.699219 1.675335 0.212828 
0.700195 1.675335 0.213555 
0.701172 1.675335 0.214279 
0.702148 1.675335 0.214998 
0.703125 1.675335 0.215714 
0.704102 1.675335 0.216426 
0.705078 1.675335 0.217134 
0.706055 1.675335 0.217838 
0.707031 1.675335 0.218539 
0.708008 1.675335 0.219237 
0.708984 1.675335 0.219930 
0.709961 1.675335 0.220620 
0.710938 1.675335 0.221307 
0.711914 1.675335 0.221990 
0.712891 1.675335 0.222669 
0.713867 1.675335 0.223345 
0.714844 1.675335 0.224017 
0.715820 1.675335 0.224686 
0.716797 1.675335 0.225351 
0.717773 1.675335 0.226013 
0.718750 1.675335 0.226671 
0.719727 1.675335 0.227326 
0.720703 1.675335 0.227978 
0.721680 1.675335 0.228626 
0.722656 1.675335 0.229270 
0.723633 1.675335 0.229912 
0.724609 1.675335 0.230550 
0.725586 1.675335 0.231184 
0.726562 1.675335 0.231816 
0.727539 1.675335 0.232444 
0.728516 1.675335 0.233068 
0.729492 1.675335 0.233690 
0.730469 1.675335 0.234308 
0.731445 1.675335 0.234923 
0.732422 1.675335 0.235534 
0.733398 1.675335 0.236143 
0.734375 1.675335 0.236748 
0.735352 1.675335 0.237350 
0.736328 1.675335 0.237948 
0.737305 1.675335 0.238544 
0.738281 1.675335 0.239136 
0.739258 1.675335 0.239726 
0.740234 1.675335 0.240312 
0.741211 1.675335 0.240895 
0.742188 1.675335 0.241474 
0.743164 1.675335 0.242051 
0.744141 1.675335 0.242625 
0.745117 1.675335 0.243195 
0.746094 1.675335 0.243763 
0.747070 1.675335 0.244327 
0.748047 1.675335 0.244889 
0.749023 1.675335 0.245447 
0.750000 1.675335 0.246002 
0.750977 1.675335 0.246554 
0.751953 1.675335 0.247104 
0.752930 1.675335 0.247650 
0.753906 1.675335 0.248193 
0.754883 1.675335 0.248734 
0.755859 1.675335 0.249271 
0.756836 1.675335 0.249805 
0.757812 1.675335 0.250337 
0.758789 1.675335 0.250865 
0.759766 1.675335 0.251391 
0.760742 1.675335 0.251914 
0.761719 1.675335 0.252433 
0.762695 1.675335 0.252950 
0.763672 1.675335 0.253464 
0.764648 1.675335 0.253975 
0.765625 1.675335 0.254483 
0.766602 1.675335 0.254989 
0.767578 1.675335 0.255491 
0.768555 1.675335 0.255991 
0.769531 1.675335 0.256488 
0.770508 1.675335 0.256981 
0.771484 1.675335 0.257473 
0.772461 1.675335 0.257961 
0.773438 1.675335 0.258446 
0.774414 1.675335 0.258929 
0.775391 1.675335 0.259409 
0.776367 1.675335 0.259886 
0.777344 1.675335 0.260360 
0.778320 1.675335 0.260832 
0.779297 1.675335 0.261301 
0.780273 1.675335 0.261767 
0.781250 1.675335 0.262230 
0.782227 1.675335 0.262690 
0.783203 1.675335 0.263148 
0.784180 1.675335 0.263603 
0.785156 1.675335 0.264055 
0.786133 1.675335 0.264505 
0.787109 1.675335 0.264952 
0.788086 1.675335 0.265396 
0.789062 1.675335 0.265837 
0.790039 1.675335 0.266276 
0.791016 1.675335 0.266712 
0.791992 1.675335 0.267146 
0.792969 1.675335 0.267576 
0.793945 1.675335 0.268004 
0.794922 1.675335 0.268430 
0.795898 1.675335 0.268852 
0.796875 1.675335 0.269272 
0.797852 1.675335 0.269689 
0.798828 1.675335 0.270104 
0.799805 1.675335 0.270516 
0.800781 1.675335 0.270926 
0.801758 1.675335 0.271332 
0.802734 1.675335 0.271736 
0.803711 1.675335 0.272138 
0.804688 1.675335 0.272537 
0.805664 1.675335 0.272933 
0.806641 1.675335 0.273327 
0.807617 1.675335 0.273718 
0.808594 1.675335 0.274106 
0.809570 1.675335 0.274492 
0.810547 1.675335 0.274875 
0.811523 1.675335 0.275255 
0.812500 1.675335 0.275633 
0.813477 1.675335 0.276009 
0.814453 1.675335 0.276381 
0.815430 1.675335 0.276752 
0.816406 1.675335 0.277119 
0.817383 1.675335 0.277484 
0.818359 1.675335 0.277847 
0.819336 1.675335 0.278207 
0.820312 1.675335 0.278564 
0.821289 1.675335 0.278919 
0.822266 1.675335 0.279271 
0.823242 1.675335 0.279620 
0.824219 1.675335 0.279967 
0.825195 1.675335 0.280312 
0.826172 1.675335 0.280654 
0.827148 1.675335 0.280993 
0.828125 1.675335 0.281330 
0.829102 1.675335 0.281664 
0.830078 1.675335 0.281995 
0.831055 1.675335 0.282325 
0.832031 1.675335 0.282651 
0.833008 1.675335 0.282975 
0.833984 1.675335 0.283297 
0.834961 1.675335 0.283615 
0.835938 1.675335 0.283932 
0.836914 1.675335 0.284246 
0.837891 1.675335 0.284557 
0.838867 1.675335 0.284866 
0.839844 1.675335 0.285172 
0.840820 1.675335 0.285475 
0.841797 1.675335 0.285776 
0.842773 1.675335 0.286075 
0.843750 1.675335 0.286371 
0.844727 1.675335 0.286664 
0.845703 1.675335 0.286955 
0.846680 1.675335 0.287244 
0.847656 1.675335 0.287529 
0.848633 1.675335 0.287813 
0.849609 1.675335 0.288094 
0.850586 1.675335 0.288372 
0.851562 1.675335 0.288647 
0.852539 1.675335 0.288921 
0.853516 1.675335 0.289191 
0.854492 1.675335 0.289459 
0.855469 1.675335 0.289725 
0.856445 1.675335 0.289988 
0.857422 1.675335 0.290248 
0.858398 1.675335 0.290506 
0.859375 1.675335 0.290761 
0.860352 1.675335 0.291014 
0.861328 1.675335 0.291264 
0.862305 1.675335 0.291512 
0.863281 1.675335 0.291757 
0.864258 1.675335 0.291999 
0.865234 1.675335 0.292239 
0.866211 1.675335 0.292477 
0.867188 1.675335 0.292712 
0.868164 1.675335 0.292944 
0.869141 1.675335 0.293174 
0.870117 1.675335 0.293401 
0.871094 1.675335 0.293626 
0.872070 1.675335 0.293848 
0.873047 1.675335 0.294067 
0.874023 1.675335 0.294284 
0.875000 1.675335 0.294499 
0.875977 1.675335 0.294710 
0.876953 1.675335 0.294920 
0.877930 1.675335 0.295126 
0.878906 1.675335 0.295330 
0.879883 1.675335 0.295532 
0.880859 1.675335 0.295730 
0.881836 1.675335 0.295927 
0.882812 1.675335 0.296120 
0.883789 1.675335 0.296311 
0.884766 1.675335 0.296500 
0.885742 1.675335 0.296686 
0.886719 1.675335 0.296869 
0.887695 1.675335 0.297049 
0.888672 1.675335 0.297227 
0.889648 1.675335 0.297403 
0.890625 1.675335 0.297575 
0.891602 1.675335 0.297745 
0.892578 1.675335 0.297913 
0.893555 1.675335 0.298078 
0.894531 1.675335 0.298240 
0.895508 1.675335 0.298399 
0.896484 1.675335 0.298556 
0.897461 1.675335 0.298710 
0.898438 1.675335 0.298862 
0.899414 1.675335 0.299011 
0.900391 1.675335 0.299157 
0.901367 1.675335 0.299301 
0.902344 1.675335 0.299441 
0.903320 1.675335 0.299580 
0.904297 1.675335 0.299715 
0.905273 1.675335 0.299848 
0.906250 1.675335 0.299978 
0.907227 1.675335 0.300105 
0.908203 1.675335 0.300230 
0.909180 1.675335 0.300352 
0.910156 1.675335 0.300471 
0.911133 1.675335 0.300587 
0.912109 1.675335 0.300701 
0.913086 1.675335 0.300812 
0.914062 1.675335 0.300920 
0.915039 1.675335 0.301026 
0.916016 1.675335 0.301129 
0.916992 1.675335 0.301228 
0.917969 1.675335 0.301326 
0.918945 1.675335 0.301420 
0.919922 1.675335 0.301512 
0.920898 1.675335 0.301600 
0.921875 1.675335 0.301686 
0.922852 1.675335 0.301769 
0.923828 1.675335 0.301850 
0.924805 1.675335 0.301927 
0.925781 1.675335 0.302002 
0.926758 1.675335 0.302074 
0.927734 1.675335 0.302143 
0.928711 1.675335 0.302209 
0.929688 1.675335 0.302272 
0.930664 1.675335 0.302332 
0.931641 1.675335 0.302390 
0.932617 1.675335 0.302445 
0.933594 1.675335 0.302496 
0.934570 1.675335 0.302545 
0.935547 1.675335 0.302591 
0.936523 1.675335 0.302634 
0.937500 1.675335 0.302674 
0.938477 1.675335 0.302711 
0.939453 1.675335 0.302745 
0.940430 1.675335 0.302776 
0.941406 1.675335 0.302804 
0.942383 1.675335 0.302830 
0.943359 1.675335 0.302852 
0.944336 1.675335 0.302871 
0.945312 1.675335 0.302887 
0.946289 1.675335 0.302900 
0.947266 1.675335 0.302910 
0.948242 1.675335 0.302917 
0.949219 1.675335 0.302921 
0.950195 1.675335 0.302922 
0.951172 1.675335 0.302920 
0.952148 1.675335 0.302915 
0.953125 1.675335 0.302907 
0.954102 1.675335 0.302895 
0.955078 1.675335 0.302881 
0.956055 1.675335 0.302863 
0.957031 1.675335 0.302842 
0.958008 1.675335 0.302818 
0.958984 1.675335 0.302791 
0.959961 1.675335 0.302761 
0.960938 1.675335 0.302727 
0.961914 1.675335 0.302691 
0.962891 1.675335 0.302651 
0.963867 1.675335 0.302608 
0.964844 1.675335 0.302561 
0.965820 1.675335 0.302511 
0.966797 1.675335 0.302459 
0.967773 1.675335 0.302402 
0.968750 1.675335 0.302343 
0.969727 1.675335 0.302280 
0.970703 1.675335 0.302214 
0.971680 1.675335 0.302144 
0.972656 1.675335 0.302072 
0.973633 1.675335 0.301995 
0.974609 1.675335 0.301916 
0.975586 1.675335 0.301833 
0.976562 1.675335 0.301746 
0.977539 1.675335 0.301657 
0.978516 1.675335 0.301563 
0.979492 1.675335 0.301467 
0.980469 1.675335 0.301366 
0.981445 1.675335 0.301263 
0.982422 1.675335 0.301155 
0.983398 1.675335 0.301045 
0.984375 1.675335 0.300931 
0.985352 1.675335 0.300813 
0.986328 1.675335 0.300691 
0.987305 1.675335 0.300566 
0.988281 1.675335 0.300438 
0.989258 1.675335 0.300306 
0.990234 1.675335 0.300170 
0.991211 1.675335 0.300030 
0.992188 1.675335 0.299887 
0.993164 1.675335 0.299740 
0.994141 1.675335 0.299590 
0.995117 1.675335 0.299436 
0.996094 1.675335 0.299278 
0.997070 1.675335 0.299116 
0.998047 1.675335 0.298950 
0.999023 1.675335 0.298781 


==> data/BUderSineA10M40kK1024step6.dat <==
0.000000 1.783205 0.285661 
0.000977 1.783205 0.285498 
0.001953 1.783205 0.285331 
0.002930 1.783205 0.285161 
0.003906 1.783205 0.284987 
0.004883 1.783205 0.284809 
0.005859 1.783205 0.284627 
0.006836 1.783205 0.284442 
0.007812 1.783205 0.284253 
0.008789 1.783205 0.284060 
0.009766 1.783205 0.283863 
0.010742 1.783205 0.283663 
0.011719 1.783205 0.283458 
0.012695 1.783205 0.283250 
0.013672 1.783205 0.283037 
0.014648 1.783205 0.282821 
0.015625 1.783205 0.282600 
0.016602 1.783205 0.282376 
0.017578 1.783205 0.282148 
0.018555 1.783205 0.281915 
0.019531 1.783205 0.281679 
0.020508 1.783205 0.281438 
0.021484 1.783205 0.281193 
0.022461 1.783205 0.280944 
0.023438 1.783205 0.280691 
0.024414 1.783205 0.280434 
0.025391 1.783205 0.280172 
0.026367 1.783205 0.279906 
0.027344 1.783205 0.279636 
0.028320 1.783205 0.279362 
0.029297 1.783205 0.279083 
0.030273 1.783205 0.278800 
0.031250 1.783205 0.278512 
0.032227 1.783205 0.278220 
0.033203 1.783205 0.277924 
0.034180 1.783205 0.277623 
0.035156 1.783205 0.277317 
0.036133 1.783205 0.277007 
0.037109 1.783205 0.276692 
0.038086 1.783205 0.276373 
0.039062 1.783205 0.276049 
0.040039 1.783205 0.275721 
0.041016 1.783205 0.275387 
0.041992 1.783205 0.275049 
0.042969 1.783205 0.274707 
0.043945 1.783205 0.274359 
0.044922 1.783205 0.274007 
0.045898 1.783205 0.273649 
0.046875 1.783205 0.273287 
0.047852 1.783205 0.272920 
0.048828 1.783205 0.272548 
0.049805 1.783205 0.272171 
0.050781 1.783205 0.271789 
0.051758 1.783205 0.271401 
0.052734 1.783205 0.271009 
0.053711 1.783205 0.270612 
0.054688 1.783205 0.270209 
0.055664 1.783205 0.269801 
0.056641 1.783205 0.269388 
0.057617 1.783205 0.268969 
0.058594 1.783205 0.268545 
0.059570 1.783205 0.268116 
0.060547 1.783205 0.267681 
0.061523 1.783205 0.267241 
0.062500 1.783205 0.266795 
0.063477 1.783205 0.266344 
0.064453 1.783205 0.265887 
0.065430 1.783205 0.265424 
0.066406 1.783205 0.264956 
0.067383 1.783205 0.264482 
0.068359 1.783205 0.264003 
0.069336 1.783205 0.263517 
0.070312 1.783205 0.263026 
0.071289 1.783205 0.262528 
0.072266 1.783205 0.262025 
0.073242 1.783205 0.261515 
0.074219 1.783205 0.261000 
0.075195 1.783205 0.260479 
0.076172 1.783205 0.259951 
0.077148 1.783205 0.259417 
0.078125 1.783205 0.258877 
0.079102 1.783205 0.258330 
0.080078 1.783205 0.257777 
0.081055 1.783205 0.257218 
0.082031 1.783205 0.256652 
0.083008 1.783205 0.256080 
0.083984 1.783205 0.255501 
0.084961 1.783205 0.254916 
0.085938 1.783205 0.254324 
0.086914 1.783205 0.253725 
0.087891 1.783205 0.253119 
0.088867 1.783205 0.252506 
0.089844 1.783205 0.251886 
0.090820 1.783205 0.251260 
0.091797 1.783205 0.250626 
0.092773 1.783205 0.249985 
0.093750 1.783205 0.249337 
0.094727 1.783205 0.248682 
0.095703 1.783205 0.248020 
0.096680 1.783205 0.247350 
0.097656 1.783205 0.246672 
0.098633 1.783205 0.245987 
0.099609 1.783205 0.245295 
0.100586 1.783205 0.244595 
0.101562 1.783205 0.243887 
0.102539 1.783205 0.243171 
0.103516 1.783205 0.242447 
0.104492 1.783205 0.241716 
0.105469 1.783205 0.240976 
0.106445 1.783205 0.240229 
0.107422 1.783205 0.239473 
0.108398 1.783205 0.238709 
0.109375 1.783205 0.237936 
0.110352 1.783205 0.237155 
0.111328 1.783205 0.236366 
0.112305 1.783205 0.235568 
0.113281 1.783205 0.234761 
0.114258 1.783205 0.233946 
0.115234 1.783205 0.233122 
0.116211 1.783205 0.232289 
0.117188 1.783205 0.231446 
0.118164 1.783205 0.230595 
0.119141 1.783205 0.229735 
0.120117 1.783205 0.228865 
0.121094 1.783205 0.227985 
0.122070 1.783205 0.227097 
0.123047 1.783205 0.226198 
0.124023 1.783205 0.225290 
0.125000 1.783205 0.224373 
0.125977 1.783205 0.223445 
0.126953 1.783205 0.222507 
0.127930 1.783205 0.221559 
0.128906 1.783205 0.220601 
0.129883 1.783205 0.219633 
0.130859 1.783205 0.218654 
0.131836 1.783205 0.217665 
0.132812 1.783205 0.216665 
0.133789 1.783205 0.215654 
0.134766 1.783205 0.214632 
0.135742 1.783205 0.213599 
0.136719 1.783205 0.212556 
0.137695 1.783205 0.211500 
0.138672 1.783205 0.210434 
0.139648 1.783205 0.209356 
0.140625 1.783205 0.208266 
0.141602 1.783205 0.207164 
0.142578 1.783205 0.206051 
0.143555 1.783205 0.204925 
0.144531 1.783205 0.203787 
0.145508 1.783205 0.202637 
0.146484 1.783205 0.201475 
0.147461 1.783205 0.200299 
0.148438 1.783205 0.199111 
0.149414 1.783205 0.197910 
0.150391 1.783205 0.196696 
0.151367 1.783205 0.195468 
0.152344 1.783205 0.194228 
0.153320 1.783205 0.192973 
0.154297 1.783205 0.191705 
0.155273 1.783205 0.190423 
0.156250 1.783205 0.189126 
0.157227 1.783205 0.187816 
0.158203 1.783205 0.186491 
0.159180 1.783205 0.185151 
0.160156 1.783205 0.183797 
0.161133 1.783205 0.182427 
0.162109 1.783205 0.181042 
0.163086 1.783205 0.179642 
0.164062 1.783205 0.178226 
0.165039 1.783205 0.176795 
0.166016 1.783205 0.175347 
0.166992 1.783205 0.173883 
0.167969 1.783205 0.172403 
0.168945 1.783205 0.170906 
0.169922 1.783205 0.169392 
0.170898 1.783205 0.167861 
0.171875 1.783205 0.166313 
0.172852 1.783205 0.164747 
0.173828 1.783205 0.163163 
0.174805 1.783205 0.161561 
0.175781 1.783205 0.159941 
0.176758 1.783205 0.158302 
0.177734 1.783205 0.156645 
0.178711 1.783205 0.154968 
0.179688 1.783205 0.153272 
0.180664 1.783205 0.151556 
0.181641 1.783205 0.149820 
0.182617 1.783205 0.148064 
0.183594 1.783205 0.146287 
0.184570 1.783205 0.144489 
0.185547 1.783205 0.142671 
0.186523 1.783205 0.140830 
0.187500 1.783205 0.138968 
0.188477 1.783205 0.137084 
0.189453 1.783205 0.135177 
0.190430 1.783205 0.133248 
0.191406 1.783205 0.131295 
0.192383 1.783205 0.129319 
0.193359 1.783205 0.127319 
0.194336 1.783205 0.125295 
0.195312 1.783205 0.123246 
0.196289 1.783205 0.121171 
0.197266 1.783205 0.119072 
0.198242 1.783205 0.116946 
0.199219 1.783205 0.114795 
0.200195 1.783205 0.112616 
0.201172 1.783205 0.110411 
0.202148 1.783205 0.108177 
0.203125 1.783205 0.105916 
0.204102 1.783205 0.103626 
0.205078 1.783205 0.101307 
0.206055 1.783205 0.098959 
0.207031 1.783205 0.096580 
0.208008 1.783205 0.094171 
0.208984 1.783205 0.091731 
0.209961 1.783205 0.089259 
0.210938 1.783205 0.086756 
0.211914 1.783205 0.084219 
0.212891 1.783205 0.081649 
0.213867 1.783205 0.079045 
0.214844 1.783205 0.076406 
0.215820 1.783205 0.073732 
0.216797 1.783205 0.071023 
0.217773 1.783205 0.068276 
0.218750 1.783205 0.065493 
0.219727 1.783205 0.062672 
0.220703 1.783205 0.059812 
0.221680 1.783205 0.056912 
0.222656 1.783205 0.053973 
0.223633 1.783205 0.050992 
0.224609 1.783205 0.047970 
0.225586 1.783205 0.044905 
0.226562 1.783205 0.041797 
0.227539 1.783205 0.038645 
0.228516 1.783205 0.035447 
0.229492 1.783205 0.032203 
0.230469 1.783205 0.028913 
0.231445 1.783205 0.025574 
0.232422 1.783205 0.022186 
0.233398 1.783205 0.018748 
0.234375 1.783205 0.015259 
0.235352 1.783205 0.011718 
0.236328 1.783205 0.008123 
0.237305 1.783205 0.004474 
0.238281 1.783205 0.000769 
0.239258 1.783205 -0.002993 
0.240234 1.783205 -0.006813 
0.241211 1.783205 -0.010693 
0.242188 1.783205 -0.014634 
0.243164 1.783205 -0.018637 
0.244141 1.783205 -0.022704 
0.245117 1.783205 -0.026836 
0.246094 1.783205 -0.031035 
0.247070 1.783205 -0.035302 
0.248047 1.783205 -0.039640 
0.249023 1.783205 -0.044049 
0.250000 1.783205 -0.048532 
0.250977 1.783205 -0.053090 
0.251953 1.783205 -0.057725 
0.252930 1.783205 -0.062440 
0.253906 1.783205 -0.067236 
0.254883 1.783205 -0.072115 
0.255859 1.783205 -0.077080 
0.256836 1.783205 -0.082133 
0.257812 1.783205 -0.087275 
0.258789 1.783205 -0.092510 
0.259766 1.783205 -0.097840 
0.260742 1.783205 -0.103268 
0.261719 1.783205 -0.108796 
0.262695 1.783205 -0.114427 
0.263672 1.783205 -0.120164 
0.264648 1.783205 -0.126011 
0.265625 1.783205 -0.131969 
0.266602 1.783205 -0.138043 
0.267578 1.783205 -0.144236 
0.268555 1.783205 -0.150551 
0.269531 1.783205 -0.156992 
0.270508 1.783205 -0.163564 
0.271484 1.783205 -0.170269 
0.272461 1.783205 -0.177112 
0.273438 1.783205 -0.184098 
0.274414 1.783205 -0.191231 
0.275391 1.783205 -0.198516 
0.276367 1.783205 -0.205957 
0.277344 1.783205 -0.213561 
0.278320 1.783205 -0.221332 
0.279297 1.783205 -0.229276 
0.280273 1.783205 -0.237398 
0.281250 1.783205 -0.245706 
0.282227 1.783205 -0.254206 
0.283203 1.783205 -0.262904 
0.284180 1.783205 -0.271808 
0.285156 1.783205 -0.280924 
0.286133 1.783205 -0.290262 
0.287109 1.783205 -0.299829 
0.288086 1.783205 -0.309634 
0.289062 1.783205 -0.319686 
0.290039 1.783205 -0.329994 
0.291016 1.783205 -0.340569 
0.291992 1.783205 -0.351422 
0.292969 1.783205 -0.362563 
0.293945 1.783205 -0.374004 
0.294922 1.783205 -0.385758 
0.295898 1.783205 -0.397838 
0.296875 1.783205 -0.410258 
0.297852 1.783205 -0.423032 
0.298828 1.783205 -0.436176 
0.299805 1.783205 -0.449707 
0.300781 1.783205 -0.463641 
0.301758 1.783205 -0.477997 
0.302734 1.783205 -0.492794 
0.303711 1.783205 -0.508053 
0.304688 1.783205 -0.523797 
0.305664 1.783205 -0.540046 
0.306641 1.783205 -0.556828 
0.307617 1.783205 -0.574166 
0.308594 1.783205 -0.592089 
0.309570 1.783205 -0.610627 
0.310547 1.783205 -0.629809 
0.311523 1.783205 -0.649669 
0.312500 1.783205 -0.670242 
0.313477 1.783205 -0.691564 
0.314453 1.783205 -0.713674 
0.315430 1.783205 -0.736614 
0.316406 1.783205 -0.760427 
0.317383 1.783205 -0.785157 
0.318359 1.783205 -0.810854 
0.319336 1.783205 -0.837567 
0.320312 1.783205 -0.865348 
0.321289 1.783205 -0.894250 
0.322266 1.783205 -0.924329 
0.323242 1.783205 -0.955640 
0.324219 1.783205 -0.988239 
0.325195 1.783205 -1.022182 
0.326172 1.783205 -1.057519 
0.327148 1.783205 -1.094301 
0.328125 1.783205 -1.132567 
0.329102 1.783205 -1.172349 
0.330078 1.783205 -1.213665 
0.331055 1.783205 -1.256514 
0.332031 1.783205 -1.300869 
0.333008 1.783205 -1.346672 
0.333984 1.783205 -1.393823 
0.334961 1.783205 -1.442168 
0.335938 1.783205 -1.491492 
0.336914 1.783205 -1.541502 
0.337891 1.783205 -1.591817 
0.338867 1.783205 -1.641956 
0.339844 1.783205 -1.691328 
0.340820 1.783205 -1.739233 
0.341797 1.783205 -1.784865 
0.342773 1.783205 -1.827333 
0.343750 1.783205 -1.865686 
0.344727 1.783205 -1.898968 
0.345703 1.783205 -1.926268 
0.346680 1.783205 -1.946792 
0.347656 1.783205 -1.959929 
0.348633 1.783205 -1.965308 
0.349609 1.783205 -1.962837 
0.350586 1.783205 -1.952714 
0.351562 1.783205 -1.935409 
0.352539 1.783205 -1.911617 
0.353516 1.783205 -1.882194 
0.354492 1.783205 -1.848086 
0.355469 1.783205 -1.810256 
0.356445 1.783205 -1.769631 
0.357422 1.783205 -1.727054 
0.358398 1.783205 -1.683269 
0.359375 1.783205 -1.638900 
0.360352 1.783205 -1.594462 
0.361328 1.783205 -1.550363 
0.362305 1.783205 -1.506918 
0.363281 1.783205 -1.464364 
0.364258 1.783205 -1.422872 
0.365234 1.783205 -1.382559 
0.366211 1.783205 -1.343500 
0.367188 1.783205 -1.305736 
0.368164 1.783205 -1.269283 
0.369141 1.783205 -1.234138 
0.370117 1.783205 -1.200283 
0.371094 1.783205 -1.167688 
0.372070 1.783205 -1.136319 
0.373047 1.783205 -1.106133 
0.374023 1.783205 -1.077088 
0.375000 1.783205 -1.049136 
0.375977 1.783205 -1.022233 
0.376953 1.783205 -0.996331 
0.377930 1.783205 -0.971385 
0.378906 1.783205 -0.947351 
0.379883 1.783205 -0.924185 
0.380859 1.783205 -0.901846 
0.381836 1.783205 -0.880295 
0.382812 1.783205 -0.859493 
0.383789 1.783205 -0.839406 
0.384766 1.783205 -0.819997 
0.385742 1.783205 -0.801236 
0.386719 1.783205 -0.783091 
0.387695 1.783205 -0.765533 
0.388672 1.783205 -0.748534 
0.389648 1.783205 -0.732069 
0.390625 1.783205 -0.716113 
0.391602 1.783205 -0.700642 
0.392578 1.783205 -0.685635 
0.393555 1.783205 -0.671071 
0.394531 1.783205 -0.656930 
0.395508 1.783205 -0.643193 
0.396484 1.783205 -0.629844 
0.397461 1.783205 -0.616865 
0.398438 1.783205 -0.604242 
0.399414 1.783205 -0.591958 
0.400391 1.783205 -0.580000 
0.401367 1.783205 -0.568355 
0.402344 1.783205 -0.557010 
0.403320 1.783205 -0.545953 
0.404297 1.783205 -0.535173 
0.405273 1.783205 -0.524659 
0.406250 1.783205 -0.514400 
0.407227 1.783205 -0.504387 
0.408203 1.783205 -0.494612 
0.409180 1.783205 -0.485064 
0.410156 1.783205 -0.475736 
0.411133 1.783205 -0.466619 
0.412109 1.783205 -0.457707 
0.413086 1.783205 -0.448991 
0.414062 1.783205 -0.440466 
0.415039 1.783205 -0.432124 
0.416016 1.783205 -0.423959 
0.416992 1.783205 -0.415965 
0.417969 1.783205 -0.408137 
0.418945 1.783205 -0.400468 
0.419922 1.783205 -0.392955 
0.420898 1.783205 -0.385591 
0.421875 1.783205 -0.378372 
0.422852 1.783205 -0.371294 
0.423828 1.783205 -0.364352 
0.424805 1.783205 -0.357541 
0.425781 1.783205 -0.350859 
0.426758 1.783205 -0.344300 
0.427734 1.783205 -0.337862 
0.428711 1.783205 -0.331540 
0.429688 1.783205 -0.325332 
0.430664 1.783205 -0.319234 
0.431641 1.783205 -0.313242 
0.432617 1.783205 -0.307355 
0.433594 1.783205 -0.301568 
0.434570 1.783205 -0.295879 
0.435547 1.783205 -0.290286 
0.436523 1.783205 -0.284786 
0.437500 1.783205 -0.279376 
0.438477 1.783205 -0.274053 
0.439453 1.783205 -0.268817 
0.440430 1.783205 -0.263663 
0.441406 1.783205 -0.258591 
0.442383 1.783205 -0.253598 
0.443359 1.783205 -0.248682 
0.444336 1.783205 -0.243841 
0.445312 1.783205 -0.239073 
0.446289 1.783205 -0.234377 
0.447266 1.783205 -0.229750 
0.448242 1.783205 -0.225192 
0.449219 1.783205 -0.220699 
0.450195 1.783205 -0.216272 
0.451172 1.783205 -0.211908 
0.452148 1.783205 -0.207605 
0.453125 1.783205 -0.203363 
0.454102 1.783205 -0.199179 
0.455078 1.783205 -0.195054 
0.456055 1.783205 -0.190984 
0.457031 1.783205 -0.186969 
0.458008 1.783205 -0.183009 
0.458984 1.783205 -0.179101 
0.459961 1.783205 -0.175244 
0.460938 1.783205 -0.171437 
0.461914 1.783205 -0.167680 
0.462891 1.783205 -0.163971 
0.463867 1.783205 -0.160309 
0.464844 1.783205 -0.156694 
0.465820 1.783205 -0.153123 
0.466797 1.783205 -0.149597 
0.467773 1.783205 -0.146114 
0.468750 1.783205 -0.142674 
0.469727 1.783205 -0.139275 
0.470703 1.783205 -0.135917 
0.471680 1.783205 -0.132599 
0.472656 1.783205 -0.129320 
0.473633 1.783205 -0.126080 
0.474609 1.783205 -0.122877 
0.475586 1.783205 -0.119711 
0.476562 1.783205 -0.116582 
0.477539 1.783205 -0.113488 
0.478516 1.783205 -0.110429 
0.479492 1.783205 -0.107404 
0.480469 1.783205 -0.104412 
0.481445 1.783205 -0.101454 
0.482422 1.783205 -0.098528 
0.483398 1.783205 -0.095634 
0.484375 1.783205 -0.092771 
0.485352 1.783205 -0.089938 
0.486328 1.783205 -0.087136 
0.487305 1.783205 -0.084363 
0.488281 1.783205 -0.081619 
0.489258 1.783205 -0.078904 
0.490234 1.783205 -0.076217 
0.491211 1.783205 -0.073557 
0.492188 1.783205 -0.070925 
0.493164 1.783205 -0.068319 
0.494141 1.783205 -0.065739 
0.495117 1.783205 -0.063185 
0.496094 1.783205 -0.060656 
0.497070 1.783205 -0.058153 
0.498047 1.783205 -0.055673 
0.499023 1.783205 -0.053218 
0.500000 1.783205 -0.050786 
0.500977 1.783205 -0.048378 
0.501953 1.783205 -0.045993 
0.502930 1.783205 -0.043630 
0.503906 1.783205 -0.041290 
0.504883 1.783205 -0.038971 
0.505859 1.783205 -0.036674 
0.506836 1.783205 -0.034398 
0.507812 1.783205 -0.032143 
0.508789 1.783205 -0.029908 
0.509766 1.783205 -0.027694 
0.510742 1.783205 -0.025500 
0.511719 1.783205 -0.023325 
0.512695 1.783205 -0.021170 
0.513672 1.783205 -0.019033 
0.514648 1.783205 -0.016916 
0.515625 1.783205 -0.014817 
0.516602 1.783205 -0.012736 
0.517578 1.783205 -0.010673 
0.518555 1.783205 -0.008628 
0.519531 1.783205 -0.006600 
0.520508 1.783205 -0.004589 
0.521484 1.783205 -0.002596 
0.522461 1.783205 -0.000619 
0.523438 1.783205 0.001342 
0.524414 1.783205 0.003286 
0.525391 1.783205 0.005214 
0.526367 1.783205 0.007126 
0.527344 1.783205 0.009023 
0.528320 1.783205 0.010904 
0.529297 1.783205 0.012770 
0.530273 1.783205 0.014621 
0.531250 1.783205 0.016458 
0.532227 1.783205 0.018279 
0.533203 1.783205 0.020087 
0.534180 1.783205 0.021880 
0.535156 1.783205 0.023659 
0.536133 1.783205 0.025424 
0.537109 1.783205 0.027176 
0.538086 1.783205 0.028914 
0.539062 1.783205 0.030639 
0.540039 1.783205 0.032351 
0.541016 1.783205 0.034050 
0.541992 1.783205 0.035736 
0.542969 1.783205 0.037409 
0.543945 1.783205 0.039070 
0.544922 1.783205 0.040718 
0.545898 1.783205 0.042355 
0.546875 1.783205 0.043979 
0.547852 1.783205 0.045591 
0.548828 1.783205 0.047192 
0.549805 1.783205 0.048781 
0.550781 1.783205 0.050358 
0.551758 1.783205 0.051925 
0.552734 1.783205 0.053480 
0.553711 1.783205 0.055023 
0.554688 1.783205 0.056556 
0.555664 1.783205 0.058079 
0.556641 1.783205 0.059590 
0.557617 1.783205 0.061091 
0.558594 1.783205 0.062581 
0.559570 1.783205 0.064061 
0.560547 1.783205 0.065531 
0.561523 1.783205 0.066991 
0.562500 1.783205 0.068441 
0.563477 1.783205 0.069881 
0.564453 1.783205 0.071311 
0.565430 1.783205 0.072732 
0.566406 1.783205 0.074143 
0.567383 1.783205 0.075544 
0.568359 1.783205 0.076936 
0.569336 1.783205 0.078319 
0.570312 1.783205 0.079693 
0.571289 1.783205 0.081058 
0.572266 1.783205 0.082414 
0.573242 1.783205 0.083761 
0.574219 1.783205 0.085099 
0.575195 1.783205 0.086428 
0.576172 1.783205 0.087749 
0.577148 1.783205 0.089062 
0.578125 1.783205 0.090366 
0.579102 1.783205 0.091661 
0.580078 1.783205 0.092949 
0.581055 1.783205 0.094228 
0.582031 1.783205 0.095499 
0.583008 1.783205 0.096762 
0.583984 1.783205 0.098018 
0.584961 1.783205 0.099265 
0.585938 1.783205 0.100505 
0.586914 1.783205 0.101737 
0.587891 1.783205 0.102962 
0.588867 1.783205 0.104179 
0.589844 1.783205 0.105388 
0.590820 1.783205 0.106590 
0.591797 1.783205 0.107785 
0.592773 1.783205 0.108972 
0.593750 1.783205 0.110153 
0.594727 1.783205 0.111326 
0.595703 1.783205 0.112492 
0.596680 1.783205 0.113651 
0.597656 1.783205 0.114804 
0.598633 1.783205 0.115949 
0.599609 1.783205 0.117088 
0.600586 1.783205 0.118220 
0.601562 1.783205 0.119345 
0.602539 1.783205 0.120464 
0.603516 1.783205 0.121576 
0.604492 1.783205 0.122682 
0.605469 1.783205 0.123781 
0.606445 1.783205 0.124874 
0.607422 1.783205 0.125960 
0.608398 1.783205 0.127041 
0.609375 1.783205 0.128115 
0.610352 1.783205 0.129183 
0.611328 1.783205 0.130245 
0.612305 1.783205 0.131301 
0.613281 1.783205 0.132350 
0.614258 1.783205 0.133394 
0.615234 1.783205 0.134432 
0.616211 1.783205 0.135464 
0.617188 1.783205 0.136491 
0.618164 1.783205 0.137511 
0.619141 1.783205 0.138526 
0.620117 1.783205 0.139535 
0.621094 1.783205 0.140539 
0.622070 1.783205 0.141537 
0.623047 1.783205 0.142530 
0.624023 1.783205 0.143517 
0.625000 1.783205 0.144499 
0.625977 1.783205 0.145475 
0.626953 1.783205 0.146446 
0.627930 1.783205 0.147412 
0.628906 1.783205 0.148372 
0.629883 1.783205 0.149327 
0.630859 1.783205 0.150277 
0.631836 1.783205 0.151222 
0.632812 1.783205 0.152162 
0.633789 1.783205 0.153097 
0.634766 1.783205 0.154026 
0.635742 1.783205 0.154951 
0.636719 1.783205 0.155871 
0.637695 1.783205 0.156786 
0.638672 1.783205 0.157696 
0.639648 1.783205 0.158601 
0.640625 1.783205 0.159501 
0.641602 1.783205 0.160397 
0.642578 1.783205 0.161288 
0.643555 1.783205 0.162174 
0.644531 1.783205 0.163056 
0.645508 1.783205 0.163933 
0.646484 1.783205 0.164805 
0.647461 1.783205 0.165673 
0.648438 1.783205 0.166536 
0.649414 1.783205 0.167395 
0.650391 1.783205 0.168249 
0.651367 1.783205 0.169099 
0.652344 1.783205 0.169944 
0.653320 1.783205 0.170785 
0.654297 1.783205 0.171622 
0.655273 1.783205 0.172454 
0.656250 1.783205 0.173283 
0.657227 1.783205 0.174106 
0.658203 1.783205 0.174926 
0.659180 1.783205 0.175742 
0.660156 1.783205 0.176553 
0.661133 1.783205 0.177360 
0.662109 1.783205 0.178163 
0.663086 1.783205 0.178962 
0.664062 1.783205 0.179757 
0.665039 1.783205 0.180547 
0.666016 1.783205 0.181334 
0.666992 1.783205 0.182117 
0.667969 1.783205 0.182896 
0.668945 1.783205 0.183671 
0.669922 1.783205 0.184442 
0.670898 1.783205 0.185209 
0.671875 1.783205 0.185972 
0.672852 1.783205 0.186731 
0.673828 1.783205 0.187487 
0.674805 1.783205 0.188239 
0.675781 1.783205 0.188987 
0.676758 1.783205 0.189731 
0.677734 1.783205 0.190471 
0.678711 1.783205 0.191208 
0.679688 1.783205 0.191941 
0.680664 1.783205 0.192670 
0.681641 1.783205 0.193396 
0.682617 1.783205 0.194118 
0.683594 1.783205 0.194837 
0.684570 1.783205 0.195552 
0.685547 1.783205 0.196263 
0.686523 1.783205 0.196971 
0.687500 1.783205 0.197675 
0.688477 1.783205 0.198376 
0.689453 1.783205 0.199074 
0.690430 1.783205 0.199767 
0.691406 1.783205 0.200458 
0.692383 1.783205 0.201145 
0.693359 1.783205 0.201828 
0.694336 1.783205 0.202509 
0.695312 1.783205 0.203185 
0.696289 1.783205 0.203859 
0.697266 1.783205 0.204529 
0.698242 1.783205 0.205196 
0.699219 1.783205 0.205859 
0.700195 1.783205 0.206519 
0.701172 1.783205 0.207176 
0.702148 1.783205 0.207830 
0.703125 1.783205 0.208480 
0.704102 1.783205 0.209128 
0.705078 1.783205 0.209772 
0.706055 1.783205 0.210412 
0.707031 1.783205 0.211050 
0.708008 1.783205 0.211684 
0.708984 1.783205 0.212316 
0.709961 1.783205 0.212944 
0.710938 1.783205 0.213569 
0.711914 1.783205 0.214191 
0.712891 1.783205 0.214809 
0.713867 1.783205 0.215425 
0.714844 1.783205 0.216038 
0.715820 1.783205 0.216648 
0.716797 1.783205 0.217254 
0.717773 1.783205 0.217858 
0.718750 1.783205 0.218458 
0.719727 1.783205 0.219056 
0.720703 1.783205 0.219650 
0.721680 1.783205 0.220242 
0.722656 1.783205 0.220831 
0.723633 1.783205 0.221416 
0.724609 1.783205 0.221999 
0.725586 1.783205 0.222579 
0.726562 1.783205 0.223156 
0.727539 1.783205 0.223730 
0.728516 1.783205 0.224301 
0.729492 1.783205 0.224869 
0.730469 1.783205 0.225435 
0.731445 1.783205 0.225997 
0.732422 1.783205 0.226557 
0.733398 1.783205 0.227114 
0.734375 1.783205 0.227668 
0.735352 1.783205 0.228219 
0.736328 1.783205 0.228768 
0.737305 1.783205 0.229313 
0.738281 1.783205 0.229856 
0.739258 1.783205 0.230396 
0.740234 1.783205 0.230934 
0.741211 1.783205 0.231468 
0.742188 1.783205 0.232000 
0.743164 1.783205 0.232529 
0.744141 1.783205 0.233056 
0.745117 1.783205 0.233579 
0.746094 1.783205 0.234100 
0.747070 1.783205 0.234619 
0.748047 1.783205 0.235134 
0.749023 1.783205 0.235647 
0.750000 1.783205 0.236157 
0.750977 1.783205 0.236665 
0.751953 1.783205 0.237170 
0.752930 1.783205 0.237672 
0.753906 1.783205 0.238172 
0.754883 1.783205 0.238669 
0.755859 1.783205 0.239163 
0.756836 1.783205 0.239655 
0.757812 1.783205 0.240144 
0.758789 1.783205 0.240631 
0.759766 1.783205 0.241115 
0.760742 1.783205 0.241597 
0.761719 1.783205 0.242075 
0.762695 1.783205 0.242552 
0.763672 1.783205 0.243025 
0.764648 1.783205 0.243497 
0.765625 1.783205 0.243965 
0.766602 1.783205 0.244431 
0.767578 1.783205 0.244895 
0.768555 1.783205 0.245356 
0.769531 1.783205 0.245815 
0.770508 1.783205 0.246271 
0.771484 1.783205 0.246724 
0.772461 1.783205 0.247175 
0.773438 1.783205 0.247624 
0.774414 1.783205 0.248070 
0.775391 1.783205 0.248513 
0.776367 1.783205 0.248954 
0.777344 1.783205 0.249393 
0.778320 1.783205 0.249829 
0.779297 1.783205 0.250262 
0.780273 1.783205 0.250694 
0.781250 1.783205 0.251122 
0.782227 1.783205 0.251549 
0.783203 1.783205 0.251973 
0.784180 1.783205 0.252394 
0.785156 1.783205 0.252813 
0.786133 1.783205 0.253229 
0.787109 1.783205 0.253644 
0.788086 1.783205 0.254055 
0.789062 1.783205 0.254465 
0.790039 1.783205 0.254871 
0.791016 1.783205 0.255276 
0.791992 1.783205 0.255678 
0.792969 1.783205 0.256078 
0.793945 1.783205 0.256475 
0.794922 1.783205 0.256870 
0.795898 1.783205 0.257262 
0.796875 1.783205 0.257652 
0.797852 1.783205 0.258040 
0.798828 1.783205 0.258425 
0.799805 1.783205 0.258808 
0.800781 1.783205 0.259189 
0.801758 1.783205 0.259567 
0.802734 1.783205 0.259943 
0.803711 1.783205 0.260317 
0.804688 1.783205 0.260688 
0.805664 1.783205 0.261057 
0.806641 1.783205 0.261423 
0.807617 1.783205 0.261787 
0.808594 1.783205 0.262149 
0.809570 1.783205 0.262508 
0.810547 1.783205 0.262865 
0.811523 1.783205 0.263220 
0.812500 1.783205 0.263572 
0.813477 1.783205 0.263923 
0.814453 1.783205 0.264270 
0.815430 1.783205 0.264616 
0.816406 1.783205 0.264959 
0.817383 1.783205 0.265299 
0.818359 1.783205 0.265638 
0.819336 1.783205 0.265974 
0.820312 1.783205 0.266308 
0.821289 1.783205 0.266639 
0.822266 1.783205 0.266968 
0.823242 1.783205 0.267295 
0.824219 1.783205 0.267619 
0.825195 1.783205 0.267942 
0.826172 1.783205 0.268261 
0.827148 1.783205 0.268579 
0.828125 1.783205 0.268894 
0.829102 1.783205 0.269207 
0.830078 1.783205 0.269518 
0.831055 1.783205 0.269826 
0.832031 1.783205 0.270132 
0.833008 1.783205 0.270435 
0.833984 1.783205 0.270737 
0.834961 1.783205 0.271036 
0.835938 1.783205 0.271333 
0.836914 1.783205 0.271627 
0.837891 1.783205 0.271919 
0.838867 1.783205 0.272209 
0.839844 1.783205 0.272496 
0.840820 1.783205 0.272782 
0.841797 1.783205 0.273064 
0.842773 1.783205 0.273345 
0.843750 1.783205 0.273623 
0.844727 1.783205 0.273899 
0.845703 1.783205 0.274173 
0.846680 1.783205 0.274444 
0.847656 1.783205 0.274713 
0.848633 1.783205 0.274980 
0.849609 1.783205 0.275244 
0.850586 1.783205 0.275506 
0.851562 1.783205 0.275766 
0.852539 1.783205 0.276023 
0.853516 1.783205 0.276278 
0.854492 1.783205 0.276531 
0.855469 1.783205 0.276782 
0.856445 1.783205 0.277030 
0.857422 1.783205 0.277276 
0.858398 1.783205 0.277519 
0.859375 1.783205 0.277760 
0.860352 1.783205 0.277999 
0.861328 1.783205 0.278236 
0.862305 1.783205 0.278470 
0.863281 1.783205 0.278702 
0.864258 1.783205 0.278931 
0.865234 1.783205 0.279158 
0.866211 1.783205 0.279383 
0.867188 1.783205 0.279606 
0.868164 1.783205 0.279826 
0.869141 1.783205 0.280043 
0.870117 1.783205 0.280259 
0.871094 1.783205 0.280472 
0.872070 1.783205 0.280683 
0.873047 1.783205 0.280891 
0.874023 1.783205 0.281097 
0.875000 1.783205 0.281301 
0.875977 1.783205 0.281502 
0.876953 1.783205 0.281701 
0.877930 1.783205 0.281897 
0.878906 1.783205 0.282091 
0.879883 1.783205 0.282283 
0.880859 1.783205 0.282473 
0.881836 1.783205 0.282660 
0.882812 1.783205 0.282844 
0.883789 1.783205 0.283026 
0.884766 1.783205 0.283206 
0.885742 1.783205 0.283384 
0.886719 1.783205 0.283559 
0.887695 1.783205 0.283731 
0.888672 1.783205 0.283901 
0.889648 1.783205 0.284069 
0.890625 1.783205 0.284234 
0.891602 1.783205 0.284397 
0.892578 1.783205 0.284558 
0.893555 1.783205 0.284716 
0.894531 1.783205 0.284871 
0.895508 1.783205 0.285024 
0.896484 1.783205 0.285175 
0.897461 1.783205 0.285323 
0.898438 1.783205 0.285469 
0.899414 1.783205 0.285612 
0.900391 1.783205 0.285753 
0.901367 1.783205 0.285891 
0.902344 1.783205 0.286027 
0.903320 1.783205 0.286161 
0.904297 1.783205 0.286292 
0.905273 1.783205 0.286420 
0.906250 1.783205 0.286546 
0.907227 1.783205 0.286669 
0.908203 1.783205 0.286790 
0.909180 1.783205 0.286908 
0.910156 1.783205 0.287024 
0.911133 1.783205 0.287137 
0.912109 1.783205 0.287248 
0.913086 1.783205 0.287356 
0.914062 1.783205 0.287462 
0.915039 1.783205 0.287565 
0.916016 1.783205 0.287665 
0.916992 1.783205 0.287763 
0.917969 1.783205 0.287858 
0.918945 1.783205 0.287951 
0.919922 1.783205 0.288041 
0.920898 1.783205 0.288129 
0.921875 1.783205 0.288214 
0.922852 1.783205 0.288296 
0.923828 1.783205 0.288376 
0.924805 1.783205 0.288453 
0.925781 1.783205 0.288527 
0.926758 1.783205 0.288599 
0.927734 1.783205 0.288668 
0.928711 1.783205 0.288734 
0.929688 1.783205 0.288798 
0.930664 1.783205 0.288859 
0.931641 1.783205 0.288917 
0.932617 1.783205 0.288973 
0.933594 1.783205 0.289026 
0.934570 1.783205 0.289076 
0.935547 1.783205 0.289123 
0.936523 1.783205 0.289168 
0.937500 1.783205 0.289210 
0.938477 1.783205 0.289249 
0.939453 1.783205 0.289286 
0.940430 1.783205 0.289320 
0.941406 1.783205 0.289350 
0.942383 1.783205 0.289379 
0.943359 1.783205 0.289404 
0.944336 1.783205 0.289426 
0.945312 1.783205 0.289446 
0.946289 1.783205 0.289463 
0.947266 1.783205 0.289477 
0.948242 1.783205 0.289488 
0.949219 1.783205 0.289496 
0.950195 1.783205 0.289502 
0.951172 1.783205 0.289504 
0.952148 1.783205 0.289504 
0.953125 1.783205 0.289500 
0.954102 1.783205 0.289494 
0.955078 1.783205 0.289485 
0.956055 1.783205 0.289473 
0.957031 1.783205 0.289458 
0.958008 1.783205 0.289440 
0.958984 1.783205 0.289419 
0.959961 1.783205 0.289395 
0.960938 1.783205 0.289368 
0.961914 1.783205 0.289338 
0.962891 1.783205 0.289305 
0.963867 1.783205 0.289269 
0.964844 1.783205 0.289229 
0.965820 1.783205 0.289187 
0.966797 1.783205 0.289142 
0.967773 1.783205 0.289094 
0.968750 1.783205 0.289042 
0.969727 1.783205 0.288987 
0.970703 1.783205 0.288930 
0.971680 1.783205 0.288869 
0.972656 1.783205 0.288805 
0.973633 1.783205 0.288737 
0.974609 1.783205 0.288667 
0.975586 1.783205 0.288593 
0.976562 1.783205 0.288516 
0.977539 1.783205 0.288436 
0.978516 1.783205 0.288353 
0.979492 1.783205 0.288266 
0.980469 1.783205 0.288176 
0.981445 1.783205 0.288083 
0.982422 1.783205 0.287986 
0.983398 1.783205 0.287886 
0.984375 1.783205 0.287783 
0.985352 1.783205 0.287676 
0.986328 1.783205 0.287566 
0.987305 1.783205 0.287453 
0.988281 1.783205 0.287336 
0.989258 1.783205 0.287216 
0.990234 1.783205 0.287092 
0.991211 1.783205 0.286965 
0.992188 1.783205 0.286834 
0.993164 1.783205 0.286700 
0.994141 1.783205 0.286562 
0.995117 1.783205 0.286421 
0.996094 1.783205 0.286276 
0.997070 1.783205 0.286128 
0.998047 1.783205 0.285976 
0.999023 1.783205 0.285820 


==> data/BUderSineA10M40kK1024step7.dat <==
0.000000 1.863702 0.276327 
0.000977 1.863702 0.276174 
0.001953 1.863702 0.276017 
0.002930 1.863702 0.275857 
0.003906 1.863702 0.275693 
0.004883 1.863702 0.275525 
0.005859 1.863702 0.275354 
0.006836 1.863702 0.275179 
0.007812 1.863702 0.275000 
0.008789 1.863702 0.274818 
0.009766 1.863702 0.274632 
0.010742 1.863702 0.274442 
0.011719 1.863702 0.274248 
0.012695 1.863702 0.274051 
0.013672 1.863702 0.273850 
0.014648 1.863702 0.273645 
0.015625 1.863702 0.273436 
0.016602 1.863702 0.273223 
0.017578 1.863702 0.273006 
0.018555 1.863702 0.272786 
0.019531 1.863702 0.272561 
0.020508 1.863702 0.272332 
0.021484 1.863702 0.272100 
0.022461 1.863702 0.271863 
0.023438 1.863702 0.271622 
0.024414 1.863702 0.271377 
0.025391 1.863702 0.271128 
0.026367 1.863702 0.270875 
0.027344 1.863702 0.270618 
0.028320 1.863702 0.270357 
0.029297 1.863702 0.270091 
0.030273 1.863702 0.269821 
0.031250 1.863702 0.269547 
0.032227 1.863702 0.269268 
0.033203 1.863702 0.268985 
0.034180 1.863702 0.268698 
0.035156 1.863702 0.268406 
0.036133 1.863702 0.268110 
0.037109 1.863702 0.267810 
0.038086 1.863702 0.267504 
0.039062 1.863702 0.267195 
0.040039 1.863702 0.266881 
0.041016 1.863702 0.266562 
0.041992 1.863702 0.266239 
0.042969 1.863702 0.265911 
0.043945 1.863702 0.265578 
0.044922 1.863702 0.265240 
0.045898 1.863702 0.264898 
0.046875 1.863702 0.264551 
0.047852 1.863702 0.264199 
0.048828 1.863702 0.263843 
0.049805 1.863702 0.263481 
0.050781 1.863702 0.263115 
0.051758 1.863702 0.262743 
0.052734 1.863702 0.262367 
0.053711 1.863702 0.261985 
0.054688 1.863702 0.261599 
0.055664 1.863702 0.261207 
0.056641 1.863702 0.260810 
0.057617 1.863702 0.260408 
0.058594 1.863702 0.260000 
0.059570 1.863702 0.259588 
0.060547 1.863702 0.259170 
0.061523 1.863702 0.258747 
0.062500 1.863702 0.258318 
0.063477 1.863702 0.257884 
0.064453 1.863702 0.257444 
0.065430 1.863702 0.256999 
0.066406 1.863702 0.256548 
0.067383 1.863702 0.256092 
0.068359 1.863702 0.255630 
0.069336 1.863702 0.255162 
0.070312 1.863702 0.254688 
0.071289 1.863702 0.254209 
0.072266 1.863702 0.253724 
0.073242 1.863702 0.253233 
0.074219 1.863702 0.252736 
0.075195 1.863702 0.252232 
0.076172 1.863702 0.251723 
0.077148 1.863702 0.251208 
0.078125 1.863702 0.250687 
0.079102 1.863702 0.250159 
0.080078 1.863702 0.249625 
0.081055 1.863702 0.249085 
0.082031 1.863702 0.248538 
0.083008 1.863702 0.247985 
0.083984 1.863702 0.247426 
0.084961 1.863702 0.246859 
0.085938 1.863702 0.246287 
0.086914 1.863702 0.245707 
0.087891 1.863702 0.245121 
0.088867 1.863702 0.244529 
0.089844 1.863702 0.243929 
0.090820 1.863702 0.243322 
0.091797 1.863702 0.242709 
0.092773 1.863702 0.242088 
0.093750 1.863702 0.241460 
0.094727 1.863702 0.240825 
0.095703 1.863702 0.240183 
0.096680 1.863702 0.239534 
0.097656 1.863702 0.238877 
0.098633 1.863702 0.238213 
0.099609 1.863702 0.237541 
0.100586 1.863702 0.236862 
0.101562 1.863702 0.236175 
0.102539 1.863702 0.235480 
0.103516 1.863702 0.234778 
0.104492 1.863702 0.234068 
0.105469 1.863702 0.233349 
0.106445 1.863702 0.232623 
0.107422 1.863702 0.231889 
0.108398 1.863702 0.231146 
0.109375 1.863702 0.230395 
0.110352 1.863702 0.229636 
0.111328 1.863702 0.228868 
0.112305 1.863702 0.228092 
0.113281 1.863702 0.227307 
0.114258 1.863702 0.226514 
0.115234 1.863702 0.225711 
0.116211 1.863702 0.224900 
0.117188 1.863702 0.224080 
0.118164 1.863702 0.223251 
0.119141 1.863702 0.222412 
0.120117 1.863702 0.221565 
0.121094 1.863702 0.220708 
0.122070 1.863702 0.219841 
0.123047 1.863702 0.218965 
0.124023 1.863702 0.218080 
0.125000 1.863702 0.217184 
0.125977 1.863702 0.216279 
0.126953 1.863702 0.215364 
0.127930 1.863702 0.214438 
0.128906 1.863702 0.213503 
0.129883 1.863702 0.212557 
0.130859 1.863702 0.211601 
0.131836 1.863702 0.210634 
0.132812 1.863702 0.209656 
0.133789 1.863702 0.208668 
0.134766 1.863702 0.207669 
0.135742 1.863702 0.206658 
0.136719 1.863702 0.205637 
0.137695 1.863702 0.204604 
0.138672 1.863702 0.203560 
0.139648 1.863702 0.202505 
0.140625 1.863702 0.201437 
0.141602 1.863702 0.200358 
0.142578 1.863702 0.199267 
0.143555 1.863702 0.198163 
0.144531 1.863702 0.197048 
0.145508 1.863702 0.195920 
0.146484 1.863702 0.194779 
0.147461 1.863702 0.193626 
0.148438 1.863702 0.192460 
0.149414 1.863702 0.191281 
0.150391 1.863702 0.190089 
0.151367 1.863702 0.188883 
0.152344 1.863702 0.187664 
0.153320 1.863702 0.186431 
0.154297 1.863702 0.185184 
0.155273 1.863702 0.183923 
0.156250 1.863702 0.182648 
0.157227 1.863702 0.181358 
0.158203 1.863702 0.180054 
0.159180 1.863702 0.178735 
0.160156 1.863702 0.177402 
0.161133 1.863702 0.176053 
0.162109 1.863702 0.174688 
0.163086 1.863702 0.173308 
0.164062 1.863702 0.171912 
0.165039 1.863702 0.170500 
0.166016 1.863702 0.169072 
0.166992 1.863702 0.167627 
0.167969 1.863702 0.166166 
0.168945 1.863702 0.164688 
0.169922 1.863702 0.163192 
0.170898 1.863702 0.161679 
0.171875 1.863702 0.160149 
0.172852 1.863702 0.158601 
0.173828 1.863702 0.157034 
0.174805 1.863702 0.155449 
0.175781 1.863702 0.153845 
0.176758 1.863702 0.152223 
0.177734 1.863702 0.150581 
0.178711 1.863702 0.148919 
0.179688 1.863702 0.147238 
0.180664 1.863702 0.145537 
0.181641 1.863702 0.143815 
0.182617 1.863702 0.142073 
0.183594 1.863702 0.140309 
0.184570 1.863702 0.138524 
0.185547 1.863702 0.136717 
0.186523 1.863702 0.134889 
0.187500 1.863702 0.133038 
0.188477 1.863702 0.131164 
0.189453 1.863702 0.129267 
0.190430 1.863702 0.127346 
0.191406 1.863702 0.125402 
0.192383 1.863702 0.123434 
0.193359 1.863702 0.121440 
0.194336 1.863702 0.119422 
0.195312 1.863702 0.117379 
0.196289 1.863702 0.115309 
0.197266 1.863702 0.113213 
0.198242 1.863702 0.111091 
0.199219 1.863702 0.108941 
0.200195 1.863702 0.106763 
0.201172 1.863702 0.104558 
0.202148 1.863702 0.102323 
0.203125 1.863702 0.100060 
0.204102 1.863702 0.097767 
0.205078 1.863702 0.095443 
0.206055 1.863702 0.093089 
0.207031 1.863702 0.090704 
0.208008 1.863702 0.088286 
0.208984 1.863702 0.085837 
0.209961 1.863702 0.083354 
0.210938 1.863702 0.080838 
0.211914 1.863702 0.078287 
0.212891 1.863702 0.075701 
0.213867 1.863702 0.073080 
0.214844 1.863702 0.070422 
0.215820 1.863702 0.067728 
0.216797 1.863702 0.064995 
0.217773 1.863702 0.062225 
0.218750 1.863702 0.059415 
0.219727 1.863702 0.056565 
0.220703 1.863702 0.053674 
0.221680 1.863702 0.050741 
0.222656 1.863702 0.047766 
0.223633 1.863702 0.044748 
0.224609 1.863702 0.041685 
0.225586 1.863702 0.038578 
0.226562 1.863702 0.035424 
0.227539 1.863702 0.032223 
0.228516 1.863702 0.028973 
0.229492 1.863702 0.025675 
0.230469 1.863702 0.022326 
0.231445 1.863702 0.018926 
0.232422 1.863702 0.015473 
0.233398 1.863702 0.011967 
0.234375 1.863702 0.008405 
0.235352 1.863702 0.004788 
0.236328 1.863702 0.001113 
0.237305 1.863702 -0.002621 
0.238281 1.863702 -0.006415 
0.239258 1.863702 -0.010271 
0.240234 1.863702 -0.014190 
0.241211 1.863702 -0.018174 
0.242188 1.863702 -0.022224 
0.243164 1.863702 -0.026341 
0.244141 1.863702 -0.030529 
0.245117 1.863702 -0.034788 
0.246094 1.863702 -0.039119 
0.247070 1.863702 -0.043526 
0.248047 1.863702 -0.048010 
0.249023 1.863702 -0.052573 
0.250000 1.863702 -0.057217 
0.250977 1.863702 -0.061945 
0.251953 1.863702 -0.066758 
0.252930 1.863702 -0.071658 
0.253906 1.863702 -0.076649 
0.254883 1.863702 -0.081733 
0.255859 1.863702 -0.086913 
0.256836 1.863702 -0.092190 
0.257812 1.863702 -0.097569 
0.258789 1.863702 -0.103051 
0.259766 1.863702 -0.108640 
0.260742 1.863702 -0.114340 
0.261719 1.863702 -0.120153 
0.262695 1.863702 -0.126084 
0.263672 1.863702 -0.132135 
0.264648 1.863702 -0.138310 
0.265625 1.863702 -0.144614 
0.266602 1.863702 -0.151050 
0.267578 1.863702 -0.157623 
0.268555 1.863702 -0.164338 
0.269531 1.863702 -0.171198 
0.270508 1.863702 -0.178209 
0.271484 1.863702 -0.185377 
0.272461 1.863702 -0.192706 
0.273438 1.863702 -0.200201 
0.274414 1.863702 -0.207870 
0.275391 1.863702 -0.215719 
0.276367 1.863702 -0.223753 
0.277344 1.863702 -0.231980 
0.278320 1.863702 -0.240406 
0.279297 1.863702 -0.249040 
0.280273 1.863702 -0.257890 
0.281250 1.863702 -0.266964 
0.282227 1.863702 -0.276270 
0.283203 1.863702 -0.285818 
0.284180 1.863702 -0.295619 
0.285156 1.863702 -0.305682 
0.286133 1.863702 -0.316018 
0.287109 1.863702 -0.326640 
0.288086 1.863702 -0.337559 
0.289062 1.863702 -0.348788 
0.290039 1.863702 -0.360342 
0.291016 1.863702 -0.372235 
0.291992 1.863702 -0.384483 
0.292969 1.863702 -0.397103 
0.293945 1.863702 -0.410111 
0.294922 1.863702 -0.423527 
0.295898 1.863702 -0.437372 
0.296875 1.863702 -0.451665 
0.297852 1.863702 -0.466431 
0.298828 1.863702 -0.481693 
0.299805 1.863702 -0.497477 
0.300781 1.863702 -0.513812 
0.301758 1.863702 -0.530727 
0.302734 1.863702 -0.548255 
0.303711 1.863702 -0.566429 
0.304688 1.863702 -0.585286 
0.305664 1.863702 -0.604866 
0.306641 1.863702 -0.625211 
0.307617 1.863702 -0.646368 
0.308594 1.863702 -0.668385 
0.309570 1.863702 -0.691315 
0.310547 1.863702 -0.715214 
0.311523 1.863702 -0.740146 
0.312500 1.863702 -0.766174 
0.313477 1.863702 -0.793370 
0.314453 1.863702 -0.821811 
0.315430 1.863702 -0.851576 
0.316406 1.863702 -0.882754 
0.317383 1.863702 -0.915437 
0.318359 1.863702 -0.949723 
0.319336 1.863702 -0.985716 
0.320312 1.863702 -1.023523 
0.321289 1.863702 -1.063257 
0.322266 1.863702 -1.105030 
0.323242 1.863702 -1.148954 
0.324219 1.863702 -1.195135 
0.325195 1.863702 -1.243671 
0.326172 1.863702 -1.294639 
0.327148 1.863702 -1.348086 
0.328125 1.863702 -1.404018 
0.329102 1.863702 -1.462378 
0.330078 1.863702 -1.523022 
0.331055 1.863702 -1.585693 
0.332031 1.863702 -1.649985 
0.333008 1.863702 -1.715306 
0.333984 1.863702 -1.780838 
0.334961 1.863702 -1.845511 
0.335938 1.863702 -1.907982 
0.336914 1.863702 -1.966651 
0.337891 1.863702 -2.019708 
0.338867 1.863702 -2.065242 
0.339844 1.863702 -2.101387 
0.340820 1.863702 -2.126520 
0.341797 1.863702 -2.139457 
0.342773 1.863702 -2.139634 
0.343750 1.863702 -2.127194 
0.344727 1.863702 -2.102987 
0.345703 1.863702 -2.068447 
0.346680 1.863702 -2.025400 
0.347656 1.863702 -1.975834 
0.348633 1.863702 -1.921689 
0.349609 1.863702 -1.864706 
0.350586 1.863702 -1.806342 
0.351562 1.863702 -1.747747 
0.352539 1.863702 -1.689787 
0.353516 1.863702 -1.633079 
0.354492 1.863702 -1.578047 
0.355469 1.863702 -1.524957 
0.356445 1.863702 -1.473962 
0.357422 1.863702 -1.425130 
0.358398 1.863702 -1.378470 
0.359375 1.863702 -1.333948 
0.360352 1.863702 -1.291503 
0.361328 1.863702 -1.251056 
0.362305 1.863702 -1.212517 
0.363281 1.863702 -1.175791 
0.364258 1.863702 -1.140782 
0.365234 1.863702 -1.107393 
0.366211 1.863702 -1.075531 
0.367188 1.863702 -1.045107 
0.368164 1.863702 -1.016035 
0.369141 1.863702 -0.988234 
0.370117 1.863702 -0.961628 
0.371094 1.863702 -0.936145 
0.372070 1.863702 -0.911718 
0.373047 1.863702 -0.888286 
0.374023 1.863702 -0.865789 
0.375000 1.863702 -0.844174 
0.375977 1.863702 -0.823389 
0.376953 1.863702 -0.803387 
0.377930 1.863702 -0.784125 
0.378906 1.863702 -0.765563 
0.379883 1.863702 -0.747660 
0.380859 1.863702 -0.730383 
0.381836 1.863702 -0.713698 
0.382812 1.863702 -0.697574 
0.383789 1.863702 -0.681982 
0.384766 1.863702 -0.666896 
0.385742 1.863702 -0.652290 
0.386719 1.863702 -0.638140 
0.387695 1.863702 -0.624424 
0.388672 1.863702 -0.611122 
0.389648 1.863702 -0.598215 
0.390625 1.863702 -0.585683 
0.391602 1.863702 -0.573510 
0.392578 1.863702 -0.561680 
0.393555 1.863702 -0.550177 
0.394531 1.863702 -0.538988 
0.395508 1.863702 -0.528098 
0.396484 1.863702 -0.517496 
0.397461 1.863702 -0.507168 
0.398438 1.863702 -0.497104 
0.399414 1.863702 -0.487293 
0.400391 1.863702 -0.477725 
0.401367 1.863702 -0.468391 
0.402344 1.863702 -0.459280 
0.403320 1.863702 -0.450386 
0.404297 1.863702 -0.441698 
0.405273 1.863702 -0.433210 
0.406250 1.863702 -0.424915 
0.407227 1.863702 -0.416805 
0.408203 1.863702 -0.408873 
0.409180 1.863702 -0.401114 
0.410156 1.863702 -0.393521 
0.411133 1.863702 -0.386088 
0.412109 1.863702 -0.378811 
0.413086 1.863702 -0.371683 
0.414062 1.863702 -0.364700 
0.415039 1.863702 -0.357857 
0.416016 1.863702 -0.351149 
0.416992 1.863702 -0.344572 
0.417969 1.863702 -0.338123 
0.418945 1.863702 -0.331796 
0.419922 1.863702 -0.325588 
0.420898 1.863702 -0.319496 
0.421875 1.863702 -0.313515 
0.422852 1.863702 -0.307643 
0.423828 1.863702 -0.301877 
0.424805 1.863702 -0.296213 
0.425781 1.863702 -0.290648 
0.426758 1.863702 -0.285179 
0.427734 1.863702 -0.279804 
0.428711 1.863702 -0.274521 
0.429688 1.863702 -0.269325 
0.430664 1.863702 -0.264216 
0.431641 1.863702 -0.259190 
0.432617 1.863702 -0.254246 
0.433594 1.863702 -0.249381 
0.434570 1.863702 -0.244594 
0.435547 1.863702 -0.239881 
0.436523 1.863702 -0.235242 
0.437500 1.863702 -0.230674 
0.438477 1.863702 -0.226176 
0.439453 1.863702 -0.221745 
0.440430 1.863702 -0.217380 
0.441406 1.863702 -0.213080 
0.442383 1.863702 -0.208843 
0.443359 1.863702 -0.204667 
0.444336 1.863702 -0.200551 
0.445312 1.863702 -0.196493 
0.446289 1.863702 -0.192493 
0.447266 1.863702 -0.188548 
0.448242 1.863702 -0.184657 
0.449219 1.863702 -0.180820 
0.450195 1.863702 -0.177035 
0.451172 1.863702 -0.173300 
0.452148 1.863702 -0.169615 
0.453125 1.863702 -0.165979 
0.454102 1.863702 -0.162390 
0.455078 1.863702 -0.158848 
0.456055 1.863702 -0.155351 
0.457031 1.863702 -0.151899 
0.458008 1.863702 -0.148490 
0.458984 1.863702 -0.145123 
0.459961 1.863702 -0.141799 
0.460938 1.863702 -0.138515 
0.461914 1.863702 -0.135271 
0.462891 1.863702 -0.132067 
0.463867 1.863702 -0.128901 
0.464844 1.863702 -0.125772 
0.465820 1.863702 -0.122681 
0.466797 1.863702 -0.119625 
0.467773 1.863702 -0.116605 
0.468750 1.863702 -0.113620 
0.469727 1.863702 -0.110669 
0.470703 1.863702 -0.107751 
0.471680 1.863702 -0.104866 
0.472656 1.863702 -0.102013 
0.473633 1.863702 -0.099192 
0.474609 1.863702 -0.096402 
0.475586 1.863702 -0.093642 
0.476562 1.863702 -0.090912 
0.477539 1.863702 -0.088211 
0.478516 1.863702 -0.085540 
0.479492 1.863702 -0.082896 
0.480469 1.863702 -0.080280 
0.481445 1.863702 -0.077691 
0.482422 1.863702 -0.075129 
0.483398 1.863702 -0.072594 
0.484375 1.863702 -0.070084 
0.485352 1.863702 -0.067600 
0.486328 1.863702 -0.065141 
0.487305 1.863702 -0.062706 
0.488281 1.863702 -0.060295 
0.489258 1.863702 -0.057908 
0.490234 1.863702 -0.055545 
0.491211 1.863702 -0.053204 
0.492188 1.863702 -0.050886 
0.493164 1.863702 -0.048590 
0.494141 1.863702 -0.046316 
0.495117 1.863702 -0.044064 
0.496094 1.863702 -0.041833 
0.497070 1.863702 -0.039622 
0.498047 1.863702 -0.037432 
0.499023 1.863702 -0.035263 
0.500000 1.863702 -0.033113 
0.500977 1.863702 -0.030982 
0.501953 1.863702 -0.028871 
0.502930 1.863702 -0.026779 
0.503906 1.863702 -0.024705 
0.504883 1.863702 -0.022650 
0.505859 1.863702 -0.020613 
0.506836 1.863702 -0.018594 
0.507812 1.863702 -0.016592 
0.508789 1.863702 -0.014608 
0.509766 1.863702 -0.012641 
0.510742 1.863702 -0.010691 
0.511719 1.863702 -0.008757 
0.512695 1.863702 -0.006839 
0.513672 1.863702 -0.004938 
0.514648 1.863702 -0.003052 
0.515625 1.863702 -0.001183 
0.516602 1.863702 0.000672 
0.517578 1.863702 0.002511 
0.518555 1.863702 0.004335 
0.519531 1.863702 0.006145 
0.520508 1.863702 0.007940 
0.521484 1.863702 0.009720 
0.522461 1.863702 0.011486 
0.523438 1.863702 0.013238 
0.524414 1.863702 0.014977 
0.525391 1.863702 0.016701 
0.526367 1.863702 0.018413 
0.527344 1.863702 0.020111 
0.528320 1.863702 0.021796 
0.529297 1.863702 0.023468 
0.530273 1.863702 0.025127 
0.531250 1.863702 0.026773 
0.532227 1.863702 0.028407 
0.533203 1.863702 0.030029 
0.534180 1.863702 0.031639 
0.535156 1.863702 0.033237 
0.536133 1.863702 0.034822 
0.537109 1.863702 0.036397 
0.538086 1.863702 0.037959 
0.539062 1.863702 0.039511 
0.540039 1.863702 0.041051 
0.541016 1.863702 0.042579 
0.541992 1.863702 0.044097 
0.542969 1.863702 0.045604 
0.543945 1.863702 0.047101 
0.544922 1.863702 0.048586 
0.545898 1.863702 0.050061 
0.546875 1.863702 0.051526 
0.547852 1.863702 0.052981 
0.548828 1.863702 0.054426 
0.549805 1.863702 0.055860 
0.550781 1.863702 0.057285 
0.551758 1.863702 0.058700 
0.552734 1.863702 0.060105 
0.553711 1.863702 0.061501 
0.554688 1.863702 0.062887 
0.555664 1.863702 0.064264 
0.556641 1.863702 0.065631 
0.557617 1.863702 0.066990 
0.558594 1.863702 0.068339 
0.559570 1.863702 0.069680 
0.560547 1.863702 0.071012 
0.561523 1.863702 0.072335 
0.562500 1.863702 0.073649 
0.563477 1.863702 0.074955 
0.564453 1.863702 0.076253 
0.565430 1.863702 0.077542 
0.566406 1.863702 0.078822 
0.567383 1.863702 0.080095 
0.568359 1.863702 0.081359 
0.569336 1.863702 0.082616 
0.570312 1.863702 0.083864 
0.571289 1.863702 0.085105 
0.572266 1.863702 0.086338 
0.573242 1.863702 0.087563 
0.574219 1.863702 0.088781 
0.575195 1.863702 0.089991 
0.576172 1.863702 0.091193 
0.577148 1.863702 0.092388 
0.578125 1.863702 0.093576 
0.579102 1.863702 0.094757 
0.580078 1.863702 0.095930 
0.581055 1.863702 0.097097 
0.582031 1.863702 0.098256 
0.583008 1.863702 0.099408 
0.583984 1.863702 0.100554 
0.584961 1.863702 0.101692 
0.585938 1.863702 0.102824 
0.586914 1.863702 0.103949 
0.587891 1.863702 0.105068 
0.588867 1.863702 0.106180 
0.589844 1.863702 0.107285 
0.590820 1.863702 0.108384 
0.591797 1.863702 0.109477 
0.592773 1.863702 0.110563 
0.593750 1.863702 0.111643 
0.594727 1.863702 0.112716 
0.595703 1.863702 0.113784 
0.596680 1.863702 0.114845 
0.597656 1.863702 0.115901 
0.598633 1.863702 0.116950 
0.599609 1.863702 0.117993 
0.600586 1.863702 0.119031 
0.601562 1.863702 0.120062 
0.602539 1.863702 0.121088 
0.603516 1.863702 0.122108 
0.604492 1.863702 0.123123 
0.605469 1.863702 0.124132 
0.606445 1.863702 0.125135 
0.607422 1.863702 0.126132 
0.608398 1.863702 0.127125 
0.609375 1.863702 0.128111 
0.610352 1.863702 0.129092 
0.611328 1.863702 0.130068 
0.612305 1.863702 0.131039 
0.613281 1.863702 0.132004 
0.614258 1.863702 0.132964 
0.615234 1.863702 0.133919 
0.616211 1.863702 0.134869 
0.617188 1.863702 0.135813 
0.618164 1.863702 0.136753 
0.619141 1.863702 0.137687 
0.620117 1.863702 0.138617 
0.621094 1.863702 0.139542 
0.622070 1.863702 0.140461 
0.623047 1.863702 0.141376 
0.624023 1.863702 0.142286 
0.625000 1.863702 0.143191 
0.625977 1.863702 0.144091 
0.626953 1.863702 0.144987 
0.627930 1.863702 0.145878 
0.628906 1.863702 0.146764 
0.629883 1.863702 0.147646 
0.630859 1.863702 0.148523 
0.631836 1.863702 0.149396 
0.632812 1.863702 0.150264 
0.633789 1.863702 0.151128 
0.634766 1.863702 0.151987 
0.635742 1.863702 0.152841 
0.636719 1.863702 0.153692 
0.637695 1.863702 0.154538 
0.638672 1.863702 0.155379 
0.639648 1.863702 0.156217 
0.640625 1.863702 0.157050 
0.641602 1.863702 0.157879 
0.642578 1.863702 0.158704 
0.643555 1.863702 0.159524 
0.644531 1.863702 0.160340 
0.645508 1.863702 0.161153 
0.646484 1.863702 0.161961 
0.647461 1.863702 0.162765 
0.648438 1.863702 0.163565 
0.649414 1.863702 0.164361 
0.650391 1.863702 0.165153 
0.651367 1.863702 0.165941 
0.652344 1.863702 0.166726 
0.653320 1.863702 0.167506 
0.654297 1.863702 0.168282 
0.655273 1.863702 0.169055 
0.656250 1.863702 0.169824 
0.657227 1.863702 0.170589 
0.658203 1.863702 0.171350 
0.659180 1.863702 0.172108 
0.660156 1.863702 0.172861 
0.661133 1.863702 0.173611 
0.662109 1.863702 0.174358 
0.663086 1.863702 0.175100 
0.664062 1.863702 0.175839 
0.665039 1.863702 0.176575 
0.666016 1.863702 0.177307 
0.666992 1.863702 0.178035 
0.667969 1.863702 0.178760 
0.668945 1.863702 0.179481 
0.669922 1.863702 0.180199 
0.670898 1.863702 0.180913 
0.671875 1.863702 0.181624 
0.672852 1.863702 0.182331 
0.673828 1.863702 0.183035 
0.674805 1.863702 0.183735 
0.675781 1.863702 0.184432 
0.676758 1.863702 0.185126 
0.677734 1.863702 0.185817 
0.678711 1.863702 0.186504 
0.679688 1.863702 0.187187 
0.680664 1.863702 0.187868 
0.681641 1.863702 0.188545 
0.682617 1.863702 0.189219 
0.683594 1.863702 0.189890 
0.684570 1.863702 0.190557 
0.685547 1.863702 0.191221 
0.686523 1.863702 0.191882 
0.687500 1.863702 0.192540 
0.688477 1.863702 0.193195 
0.689453 1.863702 0.193847 
0.690430 1.863702 0.194495 
0.691406 1.863702 0.195140 
0.692383 1.863702 0.195783 
0.693359 1.863702 0.196422 
0.694336 1.863702 0.197058 
0.695312 1.863702 0.197691 
0.696289 1.863702 0.198321 
0.697266 1.863702 0.198948 
0.698242 1.863702 0.199572 
0.699219 1.863702 0.200194 
0.700195 1.863702 0.200812 
0.701172 1.863702 0.201427 
0.702148 1.863702 0.202039 
0.703125 1.863702 0.202648 
0.704102 1.863702 0.203255 
0.705078 1.863702 0.203858 
0.706055 1.863702 0.204459 
0.707031 1.863702 0.205056 
0.708008 1.863702 0.205651 
0.708984 1.863702 0.206243 
0.709961 1.863702 0.206832 
0.710938 1.863702 0.207419 
0.711914 1.863702 0.208002 
0.712891 1.863702 0.208583 
0.713867 1.863702 0.209161 
0.714844 1.863702 0.209736 
0.715820 1.863702 0.210309 
0.716797 1.863702 0.210878 
0.717773 1.863702 0.211445 
0.718750 1.863702 0.212009 
0.719727 1.863702 0.212571 
0.720703 1.863702 0.213129 
0.721680 1.863702 0.213685 
0.722656 1.863702 0.214239 
0.723633 1.863702 0.214789 
0.724609 1.863702 0.215337 
0.725586 1.863702 0.215883 
0.726562 1.863702 0.216426 
0.727539 1.863702 0.216966 
0.728516 1.863702 0.217503 
0.729492 1.863702 0.218038 
0.730469 1.863702 0.218570 
0.731445 1.863702 0.219100 
0.732422 1.863702 0.219627 
0.733398 1.863702 0.220151 
0.734375 1.863702 0.220673 
0.735352 1.863702 0.221193 
0.736328 1.863702 0.221709 
0.737305 1.863702 0.222224 
0.738281 1.863702 0.222735 
0.739258 1.863702 0.223244 
0.740234 1.863702 0.223751 
0.741211 1.863702 0.224255 
0.742188 1.863702 0.224757 
0.743164 1.863702 0.225256 
0.744141 1.863702 0.225753 
0.745117 1.863702 0.226247 
0.746094 1.863702 0.226739 
0.747070 1.863702 0.227228 
0.748047 1.863702 0.227715 
0.749023 1.863702 0.228199 
0.750000 1.863702 0.228681 
0.750977 1.863702 0.229161 
0.751953 1.863702 0.229638 
0.752930 1.863702 0.230112 
0.753906 1.863702 0.230585 
0.754883 1.863702 0.231055 
0.755859 1.863702 0.231522 
0.756836 1.863702 0.231987 
0.757812 1.863702 0.232450 
0.758789 1.863702 0.232910 
0.759766 1.863702 0.233368 
0.760742 1.863702 0.233823 
0.761719 1.863702 0.234277 
0.762695 1.863702 0.234727 
0.763672 1.863702 0.235176 
0.764648 1.863702 0.235622 
0.765625 1.863702 0.236066 
0.766602 1.863702 0.236507 
0.767578 1.863702 0.236947 
0.768555 1.863702 0.237383 
0.769531 1.863702 0.237818 
0.770508 1.863702 0.238250 
0.771484 1.863702 0.238680 
0.772461 1.863702 0.239108 
0.773438 1.863702 0.239533 
0.774414 1.863702 0.239956 
0.775391 1.863702 0.240377 
0.776367 1.863702 0.240795 
0.777344 1.863702 0.241211 
0.778320 1.863702 0.241625 
0.779297 1.863702 0.242037 
0.780273 1.863702 0.242446 
0.781250 1.863702 0.242853 
0.782227 1.863702 0.243258 
0.783203 1.863702 0.243661 
0.784180 1.863702 0.244061 
0.785156 1.863702 0.244459 
0.786133 1.863702 0.244855 
0.787109 1.863702 0.245248 
0.788086 1.863702 0.245640 
0.789062 1.863702 0.246029 
0.790039 1.863702 0.246416 
0.791016 1.863702 0.246801 
0.791992 1.863702 0.247183 
0.792969 1.863702 0.247563 
0.793945 1.863702 0.247941 
0.794922 1.863702 0.248317 
0.795898 1.863702 0.248691 
0.796875 1.863702 0.249062 
0.797852 1.863702 0.249432 
0.798828 1.863702 0.249799 
0.799805 1.863702 0.250163 
0.800781 1.863702 0.250526 
0.801758 1.863702 0.250886 
0.802734 1.863702 0.251245 
0.803711 1.863702 0.251601 
0.804688 1.863702 0.251955 
0.805664 1.863702 0.252306 
0.806641 1.863702 0.252656 
0.807617 1.863702 0.253003 
0.808594 1.863702 0.253348 
0.809570 1.863702 0.253691 
0.810547 1.863702 0.254032 
0.811523 1.863702 0.254371 
0.812500 1.863702 0.254707 
0.813477 1.863702 0.255041 
0.814453 1.863702 0.255374 
0.815430 1.863702 0.255704 
0.816406 1.863702 0.256031 
0.817383 1.863702 0.256357 
0.818359 1.863702 0.256680 
0.819336 1.863702 0.257002 
0.820312 1.863702 0.257321 
0.821289 1.863702 0.257638 
0.822266 1.863702 0.257953 
0.823242 1.863702 0.258265 
0.824219 1.863702 0.258576 
0.825195 1.863702 0.258884 
0.826172 1.863702 0.259190 
0.827148 1.863702 0.259494 
0.828125 1.863702 0.259796 
0.829102 1.863702 0.260096 
0.830078 1.863702 0.260393 
0.831055 1.863702 0.260689 
0.832031 1.863702 0.260982 
0.833008 1.863702 0.261273 
0.833984 1.863702 0.261562 
0.834961 1.863702 0.261849 
0.835938 1.863702 0.262133 
0.836914 1.863702 0.262416 
0.837891 1.863702 0.262696 
0.838867 1.863702 0.262974 
0.839844 1.863702 0.263250 
0.840820 1.863702 0.263524 
0.841797 1.863702 0.263796 
0.842773 1.863702 0.264065 
0.843750 1.863702 0.264332 
0.844727 1.863702 0.264598 
0.845703 1.863702 0.264861 
0.846680 1.863702 0.265121 
0.847656 1.863702 0.265380 
0.848633 1.863702 0.265637 
0.849609 1.863702 0.265891 
0.850586 1.863702 0.266143 
0.851562 1.863702 0.266393 
0.852539 1.863702 0.266641 
0.853516 1.863702 0.266887 
0.854492 1.863702 0.267130 
0.855469 1.863702 0.267371 
0.856445 1.863702 0.267610 
0.857422 1.863702 0.267847 
0.858398 1.863702 0.268082 
0.859375 1.863702 0.268315 
0.860352 1.863702 0.268545 
0.861328 1.863702 0.268773 
0.862305 1.863702 0.268999 
0.863281 1.863702 0.269223 
0.864258 1.863702 0.269445 
0.865234 1.863702 0.269664 
0.866211 1.863702 0.269881 
0.867188 1.863702 0.270096 
0.868164 1.863702 0.270309 
0.869141 1.863702 0.270520 
0.870117 1.863702 0.270728 
0.871094 1.863702 0.270934 
0.872070 1.863702 0.271138 
0.873047 1.863702 0.271340 
0.874023 1.863702 0.271539 
0.875000 1.863702 0.271736 
0.875977 1.863702 0.271931 
0.876953 1.863702 0.272124 
0.877930 1.863702 0.272315 
0.878906 1.863702 0.272503 
0.879883 1.863702 0.272689 
0.880859 1.863702 0.272873 
0.881836 1.863702 0.273054 
0.882812 1.863702 0.273234 
0.883789 1.863702 0.273411 
0.884766 1.863702 0.273585 
0.885742 1.863702 0.273758 
0.886719 1.863702 0.273928 
0.887695 1.863702 0.274096 
0.888672 1.863702 0.274262 
0.889648 1.863702 0.274425 
0.890625 1.863702 0.274586 
0.891602 1.863702 0.274745 
0.892578 1.863702 0.274901 
0.893555 1.863702 0.275056 
0.894531 1.863702 0.275207 
0.895508 1.863702 0.275357 
0.896484 1.863702 0.275504 
0.897461 1.863702 0.275649 
0.898438 1.863702 0.275792 
0.899414 1.863702 0.275932 
0.900391 1.863702 0.276070 
0.901367 1.863702 0.276205 
0.902344 1.863702 0.276338 
0.903320 1.863702 0.276469 
0.904297 1.863702 0.276598 
0.905273 1.863702 0.276724 
0.906250 1.863702 0.276847 
0.907227 1.863702 0.276969 
0.908203 1.863702 0.277087 
0.909180 1.863702 0.277204 
0.910156 1.863702 0.277318 
0.911133 1.863702 0.277430 
0.912109 1.863702 0.277539 
0.913086 1.863702 0.277646 
0.914062 1.863702 0.277750 
0.915039 1.863702 0.277852 
0.916016 1.863702 0.277952 
0.916992 1.863702 0.278049 
0.917969 1.863702 0.278144 
0.918945 1.863702 0.278236 
0.919922 1.863702 0.278325 
0.920898 1.863702 0.278413 
0.921875 1.863702 0.278497 
0.922852 1.863702 0.278580 
0.923828 1.863702 0.278659 
0.924805 1.863702 0.278737 
0.925781 1.863702 0.278811 
0.926758 1.863702 0.278883 
0.927734 1.863702 0.278953 
0.928711 1.863702 0.279020 
0.929688 1.863702 0.279085 
0.930664 1.863702 0.279147 
0.931641 1.863702 0.279206 
0.932617 1.863702 0.279263 
0.933594 1.863702 0.279317 
0.934570 1.863702 0.279369 
0.935547 1.863702 0.279418 
0.936523 1.863702 0.279464 
0.937500 1.863702 0.279508 
0.938477 1.863702 0.279549 
0.939453 1.863702 0.279588 
0.940430 1.863702 0.279624 
0.941406 1.863702 0.279657 
0.942383 1.863702 0.279688 
0.943359 1.863702 0.279715 
0.944336 1.863702 0.279741 
0.945312 1.863702 0.279763 
0.946289 1.863702 0.279783 
0.947266 1.863702 0.279800 
0.948242 1.863702 0.279814 
0.949219 1.863702 0.279826 
0.950195 1.863702 0.279834 
0.951172 1.863702 0.279841 
0.952148 1.863702 0.279844 
0.953125 1.863702 0.279844 
0.954102 1.863702 0.279842 
0.955078 1.863702 0.279837 
0.956055 1.863702 0.279829 
0.957031 1.863702 0.279818 
0.958008 1.863702 0.279804 
0.958984 1.863702 0.279788 
0.959961 1.863702 0.279768 
0.960938 1.863702 0.279746 
0.961914 1.863702 0.279721 
0.962891 1.863702 0.279693 
0.963867 1.863702 0.279662 
0.964844 1.863702 0.279628 
0.965820 1.863702 0.279591 
0.966797 1.863702 0.279551 
0.967773 1.863702 0.279508 
0.968750 1.863702 0.279463 
0.969727 1.863702 0.279414 
0.970703 1.863702 0.279362 
0.971680 1.863702 0.279307 
0.972656 1.863702 0.279249 
0.973633 1.863702 0.279188 
0.974609 1.863702 0.279124 
0.975586 1.863702 0.279057 
0.976562 1.863702 0.278987 
0.977539 1.863702 0.278913 
0.978516 1.863702 0.278837 
0.979492 1.863702 0.278757 
0.980469 1.863702 0.278674 
0.981445 1.863702 0.278588 
0.982422 1.863702 0.278499 
0.983398 1.863702 0.278407 
0.984375 1.863702 0.278311 
0.985352 1.863702 0.278212 
0.986328 1.863702 0.278110 
0.987305 1.863702 0.278005 
0.988281 1.863702 0.277896 
0.989258 1.863702 0.277784 
0.990234 1.863702 0.277668 
0.991211 1.863702 0.277550 
0.992188 1.863702 0.277428 
0.993164 1.863702 0.277302 
0.994141 1.863702 0.277173 
0.995117 1.863702 0.277041 
0.996094 1.863702 0.276905 
0.997070 1.863702 0.276766 
0.998047 1.863702 0.276623 
0.999023 1.863702 0.276477 


==> data/BUderSineA10M40kK1024step8.dat <==
0.000000 1.926789 0.269190 
0.000977 1.926789 0.269044 
0.001953 1.926789 0.268894 
0.002930 1.926789 0.268741 
0.003906 1.926789 0.268584 
0.004883 1.926789 0.268424 
0.005859 1.926789 0.268260 
0.006836 1.926789 0.268093 
0.007812 1.926789 0.267922 
0.008789 1.926789 0.267747 
0.009766 1.926789 0.267569 
0.010742 1.926789 0.267387 
0.011719 1.926789 0.267201 
0.012695 1.926789 0.267012 
0.013672 1.926789 0.266819 
0.014648 1.926789 0.266622 
0.015625 1.926789 0.266421 
0.016602 1.926789 0.266217 
0.017578 1.926789 0.266008 
0.018555 1.926789 0.265796 
0.019531 1.926789 0.265580 
0.020508 1.926789 0.265360 
0.021484 1.926789 0.265137 
0.022461 1.926789 0.264909 
0.023438 1.926789 0.264677 
0.024414 1.926789 0.264441 
0.025391 1.926789 0.264201 
0.026367 1.926789 0.263957 
0.027344 1.926789 0.263709 
0.028320 1.926789 0.263457 
0.029297 1.926789 0.263201 
0.030273 1.926789 0.262940 
0.031250 1.926789 0.262676 
0.032227 1.926789 0.262407 
0.033203 1.926789 0.262134 
0.034180 1.926789 0.261856 
0.035156 1.926789 0.261575 
0.036133 1.926789 0.261288 
0.037109 1.926789 0.260998 
0.038086 1.926789 0.260703 
0.039062 1.926789 0.260404 
0.040039 1.926789 0.260100 
0.041016 1.926789 0.259791 
0.041992 1.926789 0.259479 
0.042969 1.926789 0.259161 
0.043945 1.926789 0.258839 
0.044922 1.926789 0.258512 
0.045898 1.926789 0.258181 
0.046875 1.926789 0.257845 
0.047852 1.926789 0.257504 
0.048828 1.926789 0.257158 
0.049805 1.926789 0.256808 
0.050781 1.926789 0.256453 
0.051758 1.926789 0.256092 
0.052734 1.926789 0.255727 
0.053711 1.926789 0.255357 
0.054688 1.926789 0.254982 
0.055664 1.926789 0.254602 
0.056641 1.926789 0.254217 
0.057617 1.926789 0.253826 
0.058594 1.926789 0.253431 
0.059570 1.926789 0.253030 
0.060547 1.926789 0.252624 
0.061523 1.926789 0.252213 
0.062500 1.926789 0.251796 
0.063477 1.926789 0.251374 
0.064453 1.926789 0.250947 
0.065430 1.926789 0.250514 
0.066406 1.926789 0.250075 
0.067383 1.926789 0.249632 
0.068359 1.926789 0.249182 
0.069336 1.926789 0.248727 
0.070312 1.926789 0.248266 
0.071289 1.926789 0.247799 
0.072266 1.926789 0.247327 
0.073242 1.926789 0.246849 
0.074219 1.926789 0.246365 
0.075195 1.926789 0.245875 
0.076172 1.926789 0.245379 
0.077148 1.926789 0.244876 
0.078125 1.926789 0.244368 
0.079102 1.926789 0.243854 
0.080078 1.926789 0.243333 
0.081055 1.926789 0.242807 
0.082031 1.926789 0.242274 
0.083008 1.926789 0.241734 
0.083984 1.926789 0.241188 
0.084961 1.926789 0.240636 
0.085938 1.926789 0.240077 
0.086914 1.926789 0.239511 
0.087891 1.926789 0.238939 
0.088867 1.926789 0.238360 
0.089844 1.926789 0.237775 
0.090820 1.926789 0.237182 
0.091797 1.926789 0.236583 
0.092773 1.926789 0.235976 
0.093750 1.926789 0.235363 
0.094727 1.926789 0.234742 
0.095703 1.926789 0.234114 
0.096680 1.926789 0.233479 
0.097656 1.926789 0.232837 
0.098633 1.926789 0.232188 
0.099609 1.926789 0.231530 
0.100586 1.926789 0.230866 
0.101562 1.926789 0.230193 
0.102539 1.926789 0.229513 
0.103516 1.926789 0.228826 
0.104492 1.926789 0.228130 
0.105469 1.926789 0.227427 
0.106445 1.926789 0.226715 
0.107422 1.926789 0.225996 
0.108398 1.926789 0.225268 
0.109375 1.926789 0.224532 
0.110352 1.926789 0.223788 
0.111328 1.926789 0.223035 
0.112305 1.926789 0.222274 
0.113281 1.926789 0.221505 
0.114258 1.926789 0.220726 
0.115234 1.926789 0.219939 
0.116211 1.926789 0.219143 
0.117188 1.926789 0.218338 
0.118164 1.926789 0.217524 
0.119141 1.926789 0.216701 
0.120117 1.926789 0.215869 
0.121094 1.926789 0.215027 
0.122070 1.926789 0.214176 
0.123047 1.926789 0.213315 
0.124023 1.926789 0.212445 
0.125000 1.926789 0.211565 
0.125977 1.926789 0.210675 
0.126953 1.926789 0.209775 
0.127930 1.926789 0.208865 
0.128906 1.926789 0.207945 
0.129883 1.926789 0.207014 
0.130859 1.926789 0.206073 
0.131836 1.926789 0.205121 
0.132812 1.926789 0.204159 
0.133789 1.926789 0.203186 
0.134766 1.926789 0.202202 
0.135742 1.926789 0.201207 
0.136719 1.926789 0.200201 
0.137695 1.926789 0.199183 
0.138672 1.926789 0.198154 
0.139648 1.926789 0.197114 
0.140625 1.926789 0.196061 
0.141602 1.926789 0.194997 
0.142578 1.926789 0.193921 
0.143555 1.926789 0.192832 
0.144531 1.926789 0.191732 
0.145508 1.926789 0.190618 
0.146484 1.926789 0.189493 
0.147461 1.926789 0.188354 
0.148438 1.926789 0.187202 
0.149414 1.926789 0.186038 
0.150391 1.926789 0.184860 
0.151367 1.926789 0.183668 
0.152344 1.926789 0.182463 
0.153320 1.926789 0.181244 
0.154297 1.926789 0.180011 
0.155273 1.926789 0.178764 
0.156250 1.926789 0.177503 
0.157227 1.926789 0.176226 
0.158203 1.926789 0.174936 
0.159180 1.926789 0.173630 
0.160156 1.926789 0.172309 
0.161133 1.926789 0.170973 
0.162109 1.926789 0.169621 
0.163086 1.926789 0.168254 
0.164062 1.926789 0.166870 
0.165039 1.926789 0.165470 
0.166016 1.926789 0.164054 
0.166992 1.926789 0.162621 
0.167969 1.926789 0.161171 
0.168945 1.926789 0.159704 
0.169922 1.926789 0.158219 
0.170898 1.926789 0.156717 
0.171875 1.926789 0.155197 
0.172852 1.926789 0.153659 
0.173828 1.926789 0.152102 
0.174805 1.926789 0.150527 
0.175781 1.926789 0.148932 
0.176758 1.926789 0.147319 
0.177734 1.926789 0.145685 
0.178711 1.926789 0.144032 
0.179688 1.926789 0.142358 
0.180664 1.926789 0.140664 
0.181641 1.926789 0.138950 
0.182617 1.926789 0.137214 
0.183594 1.926789 0.135456 
0.184570 1.926789 0.133677 
0.185547 1.926789 0.131875 
0.186523 1.926789 0.130051 
0.187500 1.926789 0.128204 
0.188477 1.926789 0.126334 
0.189453 1.926789 0.124440 
0.190430 1.926789 0.122522 
0.191406 1.926789 0.120580 
0.192383 1.926789 0.118613 
0.193359 1.926789 0.116620 
0.194336 1.926789 0.114602 
0.195312 1.926789 0.112557 
0.196289 1.926789 0.110486 
0.197266 1.926789 0.108388 
0.198242 1.926789 0.106262 
0.199219 1.926789 0.104109 
0.200195 1.926789 0.101926 
0.201172 1.926789 0.099715 
0.202148 1.926789 0.097474 
0.203125 1.926789 0.095203 
0.204102 1.926789 0.092901 
0.205078 1.926789 0.090568 
0.206055 1.926789 0.088203 
0.207031 1.926789 0.085806 
0.208008 1.926789 0.083376 
0.208984 1.926789 0.080912 
0.209961 1.926789 0.078414 
0.210938 1.926789 0.075881 
0.211914 1.926789 0.073312 
0.212891 1.926789 0.070707 
0.213867 1.926789 0.068065 
0.214844 1.926789 0.065385 
0.215820 1.926789 0.062666 
0.216797 1.926789 0.059908 
0.217773 1.926789 0.057110 
0.218750 1.926789 0.054271 
0.219727 1.926789 0.051390 
0.220703 1.926789 0.048466 
0.221680 1.926789 0.045498 
0.222656 1.926789 0.042486 
0.223633 1.926789 0.039429 
0.224609 1.926789 0.036325 
0.225586 1.926789 0.033173 
0.226562 1.926789 0.029973 
0.227539 1.926789 0.026723 
0.228516 1.926789 0.023422 
0.229492 1.926789 0.020069 
0.230469 1.926789 0.016663 
0.231445 1.926789 0.013203 
0.232422 1.926789 0.009687 
0.233398 1.926789 0.006114 
0.234375 1.926789 0.002483 
0.235352 1.926789 -0.001208 
0.236328 1.926789 -0.004961 
0.237305 1.926789 -0.008776 
0.238281 1.926789 -0.012655 
0.239258 1.926789 -0.016601 
0.240234 1.926789 -0.020613 
0.241211 1.926789 -0.024696 
0.242188 1.926789 -0.028849 
0.243164 1.926789 -0.033075 
0.244141 1.926789 -0.037376 
0.245117 1.926789 -0.041754 
0.246094 1.926789 -0.046211 
0.247070 1.926789 -0.050749 
0.248047 1.926789 -0.055370 
0.249023 1.926789 -0.060077 
0.250000 1.926789 -0.064872 
0.250977 1.926789 -0.069758 
0.251953 1.926789 -0.074736 
0.252930 1.926789 -0.079811 
0.253906 1.926789 -0.084984 
0.254883 1.926789 -0.090259 
0.255859 1.926789 -0.095639 
0.256836 1.926789 -0.101127 
0.257812 1.926789 -0.106726 
0.258789 1.926789 -0.112439 
0.259766 1.926789 -0.118271 
0.260742 1.926789 -0.124225 
0.261719 1.926789 -0.130305 
0.262695 1.926789 -0.136516 
0.263672 1.926789 -0.142861 
0.264648 1.926789 -0.149345 
0.265625 1.926789 -0.155973 
0.266602 1.926789 -0.162750 
0.267578 1.926789 -0.169681 
0.268555 1.926789 -0.176772 
0.269531 1.926789 -0.184028 
0.270508 1.926789 -0.191455 
0.271484 1.926789 -0.199060 
0.272461 1.926789 -0.206849 
0.273438 1.926789 -0.214830 
0.274414 1.926789 -0.223010 
0.275391 1.926789 -0.231396 
0.276367 1.926789 -0.239997 
0.277344 1.926789 -0.248822 
0.278320 1.926789 -0.257879 
0.279297 1.926789 -0.267179 
0.280273 1.926789 -0.276732 
0.281250 1.926789 -0.286548 
0.282227 1.926789 -0.296640 
0.283203 1.926789 -0.307019 
0.284180 1.926789 -0.317698 
0.285156 1.926789 -0.328692 
0.286133 1.926789 -0.340014 
0.287109 1.926789 -0.351682 
0.288086 1.926789 -0.363710 
0.289062 1.926789 -0.376118 
0.290039 1.926789 -0.388923 
0.291016 1.926789 -0.402147 
0.291992 1.926789 -0.415812 
0.292969 1.926789 -0.429940 
0.293945 1.926789 -0.444556 
0.294922 1.926789 -0.459688 
0.295898 1.926789 -0.475364 
0.296875 1.926789 -0.491616 
0.297852 1.926789 -0.508477 
0.298828 1.926789 -0.525983 
0.299805 1.926789 -0.544173 
0.300781 1.926789 -0.563090 
0.301758 1.926789 -0.582779 
0.302734 1.926789 -0.603290 
0.303711 1.926789 -0.624678 
0.304688 1.926789 -0.647000 
0.305664 1.926789 -0.670321 
0.306641 1.926789 -0.694711 
0.307617 1.926789 -0.720244 
0.308594 1.926789 -0.747004 
0.309570 1.926789 -0.775082 
0.310547 1.926789 -0.804575 
0.311523 1.926789 -0.835593 
0.312500 1.926789 -0.868251 
0.313477 1.926789 -0.902680 
0.314453 1.926789 -0.939019 
0.315430 1.926789 -0.977418 
0.316406 1.926789 -1.018043 
0.317383 1.926789 -1.061070 
0.318359 1.926789 -1.106685 
0.319336 1.926789 -1.155086 
0.320312 1.926789 -1.206476 
0.321289 1.926789 -1.261057 
0.322266 1.926789 -1.319023 
0.323242 1.926789 -1.380545 
0.324219 1.926789 -1.445748 
0.325195 1.926789 -1.514683 
0.326172 1.926789 -1.587285 
0.327148 1.926789 -1.663316 
0.328125 1.926789 -1.742295 
0.329102 1.926789 -1.823409 
0.330078 1.926789 -1.905423 
0.331055 1.926789 -1.986593 
0.332031 1.926789 -2.064613 
0.333008 1.926789 -2.136636 
0.333984 1.926789 -2.199405 
0.334961 1.926789 -2.249527 
0.335938 1.926789 -2.283884 
0.336914 1.926789 -2.300129 
0.337891 1.926789 -2.297143 
0.338867 1.926789 -2.275307 
0.339844 1.926789 -2.236485 
0.340820 1.926789 -2.183685 
0.341797 1.926789 -2.120519 
0.342773 1.926789 -2.050613 
0.343750 1.926789 -1.977160 
0.344727 1.926789 -1.902682 
0.345703 1.926789 -1.828992 
0.346680 1.926789 -1.757300 
0.347656 1.926789 -1.688345 
0.348633 1.926789 -1.622535 
0.349609 1.926789 -1.560049 
0.350586 1.926789 -1.500917 
0.351562 1.926789 -1.445071 
0.352539 1.926789 -1.392385 
0.353516 1.926789 -1.342699 
0.354492 1.926789 -1.295835 
0.355469 1.926789 -1.251613 
0.356445 1.926789 -1.209853 
0.357422 1.926789 -1.170384 
0.358398 1.926789 -1.133042 
0.359375 1.926789 -1.097672 
0.360352 1.926789 -1.064134 
0.361328 1.926789 -1.032294 
0.362305 1.926789 -1.002032 
0.363281 1.926789 -0.973235 
0.364258 1.926789 -0.945801 
0.365234 1.926789 -0.919635 
0.366211 1.926789 -0.894652 
0.367188 1.926789 -0.870772 
0.368164 1.926789 -0.847922 
0.369141 1.926789 -0.826035 
0.370117 1.926789 -0.805050 
0.371094 1.926789 -0.784911 
0.372070 1.926789 -0.765565 
0.373047 1.926789 -0.746965 
0.374023 1.926789 -0.729067 
0.375000 1.926789 -0.711829 
0.375977 1.926789 -0.695214 
0.376953 1.926789 -0.679187 
0.377930 1.926789 -0.663715 
0.378906 1.926789 -0.648769 
0.379883 1.926789 -0.634320 
0.380859 1.926789 -0.620343 
0.381836 1.926789 -0.606813 
0.382812 1.926789 -0.593708 
0.383789 1.926789 -0.581006 
0.384766 1.926789 -0.568688 
0.385742 1.926789 -0.556736 
0.386719 1.926789 -0.545131 
0.387695 1.926789 -0.533859 
0.388672 1.926789 -0.522904 
0.389648 1.926789 -0.512252 
0.390625 1.926789 -0.501889 
0.391602 1.926789 -0.491802 
0.392578 1.926789 -0.481980 
0.393555 1.926789 -0.472412 
0.394531 1.926789 -0.463088 
0.395508 1.926789 -0.453996 
0.396484 1.926789 -0.445128 
0.397461 1.926789 -0.436475 
0.398438 1.926789 -0.428028 
0.399414 1.926789 -0.419780 
0.400391 1.926789 -0.411723 
0.401367 1.926789 -0.403849 
0.402344 1.926789 -0.396152 
0.403320 1.926789 -0.388626 
0.404297 1.926789 -0.381264 
0.405273 1.926789 -0.374061 
0.406250 1.926789 -0.367010 
0.407227 1.926789 -0.360107 
0.408203 1.926789 -0.353346 
0.409180 1.926789 -0.346723 
0.410156 1.926789 -0.340234 
0.411133 1.926789 -0.333873 
0.412109 1.926789 -0.327636 
0.413086 1.926789 -0.321520 
0.414062 1.926789 -0.315521 
0.415039 1.926789 -0.309635 
0.416016 1.926789 -0.303859 
0.416992 1.926789 -0.298188 
0.417969 1.926789 -0.292621 
0.418945 1.926789 -0.287153 
0.419922 1.926789 -0.281782 
0.420898 1.926789 -0.276506 
0.421875 1.926789 -0.271320 
0.422852 1.926789 -0.266224 
0.423828 1.926789 -0.261213 
0.424805 1.926789 -0.256287 
0.425781 1.926789 -0.251442 
0.426758 1.926789 -0.246676 
0.427734 1.926789 -0.241987 
0.428711 1.926789 -0.237373 
0.429688 1.926789 -0.232833 
0.430664 1.926789 -0.228363 
0.431641 1.926789 -0.223963 
0.432617 1.926789 -0.219630 
0.433594 1.926789 -0.215362 
0.434570 1.926789 -0.211159 
0.435547 1.926789 -0.207018 
0.436523 1.926789 -0.202939 
0.437500 1.926789 -0.198918 
0.438477 1.926789 -0.194956 
0.439453 1.926789 -0.191050 
0.440430 1.926789 -0.187199 
0.441406 1.926789 -0.183402 
0.442383 1.926789 -0.179658 
0.443359 1.926789 -0.175965 
0.444336 1.926789 -0.172323 
0.445312 1.926789 -0.168729 
0.446289 1.926789 -0.165184 
0.447266 1.926789 -0.161685 
0.448242 1.926789 -0.158232 
0.449219 1.926789 -0.154824 
0.450195 1.926789 -0.151460 
0.451172 1.926789 -0.148139 
0.452148 1.926789 -0.144860 
0.453125 1.926789 -0.141622 
0.454102 1.926789 -0.138424 
0.455078 1.926789 -0.135266 
0.456055 1.926789 -0.132146 
0.457031 1.926789 -0.129063 
0.458008 1.926789 -0.126018 
0.458984 1.926789 -0.123009 
0.459961 1.926789 -0.120036 
0.460938 1.926789 -0.117097 
0.461914 1.926789 -0.114193 
0.462891 1.926789 -0.111322 
0.463867 1.926789 -0.108483 
0.464844 1.926789 -0.105677 
0.465820 1.926789 -0.102903 
0.466797 1.926789 -0.100159 
0.467773 1.926789 -0.097446 
0.468750 1.926789 -0.094762 
0.469727 1.926789 -0.092108 
0.470703 1.926789 -0.089482 
0.471680 1.926789 -0.086885 
0.472656 1.926789 -0.084315 
0.473633 1.926789 -0.081772 
0.474609 1.926789 -0.079256 
0.475586 1.926789 -0.076766 
0.476562 1.926789 -0.074302 
0.477539 1.926789 -0.071864 
0.478516 1.926789 -0.069450 
0.479492 1.926789 -0.067060 
0.480469 1.926789 -0.064694 
0.481445 1.926789 -0.062352 
0.482422 1.926789 -0.060033 
0.483398 1.926789 -0.057737 
0.484375 1.926789 -0.055463 
0.485352 1.926789 -0.053212 
0.486328 1.926789 -0.050982 
0.487305 1.926789 -0.048773 
0.488281 1.926789 -0.046585 
0.489258 1.926789 -0.044418 
0.490234 1.926789 -0.042271 
0.491211 1.926789 -0.040144 
0.492188 1.926789 -0.038037 
0.493164 1.926789 -0.035949 
0.494141 1.926789 -0.033880 
0.495117 1.926789 -0.031830 
0.496094 1.926789 -0.029798 
0.497070 1.926789 -0.027784 
0.498047 1.926789 -0.025789 
0.499023 1.926789 -0.023811 
0.500000 1.926789 -0.021850 
0.500977 1.926789 -0.019906 
0.501953 1.926789 -0.017979 
0.502930 1.926789 -0.016069 
0.503906 1.926789 -0.014175 
0.504883 1.926789 -0.012297 
0.505859 1.926789 -0.010436 
0.506836 1.926789 -0.008589 
0.507812 1.926789 -0.006758 
0.508789 1.926789 -0.004943 
0.509766 1.926789 -0.003142 
0.510742 1.926789 -0.001356 
0.511719 1.926789 0.000415 
0.512695 1.926789 0.002172 
0.513672 1.926789 0.003915 
0.514648 1.926789 0.005644 
0.515625 1.926789 0.007359 
0.516602 1.926789 0.009060 
0.517578 1.926789 0.010748 
0.518555 1.926789 0.012423 
0.519531 1.926789 0.014085 
0.520508 1.926789 0.015734 
0.521484 1.926789 0.017370 
0.522461 1.926789 0.018994 
0.523438 1.926789 0.020605 
0.524414 1.926789 0.022204 
0.525391 1.926789 0.023792 
0.526367 1.926789 0.025367 
0.527344 1.926789 0.026930 
0.528320 1.926789 0.028482 
0.529297 1.926789 0.030022 
0.530273 1.926789 0.031551 
0.531250 1.926789 0.033069 
0.532227 1.926789 0.034576 
0.533203 1.926789 0.036072 
0.534180 1.926789 0.037557 
0.535156 1.926789 0.039032 
0.536133 1.926789 0.040496 
0.537109 1.926789 0.041949 
0.538086 1.926789 0.043393 
0.539062 1.926789 0.044826 
0.540039 1.926789 0.046249 
0.541016 1.926789 0.047663 
0.541992 1.926789 0.049066 
0.542969 1.926789 0.050460 
0.543945 1.926789 0.051845 
0.544922 1.926789 0.053220 
0.545898 1.926789 0.054585 
0.546875 1.926789 0.055942 
0.547852 1.926789 0.057289 
0.548828 1.926789 0.058627 
0.549805 1.926789 0.059956 
0.550781 1.926789 0.061277 
0.551758 1.926789 0.062589 
0.552734 1.926789 0.063892 
0.553711 1.926789 0.065187 
0.554688 1.926789 0.066473 
0.555664 1.926789 0.067751 
0.556641 1.926789 0.069021 
0.557617 1.926789 0.070282 
0.558594 1.926789 0.071536 
0.559570 1.926789 0.072781 
0.560547 1.926789 0.074018 
0.561523 1.926789 0.075248 
0.562500 1.926789 0.076470 
0.563477 1.926789 0.077685 
0.564453 1.926789 0.078891 
0.565430 1.926789 0.080091 
0.566406 1.926789 0.081282 
0.567383 1.926789 0.082467 
0.568359 1.926789 0.083644 
0.569336 1.926789 0.084814 
0.570312 1.926789 0.085977 
0.571289 1.926789 0.087133 
0.572266 1.926789 0.088282 
0.573242 1.926789 0.089424 
0.574219 1.926789 0.090559 
0.575195 1.926789 0.091687 
0.576172 1.926789 0.092809 
0.577148 1.926789 0.093924 
0.578125 1.926789 0.095032 
0.579102 1.926789 0.096134 
0.580078 1.926789 0.097229 
0.581055 1.926789 0.098318 
0.582031 1.926789 0.099401 
0.583008 1.926789 0.100477 
0.583984 1.926789 0.101547 
0.584961 1.926789 0.102611 
0.585938 1.926789 0.103669 
0.586914 1.926789 0.104721 
0.587891 1.926789 0.105767 
0.588867 1.926789 0.106807 
0.589844 1.926789 0.107841 
0.590820 1.926789 0.108869 
0.591797 1.926789 0.109891 
0.592773 1.926789 0.110908 
0.593750 1.926789 0.111919 
0.594727 1.926789 0.112925 
0.595703 1.926789 0.113924 
0.596680 1.926789 0.114919 
0.597656 1.926789 0.115908 
0.598633 1.926789 0.116891 
0.599609 1.926789 0.117869 
0.600586 1.926789 0.118842 
0.601562 1.926789 0.119809 
0.602539 1.926789 0.120771 
0.603516 1.926789 0.121728 
0.604492 1.926789 0.122680 
0.605469 1.926789 0.123626 
0.606445 1.926789 0.124568 
0.607422 1.926789 0.125504 
0.608398 1.926789 0.126436 
0.609375 1.926789 0.127363 
0.610352 1.926789 0.128284 
0.611328 1.926789 0.129201 
0.612305 1.926789 0.130113 
0.613281 1.926789 0.131020 
0.614258 1.926789 0.131923 
0.615234 1.926789 0.132820 
0.616211 1.926789 0.133713 
0.617188 1.926789 0.134602 
0.618164 1.926789 0.135486 
0.619141 1.926789 0.136365 
0.620117 1.926789 0.137239 
0.621094 1.926789 0.138110 
0.622070 1.926789 0.138975 
0.623047 1.926789 0.139837 
0.624023 1.926789 0.140693 
0.625000 1.926789 0.141546 
0.625977 1.926789 0.142394 
0.626953 1.926789 0.143238 
0.627930 1.926789 0.144077 
0.628906 1.926789 0.144913 
0.629883 1.926789 0.145744 
0.630859 1.926789 0.146571 
0.631836 1.926789 0.147394 
0.632812 1.926789 0.148212 
0.633789 1.926789 0.149027 
0.634766 1.926789 0.149838 
0.635742 1.926789 0.150644 
0.636719 1.926789 0.151447 
0.637695 1.926789 0.152245 
0.638672 1.926789 0.153040 
0.639648 1.926789 0.153830 
0.640625 1.926789 0.154617 
0.641602 1.926789 0.155400 
0.642578 1.926789 0.156179 
0.643555 1.926789 0.156954 
0.644531 1.926789 0.157726 
0.645508 1.926789 0.158494 
0.646484 1.926789 0.159258 
0.647461 1.926789 0.160018 
0.648438 1.926789 0.160774 
0.649414 1.926789 0.161527 
0.650391 1.926789 0.162276 
0.651367 1.926789 0.163022 
0.652344 1.926789 0.163764 
0.653320 1.926789 0.164503 
0.654297 1.926789 0.165237 
0.655273 1.926789 0.165969 
0.656250 1.926789 0.166697 
0.657227 1.926789 0.167421 
0.658203 1.926789 0.168142 
0.659180 1.926789 0.168859 
0.660156 1.926789 0.169574 
0.661133 1.926789 0.170284 
0.662109 1.926789 0.170991 
0.663086 1.926789 0.171695 
0.664062 1.926789 0.172396 
0.665039 1.926789 0.173093 
0.666016 1.926789 0.173787 
0.666992 1.926789 0.174478 
0.667969 1.926789 0.175165 
0.668945 1.926789 0.175850 
0.669922 1.926789 0.176530 
0.670898 1.926789 0.177208 
0.671875 1.926789 0.177883 
0.672852 1.926789 0.178554 
0.673828 1.926789 0.179222 
0.674805 1.926789 0.179887 
0.675781 1.926789 0.180549 
0.676758 1.926789 0.181208 
0.677734 1.926789 0.181864 
0.678711 1.926789 0.182517 
0.679688 1.926789 0.183167 
0.680664 1.926789 0.183813 
0.681641 1.926789 0.184457 
0.682617 1.926789 0.185097 
0.683594 1.926789 0.185735 
0.684570 1.926789 0.186370 
0.685547 1.926789 0.187001 
0.686523 1.926789 0.187630 
0.687500 1.926789 0.188256 
0.688477 1.926789 0.188879 
0.689453 1.926789 0.189499 
0.690430 1.926789 0.190116 
0.691406 1.926789 0.190730 
0.692383 1.926789 0.191342 
0.693359 1.926789 0.191950 
0.694336 1.926789 0.192556 
0.695312 1.926789 0.193159 
0.696289 1.926789 0.193759 
0.697266 1.926789 0.194357 
0.698242 1.926789 0.194951 
0.699219 1.926789 0.195543 
0.700195 1.926789 0.196132 
0.701172 1.926789 0.196718 
0.702148 1.926789 0.197302 
0.703125 1.926789 0.197883 
0.704102 1.926789 0.198461 
0.705078 1.926789 0.199036 
0.706055 1.926789 0.199609 
0.707031 1.926789 0.200179 
0.708008 1.926789 0.200747 
0.708984 1.926789 0.201312 
0.709961 1.926789 0.201874 
0.710938 1.926789 0.202434 
0.711914 1.926789 0.202991 
0.712891 1.926789 0.203545 
0.713867 1.926789 0.204097 
0.714844 1.926789 0.204646 
0.715820 1.926789 0.205193 
0.716797 1.926789 0.205737 
0.717773 1.926789 0.206278 
0.718750 1.926789 0.206817 
0.719727 1.926789 0.207354 
0.720703 1.926789 0.207888 
0.721680 1.926789 0.208419 
0.722656 1.926789 0.208948 
0.723633 1.926789 0.209475 
0.724609 1.926789 0.209999 
0.725586 1.926789 0.210520 
0.726562 1.926789 0.211040 
0.727539 1.926789 0.211556 
0.728516 1.926789 0.212070 
0.729492 1.926789 0.212582 
0.730469 1.926789 0.213091 
0.731445 1.926789 0.213598 
0.732422 1.926789 0.214103 
0.733398 1.926789 0.214605 
0.734375 1.926789 0.215105 
0.735352 1.926789 0.215602 
0.736328 1.926789 0.216097 
0.737305 1.926789 0.216589 
0.738281 1.926789 0.217080 
0.739258 1.926789 0.217567 
0.740234 1.926789 0.218053 
0.741211 1.926789 0.218536 
0.742188 1.926789 0.219017 
0.743164 1.926789 0.219495 
0.744141 1.926789 0.219971 
0.745117 1.926789 0.220445 
0.746094 1.926789 0.220917 
0.747070 1.926789 0.221386 
0.748047 1.926789 0.221853 
0.749023 1.926789 0.222318 
0.750000 1.926789 0.222780 
0.750977 1.926789 0.223240 
0.751953 1.926789 0.223698 
0.752930 1.926789 0.224154 
0.753906 1.926789 0.224607 
0.754883 1.926789 0.225058 
0.755859 1.926789 0.225507 
0.756836 1.926789 0.225953 
0.757812 1.926789 0.226398 
0.758789 1.926789 0.226840 
0.759766 1.926789 0.227280 
0.760742 1.926789 0.227718 
0.761719 1.926789 0.228153 
0.762695 1.926789 0.228586 
0.763672 1.926789 0.229017 
0.764648 1.926789 0.229446 
0.765625 1.926789 0.229873 
0.766602 1.926789 0.230297 
0.767578 1.926789 0.230720 
0.768555 1.926789 0.231140 
0.769531 1.926789 0.231558 
0.770508 1.926789 0.231974 
0.771484 1.926789 0.232387 
0.772461 1.926789 0.232799 
0.773438 1.926789 0.233208 
0.774414 1.926789 0.233615 
0.775391 1.926789 0.234020 
0.776367 1.926789 0.234423 
0.777344 1.926789 0.234824 
0.778320 1.926789 0.235222 
0.779297 1.926789 0.235619 
0.780273 1.926789 0.236013 
0.781250 1.926789 0.236405 
0.782227 1.926789 0.236795 
0.783203 1.926789 0.237183 
0.784180 1.926789 0.237569 
0.785156 1.926789 0.237953 
0.786133 1.926789 0.238334 
0.787109 1.926789 0.238714 
0.788086 1.926789 0.239091 
0.789062 1.926789 0.239467 
0.790039 1.926789 0.239840 
0.791016 1.926789 0.240211 
0.791992 1.926789 0.240580 
0.792969 1.926789 0.240947 
0.793945 1.926789 0.241312 
0.794922 1.926789 0.241674 
0.795898 1.926789 0.242035 
0.796875 1.926789 0.242394 
0.797852 1.926789 0.242750 
0.798828 1.926789 0.243105 
0.799805 1.926789 0.243457 
0.800781 1.926789 0.243807 
0.801758 1.926789 0.244156 
0.802734 1.926789 0.244502 
0.803711 1.926789 0.244846 
0.804688 1.926789 0.245188 
0.805664 1.926789 0.245528 
0.806641 1.926789 0.245866 
0.807617 1.926789 0.246201 
0.808594 1.926789 0.246535 
0.809570 1.926789 0.246867 
0.810547 1.926789 0.247196 
0.811523 1.926789 0.247524 
0.812500 1.926789 0.247850 
0.813477 1.926789 0.248173 
0.814453 1.926789 0.248495 
0.815430 1.926789 0.248814 
0.816406 1.926789 0.249131 
0.817383 1.926789 0.249446 
0.818359 1.926789 0.249760 
0.819336 1.926789 0.250071 
0.820312 1.926789 0.250380 
0.821289 1.926789 0.250687 
0.822266 1.926789 0.250992 
0.823242 1.926789 0.251295 
0.824219 1.926789 0.251596 
0.825195 1.926789 0.251895 
0.826172 1.926789 0.252192 
0.827148 1.926789 0.252487 
0.828125 1.926789 0.252779 
0.829102 1.926789 0.253070 
0.830078 1.926789 0.253359 
0.831055 1.926789 0.253645 
0.832031 1.926789 0.253930 
0.833008 1.926789 0.254212 
0.833984 1.926789 0.254493 
0.834961 1.926789 0.254771 
0.835938 1.926789 0.255047 
0.836914 1.926789 0.255322 
0.837891 1.926789 0.255594 
0.838867 1.926789 0.255864 
0.839844 1.926789 0.256132 
0.840820 1.926789 0.256398 
0.841797 1.926789 0.256662 
0.842773 1.926789 0.256924 
0.843750 1.926789 0.257184 
0.844727 1.926789 0.257442 
0.845703 1.926789 0.257698 
0.846680 1.926789 0.257952 
0.847656 1.926789 0.258203 
0.848633 1.926789 0.258453 
0.849609 1.926789 0.258701 
0.850586 1.926789 0.258946 
0.851562 1.926789 0.259189 
0.852539 1.926789 0.259431 
0.853516 1.926789 0.259670 
0.854492 1.926789 0.259907 
0.855469 1.926789 0.260142 
0.856445 1.926789 0.260375 
0.857422 1.926789 0.260606 
0.858398 1.926789 0.260835 
0.859375 1.926789 0.261062 
0.860352 1.926789 0.261287 
0.861328 1.926789 0.261509 
0.862305 1.926789 0.261730 
0.863281 1.926789 0.261948 
0.864258 1.926789 0.262164 
0.865234 1.926789 0.262379 
0.866211 1.926789 0.262591 
0.867188 1.926789 0.262801 
0.868164 1.926789 0.263009 
0.869141 1.926789 0.263214 
0.870117 1.926789 0.263418 
0.871094 1.926789 0.263620 
0.872070 1.926789 0.263819 
0.873047 1.926789 0.264016 
0.874023 1.926789 0.264211 
0.875000 1.926789 0.264404 
0.875977 1.926789 0.264595 
0.876953 1.926789 0.264784 
0.877930 1.926789 0.264971 
0.878906 1.926789 0.265155 
0.879883 1.926789 0.265337 
0.880859 1.926789 0.265517 
0.881836 1.926789 0.265695 
0.882812 1.926789 0.265871 
0.883789 1.926789 0.266045 
0.884766 1.926789 0.266216 
0.885742 1.926789 0.266386 
0.886719 1.926789 0.266553 
0.887695 1.926789 0.266718 
0.888672 1.926789 0.266880 
0.889648 1.926789 0.267041 
0.890625 1.926789 0.267199 
0.891602 1.926789 0.267355 
0.892578 1.926789 0.267509 
0.893555 1.926789 0.267661 
0.894531 1.926789 0.267810 
0.895508 1.926789 0.267958 
0.896484 1.926789 0.268103 
0.897461 1.926789 0.268246 
0.898438 1.926789 0.268386 
0.899414 1.926789 0.268524 
0.900391 1.926789 0.268660 
0.901367 1.926789 0.268794 
0.902344 1.926789 0.268926 
0.903320 1.926789 0.269055 
0.904297 1.926789 0.269182 
0.905273 1.926789 0.269307 
0.906250 1.926789 0.269429 
0.907227 1.926789 0.269549 
0.908203 1.926789 0.269667 
0.909180 1.926789 0.269782 
0.910156 1.926789 0.269896 
0.911133 1.926789 0.270007 
0.912109 1.926789 0.270115 
0.913086 1.926789 0.270221 
0.914062 1.926789 0.270325 
0.915039 1.926789 0.270427 
0.916016 1.926789 0.270526 
0.916992 1.926789 0.270623 
0.917969 1.926789 0.270717 
0.918945 1.926789 0.270809 
0.919922 1.926789 0.270899 
0.920898 1.926789 0.270986 
0.921875 1.926789 0.271071 
0.922852 1.926789 0.271153 
0.923828 1.926789 0.271233 
0.924805 1.926789 0.271311 
0.925781 1.926789 0.271386 
0.926758 1.926789 0.271459 
0.927734 1.926789 0.271529 
0.928711 1.926789 0.271597 
0.929688 1.926789 0.271662 
0.930664 1.926789 0.271725 
0.931641 1.926789 0.271786 
0.932617 1.926789 0.271844 
0.933594 1.926789 0.271899 
0.934570 1.926789 0.271952 
0.935547 1.926789 0.272003 
0.936523 1.926789 0.272050 
0.937500 1.926789 0.272096 
0.938477 1.926789 0.272139 
0.939453 1.926789 0.272179 
0.940430 1.926789 0.272216 
0.941406 1.926789 0.272252 
0.942383 1.926789 0.272284 
0.943359 1.926789 0.272314 
0.944336 1.926789 0.272341 
0.945312 1.926789 0.272366 
0.946289 1.926789 0.272388 
0.947266 1.926789 0.272407 
0.948242 1.926789 0.272424 
0.949219 1.926789 0.272438 
0.950195 1.926789 0.272450 
0.951172 1.926789 0.272459 
0.952148 1.926789 0.272465 
0.953125 1.926789 0.272468 
0.954102 1.926789 0.272469 
0.955078 1.926789 0.272467 
0.956055 1.926789 0.272462 
0.957031 1.926789 0.272454 
0.958008 1.926789 0.272444 
0.958984 1.926789 0.272431 
0.959961 1.926789 0.272415 
0.960938 1.926789 0.272396 
0.961914 1.926789 0.272375 
0.962891 1.926789 0.272350 
0.963867 1.926789 0.272323 
0.964844 1.926789 0.272293 
0.965820 1.926789 0.272260 
0.966797 1.926789 0.272225 
0.967773 1.926789 0.272186 
0.968750 1.926789 0.272144 
0.969727 1.926789 0.272100 
0.970703 1.926789 0.272053 
0.971680 1.926789 0.272002 
0.972656 1.926789 0.271949 
0.973633 1.926789 0.271893 
0.974609 1.926789 0.271833 
0.975586 1.926789 0.271771 
0.976562 1.926789 0.271706 
0.977539 1.926789 0.271637 
0.978516 1.926789 0.271566 
0.979492 1.926789 0.271492 
0.980469 1.926789 0.271414 
0.981445 1.926789 0.271333 
0.982422 1.926789 0.271250 
0.983398 1.926789 0.271163 
0.984375 1.926789 0.271073 
0.985352 1.926789 0.270979 
0.986328 1.926789 0.270883 
0.987305 1.926789 0.270784 
0.988281 1.926789 0.270681 
0.989258 1.926789 0.270575 
0.990234 1.926789 0.270465 
0.991211 1.926789 0.270353 
0.992188 1.926789 0.270237 
0.993164 1.926789 0.270118 
0.994141 1.926789 0.269996 
0.995117 1.926789 0.269870 
0.996094 1.926789 0.269741 
0.997070 1.926789 0.269608 
0.998047 1.926789 0.269472 
0.999023 1.926789 0.269333 


==> data/BUderSineA10M40kK1024step9.dat <==
0.000000 1.978023 0.263500 
0.000977 1.978023 0.263359 
0.001953 1.978023 0.263215 
0.002930 1.978023 0.263067 
0.003906 1.978023 0.262916 
0.004883 1.978023 0.262761 
0.005859 1.978023 0.262603 
0.006836 1.978023 0.262441 
0.007812 1.978023 0.262276 
0.008789 1.978023 0.262107 
0.009766 1.978023 0.261935 
0.010742 1.978023 0.261759 
0.011719 1.978023 0.261579 
0.012695 1.978023 0.261396 
0.013672 1.978023 0.261209 
0.014648 1.978023 0.261019 
0.015625 1.978023 0.260824 
0.016602 1.978023 0.260626 
0.017578 1.978023 0.260424 
0.018555 1.978023 0.260219 
0.019531 1.978023 0.260009 
0.020508 1.978023 0.259796 
0.021484 1.978023 0.259579 
0.022461 1.978023 0.259358 
0.023438 1.978023 0.259132 
0.024414 1.978023 0.258903 
0.025391 1.978023 0.258671 
0.026367 1.978023 0.258434 
0.027344 1.978023 0.258193 
0.028320 1.978023 0.257947 
0.029297 1.978023 0.257698 
0.030273 1.978023 0.257445 
0.031250 1.978023 0.257188 
0.032227 1.978023 0.256926 
0.033203 1.978023 0.256660 
0.034180 1.978023 0.256390 
0.035156 1.978023 0.256116 
0.036133 1.978023 0.255837 
0.037109 1.978023 0.255554 
0.038086 1.978023 0.255267 
0.039062 1.978023 0.254976 
0.040039 1.978023 0.254679 
0.041016 1.978023 0.254379 
0.041992 1.978023 0.254074 
0.042969 1.978023 0.253764 
0.043945 1.978023 0.253450 
0.044922 1.978023 0.253132 
0.045898 1.978023 0.252808 
0.046875 1.978023 0.252481 
0.047852 1.978023 0.252148 
0.048828 1.978023 0.251811 
0.049805 1.978023 0.251468 
0.050781 1.978023 0.251121 
0.051758 1.978023 0.250770 
0.052734 1.978023 0.250413 
0.053711 1.978023 0.250052 
0.054688 1.978023 0.249685 
0.055664 1.978023 0.249314 
0.056641 1.978023 0.248937 
0.057617 1.978023 0.248556 
0.058594 1.978023 0.248169 
0.059570 1.978023 0.247777 
0.060547 1.978023 0.247380 
0.061523 1.978023 0.246978 
0.062500 1.978023 0.246570 
0.063477 1.978023 0.246157 
0.064453 1.978023 0.245739 
0.065430 1.978023 0.245315 
0.066406 1.978023 0.244886 
0.067383 1.978023 0.244452 
0.068359 1.978023 0.244012 
0.069336 1.978023 0.243566 
0.070312 1.978023 0.243114 
0.071289 1.978023 0.242657 
0.072266 1.978023 0.242194 
0.073242 1.978023 0.241726 
0.074219 1.978023 0.241251 
0.075195 1.978023 0.240771 
0.076172 1.978023 0.240285 
0.077148 1.978023 0.239793 
0.078125 1.978023 0.239294 
0.079102 1.978023 0.238790 
0.080078 1.978023 0.238279 
0.081055 1.978023 0.237762 
0.082031 1.978023 0.237239 
0.083008 1.978023 0.236710 
0.083984 1.978023 0.236174 
0.084961 1.978023 0.235632 
0.085938 1.978023 0.235083 
0.086914 1.978023 0.234528 
0.087891 1.978023 0.233966 
0.088867 1.978023 0.233398 
0.089844 1.978023 0.232822 
0.090820 1.978023 0.232240 
0.091797 1.978023 0.231651 
0.092773 1.978023 0.231055 
0.093750 1.978023 0.230452 
0.094727 1.978023 0.229842 
0.095703 1.978023 0.229225 
0.096680 1.978023 0.228601 
0.097656 1.978023 0.227969 
0.098633 1.978023 0.227330 
0.099609 1.978023 0.226684 
0.100586 1.978023 0.226030 
0.101562 1.978023 0.225368 
0.102539 1.978023 0.224699 
0.103516 1.978023 0.224022 
0.104492 1.978023 0.223337 
0.105469 1.978023 0.222645 
0.106445 1.978023 0.221944 
0.107422 1.978023 0.221236 
0.108398 1.978023 0.220519 
0.109375 1.978023 0.219794 
0.110352 1.978023 0.219061 
0.111328 1.978023 0.218319 
0.112305 1.978023 0.217569 
0.113281 1.978023 0.216810 
0.114258 1.978023 0.216043 
0.115234 1.978023 0.215267 
0.116211 1.978023 0.214482 
0.117188 1.978023 0.213688 
0.118164 1.978023 0.212885 
0.119141 1.978023 0.212073 
0.120117 1.978023 0.211252 
0.121094 1.978023 0.210421 
0.122070 1.978023 0.209581 
0.123047 1.978023 0.208731 
0.124023 1.978023 0.207872 
0.125000 1.978023 0.207003 
0.125977 1.978023 0.206124 
0.126953 1.978023 0.205235 
0.127930 1.978023 0.204336 
0.128906 1.978023 0.203427 
0.129883 1.978023 0.202507 
0.130859 1.978023 0.201577 
0.131836 1.978023 0.200637 
0.132812 1.978023 0.199685 
0.133789 1.978023 0.198723 
0.134766 1.978023 0.197750 
0.135742 1.978023 0.196766 
0.136719 1.978023 0.195770 
0.137695 1.978023 0.194763 
0.138672 1.978023 0.193745 
0.139648 1.978023 0.192715 
0.140625 1.978023 0.191673 
0.141602 1.978023 0.190619 
0.142578 1.978023 0.189554 
0.143555 1.978023 0.188475 
0.144531 1.978023 0.187385 
0.145508 1.978023 0.186282 
0.146484 1.978023 0.185166 
0.147461 1.978023 0.184038 
0.148438 1.978023 0.182896 
0.149414 1.978023 0.181741 
0.150391 1.978023 0.180573 
0.151367 1.978023 0.179391 
0.152344 1.978023 0.178196 
0.153320 1.978023 0.176986 
0.154297 1.978023 0.175762 
0.155273 1.978023 0.174525 
0.156250 1.978023 0.173272 
0.157227 1.978023 0.172005 
0.158203 1.978023 0.170723 
0.159180 1.978023 0.169426 
0.160156 1.978023 0.168114 
0.161133 1.978023 0.166786 
0.162109 1.978023 0.165442 
0.163086 1.978023 0.164083 
0.164062 1.978023 0.162707 
0.165039 1.978023 0.161315 
0.166016 1.978023 0.159906 
0.166992 1.978023 0.158480 
0.167969 1.978023 0.157037 
0.168945 1.978023 0.155577 
0.169922 1.978023 0.154099 
0.170898 1.978023 0.152603 
0.171875 1.978023 0.151089 
0.172852 1.978023 0.149557 
0.173828 1.978023 0.148006 
0.174805 1.978023 0.146436 
0.175781 1.978023 0.144846 
0.176758 1.978023 0.143237 
0.177734 1.978023 0.141608 
0.178711 1.978023 0.139959 
0.179688 1.978023 0.138289 
0.180664 1.978023 0.136598 
0.181641 1.978023 0.134886 
0.182617 1.978023 0.133153 
0.183594 1.978023 0.131397 
0.184570 1.978023 0.129620 
0.185547 1.978023 0.127819 
0.186523 1.978023 0.125996 
0.187500 1.978023 0.124149 
0.188477 1.978023 0.122279 
0.189453 1.978023 0.120384 
0.190430 1.978023 0.118465 
0.191406 1.978023 0.116521 
0.192383 1.978023 0.114552 
0.193359 1.978023 0.112556 
0.194336 1.978023 0.110534 
0.195312 1.978023 0.108486 
0.196289 1.978023 0.106410 
0.197266 1.978023 0.104306 
0.198242 1.978023 0.102174 
0.199219 1.978023 0.100013 
0.200195 1.978023 0.097823 
0.201172 1.978023 0.095603 
0.202148 1.978023 0.093353 
0.203125 1.978023 0.091072 
0.204102 1.978023 0.088759 
0.205078 1.978023 0.086414 
0.206055 1.978023 0.084036 
0.207031 1.978023 0.081625 
0.208008 1.978023 0.079179 
0.208984 1.978023 0.076699 
0.209961 1.978023 0.074184 
0.210938 1.978023 0.071632 
0.211914 1.978023 0.069044 
0.212891 1.978023 0.066418 
0.213867 1.978023 0.063753 
0.214844 1.978023 0.061049 
0.215820 1.978023 0.058306 
0.216797 1.978023 0.055521 
0.217773 1.978023 0.052695 
0.218750 1.978023 0.049826 
0.219727 1.978023 0.046913 
0.220703 1.978023 0.043956 
0.221680 1.978023 0.040954 
0.222656 1.978023 0.037905 
0.223633 1.978023 0.034809 
0.224609 1.978023 0.031664 
0.225586 1.978023 0.028469 
0.226562 1.978023 0.025224 
0.227539 1.978023 0.021926 
0.228516 1.978023 0.018576 
0.229492 1.978023 0.015170 
0.230469 1.978023 0.011709 
0.231445 1.978023 0.008191 
0.232422 1.978023 0.004615 
0.233398 1.978023 0.000978 
0.234375 1.978023 -0.002720 
0.235352 1.978023 -0.006482 
0.236328 1.978023 -0.010307 
0.237305 1.978023 -0.014200 
0.238281 1.978023 -0.018160 
0.239258 1.978023 -0.022190 
0.240234 1.978023 -0.026291 
0.241211 1.978023 -0.030466 
0.242188 1.978023 -0.034717 
0.243164 1.978023 -0.039045 
0.244141 1.978023 -0.043453 
0.245117 1.978023 -0.047943 
0.246094 1.978023 -0.052517 
0.247070 1.978023 -0.057178 
0.248047 1.978023 -0.061929 
0.249023 1.978023 -0.066771 
0.250000 1.978023 -0.071707 
0.250977 1.978023 -0.076741 
0.251953 1.978023 -0.081875 
0.252930 1.978023 -0.087113 
0.253906 1.978023 -0.092457 
0.254883 1.978023 -0.097911 
0.255859 1.978023 -0.103479 
0.256836 1.978023 -0.109164 
0.257812 1.978023 -0.114970 
0.258789 1.978023 -0.120901 
0.259766 1.978023 -0.126960 
0.260742 1.978023 -0.133154 
0.261719 1.978023 -0.139485 
0.262695 1.978023 -0.145960 
0.263672 1.978023 -0.152582 
0.264648 1.978023 -0.159358 
0.265625 1.978023 -0.166293 
0.266602 1.978023 -0.173392 
0.267578 1.978023 -0.180662 
0.268555 1.978023 -0.188110 
0.269531 1.978023 -0.195742 
0.270508 1.978023 -0.203565 
0.271484 1.978023 -0.211587 
0.272461 1.978023 -0.219817 
0.273438 1.978023 -0.228262 
0.274414 1.978023 -0.236931 
0.275391 1.978023 -0.245835 
0.276367 1.978023 -0.254983 
0.277344 1.978023 -0.264385 
0.278320 1.978023 -0.274054 
0.279297 1.978023 -0.284000 
0.280273 1.978023 -0.294238 
0.281250 1.978023 -0.304780 
0.282227 1.978023 -0.315641 
0.283203 1.978023 -0.326837 
0.284180 1.978023 -0.338384 
0.285156 1.978023 -0.350299 
0.286133 1.978023 -0.362602 
0.287109 1.978023 -0.375313 
0.288086 1.978023 -0.388454 
0.289062 1.978023 -0.402048 
0.290039 1.978023 -0.416119 
0.291016 1.978023 -0.430696 
0.291992 1.978023 -0.445808 
0.292969 1.978023 -0.461485 
0.293945 1.978023 -0.477762 
0.294922 1.978023 -0.494676 
0.295898 1.978023 -0.512268 
0.296875 1.978023 -0.530579 
0.297852 1.978023 -0.549659 
0.298828 1.978023 -0.569559 
0.299805 1.978023 -0.590334 
0.300781 1.978023 -0.612048 
0.301758 1.978023 -0.634767 
0.302734 1.978023 -0.658566 
0.303711 1.978023 -0.683527 
0.304688 1.978023 -0.709739 
0.305664 1.978023 -0.737302 
0.306641 1.978023 -0.766325 
0.307617 1.978023 -0.796929 
0.308594 1.978023 -0.829249 
0.309570 1.978023 -0.863433 
0.310547 1.978023 -0.899647 
0.311523 1.978023 -0.938074 
0.312500 1.978023 -0.978915 
0.313477 1.978023 -1.022396 
0.314453 1.978023 -1.068763 
0.315430 1.978023 -1.118287 
0.316406 1.978023 -1.171262 
0.317383 1.978023 -1.228004 
0.318359 1.978023 -1.288844 
0.319336 1.978023 -1.354120 
0.320312 1.978023 -1.424155 
0.321289 1.978023 -1.499232 
0.322266 1.978023 -1.579544 
0.323242 1.978023 -1.665125 
0.324219 1.978023 -1.755747 
0.325195 1.978023 -1.850781 
0.326172 1.978023 -1.949027 
0.327148 1.978023 -2.048513 
0.328125 1.978023 -2.146315 
0.329102 1.978023 -2.238468 
0.330078 1.978023 -2.320059 
0.331055 1.978023 -2.385619 
0.332031 1.978023 -2.429858 
0.333008 1.978023 -2.448662 
0.333984 1.978023 -2.440108 
0.334961 1.978023 -2.405088 
0.335938 1.978023 -2.347258 
0.336914 1.978023 -2.272216 
0.337891 1.978023 -2.186233 
0.338867 1.978023 -2.095026 
0.339844 1.978023 -2.002999 
0.340820 1.978023 -1.913071 
0.341797 1.978023 -1.826917 
0.342773 1.978023 -1.745358 
0.343750 1.978023 -1.668700 
0.344727 1.978023 -1.596952 
0.345703 1.978023 -1.529952 
0.346680 1.978023 -1.467441 
0.347656 1.978023 -1.409118 
0.348633 1.978023 -1.354666 
0.349609 1.978023 -1.303775 
0.350586 1.978023 -1.256148 
0.351562 1.978023 -1.211511 
0.352539 1.978023 -1.169608 
0.353516 1.978023 -1.130210 
0.354492 1.978023 -1.093103 
0.355469 1.978023 -1.058099 
0.356445 1.978023 -1.025025 
0.357422 1.978023 -0.993725 
0.358398 1.978023 -0.964059 
0.359375 1.978023 -0.935901 
0.360352 1.978023 -0.909135 
0.361328 1.978023 -0.883657 
0.362305 1.978023 -0.859375 
0.363281 1.978023 -0.836201 
0.364258 1.978023 -0.814060 
0.365234 1.978023 -0.792880 
0.366211 1.978023 -0.772597 
0.367188 1.978023 -0.753152 
0.368164 1.978023 -0.734491 
0.369141 1.978023 -0.716565 
0.370117 1.978023 -0.699329 
0.371094 1.978023 -0.682741 
0.372070 1.978023 -0.666763 
0.373047 1.978023 -0.651359 
0.374023 1.978023 -0.636498 
0.375000 1.978023 -0.622147 
0.375977 1.978023 -0.608281 
0.376953 1.978023 -0.594873 
0.377930 1.978023 -0.581898 
0.378906 1.978023 -0.569335 
0.379883 1.978023 -0.557162 
0.380859 1.978023 -0.545361 
0.381836 1.978023 -0.533912 
0.382812 1.978023 -0.522800 
0.383789 1.978023 -0.512007 
0.384766 1.978023 -0.501520 
0.385742 1.978023 -0.491325 
0.386719 1.978023 -0.481407 
0.387695 1.978023 -0.471756 
0.388672 1.978023 -0.462359 
0.389648 1.978023 -0.453206 
0.390625 1.978023 -0.444287 
0.391602 1.978023 -0.435590 
0.392578 1.978023 -0.427109 
0.393555 1.978023 -0.418833 
0.394531 1.978023 -0.410756 
0.395508 1.978023 -0.402868 
0.396484 1.978023 -0.395163 
0.397461 1.978023 -0.387634 
0.398438 1.978023 -0.380274 
0.399414 1.978023 -0.373077 
0.400391 1.978023 -0.366038 
0.401367 1.978023 -0.359149 
0.402344 1.978023 -0.352407 
0.403320 1.978023 -0.345806 
0.404297 1.978023 -0.339342 
0.405273 1.978023 -0.333008 
0.406250 1.978023 -0.326802 
0.407227 1.978023 -0.320719 
0.408203 1.978023 -0.314755 
0.409180 1.978023 -0.308905 
0.410156 1.978023 -0.303168 
0.411133 1.978023 -0.297538 
0.412109 1.978023 -0.292012 
0.413086 1.978023 -0.286588 
0.414062 1.978023 -0.281262 
0.415039 1.978023 -0.276031 
0.416016 1.978023 -0.270893 
0.416992 1.978023 -0.265844 
0.417969 1.978023 -0.260883 
0.418945 1.978023 -0.256006 
0.419922 1.978023 -0.251211 
0.420898 1.978023 -0.246497 
0.421875 1.978023 -0.241860 
0.422852 1.978023 -0.237298 
0.423828 1.978023 -0.232810 
0.424805 1.978023 -0.228393 
0.425781 1.978023 -0.224046 
0.426758 1.978023 -0.219767 
0.427734 1.978023 -0.215554 
0.428711 1.978023 -0.211405 
0.429688 1.978023 -0.207318 
0.430664 1.978023 -0.203293 
0.431641 1.978023 -0.199327 
0.432617 1.978023 -0.195419 
0.433594 1.978023 -0.191568 
0.434570 1.978023 -0.187772 
0.435547 1.978023 -0.184030 
0.436523 1.978023 -0.180340 
0.437500 1.978023 -0.176702 
0.438477 1.978023 -0.173114 
0.439453 1.978023 -0.169575 
0.440430 1.978023 -0.166084 
0.441406 1.978023 -0.162640 
0.442383 1.978023 -0.159241 
0.443359 1.978023 -0.155887 
0.444336 1.978023 -0.152577 
0.445312 1.978023 -0.149309 
0.446289 1.978023 -0.146083 
0.447266 1.978023 -0.142898 
0.448242 1.978023 -0.139753 
0.449219 1.978023 -0.136647 
0.450195 1.978023 -0.133580 
0.451172 1.978023 -0.130550 
0.452148 1.978023 -0.127557 
0.453125 1.978023 -0.124599 
0.454102 1.978023 -0.121677 
0.455078 1.978023 -0.118790 
0.456055 1.978023 -0.115936 
0.457031 1.978023 -0.113116 
0.458008 1.978023 -0.110327 
0.458984 1.978023 -0.107571 
0.459961 1.978023 -0.104846 
0.460938 1.978023 -0.102152 
0.461914 1.978023 -0.099488 
0.462891 1.978023 -0.096853 
0.463867 1.978023 -0.094247 
0.464844 1.978023 -0.091670 
0.465820 1.978023 -0.089120 
0.466797 1.978023 -0.086598 
0.467773 1.978023 -0.084103 
0.468750 1.978023 -0.081634 
0.469727 1.978023 -0.079190 
0.470703 1.978023 -0.076773 
0.471680 1.978023 -0.074380 
0.472656 1.978023 -0.072011 
0.473633 1.978023 -0.069667 
0.474609 1.978023 -0.067346 
0.475586 1.978023 -0.065049 
0.476562 1.978023 -0.062775 
0.477539 1.978023 -0.060523 
0.478516 1.978023 -0.058293 
0.479492 1.978023 -0.056084 
0.480469 1.978023 -0.053897 
0.481445 1.978023 -0.051732 
0.482422 1.978023 -0.049586 
0.483398 1.978023 -0.047461 
0.484375 1.978023 -0.045356 
0.485352 1.978023 -0.043271 
0.486328 1.978023 -0.041205 
0.487305 1.978023 -0.039158 
0.488281 1.978023 -0.037130 
0.489258 1.978023 -0.035120 
0.490234 1.978023 -0.033129 
0.491211 1.978023 -0.031155 
0.492188 1.978023 -0.029199 
0.493164 1.978023 -0.027260 
0.494141 1.978023 -0.025338 
0.495117 1.978023 -0.023433 
0.496094 1.978023 -0.021544 
0.497070 1.978023 -0.019672 
0.498047 1.978023 -0.017816 
0.499023 1.978023 -0.015976 
0.500000 1.978023 -0.014151 
0.500977 1.978023 -0.012342 
0.501953 1.978023 -0.010548 
0.502930 1.978023 -0.008768 
0.503906 1.978023 -0.007004 
0.504883 1.978023 -0.005254 
0.505859 1.978023 -0.003518 
0.506836 1.978023 -0.001796 
0.507812 1.978023 -0.000088 
0.508789 1.978023 0.001606 
0.509766 1.978023 0.003286 
0.510742 1.978023 0.004954 
0.511719 1.978023 0.006608 
0.512695 1.978023 0.008249 
0.513672 1.978023 0.009878 
0.514648 1.978023 0.011493 
0.515625 1.978023 0.013097 
0.516602 1.978023 0.014688 
0.517578 1.978023 0.016267 
0.518555 1.978023 0.017834 
0.519531 1.978023 0.019389 
0.520508 1.978023 0.020932 
0.521484 1.978023 0.022464 
0.522461 1.978023 0.023985 
0.523438 1.978023 0.025494 
0.524414 1.978023 0.026993 
0.525391 1.978023 0.028480 
0.526367 1.978023 0.029957 
0.527344 1.978023 0.031423 
0.528320 1.978023 0.032878 
0.529297 1.978023 0.034323 
0.530273 1.978023 0.035758 
0.531250 1.978023 0.037182 
0.532227 1.978023 0.038597 
0.533203 1.978023 0.040002 
0.534180 1.978023 0.041397 
0.535156 1.978023 0.042782 
0.536133 1.978023 0.044157 
0.537109 1.978023 0.045524 
0.538086 1.978023 0.046881 
0.539062 1.978023 0.048228 
0.540039 1.978023 0.049567 
0.541016 1.978023 0.050896 
0.541992 1.978023 0.052217 
0.542969 1.978023 0.053529 
0.543945 1.978023 0.054832 
0.544922 1.978023 0.056126 
0.545898 1.978023 0.057413 
0.546875 1.978023 0.058690 
0.547852 1.978023 0.059959 
0.548828 1.978023 0.061220 
0.549805 1.978023 0.062473 
0.550781 1.978023 0.063718 
0.551758 1.978023 0.064955 
0.552734 1.978023 0.066184 
0.553711 1.978023 0.067405 
0.554688 1.978023 0.068619 
0.555664 1.978023 0.069825 
0.556641 1.978023 0.071023 
0.557617 1.978023 0.072214 
0.558594 1.978023 0.073397 
0.559570 1.978023 0.074573 
0.560547 1.978023 0.075742 
0.561523 1.978023 0.076904 
0.562500 1.978023 0.078059 
0.563477 1.978023 0.079206 
0.564453 1.978023 0.080347 
0.565430 1.978023 0.081481 
0.566406 1.978023 0.082608 
0.567383 1.978023 0.083728 
0.568359 1.978023 0.084842 
0.569336 1.978023 0.085949 
0.570312 1.978023 0.087049 
0.571289 1.978023 0.088143 
0.572266 1.978023 0.089230 
0.573242 1.978023 0.090312 
0.574219 1.978023 0.091387 
0.575195 1.978023 0.092455 
0.576172 1.978023 0.093518 
0.577148 1.978023 0.094574 
0.578125 1.978023 0.095624 
0.579102 1.978023 0.096669 
0.580078 1.978023 0.097707 
0.581055 1.978023 0.098740 
0.582031 1.978023 0.099766 
0.583008 1.978023 0.100787 
0.583984 1.978023 0.101802 
0.584961 1.978023 0.102812 
0.585938 1.978023 0.103816 
0.586914 1.978023 0.104814 
0.587891 1.978023 0.105807 
0.588867 1.978023 0.106794 
0.589844 1.978023 0.107776 
0.590820 1.978023 0.108752 
0.591797 1.978023 0.109724 
0.592773 1.978023 0.110690 
0.593750 1.978023 0.111650 
0.594727 1.978023 0.112606 
0.595703 1.978023 0.113556 
0.596680 1.978023 0.114501 
0.597656 1.978023 0.115441 
0.598633 1.978023 0.116376 
0.599609 1.978023 0.117306 
0.600586 1.978023 0.118232 
0.601562 1.978023 0.119152 
0.602539 1.978023 0.120067 
0.603516 1.978023 0.120978 
0.604492 1.978023 0.121884 
0.605469 1.978023 0.122785 
0.606445 1.978023 0.123682 
0.607422 1.978023 0.124573 
0.608398 1.978023 0.125460 
0.609375 1.978023 0.126343 
0.610352 1.978023 0.127221 
0.611328 1.978023 0.128095 
0.612305 1.978023 0.128964 
0.613281 1.978023 0.129828 
0.614258 1.978023 0.130688 
0.615234 1.978023 0.131544 
0.616211 1.978023 0.132396 
0.617188 1.978023 0.133243 
0.618164 1.978023 0.134086 
0.619141 1.978023 0.134924 
0.620117 1.978023 0.135759 
0.621094 1.978023 0.136589 
0.622070 1.978023 0.137415 
0.623047 1.978023 0.138237 
0.624023 1.978023 0.139055 
0.625000 1.978023 0.139869 
0.625977 1.978023 0.140679 
0.626953 1.978023 0.141485 
0.627930 1.978023 0.142287 
0.628906 1.978023 0.143085 
0.629883 1.978023 0.143879 
0.630859 1.978023 0.144669 
0.631836 1.978023 0.145455 
0.632812 1.978023 0.146238 
0.633789 1.978023 0.147016 
0.634766 1.978023 0.147791 
0.635742 1.978023 0.148562 
0.636719 1.978023 0.149330 
0.637695 1.978023 0.150093 
0.638672 1.978023 0.150853 
0.639648 1.978023 0.151610 
0.640625 1.978023 0.152362 
0.641602 1.978023 0.153112 
0.642578 1.978023 0.153857 
0.643555 1.978023 0.154599 
0.644531 1.978023 0.155338 
0.645508 1.978023 0.156073 
0.646484 1.978023 0.156804 
0.647461 1.978023 0.157532 
0.648438 1.978023 0.158257 
0.649414 1.978023 0.158978 
0.650391 1.978023 0.159696 
0.651367 1.978023 0.160410 
0.652344 1.978023 0.161121 
0.653320 1.978023 0.161829 
0.654297 1.978023 0.162533 
0.655273 1.978023 0.163234 
0.656250 1.978023 0.163932 
0.657227 1.978023 0.164626 
0.658203 1.978023 0.165318 
0.659180 1.978023 0.166006 
0.660156 1.978023 0.166691 
0.661133 1.978023 0.167372 
0.662109 1.978023 0.168051 
0.663086 1.978023 0.168726 
0.664062 1.978023 0.169399 
0.665039 1.978023 0.170068 
0.666016 1.978023 0.170734 
0.666992 1.978023 0.171397 
0.667969 1.978023 0.172057 
0.668945 1.978023 0.172714 
0.669922 1.978023 0.173368 
0.670898 1.978023 0.174019 
0.671875 1.978023 0.174667 
0.672852 1.978023 0.175312 
0.673828 1.978023 0.175954 
0.674805 1.978023 0.176593 
0.675781 1.978023 0.177229 
0.676758 1.978023 0.177862 
0.677734 1.978023 0.178493 
0.678711 1.978023 0.179120 
0.679688 1.978023 0.179745 
0.680664 1.978023 0.180366 
0.681641 1.978023 0.180985 
0.682617 1.978023 0.181602 
0.683594 1.978023 0.182215 
0.684570 1.978023 0.182825 
0.685547 1.978023 0.183433 
0.686523 1.978023 0.184038 
0.687500 1.978023 0.184640 
0.688477 1.978023 0.185240 
0.689453 1.978023 0.185837 
0.690430 1.978023 0.186431 
0.691406 1.978023 0.187022 
0.692383 1.978023 0.187611 
0.693359 1.978023 0.188197 
0.694336 1.978023 0.188780 
0.695312 1.978023 0.189361 
0.696289 1.978023 0.189939 
0.697266 1.978023 0.190515 
0.698242 1.978023 0.191087 
0.699219 1.978023 0.191658 
0.700195 1.978023 0.192225 
0.701172 1.978023 0.192791 
0.702148 1.978023 0.193353 
0.703125 1.978023 0.193913 
0.704102 1.978023 0.194470 
0.705078 1.978023 0.195025 
0.706055 1.978023 0.195578 
0.707031 1.978023 0.196128 
0.708008 1.978023 0.196675 
0.708984 1.978023 0.197220 
0.709961 1.978023 0.197762 
0.710938 1.978023 0.198302 
0.711914 1.978023 0.198840 
0.712891 1.978023 0.199375 
0.713867 1.978023 0.199907 
0.714844 1.978023 0.200438 
0.715820 1.978023 0.200965 
0.716797 1.978023 0.201491 
0.717773 1.978023 0.202014 
0.718750 1.978023 0.202534 
0.719727 1.978023 0.203052 
0.720703 1.978023 0.203568 
0.721680 1.978023 0.204081 
0.722656 1.978023 0.204592 
0.723633 1.978023 0.205101 
0.724609 1.978023 0.205607 
0.725586 1.978023 0.206111 
0.726562 1.978023 0.206613 
0.727539 1.978023 0.207112 
0.728516 1.978023 0.207610 
0.729492 1.978023 0.208104 
0.730469 1.978023 0.208597 
0.731445 1.978023 0.209087 
0.732422 1.978023 0.209575 
0.733398 1.978023 0.210060 
0.734375 1.978023 0.210544 
0.735352 1.978023 0.211025 
0.736328 1.978023 0.211504 
0.737305 1.978023 0.211980 
0.738281 1.978023 0.212455 
0.739258 1.978023 0.212927 
0.740234 1.978023 0.213397 
0.741211 1.978023 0.213864 
0.742188 1.978023 0.214330 
0.743164 1.978023 0.214793 
0.744141 1.978023 0.215254 
0.745117 1.978023 0.215713 
0.746094 1.978023 0.216170 
0.747070 1.978023 0.216624 
0.748047 1.978023 0.217077 
0.749023 1.978023 0.217527 
0.750000 1.978023 0.217975 
0.750977 1.978023 0.218421 
0.751953 1.978023 0.218864 
0.752930 1.978023 0.219306 
0.753906 1.978023 0.219745 
0.754883 1.978023 0.220183 
0.755859 1.978023 0.220618 
0.756836 1.978023 0.221051 
0.757812 1.978023 0.221482 
0.758789 1.978023 0.221910 
0.759766 1.978023 0.222337 
0.760742 1.978023 0.222762 
0.761719 1.978023 0.223184 
0.762695 1.978023 0.223604 
0.763672 1.978023 0.224023 
0.764648 1.978023 0.224439 
0.765625 1.978023 0.224853 
0.766602 1.978023 0.225265 
0.767578 1.978023 0.225675 
0.768555 1.978023 0.226083 
0.769531 1.978023 0.226488 
0.770508 1.978023 0.226892 
0.771484 1.978023 0.227294 
0.772461 1.978023 0.227693 
0.773438 1.978023 0.228091 
0.774414 1.978023 0.228486 
0.775391 1.978023 0.228880 
0.776367 1.978023 0.229271 
0.777344 1.978023 0.229661 
0.778320 1.978023 0.230048 
0.779297 1.978023 0.230433 
0.780273 1.978023 0.230817 
0.781250 1.978023 0.231198 
0.782227 1.978023 0.231577 
0.783203 1.978023 0.231954 
0.784180 1.978023 0.232330 
0.785156 1.978023 0.232703 
0.786133 1.978023 0.233074 
0.787109 1.978023 0.233443 
0.788086 1.978023 0.233810 
0.789062 1.978023 0.234175 
0.790039 1.978023 0.234538 
0.791016 1.978023 0.234900 
0.791992 1.978023 0.235259 
0.792969 1.978023 0.235616 
0.793945 1.978023 0.235971 
0.794922 1.978023 0.236324 
0.795898 1.978023 0.236675 
0.796875 1.978023 0.237024 
0.797852 1.978023 0.237372 
0.798828 1.978023 0.237717 
0.799805 1.978023 0.238060 
0.800781 1.978023 0.238401 
0.801758 1.978023 0.238740 
0.802734 1.978023 0.239078 
0.803711 1.978023 0.239413 
0.804688 1.978023 0.239746 
0.805664 1.978023 0.240078 
0.806641 1.978023 0.240407 
0.807617 1.978023 0.240734 
0.808594 1.978023 0.241060 
0.809570 1.978023 0.241383 
0.810547 1.978023 0.241705 
0.811523 1.978023 0.242024 
0.812500 1.978023 0.242342 
0.813477 1.978023 0.242657 
0.814453 1.978023 0.242971 
0.815430 1.978023 0.243283 
0.816406 1.978023 0.243592 
0.817383 1.978023 0.243900 
0.818359 1.978023 0.244206 
0.819336 1.978023 0.244510 
0.820312 1.978023 0.244811 
0.821289 1.978023 0.245111 
0.822266 1.978023 0.245409 
0.823242 1.978023 0.245705 
0.824219 1.978023 0.245999 
0.825195 1.978023 0.246291 
0.826172 1.978023 0.246581 
0.827148 1.978023 0.246869 
0.828125 1.978023 0.247155 
0.829102 1.978023 0.247439 
0.830078 1.978023 0.247721 
0.831055 1.978023 0.248002 
0.832031 1.978023 0.248280 
0.833008 1.978023 0.248556 
0.833984 1.978023 0.248830 
0.834961 1.978023 0.249103 
0.835938 1.978023 0.249373 
0.836914 1.978023 0.249641 
0.837891 1.978023 0.249908 
0.838867 1.978023 0.250172 
0.839844 1.978023 0.250435 
0.840820 1.978023 0.250695 
0.841797 1.978023 0.250954 
0.842773 1.978023 0.251210 
0.843750 1.978023 0.251465 
0.844727 1.978023 0.251717 
0.845703 1.978023 0.251968 
0.846680 1.978023 0.252216 
0.847656 1.978023 0.252463 
0.848633 1.978023 0.252708 
0.849609 1.978023 0.252950 
0.850586 1.978023 0.253191 
0.851562 1.978023 0.253430 
0.852539 1.978023 0.253666 
0.853516 1.978023 0.253901 
0.854492 1.978023 0.254133 
0.855469 1.978023 0.254364 
0.856445 1.978023 0.254593 
0.857422 1.978023 0.254819 
0.858398 1.978023 0.255044 
0.859375 1.978023 0.255267 
0.860352 1.978023 0.255487 
0.861328 1.978023 0.255706 
0.862305 1.978023 0.255922 
0.863281 1.978023 0.256137 
0.864258 1.978023 0.256349 
0.865234 1.978023 0.256560 
0.866211 1.978023 0.256768 
0.867188 1.978023 0.256975 
0.868164 1.978023 0.257179 
0.869141 1.978023 0.257381 
0.870117 1.978023 0.257581 
0.871094 1.978023 0.257780 
0.872070 1.978023 0.257976 
0.873047 1.978023 0.258170 
0.874023 1.978023 0.258362 
0.875000 1.978023 0.258552 
0.875977 1.978023 0.258740 
0.876953 1.978023 0.258926 
0.877930 1.978023 0.259110 
0.878906 1.978023 0.259291 
0.879883 1.978023 0.259471 
0.880859 1.978023 0.259648 
0.881836 1.978023 0.259824 
0.882812 1.978023 0.259997 
0.883789 1.978023 0.260169 
0.884766 1.978023 0.260338 
0.885742 1.978023 0.260505 
0.886719 1.978023 0.260670 
0.887695 1.978023 0.260832 
0.888672 1.978023 0.260993 
0.889648 1.978023 0.261152 
0.890625 1.978023 0.261308 
0.891602 1.978023 0.261462 
0.892578 1.978023 0.261615 
0.893555 1.978023 0.261765 
0.894531 1.978023 0.261912 
0.895508 1.978023 0.262058 
0.896484 1.978023 0.262202 
0.897461 1.978023 0.262343 
0.898438 1.978023 0.262482 
0.899414 1.978023 0.262619 
0.900391 1.978023 0.262754 
0.901367 1.978023 0.262887 
0.902344 1.978023 0.263017 
0.903320 1.978023 0.263145 
0.904297 1.978023 0.263271 
0.905273 1.978023 0.263395 
0.906250 1.978023 0.263517 
0.907227 1.978023 0.263636 
0.908203 1.978023 0.263753 
0.909180 1.978023 0.263868 
0.910156 1.978023 0.263981 
0.911133 1.978023 0.264091 
0.912109 1.978023 0.264199 
0.913086 1.978023 0.264305 
0.914062 1.978023 0.264409 
0.915039 1.978023 0.264510 
0.916016 1.978023 0.264609 
0.916992 1.978023 0.264706 
0.917969 1.978023 0.264800 
0.918945 1.978023 0.264892 
0.919922 1.978023 0.264982 
0.920898 1.978023 0.265069 
0.921875 1.978023 0.265155 
0.922852 1.978023 0.265237 
0.923828 1.978023 0.265318 
0.924805 1.978023 0.265396 
0.925781 1.978023 0.265471 
0.926758 1.978023 0.265545 
0.927734 1.978023 0.265616 
0.928711 1.978023 0.265684 
0.929688 1.978023 0.265750 
0.930664 1.978023 0.265814 
0.931641 1.978023 0.265876 
0.932617 1.978023 0.265934 
0.933594 1.978023 0.265991 
0.934570 1.978023 0.266045 
0.935547 1.978023 0.266096 
0.936523 1.978023 0.266146 
0.937500 1.978023 0.266192 
0.938477 1.978023 0.266236 
0.939453 1.978023 0.266278 
0.940430 1.978023 0.266317 
0.941406 1.978023 0.266354 
0.942383 1.978023 0.266388 
0.943359 1.978023 0.266419 
0.944336 1.978023 0.266448 
0.945312 1.978023 0.266475 
0.946289 1.978023 0.266499 
0.947266 1.978023 0.266520 
0.948242 1.978023 0.266539 
0.949219 1.978023 0.266555 
0.950195 1.978023 0.266569 
0.951172 1.978023 0.266580 
0.952148 1.978023 0.266588 
0.953125 1.978023 0.266594 
0.954102 1.978023 0.266597 
0.955078 1.978023 0.266597 
0.956055 1.978023 0.266595 
0.957031 1.978023 0.266590 
0.958008 1.978023 0.266582 
0.958984 1.978023 0.266572 
0.959961 1.978023 0.266558 
0.960938 1.978023 0.266543 
0.961914 1.978023 0.266524 
0.962891 1.978023 0.266503 
0.963867 1.978023 0.266478 
0.964844 1.978023 0.266451 
0.965820 1.978023 0.266422 
0.966797 1.978023 0.266389 
0.967773 1.978023 0.266354 
0.968750 1.978023 0.266315 
0.969727 1.978023 0.266274 
0.970703 1.978023 0.266230 
0.971680 1.978023 0.266184 
0.972656 1.978023 0.266134 
0.973633 1.978023 0.266081 
0.974609 1.978023 0.266026 
0.975586 1.978023 0.265967 
0.976562 1.978023 0.265905 
0.977539 1.978023 0.265841 
0.978516 1.978023 0.265774 
0.979492 1.978023 0.265703 
0.980469 1.978023 0.265630 
0.981445 1.978023 0.265553 
0.982422 1.978023 0.265474 
0.983398 1.978023 0.265391 
0.984375 1.978023 0.265305 
0.985352 1.978023 0.265216 
0.986328 1.978023 0.265124 
0.987305 1.978023 0.265029 
0.988281 1.978023 0.264931 
0.989258 1.978023 0.264830 
0.990234 1.978023 0.264725 
0.991211 1.978023 0.264617 
0.992188 1.978023 0.264506 
0.993164 1.978023 0.264392 
0.994141 1.978023 0.264275 
0.995117 1.978023 0.264154 
0.996094 1.978023 0.264030 
0.997070 1.978023 0.263902 
0.998047 1.978023 0.263772 
0.999023 1.978023 0.263637 


==> data/mHSsineErr.dat <==
0.031250000 0.000089515 
0.015625000 0.000023148 
0.007812500 0.000005957 
0.003906250 0.000001476 
0.001953125 0.000000352 
0.000976562 0.000000070 


==> data/mHSsinerefT10.dat <==
0.000000 -0.009127 
0.000488 -0.009126 
0.000977 -0.009125 
0.001465 -0.009123 
0.001953 -0.009122 
0.002441 -0.009121 
0.002930 -0.009119 
0.003418 -0.009118 
0.003906 -0.009117 
0.004395 -0.009115 
0.004883 -0.009113 
0.005371 -0.009112 
0.005859 -0.009110 
0.006348 -0.009108 
0.006836 -0.009107 
0.007324 -0.009105 
0.007812 -0.009103 
0.008301 -0.009101 
0.008789 -0.009099 
0.009277 -0.009097 
0.009766 -0.009095 
0.010254 -0.009093 
0.010742 -0.009091 
0.011230 -0.009088 
0.011719 -0.009086 
0.012207 -0.009084 
0.012695 -0.009081 
0.013184 -0.009079 
0.013672 -0.009076 
0.014160 -0.009074 
0.014648 -0.009071 
0.015137 -0.009069 
0.015625 -0.009066 
0.016113 -0.009063 
0.016602 -0.009060 
0.017090 -0.009057 
0.017578 -0.009054 
0.018066 -0.009052 
0.018555 -0.009049 
0.019043 -0.009045 
0.019531 -0.009042 
0.020020 -0.009039 
0.020508 -0.009036 
0.020996 -0.009033 
0.021484 -0.009029 
0.021973 -0.009026 
0.022461 -0.009023 
0.022949 -0.009019 
0.023438 -0.009016 
0.023926 -0.009012 
0.024414 -0.009008 
0.024902 -0.009005 
0.025391 -0.009001 
0.025879 -0.008997 
0.026367 -0.008993 
0.026855 -0.008989 
0.027344 -0.008985 
0.027832 -0.008981 
0.028320 -0.008977 
0.028809 -0.008973 
0.029297 -0.008969 
0.029785 -0.008965 
0.030273 -0.008961 
0.030762 -0.008956 
0.031250 -0.008952 
0.031738 -0.008948 
0.032227 -0.008943 
0.032715 -0.008939 
0.033203 -0.008934 
0.033691 -0.008930 
0.034180 -0.008925 
0.034668 -0.008920 
0.035156 -0.008916 
0.035645 -0.008911 
0.036133 -0.008906 
0.036621 -0.008901 
0.037109 -0.008896 
0.037598 -0.008891 
0.038086 -0.008886 
0.038574 -0.008881 
0.039062 -0.008876 
0.039551 -0.008870 
0.040039 -0.008865 
0.040527 -0.008860 
0.041016 -0.008855 
0.041504 -0.008849 
0.041992 -0.008844 
0.042480 -0.008838 
0.042969 -0.008833 
0.043457 -0.008827 
0.043945 -0.008821 
0.044434 -0.008816 
0.044922 -0.008810 
0.045410 -0.008804 
0.045898 -0.008798 
0.046387 -0.008792 
0.046875 -0.008786 
0.047363 -0.008780 
0.047852 -0.008774 
0.048340 -0.008768 
0.048828 -0.008762 
0.049316 -0.008756 
0.049805 -0.008749 
0.050293 -0.008743 
0.050781 -0.008737 
0.051270 -0.008730 
0.051758 -0.008724 
0.052246 -0.008717 
0.052734 -0.008711 
0.053223 -0.008704 
0.053711 -0.008697 
0.054199 -0.008691 
0.054688 -0.008684 
0.055176 -0.008677 
0.055664 -0.008670 
0.056152 -0.008663 
0.056641 -0.008656 
0.057129 -0.008649 
0.057617 -0.008642 
0.058105 -0.008635 
0.058594 -0.008628 
0.059082 -0.008621 
0.059570 -0.008614 
0.060059 -0.008606 
0.060547 -0.008599 
0.061035 -0.008592 
0.061523 -0.008584 
0.062012 -0.008577 
0.062500 -0.008569 
0.062988 -0.008561 
0.063477 -0.008554 
0.063965 -0.008546 
0.064453 -0.008538 
0.064941 -0.008530 
0.065430 -0.008523 
0.065918 -0.008515 
0.066406 -0.008507 
0.066895 -0.008499 
0.067383 -0.008491 
0.067871 -0.008483 
0.068359 -0.008474 
0.068848 -0.008466 
0.069336 -0.008458 
0.069824 -0.008450 
0.070312 -0.008441 
0.070801 -0.008433 
0.071289 -0.008424 
0.071777 -0.008416 
0.072266 -0.008407 
0.072754 -0.008399 
0.073242 -0.008390 
0.073730 -0.008381 
0.074219 -0.008373 
0.074707 -0.008364 
0.075195 -0.008355 
0.075684 -0.008346 
0.076172 -0.008337 
0.076660 -0.008328 
0.077148 -0.008319 
0.077637 -0.008310 
0.078125 -0.008301 
0.078613 -0.008292 
0.079102 -0.008282 
0.079590 -0.008273 
0.080078 -0.008264 
0.080566 -0.008254 
0.081055 -0.008245 
0.081543 -0.008236 
0.082031 -0.008226 
0.082520 -0.008216 
0.083008 -0.008207 
0.083496 -0.008197 
0.083984 -0.008187 
0.084473 -0.008178 
0.084961 -0.008168 
0.085449 -0.008158 
0.085938 -0.008148 
0.086426 -0.008138 
0.086914 -0.008128 
0.087402 -0.008118 
0.087891 -0.008108 
0.088379 -0.008098 
0.088867 -0.008088 
0.089355 -0.008077 
0.089844 -0.008067 
0.090332 -0.008057 
0.090820 -0.008046 
0.091309 -0.008036 
0.091797 -0.008025 
0.092285 -0.008015 
0.092773 -0.008004 
0.093262 -0.007993 
0.093750 -0.007983 
0.094238 -0.007972 
0.094727 -0.007961 
0.095215 -0.007950 
0.095703 -0.007940 
0.096191 -0.007929 
0.096680 -0.007918 
0.097168 -0.007907 
0.097656 -0.007896 
0.098145 -0.007884 
0.098633 -0.007873 
0.099121 -0.007862 
0.099609 -0.007851 
0.100098 -0.007840 
0.100586 -0.007828 
0.101074 -0.007817 
0.101562 -0.007805 
0.102051 -0.007794 
0.102539 -0.007782 
0.103027 -0.007771 
0.103516 -0.007759 
0.104004 -0.007747 
0.104492 -0.007736 
0.104980 -0.007724 
0.105469 -0.007712 
0.105957 -0.007700 
0.106445 -0.007688 
0.106934 -0.007676 
0.107422 -0.007664 
0.107910 -0.007652 
0.108398 -0.007640 
0.108887 -0.007628 
0.109375 -0.007616 
0.109863 -0.007603 
0.110352 -0.007591 
0.110840 -0.007579 
0.111328 -0.007566 
0.111816 -0.007554 
0.112305 -0.007541 
0.112793 -0.007529 
0.113281 -0.007516 
0.113770 -0.007504 
0.114258 -0.007491 
0.114746 -0.007478 
0.115234 -0.007466 
0.115723 -0.007453 
0.116211 -0.007440 
0.116699 -0.007427 
0.117188 -0.007414 
0.117676 -0.007401 
0.118164 -0.007388 
0.118652 -0.007375 
0.119141 -0.007362 
0.119629 -0.007348 
0.120117 -0.007335 
0.120605 -0.007322 
0.121094 -0.007309 
0.121582 -0.007295 
0.122070 -0.007282 
0.122559 -0.007268 
0.123047 -0.007255 
0.123535 -0.007241 
0.124023 -0.007228 
0.124512 -0.007214 
0.125000 -0.007200 
0.125488 -0.007187 
0.125977 -0.007173 
0.126465 -0.007159 
0.126953 -0.007145 
0.127441 -0.007131 
0.127930 -0.007117 
0.128418 -0.007103 
0.128906 -0.007089 
0.129395 -0.007075 
0.129883 -0.007061 
0.130371 -0.007047 
0.130859 -0.007032 
0.131348 -0.007018 
0.131836 -0.007004 
0.132324 -0.006989 
0.132812 -0.006975 
0.133301 -0.006961 
0.133789 -0.006946 
0.134277 -0.006932 
0.134766 -0.006917 
0.135254 -0.006902 
0.135742 -0.006888 
0.136230 -0.006873 
0.136719 -0.006858 
0.137207 -0.006843 
0.137695 -0.006828 
0.138184 -0.006813 
0.138672 -0.006798 
0.139160 -0.006783 
0.139648 -0.006768 
0.140137 -0.006753 
0.140625 -0.006738 
0.141113 -0.006723 
0.141602 -0.006708 
0.142090 -0.006692 
0.142578 -0.006677 
0.143066 -0.006662 
0.143555 -0.006646 
0.144043 -0.006631 
0.144531 -0.006615 
0.145020 -0.006600 
0.145508 -0.006584 
0.145996 -0.006569 
0.146484 -0.006553 
0.146973 -0.006537 
0.147461 -0.006521 
0.147949 -0.006506 
0.148438 -0.006490 
0.148926 -0.006474 
0.149414 -0.006458 
0.149902 -0.006442 
0.150391 -0.006426 
0.150879 -0.006410 
0.151367 -0.006394 
0.151855 -0.006378 
0.152344 -0.006361 
0.152832 -0.006345 
0.153320 -0.006329 
0.153809 -0.006313 
0.154297 -0.006296 
0.154785 -0.006280 
0.155273 -0.006263 
0.155762 -0.006247 
0.156250 -0.006230 
0.156738 -0.006214 
0.157227 -0.006197 
0.157715 -0.006180 
0.158203 -0.006164 
0.158691 -0.006147 
0.159180 -0.006130 
0.159668 -0.006113 
0.160156 -0.006096 
0.160645 -0.006079 
0.161133 -0.006062 
0.161621 -0.006045 
0.162109 -0.006028 
0.162598 -0.006011 
0.163086 -0.005994 
0.163574 -0.005977 
0.164062 -0.005960 
0.164551 -0.005942 
0.165039 -0.005925 
0.165527 -0.005908 
0.166016 -0.005890 
0.166504 -0.005873 
0.166992 -0.005855 
0.167480 -0.005838 
0.167969 -0.005820 
0.168457 -0.005803 
0.168945 -0.005785 
0.169434 -0.005767 
0.169922 -0.005749 
0.170410 -0.005732 
0.170898 -0.005714 
0.171387 -0.005696 
0.171875 -0.005678 
0.172363 -0.005660 
0.172852 -0.005642 
0.173340 -0.005624 
0.173828 -0.005606 
0.174316 -0.005588 
0.174805 -0.005570 
0.175293 -0.005551 
0.175781 -0.005533 
0.176270 -0.005515 
0.176758 -0.005497 
0.177246 -0.005478 
0.177734 -0.005460 
0.178223 -0.005441 
0.178711 -0.005423 
0.179199 -0.005404 
0.179688 -0.005386 
0.180176 -0.005367 
0.180664 -0.005349 
0.181152 -0.005330 
0.181641 -0.005311 
0.182129 -0.005292 
0.182617 -0.005274 
0.183105 -0.005255 
0.183594 -0.005236 
0.184082 -0.005217 
0.184570 -0.005198 
0.185059 -0.005179 
0.185547 -0.005160 
0.186035 -0.005141 
0.186523 -0.005122 
0.187012 -0.005102 
0.187500 -0.005083 
0.187988 -0.005064 
0.188477 -0.005045 
0.188965 -0.005025 
0.189453 -0.005006 
0.189941 -0.004986 
0.190430 -0.004967 
0.190918 -0.004948 
0.191406 -0.004928 
0.191895 -0.004908 
0.192383 -0.004889 
0.192871 -0.004869 
0.193359 -0.004849 
0.193848 -0.004830 
0.194336 -0.004810 
0.194824 -0.004790 
0.195312 -0.004770 
0.195801 -0.004750 
0.196289 -0.004730 
0.196777 -0.004711 
0.197266 -0.004691 
0.197754 -0.004670 
0.198242 -0.004650 
0.198730 -0.004630 
0.199219 -0.004610 
0.199707 -0.004590 
0.200195 -0.004570 
0.200684 -0.004549 
0.201172 -0.004529 
0.201660 -0.004509 
0.202148 -0.004488 
0.202637 -0.004468 
0.203125 -0.004447 
0.203613 -0.004427 
0.204102 -0.004406 
0.204590 -0.004386 
0.205078 -0.004365 
0.205566 -0.004345 
0.206055 -0.004324 
0.206543 -0.004303 
0.207031 -0.004282 
0.207520 -0.004262 
0.208008 -0.004241 
0.208496 -0.004220 
0.208984 -0.004199 
0.209473 -0.004178 
0.209961 -0.004157 
0.210449 -0.004136 
0.210938 -0.004115 
0.211426 -0.004094 
0.211914 -0.004073 
0.212402 -0.004051 
0.212891 -0.004030 
0.213379 -0.004009 
0.213867 -0.003988 
0.214355 -0.003966 
0.214844 -0.003945 
0.215332 -0.003924 
0.215820 -0.003902 
0.216309 -0.003881 
0.216797 -0.003859 
0.217285 -0.003838 
0.217773 -0.003816 
0.218262 -0.003795 
0.218750 -0.003773 
0.219238 -0.003751 
0.219727 -0.003729 
0.220215 -0.003708 
0.220703 -0.003686 
0.221191 -0.003664 
0.221680 -0.003642 
0.222168 -0.003620 
0.222656 -0.003598 
0.223145 -0.003576 
0.223633 -0.003554 
0.224121 -0.003532 
0.224609 -0.003510 
0.225098 -0.003488 
0.225586 -0.003466 
0.226074 -0.003444 
0.226562 -0.003422 
0.227051 -0.003399 
0.227539 -0.003377 
0.228027 -0.003355 
0.228516 -0.003333 
0.229004 -0.003310 
0.229492 -0.003288 
0.229980 -0.003265 
0.230469 -0.003243 
0.230957 -0.003220 
0.231445 -0.003198 
0.231934 -0.003175 
0.232422 -0.003153 
0.232910 -0.003130 
0.233398 -0.003107 
0.233887 -0.003085 
0.234375 -0.003062 
0.234863 -0.003039 
0.235352 -0.003016 
0.235840 -0.002993 
0.236328 -0.002970 
0.236816 -0.002947 
0.237305 -0.002925 
0.237793 -0.002902 
0.238281 -0.002879 
0.238770 -0.002856 
0.239258 -0.002832 
0.239746 -0.002809 
0.240234 -0.002786 
0.240723 -0.002763 
0.241211 -0.002740 
0.241699 -0.002717 
0.242188 -0.002693 
0.242676 -0.002670 
0.243164 -0.002647 
0.243652 -0.002623 
0.244141 -0.002600 
0.244629 -0.002576 
0.245117 -0.002553 
0.245605 -0.002529 
0.246094 -0.002506 
0.246582 -0.002482 
0.247070 -0.002459 
0.247559 -0.002435 
0.248047 -0.002412 
0.248535 -0.002388 
0.249023 -0.002364 
0.249512 -0.002340 
0.250000 -0.002317 
0.250488 -0.002293 
0.250977 -0.002269 
0.251465 -0.002245 
0.251953 -0.002221 
0.252441 -0.002197 
0.252930 -0.002173 
0.253418 -0.002149 
0.253906 -0.002125 
0.254395 -0.002101 
0.254883 -0.002077 
0.255371 -0.002053 
0.255859 -0.002029 
0.256348 -0.002005 
0.256836 -0.001981 
0.257324 -0.001956 
0.257812 -0.001932 
0.258301 -0.001908 
0.258789 -0.001884 
0.259277 -0.001859 
0.259766 -0.001835 
0.260254 -0.001811 
0.260742 -0.001786 
0.261230 -0.001762 
0.261719 -0.001737 
0.262207 -0.001713 
0.262695 -0.001688 
0.263184 -0.001664 
0.263672 -0.001639 
0.264160 -0.001614 
0.264648 -0.001590 
0.265137 -0.001565 
0.265625 -0.001540 
0.266113 -0.001516 
0.266602 -0.001491 
0.267090 -0.001466 
0.267578 -0.001441 
0.268066 -0.001416 
0.268555 -0.001392 
0.269043 -0.001367 
0.269531 -0.001342 
0.270020 -0.001317 
0.270508 -0.001292 
0.270996 -0.001267 
0.271484 -0.001242 
0.271973 -0.001217 
0.272461 -0.001192 
0.272949 -0.001167 
0.273438 -0.001142 
0.273926 -0.001116 
0.274414 -0.001091 
0.274902 -0.001066 
0.275391 -0.001041 
0.275879 -0.001016 
0.276367 -0.000990 
0.276855 -0.000965 
0.277344 -0.000940 
0.277832 -0.000914 
0.278320 -0.000889 
0.278809 -0.000864 
0.279297 -0.000838 
0.279785 -0.000813 
0.280273 -0.000787 
0.280762 -0.000762 
0.281250 -0.000736 
0.281738 -0.000711 
0.282227 -0.000685 
0.282715 -0.000660 
0.283203 -0.000634 
0.283691 -0.000608 
0.284180 -0.000583 
0.284668 -0.000557 
0.285156 -0.000531 
0.285645 -0.000506 
0.286133 -0.000480 
0.286621 -0.000454 
0.287109 -0.000428 
0.287598 -0.000402 
0.288086 -0.000377 
0.288574 -0.000351 
0.289062 -0.000325 
0.289551 -0.000299 
0.290039 -0.000273 
0.290527 -0.000247 
0.291016 -0.000221 
0.291504 -0.000195 
0.291992 -0.000169 
0.292480 -0.000143 
0.292969 -0.000117 
0.293457 -0.000091 
0.293945 -0.000065 
0.294434 -0.000039 
0.294922 -0.000013 
0.295410 0.000013 
0.295898 0.000040 
0.296387 0.000066 
0.296875 0.000092 
0.297363 0.000118 
0.297852 0.000144 
0.298340 0.000171 
0.298828 0.000197 
0.299316 0.000223 
0.299805 0.000250 
0.300293 0.000276 
0.300781 0.000302 
0.301270 0.000329 
0.301758 0.000355 
0.302246 0.000382 
0.302734 0.000408 
0.303223 0.000434 
0.303711 0.000461 
0.304199 0.000487 
0.304688 0.000514 
0.305176 0.000540 
0.305664 0.000567 
0.306152 0.000594 
0.306641 0.000620 
0.307129 0.000647 
0.307617 0.000673 
0.308105 0.000700 
0.308594 0.000727 
0.309082 0.000753 
0.309570 0.000780 
0.310059 0.000807 
0.310547 0.000833 
0.311035 0.000860 
0.311523 0.000887 
0.312012 0.000914 
0.312500 0.000940 
0.312988 0.000967 
0.313477 0.000994 
0.313965 0.001021 
0.314453 0.001047 
0.314941 0.001074 
0.315430 0.001101 
0.315918 0.001128 
0.316406 0.001155 
0.316895 0.001182 
0.317383 0.001209 
0.317871 0.001236 
0.318359 0.001263 
0.318848 0.001290 
0.319336 0.001317 
0.319824 0.001343 
0.320312 0.001370 
0.320801 0.001397 
0.321289 0.001424 
0.321777 0.001452 
0.322266 0.001479 
0.322754 0.001506 
0.323242 0.001533 
0.323730 0.001560 
0.324219 0.001587 
0.324707 0.001614 
0.325195 0.001641 
0.325684 0.001668 
0.326172 0.001695 
0.326660 0.001722 
0.327148 0.001750 
0.327637 0.001777 
0.328125 0.001804 
0.328613 0.001831 
0.329102 0.001858 
0.329590 0.001885 
0.330078 0.001913 
0.330566 0.001940 
0.331055 0.001967 
0.331543 0.001994 
0.332031 0.002022 
0.332520 0.002049 
0.333008 0.002076 
0.333496 0.002103 
0.333984 0.002131 
0.334473 0.002158 
0.334961 0.002185 
0.335449 0.002212 
0.335938 0.002240 
0.336426 0.002267 
0.336914 0.002294 
0.337402 0.002322 
0.337891 0.002349 
0.338379 0.002376 
0.338867 0.002404 
0.339355 0.002431 
0.339844 0.002458 
0.340332 0.002486 
0.340820 0.002513 
0.341309 0.002540 
0.341797 0.002568 
0.342285 0.002595 
0.342773 0.002623 
0.343262 0.002650 
0.343750 0.002677 
0.344238 0.002705 
0.344727 0.002732 
0.345215 0.002760 
0.345703 0.002787 
0.346191 0.002814 
0.346680 0.002842 
0.347168 0.002869 
0.347656 0.002897 
0.348145 0.002924 
0.348633 0.002951 
0.349121 0.002979 
0.349609 0.003006 
0.350098 0.003034 
0.350586 0.003061 
0.351074 0.003088 
0.351562 0.003116 
0.352051 0.003143 
0.352539 0.003171 
0.353027 0.003198 
0.353516 0.003226 
0.354004 0.003253 
0.354492 0.003280 
0.354980 0.003308 
0.355469 0.003335 
0.355957 0.003363 
0.356445 0.003390 
0.356934 0.003418 
0.357422 0.003445 
0.357910 0.003472 
0.358398 0.003500 
0.358887 0.003527 
0.359375 0.003555 
0.359863 0.003582 
0.360352 0.003609 
0.360840 0.003637 
0.361328 0.003664 
0.361816 0.003692 
0.362305 0.003719 
0.362793 0.003746 
0.363281 0.003774 
0.363770 0.003801 
0.364258 0.003828 
0.364746 0.003856 
0.365234 0.003883 
0.365723 0.003910 
0.366211 0.003938 
0.366699 0.003965 
0.367188 0.003992 
0.367676 0.004020 
0.368164 0.004047 
0.368652 0.004074 
0.369141 0.004102 
0.369629 0.004129 
0.370117 0.004156 
0.370605 0.004183 
0.371094 0.004211 
0.371582 0.004238 
0.372070 0.004265 
0.372559 0.004292 
0.373047 0.004320 
0.373535 0.004347 
0.374023 0.004374 
0.374512 0.004401 
0.375000 0.004428 
0.375488 0.004456 
0.375977 0.004483 
0.376465 0.004510 
0.376953 0.004537 
0.377441 0.004564 
0.377930 0.004591 
0.378418 0.004618 
0.378906 0.004646 
0.379395 0.004673 
0.379883 0.004700 
0.380371 0.004727 
0.380859 0.004754 
0.381348 0.004781 
0.381836 0.004808 
0.382324 0.004835 
0.382812 0.004862 
0.383301 0.004889 
0.383789 0.004916 
0.384277 0.004943 
0.384766 0.004969 
0.385254 0.004996 
0.385742 0.005023 
0.386230 0.005050 
0.386719 0.005077 
0.387207 0.005104 
0.387695 0.005131 
0.388184 0.005157 
0.388672 0.005184 
0.389160 0.005211 
0.389648 0.005238 
0.390137 0.005264 
0.390625 0.005291 
0.391113 0.005318 
0.391602 0.005344 
0.392090 0.005371 
0.392578 0.005398 
0.393066 0.005424 
0.393555 0.005451 
0.394043 0.005477 
0.394531 0.005504 
0.395020 0.005530 
0.395508 0.005557 
0.395996 0.005583 
0.396484 0.005610 
0.396973 0.005636 
0.397461 0.005662 
0.397949 0.005689 
0.398438 0.005715 
0.398926 0.005741 
0.399414 0.005768 
0.399902 0.005794 
0.400391 0.005820 
0.400879 0.005846 
0.401367 0.005873 
0.401855 0.005899 
0.402344 0.005925 
0.402832 0.005951 
0.403320 0.005977 
0.403809 0.006003 
0.404297 0.006029 
0.404785 0.006055 
0.405273 0.006081 
0.405762 0.006107 
0.406250 0.006133 
0.406738 0.006159 
0.407227 0.006184 
0.407715 0.006210 
0.408203 0.006236 
0.408691 0.006262 
0.409180 0.006287 
0.409668 0.006313 
0.410156 0.006339 
0.410645 0.006364 
0.411133 0.006390 
0.411621 0.006415 
0.412109 0.006441 
0.412598 0.006466 
0.413086 0.006492 
0.413574 0.006517 
0.414062 0.006543 
0.414551 0.006568 
0.415039 0.006593 
0.415527 0.006618 
0.416016 0.006644 
0.416504 0.006669 
0.416992 0.006694 
0.417480 0.006719 
0.417969 0.006744 
0.418457 0.006769 
0.418945 0.006794 
0.419434 0.006819 
0.419922 0.006844 
0.420410 0.006869 
0.420898 0.006893 
0.421387 0.006918 
0.421875 0.006943 
0.422363 0.006968 
0.422852 0.006992 
0.423340 0.007017 
0.423828 0.007041 
0.424316 0.007066 
0.424805 0.007090 
0.425293 0.007115 
0.425781 0.007139 
0.426270 0.007163 
0.426758 0.007188 
0.427246 0.007212 
0.427734 0.007236 
0.428223 0.007260 
0.428711 0.007284 
0.429199 0.007308 
0.429688 0.007332 
0.430176 0.007356 
0.430664 0.007380 
0.431152 0.007404 
0.431641 0.007428 
0.432129 0.007451 
0.432617 0.007475 
0.433105 0.007499 
0.433594 0.007522 
0.434082 0.007546 
0.434570 0.007569 
0.435059 0.007593 
0.435547 0.007616 
0.436035 0.007639 
0.436523 0.007662 
0.437012 0.007686 
0.437500 0.007709 
0.437988 0.007732 
0.438477 0.007755 
0.438965 0.007778 
0.439453 0.007801 
0.439941 0.007823 
0.440430 0.007846 
0.440918 0.007869 
0.441406 0.007892 
0.441895 0.007914 
0.442383 0.007937 
0.442871 0.007959 
0.443359 0.007982 
0.443848 0.008004 
0.444336 0.008026 
0.444824 0.008048 
0.445312 0.008070 
0.445801 0.008093 
0.446289 0.008115 
0.446777 0.008137 
0.447266 0.008158 
0.447754 0.008180 
0.448242 0.008202 
0.448730 0.008224 
0.449219 0.008245 
0.449707 0.008267 
0.450195 0.008288 
0.450684 0.008310 
0.451172 0.008331 
0.451660 0.008352 
0.452148 0.008373 
0.452637 0.008395 
0.453125 0.008416 
0.453613 0.008436 
0.454102 0.008457 
0.454590 0.008478 
0.455078 0.008499 
0.455566 0.008520 
0.456055 0.008540 
0.456543 0.008561 
0.457031 0.008581 
0.457520 0.008601 
0.458008 0.008622 
0.458496 0.008642 
0.458984 0.008662 
0.459473 0.008682 
0.459961 0.008702 
0.460449 0.008722 
0.460938 0.008742 
0.461426 0.008761 
0.461914 0.008781 
0.462402 0.008800 
0.462891 0.008820 
0.463379 0.008839 
0.463867 0.008858 
0.464355 0.008878 
0.464844 0.008897 
0.465332 0.008916 
0.465820 0.008935 
0.466309 0.008954 
0.466797 0.008972 
0.467285 0.008991 
0.467773 0.009009 
0.468262 0.009028 
0.468750 0.009046 
0.469238 0.009065 
0.469727 0.009083 
0.470215 0.009101 
0.470703 0.009119 
0.471191 0.009137 
0.471680 0.009154 
0.472168 0.009172 
0.472656 0.009190 
0.473145 0.009207 
0.473633 0.009225 
0.474121 0.009242 
0.474609 0.009259 
0.475098 0.009276 
0.475586 0.009293 
0.476074 0.009310 
0.476562 0.009327 
0.477051 0.009344 
0.477539 0.009360 
0.478027 0.009377 
0.478516 0.009393 
0.479004 0.009409 
0.479492 0.009426 
0.479980 0.009442 
0.480469 0.009457 
0.480957 0.009473 
0.481445 0.009489 
0.481934 0.009505 
0.482422 0.009520 
0.482910 0.009536 
0.483398 0.009551 
0.483887 0.009566 
0.484375 0.009581 
0.484863 0.009596 
0.485352 0.009611 
0.485840 0.009625 
0.486328 0.009640 
0.486816 0.009654 
0.487305 0.009669 
0.487793 0.009683 
0.488281 0.009697 
0.488770 0.009711 
0.489258 0.009725 
0.489746 0.009739 
0.490234 0.009752 
0.490723 0.009766 
0.491211 0.009779 
0.491699 0.009792 
0.492188 0.009805 
0.492676 0.009818 
0.493164 0.009831 
0.493652 0.009844 
0.494141 0.009856 
0.494629 0.009869 
0.495117 0.009881 
0.495605 0.009893 
0.496094 0.009905 
0.496582 0.009917 
0.497070 0.009929 
0.497559 0.009941 
0.498047 0.009952 
0.498535 0.009963 
0.499023 0.009975 
0.499512 0.009986 
0.500000 0.009997 
0.500488 0.010008 
0.500977 0.010018 
0.501465 0.010029 
0.501953 0.010039 
0.502441 0.010049 
0.502930 0.010059 
0.503418 0.010069 
0.503906 0.010079 
0.504395 0.010089 
0.504883 0.010098 
0.505371 0.010108 
0.505859 0.010117 
0.506348 0.010126 
0.506836 0.010135 
0.507324 0.010143 
0.507812 0.010152 
0.508301 0.010161 
0.508789 0.010169 
0.509277 0.010177 
0.509766 0.010185 
0.510254 0.010193 
0.510742 0.010200 
0.511230 0.010208 
0.511719 0.010215 
0.512207 0.010222 
0.512695 0.010229 
0.513184 0.010236 
0.513672 0.010243 
0.514160 0.010249 
0.514648 0.010256 
0.515137 0.010262 
0.515625 0.010268 
0.516113 0.010274 
0.516602 0.010279 
0.517090 0.010285 
0.517578 0.010290 
0.518066 0.010295 
0.518555 0.010300 
0.519043 0.010305 
0.519531 0.010310 
0.520020 0.010314 
0.520508 0.010318 
0.520996 0.010323 
0.521484 0.010327 
0.521973 0.010330 
0.522461 0.010334 
0.522949 0.010337 
0.523438 0.010340 
0.523926 0.010343 
0.524414 0.010346 
0.524902 0.010349 
0.525391 0.010351 
0.525879 0.010354 
0.526367 0.010356 
0.526855 0.010358 
0.527344 0.010359 
0.527832 0.010361 
0.528320 0.010362 
0.528809 0.010363 
0.529297 0.010364 
0.529785 0.010365 
0.530273 0.010366 
0.530762 0.010366 
0.531250 0.010366 
0.531738 0.010366 
0.532227 0.010366 
0.532715 0.010366 
0.533203 0.010365 
0.533691 0.010364 
0.534180 0.010363 
0.534668 0.010362 
0.535156 0.010361 
0.535645 0.010359 
0.536133 0.010357 
0.536621 0.010355 
0.537109 0.010353 
0.537598 0.010351 
0.538086 0.010348 
0.538574 0.010345 
0.539062 0.010342 
0.539551 0.010339 
0.540039 0.010335 
0.540527 0.010332 
0.541016 0.010328 
0.541504 0.010324 
0.541992 0.010319 
0.542480 0.010315 
0.542969 0.010310 
0.543457 0.010305 
0.543945 0.010300 
0.544434 0.010295 
0.544922 0.010289 
0.545410 0.010283 
0.545898 0.010277 
0.546387 0.010271 
0.546875 0.010265 
0.547363 0.010258 
0.547852 0.010251 
0.548340 0.010244 
0.548828 0.010236 
0.549316 0.010229 
0.549805 0.010221 
0.550293 0.010213 
0.550781 0.010205 
0.551270 0.010196 
0.551758 0.010188 
0.552246 0.010179 
0.552734 0.010170 
0.553223 0.010160 
0.553711 0.010151 
0.554199 0.010141 
0.554688 0.010131 
0.555176 0.010120 
0.555664 0.010110 
0.556152 0.010099 
0.556641 0.010088 
0.557129 0.010077 
0.557617 0.010066 
0.558105 0.010054 
0.558594 0.010042 
0.559082 0.010030 
0.559570 0.010018 
0.560059 0.010005 
0.560547 0.009992 
0.561035 0.009979 
0.561523 0.009966 
0.562012 0.009953 
0.562500 0.009939 
0.562988 0.009925 
0.563477 0.009911 
0.563965 0.009896 
0.564453 0.009882 
0.564941 0.009867 
0.565430 0.009852 
0.565918 0.009836 
0.566406 0.009821 
0.566895 0.009805 
0.567383 0.009789 
0.567871 0.009772 
0.568359 0.009756 
0.568848 0.009739 
0.569336 0.009722 
0.569824 0.009705 
0.570312 0.009688 
0.570801 0.009670 
0.571289 0.009652 
0.571777 0.009634 
0.572266 0.009615 
0.572754 0.009597 
0.573242 0.009578 
0.573730 0.009559 
0.574219 0.009540 
0.574707 0.009520 
0.575195 0.009500 
0.575684 0.009480 
0.576172 0.009460 
0.576660 0.009440 
0.577148 0.009419 
0.577637 0.009398 
0.578125 0.009377 
0.578613 0.009356 
0.579102 0.009334 
0.579590 0.009312 
0.580078 0.009290 
0.580566 0.009268 
0.581055 0.009246 
0.581543 0.009223 
0.582031 0.009200 
0.582520 0.009177 
0.583008 0.009154 
0.583496 0.009130 
0.583984 0.009106 
0.584473 0.009082 
0.584961 0.009058 
0.585449 0.009034 
0.585938 0.009009 
0.586426 0.008984 
0.586914 0.008959 
0.587402 0.008934 
0.587891 0.008908 
0.588379 0.008882 
0.588867 0.008857 
0.589355 0.008830 
0.589844 0.008804 
0.590332 0.008778 
0.590820 0.008751 
0.591309 0.008724 
0.591797 0.008697 
0.592285 0.008670 
0.592773 0.008642 
0.593262 0.008614 
0.593750 0.008586 
0.594238 0.008558 
0.594727 0.008530 
0.595215 0.008501 
0.595703 0.008473 
0.596191 0.008444 
0.596680 0.008415 
0.597168 0.008386 
0.597656 0.008356 
0.598145 0.008327 
0.598633 0.008297 
0.599121 0.008267 
0.599609 0.008237 
0.600098 0.008206 
0.600586 0.008176 
0.601074 0.008145 
0.601562 0.008114 
0.602051 0.008083 
0.602539 0.008052 
0.603027 0.008021 
0.603516 0.007989 
0.604004 0.007957 
0.604492 0.007926 
0.604980 0.007894 
0.605469 0.007861 
0.605957 0.007829 
0.606445 0.007797 
0.606934 0.007764 
0.607422 0.007731 
0.607910 0.007698 
0.608398 0.007665 
0.608887 0.007632 
0.609375 0.007599 
0.609863 0.007565 
0.610352 0.007532 
0.610840 0.007498 
0.611328 0.007464 
0.611816 0.007430 
0.612305 0.007396 
0.612793 0.007361 
0.613281 0.007327 
0.613770 0.007292 
0.614258 0.007258 
0.614746 0.007223 
0.615234 0.007188 
0.615723 0.007153 
0.616211 0.007118 
0.616699 0.007083 
0.617188 0.007047 
0.617676 0.007012 
0.618164 0.006976 
0.618652 0.006940 
0.619141 0.006905 
0.619629 0.006869 
0.620117 0.006833 
0.620605 0.006796 
0.621094 0.006760 
0.621582 0.006724 
0.622070 0.006688 
0.622559 0.006651 
0.623047 0.006614 
0.623535 0.006578 
0.624023 0.006541 
0.624512 0.006504 
0.625000 0.006467 
0.625488 0.006430 
0.625977 0.006393 
0.626465 0.006356 
0.626953 0.006319 
0.627441 0.006281 
0.627930 0.006244 
0.628418 0.006207 
0.628906 0.006169 
0.629395 0.006132 
0.629883 0.006094 
0.630371 0.006056 
0.630859 0.006018 
0.631348 0.005981 
0.631836 0.005943 
0.632324 0.005905 
0.632812 0.005867 
0.633301 0.005829 
0.633789 0.005791 
0.634277 0.005753 
0.634766 0.005714 
0.635254 0.005676 
0.635742 0.005638 
0.636230 0.005600 
0.636719 0.005561 
0.637207 0.005523 
0.637695 0.005485 
0.638184 0.005446 
0.638672 0.005408 
0.639160 0.005369 
0.639648 0.005331 
0.640137 0.005292 
0.640625 0.005253 
0.641113 0.005215 
0.641602 0.005176 
0.642090 0.005138 
0.642578 0.005099 
0.643066 0.005060 
0.643555 0.005021 
0.644043 0.004983 
0.644531 0.004944 
0.645020 0.004905 
0.645508 0.004866 
0.645996 0.004828 
0.646484 0.004789 
0.646973 0.004750 
0.647461 0.004711 
0.647949 0.004672 
0.648438 0.004634 
0.648926 0.004595 
0.649414 0.004556 
0.649902 0.004517 
0.650391 0.004478 
0.650879 0.004440 
0.651367 0.004401 
0.651855 0.004362 
0.652344 0.004323 
0.652832 0.004284 
0.653320 0.004246 
0.653809 0.004207 
0.654297 0.004168 
0.654785 0.004129 
0.655273 0.004091 
0.655762 0.004052 
0.656250 0.004013 
0.656738 0.003974 
0.657227 0.003936 
0.657715 0.003897 
0.658203 0.003858 
0.658691 0.003820 
0.659180 0.003781 
0.659668 0.003743 
0.660156 0.003704 
0.660645 0.003666 
0.661133 0.003627 
0.661621 0.003589 
0.662109 0.003550 
0.662598 0.003512 
0.663086 0.003473 
0.663574 0.003435 
0.664062 0.003397 
0.664551 0.003358 
0.665039 0.003320 
0.665527 0.003282 
0.666016 0.003243 
0.666504 0.003205 
0.666992 0.003167 
0.667480 0.003129 
0.667969 0.003091 
0.668457 0.003053 
0.668945 0.003015 
0.669434 0.002977 
0.669922 0.002939 
0.670410 0.002901 
0.670898 0.002863 
0.671387 0.002826 
0.671875 0.002788 
0.672363 0.002750 
0.672852 0.002712 
0.673340 0.002675 
0.673828 0.002637 
0.674316 0.002600 
0.674805 0.002562 
0.675293 0.002525 
0.675781 0.002487 
0.676270 0.002450 
0.676758 0.002412 
0.677246 0.002375 
0.677734 0.002338 
0.678223 0.002301 
0.678711 0.002264 
0.679199 0.002227 
0.679688 0.002190 
0.680176 0.002153 
0.680664 0.002116 
0.681152 0.002079 
0.681641 0.002042 
0.682129 0.002005 
0.682617 0.001968 
0.683105 0.001932 
0.683594 0.001895 
0.684082 0.001859 
0.684570 0.001822 
0.685059 0.001786 
0.685547 0.001749 
0.686035 0.001713 
0.686523 0.001677 
0.687012 0.001640 
0.687500 0.001604 
0.687988 0.001568 
0.688477 0.001532 
0.688965 0.001496 
0.689453 0.001460 
0.689941 0.001424 
0.690430 0.001388 
0.690918 0.001352 
0.691406 0.001317 
0.691895 0.001281 
0.692383 0.001245 
0.692871 0.001210 
0.693359 0.001174 
0.693848 0.001139 
0.694336 0.001104 
0.694824 0.001068 
0.695312 0.001033 
0.695801 0.000998 
0.696289 0.000963 
0.696777 0.000928 
0.697266 0.000893 
0.697754 0.000858 
0.698242 0.000823 
0.698730 0.000788 
0.699219 0.000753 
0.699707 0.000718 
0.700195 0.000684 
0.700684 0.000649 
0.701172 0.000615 
0.701660 0.000580 
0.702148 0.000546 
0.702637 0.000512 
0.703125 0.000477 
0.703613 0.000443 
0.704102 0.000409 
0.704590 0.000375 
0.705078 0.000341 
0.705566 0.000307 
0.706055 0.000273 
0.706543 0.000239 
0.707031 0.000205 
0.707520 0.000172 
0.708008 0.000138 
0.708496 0.000105 
0.708984 0.000071 
0.709473 0.000038 
0.709961 0.000004 
0.710449 -0.000029 
0.710938 -0.000062 
0.711426 -0.000096 
0.711914 -0.000129 
0.712402 -0.000162 
0.712891 -0.000195 
0.713379 -0.000228 
0.713867 -0.000260 
0.714355 -0.000293 
0.714844 -0.000326 
0.715332 -0.000359 
0.715820 -0.000391 
0.716309 -0.000424 
0.716797 -0.000456 
0.717285 -0.000489 
0.717773 -0.000521 
0.718262 -0.000553 
0.718750 -0.000585 
0.719238 -0.000618 
0.719727 -0.000650 
0.720215 -0.000682 
0.720703 -0.000714 
0.721191 -0.000746 
0.721680 -0.000777 
0.722168 -0.000809 
0.722656 -0.000841 
0.723145 -0.000872 
0.723633 -0.000904 
0.724121 -0.000935 
0.724609 -0.000967 
0.725098 -0.000998 
0.725586 -0.001029 
0.726074 -0.001061 
0.726562 -0.001092 
0.727051 -0.001123 
0.727539 -0.001154 
0.728027 -0.001185 
0.728516 -0.001216 
0.729004 -0.001247 
0.729492 -0.001277 
0.729980 -0.001308 
0.730469 -0.001339 
0.730957 -0.001369 
0.731445 -0.001400 
0.731934 -0.001430 
0.732422 -0.001461 
0.732910 -0.001491 
0.733398 -0.001521 
0.733887 -0.001551 
0.734375 -0.001581 
0.734863 -0.001611 
0.735352 -0.001641 
0.735840 -0.001671 
0.736328 -0.001701 
0.736816 -0.001731 
0.737305 -0.001761 
0.737793 -0.001790 
0.738281 -0.001820 
0.738770 -0.001849 
0.739258 -0.001879 
0.739746 -0.001908 
0.740234 -0.001937 
0.740723 -0.001967 
0.741211 -0.001996 
0.741699 -0.002025 
0.742188 -0.002054 
0.742676 -0.002083 
0.743164 -0.002112 
0.743652 -0.002141 
0.744141 -0.002169 
0.744629 -0.002198 
0.745117 -0.002227 
0.745605 -0.002255 
0.746094 -0.002284 
0.746582 -0.002312 
0.747070 -0.002341 
0.747559 -0.002369 
0.748047 -0.002397 
0.748535 -0.002426 
0.749023 -0.002454 
0.749512 -0.002482 
0.750000 -0.002510 
0.750488 -0.002538 
0.750977 -0.002566 
0.751465 -0.002593 
0.751953 -0.002621 
0.752441 -0.002649 
0.752930 -0.002677 
0.753418 -0.002704 
0.753906 -0.002732 
0.754395 -0.002759 
0.754883 -0.002786 
0.755371 -0.002814 
0.755859 -0.002841 
0.756348 -0.002868 
0.756836 -0.002895 
0.757324 -0.002922 
0.757812 -0.002949 
0.758301 -0.002976 
0.758789 -0.003003 
0.759277 -0.003030 
0.759766 -0.003056 
0.760254 -0.003083 
0.760742 -0.003110 
0.761230 -0.003136 
0.761719 -0.003163 
0.762207 -0.003189 
0.762695 -0.003215 
0.763184 -0.003242 
0.763672 -0.003268 
0.764160 -0.003294 
0.764648 -0.003320 
0.765137 -0.003346 
0.765625 -0.003372 
0.766113 -0.003398 
0.766602 -0.003424 
0.767090 -0.003449 
0.767578 -0.003475 
0.768066 -0.003501 
0.768555 -0.003526 
0.769043 -0.003552 
0.769531 -0.003577 
0.770020 -0.003603 
0.770508 -0.003628 
0.770996 -0.003653 
0.771484 -0.003678 
0.771973 -0.003704 
0.772461 -0.003729 
0.772949 -0.003754 
0.773438 -0.003779 
0.773926 -0.003803 
0.774414 -0.003828 
0.774902 -0.003853 
0.775391 -0.003878 
0.775879 -0.003902 
0.776367 -0.003927 
0.776855 -0.003951 
0.777344 -0.003976 
0.777832 -0.004000 
0.778320 -0.004024 
0.778809 -0.004049 
0.779297 -0.004073 
0.779785 -0.004097 
0.780273 -0.004121 
0.780762 -0.004145 
0.781250 -0.004169 
0.781738 -0.004193 
0.782227 -0.004217 
0.782715 -0.004240 
0.783203 -0.004264 
0.783691 -0.004288 
0.784180 -0.004311 
0.784668 -0.004335 
0.785156 -0.004358 
0.785645 -0.004382 
0.786133 -0.004405 
0.786621 -0.004428 
0.787109 -0.004451 
0.787598 -0.004475 
0.788086 -0.004498 
0.788574 -0.004521 
0.789062 -0.004544 
0.789551 -0.004566 
0.790039 -0.004589 
0.790527 -0.004612 
0.791016 -0.004635 
0.791504 -0.004657 
0.791992 -0.004680 
0.792480 -0.004703 
0.792969 -0.004725 
0.793457 -0.004747 
0.793945 -0.004770 
0.794434 -0.004792 
0.794922 -0.004814 
0.795410 -0.004836 
0.795898 -0.004858 
0.796387 -0.004880 
0.796875 -0.004902 
0.797363 -0.004924 
0.797852 -0.004946 
0.798340 -0.004968 
0.798828 -0.004990 
0.799316 -0.005011 
0.799805 -0.005033 
0.800293 -0.005055 
0.800781 -0.005076 
0.801270 -0.005098 
0.801758 -0.005119 
0.802246 -0.005140 
0.802734 -0.005161 
0.803223 -0.005183 
0.803711 -0.005204 
0.804199 -0.005225 
0.804688 -0.005246 
0.805176 -0.005267 
0.805664 -0.005288 
0.806152 -0.005308 
0.806641 -0.005329 
0.807129 -0.005350 
0.807617 -0.005371 
0.808105 -0.005391 
0.808594 -0.005412 
0.809082 -0.005432 
0.809570 -0.005453 
0.810059 -0.005473 
0.810547 -0.005493 
0.811035 -0.005513 
0.811523 -0.005534 
0.812012 -0.005554 
0.812500 -0.005574 
0.812988 -0.005594 
0.813477 -0.005614 
0.813965 -0.005634 
0.814453 -0.005653 
0.814941 -0.005673 
0.815430 -0.005693 
0.815918 -0.005713 
0.816406 -0.005732 
0.816895 -0.005752 
0.817383 -0.005771 
0.817871 -0.005791 
0.818359 -0.005810 
0.818848 -0.005829 
0.819336 -0.005848 
0.819824 -0.005868 
0.820312 -0.005887 
0.820801 -0.005906 
0.821289 -0.005925 
0.821777 -0.005944 
0.822266 -0.005962 
0.822754 -0.005981 
0.823242 -0.006000 
0.823730 -0.006019 
0.824219 -0.006037 
0.824707 -0.006056 
0.825195 -0.006074 
0.825684 -0.006093 
0.826172 -0.006111 
0.826660 -0.006130 
0.827148 -0.006148 
0.827637 -0.006166 
0.828125 -0.006184 
0.828613 -0.006203 
0.829102 -0.006221 
0.829590 -0.006239 
0.830078 -0.006256 
0.830566 -0.006274 
0.831055 -0.006292 
0.831543 -0.006310 
0.832031 -0.006328 
0.832520 -0.006345 
0.833008 -0.006363 
0.833496 -0.006380 
0.833984 -0.006398 
0.834473 -0.006415 
0.834961 -0.006433 
0.835449 -0.006450 
0.835938 -0.006467 
0.836426 -0.006484 
0.836914 -0.006502 
0.837402 -0.006519 
0.837891 -0.006536 
0.838379 -0.006553 
0.838867 -0.006569 
0.839355 -0.006586 
0.839844 -0.006603 
0.840332 -0.006620 
0.840820 -0.006637 
0.841309 -0.006653 
0.841797 -0.006670 
0.842285 -0.006686 
0.842773 -0.006703 
0.843262 -0.006719 
0.843750 -0.006735 
0.844238 -0.006752 
0.844727 -0.006768 
0.845215 -0.006784 
0.845703 -0.006800 
0.846191 -0.006816 
0.846680 -0.006832 
0.847168 -0.006848 
0.847656 -0.006864 
0.848145 -0.006880 
0.848633 -0.006895 
0.849121 -0.006911 
0.849609 -0.006927 
0.850098 -0.006942 
0.850586 -0.006958 
0.851074 -0.006973 
0.851562 -0.006989 
0.852051 -0.007004 
0.852539 -0.007019 
0.853027 -0.007035 
0.853516 -0.007050 
0.854004 -0.007065 
0.854492 -0.007080 
0.854980 -0.007095 
0.855469 -0.007110 
0.855957 -0.007125 
0.856445 -0.007140 
0.856934 -0.007154 
0.857422 -0.007169 
0.857910 -0.007184 
0.858398 -0.007198 
0.858887 -0.007213 
0.859375 -0.007228 
0.859863 -0.007242 
0.860352 -0.007256 
0.860840 -0.007271 
0.861328 -0.007285 
0.861816 -0.007299 
0.862305 -0.007313 
0.862793 -0.007327 
0.863281 -0.007342 
0.863770 -0.007356 
0.864258 -0.007369 
0.864746 -0.007383 
0.865234 -0.007397 
0.865723 -0.007411 
0.866211 -0.007425 
0.866699 -0.007438 
0.867188 -0.007452 
0.867676 -0.007465 
0.868164 -0.007479 
0.868652 -0.007492 
0.869141 -0.007506 
0.869629 -0.007519 
0.870117 -0.007532 
0.870605 -0.007546 
0.871094 -0.007559 
0.871582 -0.007572 
0.872070 -0.007585 
0.872559 -0.007598 
0.873047 -0.007611 
0.873535 -0.007624 
0.874023 -0.007636 
0.874512 -0.007649 
0.875000 -0.007662 
0.875488 -0.007675 
0.875977 -0.007687 
0.876465 -0.007700 
0.876953 -0.007712 
0.877441 -0.007725 
0.877930 -0.007737 
0.878418 -0.007749 
0.878906 -0.007762 
0.879395 -0.007774 
0.879883 -0.007786 
0.880371 -0.007798 
0.880859 -0.007810 
0.881348 -0.007822 
0.881836 -0.007834 
0.882324 -0.007846 
0.882812 -0.007858 
0.883301 -0.007869 
0.883789 -0.007881 
0.884277 -0.007893 
0.884766 -0.007904 
0.885254 -0.007916 
0.885742 -0.007927 
0.886230 -0.007939 
0.886719 -0.007950 
0.887207 -0.007962 
0.887695 -0.007973 
0.888184 -0.007984 
0.888672 -0.007995 
0.889160 -0.008006 
0.889648 -0.008017 
0.890137 -0.008028 
0.890625 -0.008039 
0.891113 -0.008050 
0.891602 -0.008061 
0.892090 -0.008072 
0.892578 -0.008082 
0.893066 -0.008093 
0.893555 -0.008104 
0.894043 -0.008114 
0.894531 -0.008125 
0.895020 -0.008135 
0.895508 -0.008146 
0.895996 -0.008156 
0.896484 -0.008166 
0.896973 -0.008176 
0.897461 -0.008187 
0.897949 -0.008197 
0.898438 -0.008207 
0.898926 -0.008217 
0.899414 -0.008227 
0.899902 -0.008237 
0.900391 -0.008246 
0.900879 -0.008256 
0.901367 -0.008266 
0.901855 -0.008276 
0.902344 -0.008285 
0.902832 -0.008295 
0.903320 -0.008304 
0.903809 -0.008314 
0.904297 -0.008323 
0.904785 -0.008332 
0.905273 -0.008342 
0.905762 -0.008351 
0.906250 -0.008360 
0.906738 -0.008369 
0.907227 -0.008378 
0.907715 -0.008387 
0.908203 -0.008396 
0.908691 -0.008405 
0.909180 -0.008414 
0.909668 -0.008423 
0.910156 -0.008432 
0.910645 -0.008440 
0.911133 -0.008449 
0.911621 -0.008457 
0.912109 -0.008466 
0.912598 -0.008474 
0.913086 -0.008483 
0.913574 -0.008491 
0.914062 -0.008500 
0.914551 -0.008508 
0.915039 -0.008516 
0.915527 -0.008524 
0.916016 -0.008532 
0.916504 -0.008540 
0.916992 -0.008548 
0.917480 -0.008556 
0.917969 -0.008564 
0.918457 -0.008572 
0.918945 -0.008580 
0.919434 -0.008587 
0.919922 -0.008595 
0.920410 -0.008603 
0.920898 -0.008610 
0.921387 -0.008618 
0.921875 -0.008625 
0.922363 -0.008632 
0.922852 -0.008640 
0.923340 -0.008647 
0.923828 -0.008654 
0.924316 -0.008661 
0.924805 -0.008669 
0.925293 -0.008676 
0.925781 -0.008683 
0.926270 -0.008690 
0.926758 -0.008696 
0.927246 -0.008703 
0.927734 -0.008710 
0.928223 -0.008717 
0.928711 -0.008723 
0.929199 -0.008730 
0.929688 -0.008737 
0.930176 -0.008743 
0.930664 -0.008750 
0.931152 -0.008756 
0.931641 -0.008762 
0.932129 -0.008769 
0.932617 -0.008775 
0.933105 -0.008781 
0.933594 -0.008787 
0.934082 -0.008793 
0.934570 -0.008799 
0.935059 -0.008805 
0.935547 -0.008811 
0.936035 -0.008817 
0.936523 -0.008823 
0.937012 -0.008829 
0.937500 -0.008835 
0.937988 -0.008840 
0.938477 -0.008846 
0.938965 -0.008851 
0.939453 -0.008857 
0.939941 -0.008862 
0.940430 -0.008868 
0.940918 -0.008873 
0.941406 -0.008878 
0.941895 -0.008883 
0.942383 -0.008889 
0.942871 -0.008894 
0.943359 -0.008899 
0.943848 -0.008904 
0.944336 -0.008909 
0.944824 -0.008914 
0.945312 -0.008919 
0.945801 -0.008923 
0.946289 -0.008928 
0.946777 -0.008933 
0.947266 -0.008937 
0.947754 -0.008942 
0.948242 -0.008947 
0.948730 -0.008951 
0.949219 -0.008955 
0.949707 -0.008960 
0.950195 -0.008964 
0.950684 -0.008968 
0.951172 -0.008973 
0.951660 -0.008977 
0.952148 -0.008981 
0.952637 -0.008985 
0.953125 -0.008989 
0.953613 -0.008993 
0.954102 -0.008997 
0.954590 -0.009001 
0.955078 -0.009004 
0.955566 -0.009008 
0.956055 -0.009012 
0.956543 -0.009015 
0.957031 -0.009019 
0.957520 -0.009023 
0.958008 -0.009026 
0.958496 -0.009029 
0.958984 -0.009033 
0.959473 -0.009036 
0.959961 -0.009039 
0.960449 -0.009043 
0.960938 -0.009046 
0.961426 -0.009049 
0.961914 -0.009052 
0.962402 -0.009055 
0.962891 -0.009058 
0.963379 -0.009061 
0.963867 -0.009064 
0.964355 -0.009066 
0.964844 -0.009069 
0.965332 -0.009072 
0.965820 -0.009074 
0.966309 -0.009077 
0.966797 -0.009079 
0.967285 -0.009082 
0.967773 -0.009084 
0.968262 -0.009087 
0.968750 -0.009089 
0.969238 -0.009091 
0.969727 -0.009093 
0.970215 -0.009095 
0.970703 -0.009098 
0.971191 -0.009100 
0.971680 -0.009102 
0.972168 -0.009104 
0.972656 -0.009105 
0.973145 -0.009107 
0.973633 -0.009109 
0.974121 -0.009111 
0.974609 -0.009112 
0.975098 -0.009114 
0.975586 -0.009116 
0.976074 -0.009117 
0.976562 -0.009119 
0.977051 -0.009120 
0.977539 -0.009121 
0.978027 -0.009123 
0.978516 -0.009124 
0.979004 -0.009125 
0.979492 -0.009126 
0.979980 -0.009127 
0.980469 -0.009128 
0.980957 -0.009129 
0.981445 -0.009130 
0.981934 -0.009131 
0.982422 -0.009132 
0.982910 -0.009133 
0.983398 -0.009133 
0.983887 -0.009134 
0.984375 -0.009135 
0.984863 -0.009135 
0.985352 -0.009136 
0.985840 -0.009136 
0.986328 -0.009137 
0.986816 -0.009137 
0.987305 -0.009137 
0.987793 -0.009138 
0.988281 -0.009138 
0.988770 -0.009138 
0.989258 -0.009138 
0.989746 -0.009138 
0.990234 -0.009138 
0.990723 -0.009138 
0.991211 -0.009138 
0.991699 -0.009138 
0.992188 -0.009137 
0.992676 -0.009137 
0.993164 -0.009137 
0.993652 -0.009137 
0.994141 -0.009136 
0.994629 -0.009136 
0.995117 -0.009135 
0.995605 -0.009134 
0.996094 -0.009134 
0.996582 -0.009133 
0.997070 -0.009132 
0.997559 -0.009132 
0.998047 -0.009131 
0.998535 -0.009130 
0.999023 -0.009129 
0.999512 -0.009128 

